A finite element method for a non-Newtonian dilute polymer fluid

We study the discretisation of a uniaxial (rank-one) reduction of the Oldroyd-B model for dilute polymer solutions, in which the conformation tensor is represented as $\sig = \vec b \otimes \vec b$. Building on structural analogies with MHD, we formulate a finite element framework compatible with the de Rham complex, so that the discrete velocity is exactly divergence-free. The spatial discretisation combines an interior-penalty treatment of viscosity with upwind transport to control stress layers and we prove inf-sup conditions on the mixed pairs. For time-stepping, we design an IMEX scheme that is linear at each step and show well-posedness of the fully discrete problem together with a discrete energy law mirroring the continuum dissipation. Numerical experiments on canonical benchmarks (lid-driven cavity, pipe-with-cavity and $4{:}1$ planar contraction) demonstrate accuracy and robustness for moderate-to-high Weissenberg numbers, capturing sharp stress gradients and corner singularities while retaining the efficiency gains of the uniaxial model. The results indicate that de Rham-compatible discretisations coupled with energy-stable IMEX time integration provide a reliable pathway for viscoelastic computations at elevated elasticity.

==> data/cavity_energy_large.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,1.004504788447864997e-07,0.000000000000000000e+00,1.004504788447864997e-07,1.004504788447864997e-07
5.000000000000000278e-02,1.833572124985141660e-02,-1.466953038997167669e+00,-1.448617418197795104e+00,-5.501193070000696961e-02
1.000000000000000056e-01,5.664240921431448750e-02,-3.200876951981152185e+00,-3.162570264016689059e+00,-1.767490903346015385e-01
1.500000000000000222e-01,8.978716048061016752e-02,-4.238425977700988057e+00,-4.205281226434692599e+00,-3.555256379533552336e-01
2.000000000000000111e-01,1.100870083365051155e-01,-4.702340865187892405e+00,-4.682041017331997068e+00,-5.703428333568549835e-01
2.500000000000000000e-01,1.206329851089718991e-01,-4.893103574385174070e+00,-4.882557597612707134e+00,-8.044520353036468396e-01
2.999999999999999889e-01,1.257008506032351314e-01,-4.972345167647065800e+00,-4.967277302152802498e+00,-1.048001428191736917e+00
3.499999999999999778e-01,1.280495259161692767e-01,-5.006259885344158000e+00,-5.003911210031223966e+00,-1.295965747146010649e+00
3.999999999999999667e-01,1.291200236470122220e-01,-5.021107487758071919e+00,-5.020036990027229251e+00,-1.545950623803071355e+00
4.499999999999999556e-01,1.296042389110190207e-01,-5.027692080590610679e+00,-5.027207865326603908e+00,-1.796851012568595252e+00
4.999999999999999445e-01,1.298225006080161170e-01,-5.030631465001671465e+00,-5.030413203304674674e+00,-2.048164324121681368e+00
5.499999999999999334e-01,1.299207263466854723e-01,-5.031947831502961321e+00,-5.031849605764292299e+00,-2.299663489958160500e+00
5.999999999999999778e-01,1.299649002783914431e-01,-5.032538266739858379e+00,-5.032494092808152075e+00,-2.551246229363447249e+00
6.500000000000000222e-01,1.299847611397681457e-01,-5.032803299679335041e+00,-5.032783438817958199e+00,-2.802866533486037426e+00
7.000000000000000666e-01,1.299936914511198582e-01,-5.032922314284951959e+00,-5.032913383973600219e+00,-3.054503718888933239e+00
7.500000000000001110e-01,1.299977090503116883e-01,-5.032975769979908698e+00,-5.032971752380716701e+00,-3.306148489788736544e+00
8.000000000000001554e-01,1.299995190970613113e-01,-5.032999783146615336e+00,-5.032997973099865519e+00,-3.557796668899317893e+00
8.500000000000001998e-01,1.300003374163522241e-01,-5.033010571163115010e+00,-5.033009752843824458e+00,-3.809446379138182515e+00
9.000000000000002442e-01,1.300007104074166753e-01,-5.033015418308985467e+00,-5.033015045317920766e+00,-4.061096777062567220e+00
9.500000000000002887e-01,1.300008836129472045e-01,-5.033017595826033030e+00,-5.033017422620502224e+00,-4.312747483648338154e+00
1.000000000000000222e+00,1.300009673753661499e-01,-5.033018574087933850e+00,-5.033018490325514627e+00,-4.564398328590315579e+00
1.050000000000000266e+00,1.300010112808739904e-01,-5.033019013407106890e+00,-5.033018969501599216e+00,-4.816049235355163383e+00
1.100000000000000311e+00,1.300010376147320568e-01,-5.033019210331850957e+00,-5.033019183997993196e+00,-5.067700169537897814e+00
1.150000000000000355e+00,1.300010563918181927e-01,-5.033019297864021802e+00,-5.033019279086935249e+00,-5.319351115654012752e+00
1.200000000000000400e+00,1.300010721179016282e-01,-5.033019336589247494e+00,-5.033019320863163948e+00,-5.571002066757391624e+00
1.250000000000000444e+00,1.300010868199237279e-01,-5.033019352545635705e+00,-5.033019337843613883e+00,-5.822653019682651809e+00
1.300000000000000488e+00,1.300011014141972954e-01,-5.033019358389697828e+00,-5.033019343795424483e+00,-6.074303973007863178e+00
1.350000000000000533e+00,1.300011163152756388e-01,-5.033019359063952258e+00,-5.033019344162873665e+00,-6.325954926059981887e+00
1.400000000000000577e+00,1.300011317150640555e-01,-5.033019357568641716e+00,-5.033019342168853605e+00,-6.577605878538625994e+00
1.450000000000000622e+00,1.300011477039115237e-01,-5.033019354051992522e+00,-5.033019338063144943e+00,-6.829256830252377952e+00
1.500000000000000666e+00,1.300011643268091099e-01,-5.033019350133149494e+00,-5.033019333510251769e+00,-7.080907781136137835e+00
1.550000000000000711e+00,1.300011816094724382e-01,-5.033019345124037258e+00,-5.033019327841373958e+00,-7.332558731109676486e+00
1.600000000000000755e+00,1.300011995686016220e-01,-5.033019339808507908e+00,-5.033019321849378613e+00,-7.584209680140972409e+00
1.650000000000000799e+00,1.300012182158825080e-01,-5.033019333708622867e+00,-5.033019315061341814e+00,-7.835860628179122322e+00
1.700000000000000844e+00,1.300012375643327112e-01,-5.033019327152772782e+00,-5.033019307804322828e+00,-8.087511575188310431e+00
1.750000000000000888e+00,1.300012576244340134e-01,-5.033019320158114596e+00,-5.033019300098013460e+00,-8.339162521136115558e+00
1.800000000000000933e+00,1.300012784059147719e-01,-5.033019313083988422e+00,-5.033019292302507885e+00,-8.590813466008833998e+00
1.850000000000000977e+00,1.300012999215645615e-01,-5.033019305462786086e+00,-5.033019283947136380e+00,-8.842464409766323641e+00
1.900000000000001021e+00,1.300013221814494968e-01,-5.033019297811075710e+00,-5.033019275551191107e+00,-9.094115352396991980e+00
1.950000000000001066e+00,1.300013451949897647e-01,-5.033019289342020031e+00,-5.033019266328479624e+00,-9.345766293850553907e+00
2.000000000000000888e+00,1.300013689776465253e-01,-5.033019280955897123e+00,-5.033019257173240391e+00,-9.597417234115690476e+00
2.050000000000000711e+00,1.300013935398276477e-01,-5.033019272259220855e+00,-5.033019247697040122e+00,-9.849068173166470430e+00
2.100000000000000533e+00,1.300014188924776826e-01,-5.033019263339481242e+00,-5.033019237986831484e+00,-1.010071911098079411e+01
2.150000000000000355e+00,1.300014450494260121e-01,-5.033019253819778882e+00,-5.033019227662830275e+00,-1.035237004751483525e+01
2.200000000000000178e+00,1.300014720213787389e-01,-5.033019244889053390e+00,-5.033019217917100718e+00,-1.060402098278733618e+01
2.250000000000000000e+00,1.300014998232491559e-01,-5.033019234854116952e+00,-5.033019207052246813e+00,-1.085567191672817167e+01
2.299999999999999822e+00,1.300015284684810368e-01,-5.033019224878742648e+00,-5.033019196233510684e+00,-1.110732284932687719e+01
2.349999999999999645e+00,1.300015579720122660e-01,-5.033019214737472602e+00,-5.033019185233941428e+00,-1.135897378056021978e+01
2.399999999999999467e+00,1.300015883441082987e-01,-5.033019203871051062e+00,-5.033019173498955112e+00,-1.161062471038167665e+01
2.449999999999999289e+00,1.300016196030088778e-01,-5.033019192908959383e+00,-5.033019161650059026e+00,-1.186227563876822266e+01
2.499999999999999112e+00,1.300016517608666156e-01,-5.033019181839970102e+00,-5.033019149682112392e+00,-1.211392656570236426e+01
2.549999999999998934e+00,1.300016848356912724e-01,-5.033019169916197910e+00,-5.033019136841373253e+00,-1.236557749112335003e+01
2.599999999999998757e+00,1.300017188428254089e-01,-5.033019158198769105e+00,-5.033019124191635107e+00,-1.261722841502615289e+01
2.649999999999998579e+00,1.300017537988692184e-01,-5.033019145699202390e+00,-5.033019110743158997e+00,-1.286887933735506984e+01
2.699999999999998401e+00,1.300017897224960139e-01,-5.033019133160009595e+00,-5.033019097236382855e+00,-1.312053025808944362e+01
2.749999999999998224e+00,1.300018266341674833e-01,-5.033019120541443847e+00,-5.033019083629772794e+00,-1.337218117720484400e+01
2.799999999999998046e+00,1.300018645509245230e-01,-5.033019107493939437e+00,-5.033019069577182592e+00,-1.362383209466278267e+01
2.849999999999997868e+00,1.300019034899905779e-01,-5.033019093727131299e+00,-5.033019054788065105e+00,-1.387548301041007370e+01
2.899999999999997691e+00,1.300019434703412469e-01,-5.033019079591895206e+00,-5.033019039611544621e+00,-1.412713392440931770e+01
2.949999999999997513e+00,1.300019845224808235e-01,-5.033019065454981344e+00,-5.033019024402841879e+00,-1.437878483662992757e+01
2.999999999999997335e+00,1.300020266803024460e-01,-5.033019050818985818e+00,-5.033019008661164584e+00,-1.463043574701305616e+01
3.049999999999997158e+00,1.300020699462576257e-01,-5.033019035820312403e+00,-5.033018992554357141e+00,-1.488208665553811549e+01
3.099999999999996980e+00,1.300021143556540637e-01,-5.033019020051431980e+00,-5.033018975642035819e+00,-1.513373756213129084e+01
3.149999999999996803e+00,1.300021599256026006e-01,-5.033019004012733610e+00,-5.033018958442784907e+00,-1.538538846676197913e+01
3.199999999999996625e+00,1.300022066861671877e-01,-5.033018987840146785e+00,-5.033018941079582476e+00,-1.563703936939342043e+01
3.249999999999996447e+00,1.300022546687029101e-01,-5.033018970922355173e+00,-5.033018922939819007e+00,-1.588869026995700295e+01
3.299999999999996270e+00,1.300023038923390217e-01,-5.033018954026846181e+00,-5.033018904803210347e+00,-1.614034116843470912e+01
3.349999999999996092e+00,1.300023544004457188e-01,-5.033018936775760288e+00,-5.033018886267653258e+00,-1.639199206476538961e+01
3.399999999999995914e+00,1.300024062368946576e-01,-5.033018919179635731e+00,-5.033018867343186820e+00,-1.664364295888792356e+01
3.449999999999995737e+00,1.300024594384414645e-01,-5.033018901337167783e+00,-5.033018848135620615e+00,-1.689529385075323731e+01
3.499999999999995559e+00,1.300025140485632225e-01,-5.033018883251657805e+00,-5.033018828641536047e+00,-1.714694474030569893e+01
3.549999999999995381e+00,1.300025701076097662e-01,-5.033018865076099857e+00,-5.033018809017053563e+00,-1.739859562750045541e+01
3.599999999999995204e+00,1.300026276495679090e-01,-5.033018845589995571e+00,-5.033018788048037706e+00,-1.765024651223799879e+01
3.649999999999995026e+00,1.300026867374835249e-01,-5.033018827045181887e+00,-5.033018767957265993e+00,-1.790189739450234185e+01
3.699999999999994849e+00,1.300027474055022725e-01,-5.033018807981814113e+00,-5.033018747313795060e+00,-1.815354827423341533e+01
3.749999999999994671e+00,1.300028097279253836e-01,-5.033018789088715472e+00,-5.033018726766292694e+00,-1.840519915136542650e+01
3.799999999999994493e+00,1.300028737642075771e-01,-5.033018770259118924e+00,-5.033018706222836869e+00,-1.865685002584210039e+01
3.849999999999994316e+00,1.300029395545655997e-01,-5.033018750853739398e+00,-5.033018685063381348e+00,-1.890850089759443264e+01
3.899999999999994138e+00,1.300030071719667779e-01,-5.033018731429884873e+00,-5.033018663812483418e+00,-1.916015176654852326e+01
3.949999999999993960e+00,1.300030766871834442e-01,-5.033018711135247791e+00,-5.033018641620031097e+00,-1.941180263259006722e+01
3.999999999999993783e+00,1.300031481847660764e-01,-5.033018691796440791e+00,-5.033018620298857826e+00,-1.966345349568230816e+01
4.049999999999993605e+00,1.300032217460822814e-01,-5.033018671748649808e+00,-5.033018598187333659e+00,-1.991510435570842219e+01
4.099999999999993427e+00,1.300032974789684659e-01,-5.033018651747044991e+00,-5.033018576014159251e+00,-2.016675521256289016e+01
4.149999999999993250e+00,1.300033754870175973e-01,-5.033018632439024920e+00,-5.033018554430976010e+00,-2.041840606617679299e+01
4.199999999999993072e+00,1.300034558901286275e-01,-5.033018612750917775e+00,-5.033018532347806939e+00,-2.067005691641122667e+01
4.249999999999992895e+00,1.300035388247969825e-01,-5.033018593050518241e+00,-5.033018510115850219e+00,-2.092170776312908487e+01
4.299999999999992717e+00,1.300036244319123235e-01,-5.033018572474492913e+00,-5.033018486867377739e+00,-2.117335860614569754e+01
4.349999999999992539e+00,1.300037128888848481e-01,-5.033018552801894252e+00,-5.033018464344921838e+00,-2.142500944532881846e+01
4.399999999999992362e+00,1.300038043507829311e-01,-5.033018532714367943e+00,-5.033018441252469444e+00,-2.167666028050264160e+01
4.449999999999992184e+00,1.300038990643395953e-01,-5.033018484383502411e+00,-5.033018389669945414e+00,-2.192831111000825928e+01
4.499999999999992006e+00,1.300039971525377702e-01,-5.033018463144308008e+00,-5.033018365056110000e+00,-2.217996193507727298e+01
4.549999999999991829e+00,1.300040988481564186e-01,-5.033018426955549351e+00,-5.033018325259930315e+00,-2.243161275472943217e+01
4.599999999999991651e+00,1.300042046007741925e-01,-5.033018408741021688e+00,-5.033018302988404358e+00,-2.268326356941386734e+01
4.649999999999991473e+00,1.300043144999116496e-01,-5.033018376330177901e+00,-5.033018266431040111e+00,-2.293491437833123925e+01
4.699999999999991296e+00,1.300044290002209391e-01,-5.033018347918050139e+00,-5.033018233417740461e+00,-2.318656518122683252e+01
4.749999999999991118e+00,1.300045484498259518e-01,-5.033018309827220094e+00,-5.033018190377615220e+00,-2.343821597726858741e+01
4.799999999999990941e+00,1.300046733623955175e-01,-5.033018276728991935e+00,-5.033018151816422758e+00,-2.368986676619246623e+01
4.849999999999990763e+00,1.300048040295207763e-01,-5.033018231217949889e+00,-5.033018100550824769e+00,-2.394151754708623869e+01
4.899999999999990585e+00,1.300049412837699092e-01,-5.033018198732936099e+00,-5.033018061478687244e+00,-2.419316831976863824e+01
4.949999999999990408e+00,1.300050855042662878e-01,-5.033018145109737773e+00,-5.033018000889241783e+00,-2.444481908280362958e+01
4.999999999999990230e+00,1.300052375609254407e-01,-5.033018103566619494e+00,-5.033017951509960675e+00,-2.469646983592529921e+01
5.049999999999990052e+00,1.300053979638730872e-01,-5.033018042856102880e+00,-5.033017882453155067e+00,-2.494812057766515778e+01
5.099999999999989875e+00,1.300055680499393185e-01,-5.033017984396736644e+00,-5.033017814310670524e+00,-2.519977130679892952e+01
5.149999999999989697e+00,1.300057487772054710e-01,-5.033017918663713175e+00,-5.033017737936447134e+00,-2.545142202200484860e+01
5.199999999999989519e+00,1.300059412454360463e-01,-5.033017843554098647e+00,-5.033017651085867961e+00,-2.570307272171432089e+01
5.249999999999989342e+00,1.300061466657631004e-01,-5.033017761086159503e+00,-5.033017555665832532e+00,-2.595472340434830016e+01
5.299999999999989164e+00,1.300063667147259294e-01,-5.033017666564470360e+00,-5.033017446515507309e+00,-2.620637406762756427e+01
5.349999999999988987e+00,1.300066027831874860e-01,-5.033017564064655502e+00,-5.033017327996193835e+00,-2.645802470976233423e+01
5.399999999999988809e+00,1.300068568390947144e-01,-5.033017451332507441e+00,-5.033017197276600463e+00,-2.670967532827305035e+01
5.449999999999988631e+00,1.300071307086508587e-01,-5.033017325205230819e+00,-5.033017051335674452e+00,-2.696132592066375722e+01
5.499999999999988454e+00,1.300074266824292613e-01,-5.033017187611397603e+00,-5.033016891637618784e+00,-2.721297648407054837e+01
5.549999999999988276e+00,1.300077474688570434e-01,-5.033017040668117836e+00,-5.033016719881690193e+00,-2.746462701531752870e+01
5.599999999999988098e+00,1.300080955816054484e-01,-5.033016863939237417e+00,-5.033016515826489012e+00,-2.771627751040174203e+01
5.649999999999987921e+00,1.300084746094216370e-01,-5.033016673938121244e+00,-5.033016294910305000e+00,-2.796792796507083168e+01
5.699999999999987743e+00,1.300088882598762763e-01,-5.033016464255045896e+00,-5.033016050604591562e+00,-2.821957837463313012e+01
5.749999999999987566e+00,1.300093405876378283e-01,-5.033016239458373065e+00,-5.033015787130611152e+00,-2.847122873427828793e+01
5.799999999999987388e+00,1.300098360080572391e-01,-5.033015983568396301e+00,-5.033015488147976946e+00,-2.872287903803628950e+01
5.849999999999987210e+00,1.300103798366847030e-01,-5.033015690247044205e+00,-5.033015146418416741e+00,-2.897452927872001638e+01
5.899999999999987033e+00,1.300109781062871450e-01,-5.033015386351416431e+00,-5.033014788081813684e+00,-2.922617944976798299e+01
5.949999999999986855e+00,1.300116370553221490e-01,-5.033015033112364200e+00,-5.033014374163329308e+00,-2.947782954247456644e+01
5.999999999999986677e+00,1.300123644309888749e-01,-5.033014640676699791e+00,-5.033013913301033426e+00,-2.972947954713273333e+01
6.049999999999986500e+00,1.300131684957371581e-01,-5.033014225020598253e+00,-5.033013420955850137e+00,-2.998112945431901721e+01
6.099999999999986322e+00,1.300140582075851037e-01,-5.033013748988988567e+00,-5.033012859277140372e+00,-3.023277925205661631e+01
6.149999999999986144e+00,1.300150437985570229e-01,-5.033013212814173798e+00,-5.033012227223202295e+00,-3.048442892710635377e+01
6.199999999999985967e+00,1.300161362538643506e-01,-5.033012631361068578e+00,-5.033011538905761029e+00,-3.073607846621910156e+01
6.249999999999985789e+00,1.300173466028091696e-01,-5.033011711393540644e+00,-5.033010501044596019e+00,-3.098772784143983472e+01
6.299999999999985612e+00,1.300186935234168562e-01,-5.033011191770394355e+00,-5.033009844849786418e+00,-3.123937705410774512e+01
6.349999999999985434e+00,1.300201896168634574e-01,-5.033010177468097091e+00,-5.033008681374650628e+00,-3.149102606688770223e+01
6.399999999999985256e+00,1.300218548521508144e-01,-5.033008936421954793e+00,-5.033007271186667353e+00,-3.174267484847351639e+01
6.449999999999985079e+00,1.300237163402309937e-01,-5.033008041607117455e+00,-5.033006180119037332e+00,-3.199432338906579432e+01
6.499999999999984901e+00,1.300257830504011336e-01,-5.033006939984042027e+00,-5.033004873273871915e+00,-3.224597166935482306e+01
6.549999999999984723e+00,1.300280786120621146e-01,-5.033005695883777442e+00,-5.033003400322116683e+00,-3.249761965858734669e+01
6.599999999999984546e+00,1.300306276479397671e-01,-5.033004284056611155e+00,-5.033001735020733669e+00,-3.274926732375430305e+01
6.649999999999984368e+00,1.300333949276495926e-01,-5.033004253274316220e+00,-5.033001485994606838e+00,-3.300091476913831201e+01
6.699999999999984190e+00,1.300364340035091437e-01,-5.033002687596899172e+00,-5.032999648521039759e+00,-3.325256186444229911e+01
6.749999999999984013e+00,1.300397628857998533e-01,-5.033001097648143407e+00,-5.032997768765852697e+00,-3.350420859044240984e+01
6.799999999999983835e+00,1.300433982697947466e-01,-5.032998515551409646e+00,-5.032994880167414919e+00,-3.375585488083598307e+01
6.849999999999983658e+00,1.300473676527199585e-01,-5.032997049005862422e+00,-5.032993079622936961e+00,-3.400750076390335153e+01
6.899999999999983480e+00,1.300516497836342322e-01,-5.032994834826705954e+00,-5.032990552695792097e+00,-3.425914622351377403e+01
6.949999999999983302e+00,1.300562444480425350e-01,-5.032992902457628759e+00,-5.032988307793220706e+00,-3.451079127397224511e+01
6.999999999999983125e+00,1.300611327981973653e-01,-5.032990660387377524e+00,-5.032985772037222638e+00,-3.476243591864145799e+01
7.049999999999982947e+00,1.300662496196857421e-01,-5.032988723878473181e+00,-5.032983607056984887e+00,-3.501408023801388936e+01
7.099999999999982769e+00,1.300716081930543278e-01,-5.032985839412033258e+00,-5.032980480838665116e+00,-3.526572417141112226e+01
7.149999999999982592e+00,1.300771870818115683e-01,-5.032984455232598187e+00,-5.032978876343841002e+00,-3.551736781528399689e+01
7.199999999999982414e+00,1.300828949981121252e-01,-5.032982848934274500e+00,-5.032977141017973999e+00,-3.576901124981441171e+01
7.249999999999982236e+00,1.300886743468140649e-01,-5.032982665948630085e+00,-5.032976886599928257e+00,-3.602065460376314121e+01
7.299999999999982059e+00,1.300943771456188891e-01,-5.032980202550602300e+00,-5.032974499751797559e+00,-3.627229791109186863e+01
7.349999999999981881e+00,1.300999640596643692e-01,-5.032979805344372615e+00,-5.032974218430327440e+00,-3.652394131444503955e+01
7.399999999999981704e+00,1.301052756107554109e-01,-5.032980369655082775e+00,-5.032975058103991373e+00,-3.677558502137670615e+01
7.449999999999981526e+00,1.301102348201776393e-01,-5.032989603392631572e+00,-5.032984644183208900e+00,-3.702722954233691155e+01
7.499999999999981348e+00,1.301148673592565919e-01,-5.032996061836321644e+00,-5.032991429297243080e+00,-3.727887471288965315e+01
7.549999999999981171e+00,1.301191587218514800e-01,-5.033006491884415290e+00,-5.033002200521820235e+00,-3.753052074612127598e+01
7.599999999999980993e+00,1.301231391540807469e-01,-5.033018581990151397e+00,-5.033014601557922241e+00,-3.778216769478855497e+01
7.649999999999980815e+00,1.301269071682670808e-01,-5.033031149353459632e+00,-5.033027381339273632e+00,-3.803381548424204084e+01
7.699999999999980638e+00,1.301304920616309369e-01,-5.033047459929392176e+00,-5.033043875036028680e+00,-3.828546427234514482e+01
7.749999999999980460e+00,1.301339501635383478e-01,-5.033064906841529407e+00,-5.033061448739622357e+00,-3.853711405958531344e+01
7.799999999999980282e+00,1.301373514467780435e-01,-5.033085430529587789e+00,-5.033082029246347844e+00,-3.878876492982855240e+01
7.849999999999980105e+00,1.301408552819259545e-01,-5.033107488687483588e+00,-5.033103984852335344e+00,-3.904041680042777784e+01
7.899999999999979927e+00,1.301443723596203694e-01,-5.033128859397091759e+00,-5.033125342319397788e+00,-3.929206972631993011e+01
7.949999999999979750e+00,1.301483172460127513e-01,-5.033154650308467204e+00,-5.033150705422074545e+00,-3.954372351394896867e+01
7.999999999999979572e+00,1.301526052857810700e-01,-5.033178826552209273e+00,-5.033174538512440677e+00,-3.979537816723681232e+01
8.049999999999979394e+00,1.301572530559089447e-01,-5.033200902422338530e+00,-5.033196254652210655e+00,-4.004703356458780661e+01
8.099999999999980105e+00,1.301625760544534438e-01,-5.033219029982404891e+00,-5.033213706983860725e+00,-4.029868919308837860e+01
8.149999999999980815e+00,1.301685381792964391e-01,-5.033240724368913455e+00,-5.033234762244070737e+00,-4.055034526718198151e+01
8.199999999999981526e+00,1.301751580773793104e-01,-5.033260609892669990e+00,-5.033253989994586952e+00,-4.080200167777853437e+01
8.249999999999982236e+00,1.301825313457509181e-01,-5.033279873119814951e+00,-5.033272499851443094e+00,-4.105365829816614820e+01
8.299999999999982947e+00,1.301906918463119900e-01,-5.033298834806900324e+00,-5.033290674306339696e+00,-4.130531507940593627e+01
8.349999999999983658e+00,1.301997556211025309e-01,-5.033282182902366841e+00,-5.033273119127576578e+00,-4.155697012477626373e+01
8.399999999999984368e+00,1.302095637603068734e-01,-5.033296811096128032e+00,-5.033287002956924105e+00,-4.180862515719186234e+01
8.449999999999985079e+00,1.302200504834889194e-01,-5.033309779735862577e+00,-5.033299293012680309e+00,-4.206028015945548049e+01
8.499999999999985789e+00,1.302312984096075932e-01,-5.033321489956096073e+00,-5.033310242029977566e+00,-4.231193498602716829e+01
8.549999999999986500e+00,1.302432737117049932e-01,-5.033332287627142243e+00,-5.033320312325044732e+00,-4.256358962510642385e+01
8.599999999999987210e+00,1.302560114281139936e-01,-5.033342827601346769e+00,-5.033330089884938019e+00,-4.281524402877008129e+01
8.649999999999987921e+00,1.302695105151501498e-01,-5.033352863257263721e+00,-5.033339364170227981e+00,-4.306689817284591015e+01
8.699999999999988631e+00,1.302838365793979880e-01,-5.033367076064827472e+00,-5.033352750000579690e+00,-4.331855220058490374e+01
8.749999999999989342e+00,1.302989174443065501e-01,-5.033380123015306573e+00,-5.033365042150397706e+00,-4.357020612587075448e+01
8.799999999999990052e+00,1.303148877103424697e-01,-5.033390545929707471e+00,-5.033374575663671635e+00,-4.382185968290120570e+01
8.849999999999990763e+00,1.303314181453687215e-01,-5.033404801504579140e+00,-5.033388271069552999e+00,-4.407351339254140754e+01
8.899999999999991473e+00,1.303489109509071153e-01,-5.033432495835063136e+00,-5.033415003029524826e+00,-4.432516752452762177e+01
8.949999999999992184e+00,1.303672829889607754e-01,-5.033447334634960413e+00,-5.033428962596906864e+00,-4.457682151922131197e+01
8.999999999999992895e+00,1.303863730252459996e-01,-5.033464481743761709e+00,-5.033445391707476624e+00,-4.482847565327221417e+01
9.049999999999993605e+00,1.304062944900823140e-01,-5.033481674514154847e+00,-5.033461753049318865e+00,-4.508012981553309118e+01
9.099999999999994316e+00,1.304267968551818535e-01,-5.033509010062405586e+00,-5.033488507697305714e+00,-4.533178476367110932e+01
9.149999999999995026e+00,1.304480205192466991e-01,-5.033520779035009163e+00,-5.033499555370944734e+00,-4.558343957895879583e+01
9.199999999999995737e+00,1.304700220327906779e-01,-5.033543584082491584e+00,-5.033521582568947217e+00,-4.583509475664937582e+01
9.249999999999996447e+00,1.304923496581755216e-01,-5.033563614997714097e+00,-5.033541287372329087e+00,-4.608675060977387261e+01
9.299999999999997158e+00,1.305151455262001936e-01,-5.033581266052560288e+00,-5.033558470184535949e+00,-4.633840687720847029e+01
9.349999999999997868e+00,1.305383095027671803e-01,-5.033583580131296920e+00,-5.033560416154729822e+00,-4.659006289223847119e+01
9.399999999999998579e+00,1.305616066260932850e-01,-5.033602717522486003e+00,-5.033579420399159510e+00,-4.684171973099126518e+01
9.449999999999999289e+00,1.305853649016694429e-01,-5.033607550873175462e+00,-5.033583792597599249e+00,-4.709337635025934787e+01
9.500000000000000000e+00,1.306089113258497303e-01,-5.033624719159997873e+00,-5.033601172735817642e+00,-4.734503403979316971e+01
9.550000000000000711e+00,1.306329213885405460e-01,-5.033625800030579356e+00,-5.033601789967888429e+00,-4.759669131973200962e+01
9.600000000000001421e+00,1.306567056715252639e-01,-5.033644309952501672e+00,-5.033620525669516788e+00,-4.784834975094664600e+01
9.650000000000002132e+00,1.306808030616596616e-01,-5.033642157085691515e+00,-5.033618059695557534e+00,-4.810000776141080081e+01
9.700000000000002842e+00,1.307049883875047724e-01,-5.033651555409162981e+00,-5.033627370083317842e+00,-4.835166615385541178e+01
9.750000000000003553e+00,1.307287713754998471e-01,-5.033670874370621995e+00,-5.033647091382627003e+00,-4.860332591458594464e+01
9.800000000000004263e+00,1.307515141415452609e-01,-5.033664152839120831e+00,-5.033641410073075306e+00,-4.885498637946185596e+01
9.850000000000004974e+00,1.307743344451077483e-01,-5.033687897724069771e+00,-5.033665077420507394e+00,-4.910664795404449734e+01
9.900000000000005684e+00,1.307966274574332011e-01,-5.033700921967301234e+00,-5.033678628954976197e+00,-4.935831070713053492e+01
9.950000000000006395e+00,1.308185727160050271e-01,-5.033713641699864461e+00,-5.033691696441292329e+00,-4.960997444395696476e+01
1.000000000000000711e+01,1.308404622132516848e-01,-5.033732909678825251e+00,-5.033711020181578455e+00,-4.986163919994366012e+01
1.005000000000000782e+01,1.308620268765769146e-01,-5.033749584760046858e+00,-5.033728020096721600e+00,-5.011330511451833303e+01
1.010000000000000853e+01,1.308820693756700404e-01,-5.033882244925654170e+00,-5.033862202426560906e+00,-5.036497918426552189e+01
1.015000000000000924e+01,1.309028448639285580e-01,-5.033916096949730523e+00,-5.033895321461471895e+00,-5.061665421362475570e+01
1.020000000000000995e+01,1.309238342259387289e-01,-5.033952442720855736e+00,-5.033931453358845509e+00,-5.086833084639878422e+01
1.025000000000001066e+01,1.309450298033981996e-01,-5.033998173592797443e+00,-5.033976978015338055e+00,-5.112000955950096426e+01
1.030000000000001137e+01,1.309666914642191315e-01,-5.034049389225688564e+00,-5.034027727564867938e+00,-5.137169036730143290e+01
1.035000000000001208e+01,1.309889914243234643e-01,-5.034119167364115910e+00,-5.034096867404011633e+00,-5.162337402570953060e+01
1.040000000000001279e+01,1.310115840966748768e-01,-5.034177449807127225e+00,-5.034154857134775618e+00,-5.187506030552753344e+01
1.045000000000001350e+01,1.310345005751050174e-01,-5.034244762017694441e+00,-5.034221845539263995e+00,-5.212674962714999083e+01
1.050000000000001421e+01,1.310576384481094425e-01,-5.034310460549753508e+00,-5.034287322676749277e+00,-5.237844201230446828e+01
1.055000000000001492e+01,1.310810436707260385e-01,-5.034386365231136473e+00,-5.034362960008519572e+00,-5.263013792534341206e+01
1.060000000000001563e+01,1.311046471779495626e-01,-5.034484540886094095e+00,-5.034460937378870682e+00,-5.288183854888049495e+01
1.065000000000001634e+01,1.311284789191736744e-01,-5.034564796392452024e+00,-5.034540964651228023e+00,-5.313354295695889107e+01
1.070000000000001705e+01,1.311526224888398817e-01,-5.034647420699091214e+00,-5.034623277129425034e+00,-5.338525118442417750e+01
1.075000000000001776e+01,1.311761612060322602e-01,-5.034738819059804804e+00,-5.034715280342612509e+00,-5.363696458665997113e+01
1.080000000000001847e+01,1.312007072904444183e-01,-5.034835117269972571e+00,-5.034810571185560413e+00,-5.388868179643905876e+01
1.085000000000001918e+01,1.312260219771551883e-01,-5.034932172644190018e+00,-5.034906857957479609e+00,-5.414040309038455945e+01
1.090000000000001990e+01,1.312520798594144777e-01,-5.035036263539975465e+00,-5.035010205657716398e+00,-5.439212884567930217e+01
1.095000000000002061e+01,1.312761196532404029e-01,-5.035124672726864148e+00,-5.035100632933038334e+00,-5.464386103952181628e+01
1.100000000000002132e+01,1.312905953589301455e-01,-5.035275294221728259e+00,-5.035260818516038128e+00,-5.489561032852721212e+01
1.105000000000002203e+01,1.313058844562989547e-01,-5.035290497429050660e+00,-5.035275208331682073e+00,-5.514735956430130415e+01
1.110000000000002274e+01,1.313248570210873989e-01,-5.035304329639366472e+00,-5.035285357074577917e+00,-5.539910580821848640e+01
1.115000000000002345e+01,1.313465140050044666e-01,-5.035347003789463649e+00,-5.035325346805546332e+00,-5.565085150142404302e+01
1.120000000000002416e+01,1.313692907813255595e-01,-5.035488811642227169e+00,-5.035466034865906160e+00,-5.590260316522982720e+01
1.125000000000002487e+01,1.313924769615764376e-01,-5.035565597610786703e+00,-5.035542411430535381e+00,-5.615435825893011668e+01
1.130000000000002558e+01,1.314213728869245146e-01,-5.035563442676843415e+00,-5.035534546751494922e+00,-5.640610753513860942e+01
1.135000000000002629e+01,1.314504080036944245e-01,-5.035762893479589941e+00,-5.035733858362820392e+00,-5.665786664469582234e+01
1.140000000000002700e+01,1.314790833285998384e-01,-5.035823875141806738e+00,-5.035795199816901047e+00,-5.690962916312800957e+01
1.145000000000002771e+01,1.315066349481585628e-01,-5.035936112126147890e+00,-5.035908560506588749e+00,-5.716139841711475356e+01
1.150000000000002842e+01,1.315349309908894204e-01,-5.036063845659288774e+00,-5.036035549616557638e+00,-5.741317331335498864e+01
1.155000000000002913e+01,1.315489463399525660e-01,-5.035896293471238572e+00,-5.035882278122175038e+00,-5.766495411267948157e+01
1.160000000000002984e+01,1.315776969586515133e-01,-5.036122280292190112e+00,-5.036093529673490998e+00,-5.791673147607539107e+01
1.165000000000003055e+01,1.316057690744943942e-01,-5.036229478363013712e+00,-5.036201406247171164e+00,-5.816851487787769770e+01
1.170000000000003126e+01,1.316330179255045252e-01,-5.036329641256566347e+00,-5.036302392405556105e+00,-5.842030411108952137e+01
1.175000000000003197e+01,1.316591770850546739e-01,-5.036339027835373017e+00,-5.036312868675822507e+00,-5.867209490332173516e+01
1.180000000000003268e+01,1.316728352469752339e-01,-5.036562331847107998e+00,-5.036548673685187438e+00,-5.892390936175217320e+01
1.185000000000003340e+01,1.316876954522628040e-01,-5.036500463930648763e+00,-5.036485603725361138e+00,-5.917571952474341401e+01
1.190000000000003411e+01,1.317090899762237977e-01,-5.036502854798543538e+00,-5.036481460274582211e+00,-5.942752327295937675e+01
1.195000000000003482e+01,1.317308491472316268e-01,-5.036416377811511857e+00,-5.036394618640503751e+00,-5.967932233267895015e+01
1.200000000000003553e+01,1.317371375871981831e-01,-5.036109829257187975e+00,-5.036103540817221003e+00,-5.993112153570184120e+01
1.205000000000003624e+01,1.317648748860887620e-01,-5.036422733047378308e+00,-5.036394995748487702e+00,-6.018291493505532230e+01
1.210000000000003695e+01,1.317930068612373218e-01,-5.036415657146046776e+00,-5.036387525170898272e+00,-6.043470758593747405e+01
1.215000000000003766e+01,1.318208234339653118e-01,-5.036453722639350872e+00,-5.036425906066622993e+00,-6.068650245549671496e+01
1.220000000000003837e+01,1.318323924394758651e-01,-5.036238883717076398e+00,-5.036227314711565484e+00,-6.093830283067705267e+01
1.225000000000003908e+01,1.318582054177942775e-01,-5.036459269047615095e+00,-5.036433456069296710e+00,-6.119009998115112126e+01
1.230000000000003979e+01,1.318837002078981357e-01,-5.036511138341316141e+00,-5.036485643551212199e+00,-6.144190004327808197e+01
1.235000000000004050e+01,1.318952807616574630e-01,-5.036288176863906507e+00,-5.036276596310147013e+00,-6.169370287156752397e+01
1.240000000000004121e+01,1.319156482695222898e-01,-5.036438401063215053e+00,-5.036418033555349894e+00,-6.194550442411281921e+01
1.245000000000004192e+01,1.319360010707494035e-01,-5.036491926516445616e+00,-5.036471573715218142e+00,-6.219730866763741517e+01
1.250000000000004263e+01,1.319422625844070274e-01,-5.036295093095223940e+00,-5.036288831581566150e+00,-6.244911716077851338e+01
1.255000000000004334e+01,1.319638329398259702e-01,-5.036449045622604537e+00,-5.036427475267185372e+00,-6.270091804270423097e+01
1.260000000000004405e+01,1.319853940296791817e-01,-5.036485302850156387e+00,-5.036463741760303314e+00,-6.295272074675688856e+01
1.265000000000004476e+01,1.319931277291138683e-01,-5.036265901605273321e+00,-5.036258167905838690e+00,-6.320452630813771577e+01
1.270000000000004547e+01,1.320139225217645818e-01,-5.036421125777972740e+00,-5.036400330985322249e+00,-6.345632656963395846e+01
1.275000000000004619e+01,1.320362118048531153e-01,-5.036435307710786624e+00,-5.036413018427698063e+00,-6.370812604573640670e+01
1.280000000000004690e+01,1.320444847345623174e-01,-5.036224168803425272e+00,-5.036215895873715986e+00,-6.395992898124686121e+01
1.285000000000004761e+01,1.320658652621539975e-01,-5.036358155387646640e+00,-5.036336774860054710e+00,-6.421172550848865512e+01
1.290000000000004832e+01,1.320876148064169253e-01,-5.036356481735224655e+00,-5.036334732190962171e+00,-6.446352158303113811e+01
1.295000000000004903e+01,1.320974029451198462e-01,-5.036128914536104340e+00,-5.036119126397401224e+00,-6.471531824061923999e+01
1.300000000000004974e+01,1.321176762593173903e-01,-5.036237270930882914e+00,-5.036216997616685731e+00,-6.496710983085159796e+01
1.305000000000005045e+01,1.321299406212190775e-01,-5.036057187446240313e+00,-5.036044923084338265e+00,-6.521890042586201730e+01
1.310000000000005116e+01,1.321508286005263766e-01,-5.036129975986900043e+00,-5.036109088007592938e+00,-6.547068603668203934e+01
1.315000000000005187e+01,1.321641504425973834e-01,-5.035991740350435286e+00,-5.035978418508364030e+00,-6.572247230185749345e+01
1.320000000000005258e+01,1.321846081085126245e-01,-5.036038730115635076e+00,-5.036018272449720001e+00,-6.597425378069735302e+01
1.325000000000005329e+01,1.321951724497136826e-01,-5.035900968148957269e+00,-5.035890403807756321e+00,-6.622603826476360211e+01
1.330000000000005400e+01,1.322106249640413178e-01,-5.035967007823844988e+00,-5.035951555309517325e+00,-6.647782116264046692e+01
1.335000000000005471e+01,1.322173990699949953e-01,-5.035814643289743486e+00,-5.035807869183789975e+00,-6.672960512069900574e+01
1.340000000000005542e+01,1.322227709306854349e-01,-5.035823842403202910e+00,-5.035818470542512415e+00,-6.698139094095849089e+01
1.345000000000005613e+01,1.322320339342596407e-01,-5.035873443562392637e+00,-5.035864180558818681e+00,-6.723317535013303825e+01
1.350000000000005684e+01,1.322353405242408242e-01,-5.035799688655166584e+00,-5.035796382065185206e+00,-6.748496202797581134e+01
1.355000000000005755e+01,1.322397018611129460e-01,-5.035809913576136054e+00,-5.035805552239263960e+00,-6.773674816231775253e+01
1.360000000000005826e+01,1.322467113987804976e-01,-5.035853443694088050e+00,-5.035846434156420415e+00,-6.798853382496479014e+01
1.365000000000005898e+01,1.322558772153037687e-01,-5.035840725738763624e+00,-5.035831559922240075e+00,-6.824031669543521161e+01
1.370000000000005969e+01,1.322687617786787728e-01,-5.035874147693389702e+00,-5.035861263130014365e+00,-6.849209751825650017e+01
1.375000000000006040e+01,1.322815344230229562e-01,-5.035835227803132419e+00,-5.035822455158788458e+00,-6.874387650700229813e+01
1.380000000000006111e+01,1.322987299653705651e-01,-5.035819224137866534e+00,-5.035802028595519175e+00,-6.899565027266685036e+01
1.385000000000006182e+01,1.323171240188111830e-01,-5.035740760574543451e+00,-5.035722366521103055e+00,-6.924741891664213256e+01
1.390000000000006253e+01,1.323370326002967501e-01,-5.035691640528456858e+00,-5.035671731946971263e+00,-6.949918359008707114e+01
1.395000000000006324e+01,1.323600158925048453e-01,-5.035638324972254942e+00,-5.035615341680046875e+00,-6.975094252304347719e+01
1.400000000000006395e+01,1.323844208186880089e-01,-5.035585668232120504e+00,-5.035561263305937452e+00,-7.000269740152890563e+01
1.405000000000006466e+01,1.324099245287682358e-01,-5.035530148581417897e+00,-5.035504644871338087e+00,-7.025444840524788503e+01
1.410000000000006537e+01,1.324361861043350519e-01,-5.035501431367189973e+00,-5.035475169791623351e+00,-7.050619721524068950e+01
1.415000000000006608e+01,1.324629868871615990e-01,-5.035421644026501831e+00,-5.035394843243675034e+00,-7.075794149665918553e+01
1.420000000000006679e+01,1.324907354044334296e-01,-5.035340252285097407e+00,-5.035312503767825909e+00,-7.100968076075616864e+01
1.425000000000006750e+01,1.325165377846107551e-01,-5.035288350552248104e+00,-5.035262548172070751e+00,-7.126141937590359987e+01
1.430000000000006821e+01,1.325434168690169667e-01,-5.035262401300068191e+00,-5.035235522215661952e+00,-7.151315561688420530e+01
1.435000000000006892e+01,1.325649202738139465e-01,-5.035192106736356088e+00,-5.035170603331558858e+00,-7.176489371881622503e+01
1.440000000000006963e+01,1.325849004793920316e-01,-5.035127712365325969e+00,-5.035107732159747940e+00,-7.201663012422891086e+01
1.445000000000007034e+01,1.326022203796171084e-01,-5.035103794799693944e+00,-5.035086474899468811e+00,-7.226836799406865453e+01
1.450000000000007105e+01,1.326172339749376039e-01,-5.035029992231952356e+00,-5.035014978636631611e+00,-7.252010448008493881e+01
1.455000000000007176e+01,1.326292243852247588e-01,-5.034975583711801761e+00,-5.034963593301514884e+00,-7.277184126886024274e+01
1.460000000000007248e+01,1.326392031994608200e-01,-5.034931144905791633e+00,-5.034921166091555378e+00,-7.302357784729129264e+01
1.465000000000007319e+01,1.326452148288251309e-01,-5.034894497064502872e+00,-5.034888485435138783e+00,-7.327531656051515085e+01
1.470000000000007390e+01,1.326498434235636736e-01,-5.034875781409590800e+00,-5.034871152814852202e+00,-7.352705572099088727e+01
1.475000000000007461e+01,1.326519531506659688e-01,-5.034827835095965654e+00,-5.034825725368863303e+00,-7.377879500301857263e+01
1.480000000000007532e+01,1.326534629266672149e-01,-5.034829215284553072e+00,-5.034827705508551965e+00,-7.403053495400679651e+01
1.485000000000007603e+01,1.326553109021314791e-01,-5.034829085231966594e+00,-5.034827237256502386e+00,-7.428227456029293307e+01
1.490000000000007674e+01,1.326561477940019773e-01,-5.034812286514224411e+00,-5.034811449622353940e+00,-7.453401433772677365e+01
1.495000000000007745e+01,1.326573466660239398e-01,-5.034781222041246451e+00,-5.034780023169224350e+00,-7.478575219995681778e+01
1.500000000000007816e+01,1.326587263978722397e-01,-5.034783576565378560e+00,-5.034782196833530676e+00,-7.503748999905323558e+01
1.505000000000007887e+01,1.326603980436747154e-01,-5.034745834707796242e+00,-5.034744163061994016e+00,-7.528922561914284017e+01
1.510000000000007958e+01,1.326635978014254202e-01,-5.034720891235476614e+00,-5.034717691477726298e+00,-7.554095846394685054e+01
1.515000000000008029e+01,1.326673817897078556e-01,-5.034697607200290470e+00,-5.034693823212007757e+00,-7.579268956031859261e+01
1.520000000000008100e+01,1.326717084852387096e-01,-5.034657582076333071e+00,-5.034653255380802328e+00,-7.604441811272687346e+01
1.525000000000008171e+01,1.326776956102942995e-01,-5.034595378575144053e+00,-5.034589391450088769e+00,-7.629614189453056383e+01
1.530000000000008242e+01,1.326812014201064482e-01,-5.034519074129922167e+00,-5.034515568320109935e+00,-7.654786434242724624e+01
1.535000000000008313e+01,1.326817893512040880e-01,-5.034419901329288294e+00,-5.034419313398190710e+00,-7.679958474956261227e+01
1.540000000000008384e+01,1.326769597045696358e-01,-5.034321803476227153e+00,-5.034326633122861772e+00,-7.705130566938306913e+01
1.545000000000008455e+01,1.326735681167056646e-01,-5.034259338736897682e+00,-5.034262730324761570e+00,-7.730302202790778665e+01
1.550000000000008527e+01,1.326648142139141007e-01,-5.034172280406289168e+00,-5.034181034309081149e+00,-7.755473939583089305e+01
1.555000000000008598e+01,1.326541852081377371e-01,-5.034024259235978072e+00,-5.034034888241754047e+00,-7.780645123779846983e+01
1.560000000000008669e+01,1.326427895538196955e-01,-5.033930921126184010e+00,-5.033942316780501969e+00,-7.805815917950910432e+01
1.565000000000008740e+01,1.326330693803767224e-01,-5.033889405476527301e+00,-5.033899125649970330e+00,-7.830986336995637487e+01
1.570000000000008811e+01,1.326243540144556032e-01,-5.033853106684687440e+00,-5.033861822050608836e+00,-7.856156474065653583e+01
1.575000000000008882e+01,1.326181088973260869e-01,-5.033841170090151529e+00,-5.033847415207280740e+00,-7.881326304427815899e+01
1.580000000000008953e+01,1.326125362764689897e-01,-5.033774604892017557e+00,-5.033780177512874765e+00,-7.906495734714361845e+01
1.585000000000009024e+01,1.326103548153934886e-01,-5.033774105962365297e+00,-5.033776287423441076e+00,-7.931664823390281072e+01
1.590000000000009095e+01,1.326102548877616805e-01,-5.033781768588601047e+00,-5.033781868516232549e+00,-7.956833742225987294e+01
1.595000000000009166e+01,1.326136100854725663e-01,-5.033789381311341238e+00,-5.033786026113630463e+00,-7.982002353612773504e+01
1.600000000000009237e+01,1.326184681892569051e-01,-5.033784901392851729e+00,-5.033780043289067585e+00,-8.007170792309359797e+01
1.605000000000009308e+01,1.326239222570441412e-01,-5.033784641783507041e+00,-5.033779187715719416e+00,-8.032339170111498561e+01
1.610000000000009379e+01,1.326322359612571444e-01,-5.033815751461098387e+00,-5.033807437756885328e+00,-8.057507417498382551e+01
1.615000000000009450e+01,1.326407503202355065e-01,-5.033818272658320936e+00,-5.033809758299342185e+00,-8.082675657425775739e+01
1.620000000000009521e+01,1.326514884876900391e-01,-5.033852363486697179e+00,-5.033841625319242397e+00,-8.107843845426462792e+01
1.625000000000009592e+01,1.326618716252031538e-01,-5.033858916544278195e+00,-5.033848533406764858e+00,-8.133012101695433671e+01
1.630000000000009663e+01,1.326718700666117412e-01,-5.033837171868348115e+00,-5.033827173426939083e+00,-8.158180287710634104e+01
1.635000000000009734e+01,1.326836747911472325e-01,-5.033863193797099456e+00,-5.033851389072563798e+00,-8.183348423207165467e+01
1.640000000000009805e+01,1.326862731274416340e-01,-5.033875231836613118e+00,-5.033872633500318550e+00,-8.208517539532718388e+01
1.645000000000009877e+01,1.326938872612538900e-01,-5.033893394067442628e+00,-5.033885779933630289e+00,-8.233686245089674571e+01
1.650000000000009948e+01,1.327080533562638720e-01,-5.033890662319162601e+00,-5.033876496224152675e+00,-8.258854281791768415e+01
1.655000000000010019e+01,1.327269260171947129e-01,-5.033881227165334593e+00,-5.033862354504403669e+00,-8.284021800661501800e+01
1.660000000000010090e+01,1.327456757196990855e-01,-5.033872758689582838e+00,-5.033854008987078466e+00,-8.309189289484699259e+01
1.665000000000010161e+01,1.327635611414892669e-01,-5.033795437186648236e+00,-5.033777551764858416e+00,-8.334356478128454171e+01
1.670000000000010232e+01,1.327805134457617775e-01,-5.033779913389699878e+00,-5.033762961085427534e+00,-8.359523682464974570e+01
1.675000000000010303e+01,1.327954379093214399e-01,-5.033679804950685899e+00,-5.033664880487126680e+00,-8.384690589043371745e+01
1.680000000000010374e+01,1.328093296042080484e-01,-5.033632919000838868e+00,-5.033619027305952009e+00,-8.409857364468886942e+01
1.685000000000010445e+01,1.328116661853208924e-01,-5.033523149300394017e+00,-5.033520812719281423e+00,-8.435024746557277808e+01
1.690000000000010516e+01,1.328058195603828984e-01,-5.033452007720240040e+00,-5.033457854345178006e+00,-8.460192591258372374e+01
1.695000000000010587e+01,1.327972677742922936e-01,-5.033382002042455561e+00,-5.033390553828546388e+00,-8.485360356447193908e+01
1.700000000000010658e+01,1.327707918380693908e-01,-5.033443730573925912e+00,-5.033470206510148870e+00,-8.510530222693685687e+01
1.705000000000010729e+01,1.327272548015195897e-01,-5.033359517571517117e+00,-5.033403054608067251e+00,-8.535701373985197904e+01
1.710000000000010800e+01,1.326843779464831341e-01,-5.033405106586971378e+00,-5.033447983442007612e+00,-8.560872687203635678e+01
1.715000000000010871e+01,1.326468825260788686e-01,-5.033506952043859783e+00,-5.033544447464263882e+00,-8.586043971505895911e+01
1.720000000000010942e+01,1.326063098901508197e-01,-5.033590558543893145e+00,-5.033631131179821416e+00,-8.611215981562207844e+01
1.725000000000011013e+01,1.325850391988084021e-01,-5.033662216474893647e+00,-5.033683487166236148e+00,-8.636386419713716123e+01
1.730000000000011084e+01,1.325682467091469918e-01,-5.033731982812896355e+00,-5.033748775302557377e+00,-8.661556758876747608e+01
1.735000000000011156e+01,1.325527770566787555e-01,-5.033722727503363359e+00,-5.033738197155831706e+00,-8.686726919479511366e+01
1.740000000000011227e+01,1.325412155108912360e-01,-5.033754036510206475e+00,-5.033765598055993884e+00,-8.711896845816640678e+01
1.745000000000011298e+01,1.325283594017963307e-01,-5.033760711884106342e+00,-5.033773567993200970e+00,-8.737066934986970068e+01
1.750000000000011369e+01,1.325183196285074916e-01,-5.033846040544103673e+00,-5.033856080317392845e+00,-8.762237169167021023e+01
1.755000000000011440e+01,1.325089224821789646e-01,-5.033836237187379048e+00,-5.033845634333707686e+00,-8.787407290067591248e+01
1.760000000000011511e+01,1.325085968513718404e-01,-5.033868127833343031e+00,-5.033868453464149795e+00,-8.812576663269838662e+01
1.765000000000011582e+01,1.325109587027162028e-01,-5.033894740852512761e+00,-5.033892379001168038e+00,-8.837745900788966935e+01
1.770000000000011653e+01,1.325159583583201128e-01,-5.033944054019075409e+00,-5.033939054363471222e+00,-8.862915121093500659e+01
1.775000000000011724e+01,1.325161652849642657e-01,-5.033908273154721336e+00,-5.033908066228077516e+00,-8.888084641766610616e+01
1.780000000000011795e+01,1.325166034036856233e-01,-5.033887703170083050e+00,-5.033887265051361304e+00,-8.913254036470588915e+01
1.785000000000011866e+01,1.325230064691494958e-01,-5.033873455662696728e+00,-5.033867052597233105e+00,-8.938422763442356711e+01
1.790000000000011937e+01,1.325289844935439165e-01,-5.033854667050628784e+00,-5.033848689026234169e+00,-8.963591438975169012e+01
1.795000000000012008e+01,1.325339184212756816e-01,-5.033832815612828249e+00,-5.033827881685096095e+00,-8.988760109660459818e+01
1.800000000000012079e+01,1.325375672335226129e-01,-5.033812985222017922e+00,-5.033809336409770907e+00,-9.013928809705345202e+01
1.805000000000012150e+01,1.325408675466611952e-01,-5.033795344831269780e+00,-5.033792044518131448e+00,-9.039097456398187092e+01
1.810000000000012221e+01,1.325421953757355553e-01,-5.033774838014939412e+00,-5.033773510185865163e+00,-9.064266197805355318e+01
1.815000000000012292e+01,1.325431696213078825e-01,-5.033762372726301670e+00,-5.033761398480729454e+00,-9.089434912244428233e+01
1.820000000000012363e+01,1.325432421941274697e-01,-5.033753133013111558e+00,-5.033753060440291804e+00,-9.114603670652212486e+01
1.825000000000012434e+01,1.325424438913043179e-01,-5.033746200374762836e+00,-5.033746998677585793e+00,-9.139772481484368427e+01
1.830000000000012506e+01,1.325399788933479539e-01,-5.033732498770104868e+00,-5.033734963768060844e+00,-9.164941390478014682e+01
1.835000000000012577e+01,1.325368732251753778e-01,-5.033741298484068594e+00,-5.033744404152241003e+00,-9.190110407537251547e+01
1.840000000000012648e+01,1.325338339910594465e-01,-5.033746277812221948e+00,-5.033749317046337879e+00,-9.215279442849724489e+01
1.845000000000012719e+01,1.325297095652990254e-01,-5.033738875019985848e+00,-5.033742999445745880e+00,-9.240448549667399902e+01
1.850000000000012790e+01,1.325245729162325969e-01,-5.033730856574564427e+00,-5.033735993223630523e+00,-9.265617717615178606e+01
1.855000000000012861e+01,1.325184755185989105e-01,-5.033747225873067777e+00,-5.033753323270701685e+00,-9.290787063484307851e+01
1.860000000000012932e+01,1.325123096590702654e-01,-5.033739551689837555e+00,-5.033745717549366283e+00,-9.315956377828709378e+01
1.865000000000013003e+01,1.325060467304302880e-01,-5.033721364814891075e+00,-5.033727627743530775e+00,-9.341125610945648816e+01
1.870000000000013074e+01,1.324985835129934841e-01,-5.033701888242112510e+00,-5.033709351459549453e+00,-9.366294866708602740e+01
1.875000000000013145e+01,1.324909138374682216e-01,-5.033677006770155060e+00,-5.033684676445679962e+00,-9.391464018710006201e+01
1.880000000000013216e+01,1.324836143882910933e-01,-5.033648641801792500e+00,-5.033655941250970045e+00,-9.416632991863933455e+01
1.885000000000013287e+01,1.324768153762922174e-01,-5.033636212204934957e+00,-5.033643011216933694e+00,-9.441801852826158381e+01
1.890000000000013358e+01,1.324708567329418996e-01,-5.033614768049605281e+00,-5.033620726692955571e+00,-9.466970522530742471e+01
1.895000000000013429e+01,1.324651914087555116e-01,-5.033594649036640334e+00,-5.033600314360826999e+00,-9.492139062308343966e+01
1.900000000000013500e+01,1.324602897698735904e-01,-5.033575598295752407e+00,-5.033580499934634744e+00,-9.517307430463711171e+01
1.905000000000013571e+01,1.324558827849428577e-01,-5.033562451563062368e+00,-5.033566858547993128e+00,-9.542475683420019550e+01
1.910000000000013642e+01,1.324528595758231730e-01,-5.033556179862486601e+00,-5.033559203071606092e+00,-9.567643766640243541e+01
1.915000000000013713e+01,1.324502118421342078e-01,-5.033537075600232669e+00,-5.033539723333921856e+00,-9.592811716791612753e+01
1.920000000000013785e+01,1.324486762781465488e-01,-5.033552865353807526e+00,-5.033554400917795490e+00,-9.617979634674780698e+01
1.925000000000013856e+01,1.324485555080633092e-01,-5.033540477566525340e+00,-5.033540598336608163e+00,-9.643147349139621838e+01
1.930000000000013927e+01,1.324497097881012497e-01,-5.033540790123467445e+00,-5.033539635843429672e+00,-9.668314937662235309e+01
1.935000000000013998e+01,1.324515923460769240e-01,-5.033523025281724017e+00,-5.033521142723748731e+00,-9.693482364532847839e+01
1.940000000000014069e+01,1.324557173621812300e-01,-5.033528956215668870e+00,-5.033524831199564176e+00,-9.718649596812315394e+01
1.945000000000014140e+01,1.324613332460411741e-01,-5.033529260851736353e+00,-5.033523644967876187e+00,-9.743816681528187473e+01
1.950000000000014211e+01,1.324682648609295799e-01,-5.033518293742674565e+00,-5.033511362127786271e+00,-9.768983579835412456e+01
1.955000000000014282e+01,1.324765787496255676e-01,-5.033534226674582612e+00,-5.033525912785886902e+00,-9.794150419579915479e+01
1.960000000000014353e+01,1.324861922959519045e-01,-5.033533205998383941e+00,-5.033523592452057827e+00,-9.819317124255275075e+01
1.965000000000014424e+01,1.324976334120587240e-01,-5.033533235357473323e+00,-5.033521794241366365e+00,-9.844483646320452408e+01
1.970000000000014495e+01,1.325123596893073574e-01,-5.033545741987218491e+00,-5.033531015709970191e+00,-9.869649902402663599e+01
1.975000000000014566e+01,1.325283983892789341e-01,-5.033551146676831678e+00,-5.033535107976859990e+00,-9.894816054266048866e+01
1.980000000000014637e+01,1.325465801741009531e-01,-5.033554556470718033e+00,-5.033536374685896320e+00,-9.919982008869919810e+01
1.985000000000014708e+01,1.325673734601732767e-01,-5.033572528865118301e+00,-5.033551735579045783e+00,-9.945147792185638025e+01
1.990000000000014779e+01,1.325868381812634333e-01,-5.033598918325417060e+00,-5.033579453604327014e+00,-9.970313840305155395e+01
1.995000000000014850e+01,1.326045334600949033e-01,-5.033624042925634257e+00,-5.033606347646802703e+00,-9.995480190991901281e+01
2.000000000000014921e+01,1.326210798197196838e-01,-5.033646492090944058e+00,-5.033629945731319388e+00,-1.002064676881639400e+02
2.005000000000014992e+01,1.326348097040247198e-01,-5.033679229016173373e+00,-5.033665499131868337e+00,-1.004581379197304329e+02
2.010000000000015064e+01,1.326439618615530558e-01,-5.033694775297782087e+00,-5.033685623140253362e+00,-1.007098135063378095e+02
2.015000000000015135e+01,1.326493822859816651e-01,-5.033737240571885430e+00,-5.033731820147457015e+00,-1.009614949479419721e+02
2.020000000000015206e+01,1.326533771141393259e-01,-5.033781771306679254e+00,-5.033777776478521204e+00,-1.012131800416791378e+02
2.025000000000015277e+01,1.326556443733248325e-01,-5.033848047690630878e+00,-5.033845780431445149e+00,-1.014648701768044816e+02
2.030000000000015348e+01,1.326564317033043783e-01,-5.033915047568967793e+00,-5.033914260238987914e+00,-1.017165651418529535e+02
2.035000000000015419e+01,1.326551637510722803e-01,-5.033987208590790630e+00,-5.033988476543022728e+00,-1.019682657702347370e+02
2.040000000000015490e+01,1.326519593580641199e-01,-5.034061358692206056e+00,-5.034064563085213884e+00,-1.022199720425623610e+02
2.045000000000015561e+01,1.326431691295138771e-01,-5.033936398596373429e+00,-5.033945188824923811e+00,-1.024716776527207287e+02
2.050000000000015632e+01,1.326327360352848317e-01,-5.033990597554041102e+00,-5.034001030648270536e+00,-1.027233876156926442e+02
2.055000000000015703e+01,1.326235070942442251e-01,-5.034035979676812822e+00,-5.034045208617853540e+00,-1.029750986436175424e+02
2.060000000000015774e+01,1.326138867375922792e-01,-5.034059300927384406e+00,-5.034068921284036158e+00,-1.032268112290205551e+02
2.065000000000015845e+01,1.326027954245983520e-01,-5.034077767674297377e+00,-5.034088858987291637e+00,-1.034785262087172555e+02
2.070000000000015916e+01,1.325923125077436426e-01,-5.034076204651298347e+00,-5.034086687568152918e+00,-1.037302405018666889e+02
2.075000000000015987e+01,1.325878433396132372e-01,-5.034081625101412882e+00,-5.034086094269543565e+00,-1.039819490522898917e+02
2.080000000000016058e+01,1.325903524697541747e-01,-5.034120893882538361e+00,-5.034118384752397368e+00,-1.042336525878538822e+02
2.085000000000016129e+01,1.325897518897851124e-01,-5.034135592313718099e+00,-5.034136192893686967e+00,-1.044853599680495364e+02
2.090000000000016200e+01,1.325954017167512156e-01,-5.034075424130858067e+00,-5.034069774303891798e+00,-1.047370580894290981e+02
2.095000000000016271e+01,1.326073792770213755e-01,-5.034124915843592341e+00,-5.034112938283322514e+00,-1.049887523576610135e+02
2.100000000000016342e+01,1.326162179095215776e-01,-5.034038583608104744e+00,-5.034029744975604181e+00,-1.052404454482089164e+02
2.105000000000016414e+01,1.326261094665545093e-01,-5.034116998134440912e+00,-5.034107106577407897e+00,-1.054921414065586021e+02
2.110000000000016485e+01,1.326345566107877960e-01,-5.034177545299474588e+00,-5.034169098155241606e+00,-1.057438418366793513e+02
2.115000000000016556e+01,1.326450207362253886e-01,-5.034205557987228907e+00,-5.034195093861791648e+00,-1.059955416504532764e+02
2.120000000000016627e+01,1.326493133564539406e-01,-5.034177147765470650e+00,-5.034172855145242487e+00,-1.062472462152213240e+02
2.125000000000016698e+01,1.326449606373149848e-01,-5.034167292161419560e+00,-5.034171644880558460e+00,-1.064989589325485326e+02
2.130000000000016769e+01,1.326441942666975737e-01,-5.034216647384033294e+00,-5.034217413754650927e+00,-1.067506705312883497e+02
2.135000000000016840e+01,1.326388737492295578e-01,-5.034129778677154832e+00,-5.034135099194623209e+00,-1.070023823407396861e+02
2.140000000000016911e+01,1.326255824681419337e-01,-5.034110796888601413e+00,-5.034124088169688704e+00,-1.072541011718652157e+02
2.145000000000016982e+01,1.326220548652748965e-01,-5.034150083831145039e+00,-5.034153611434011744e+00,-1.075058122036596302e+02
2.150000000000017053e+01,1.326164575276159163e-01,-5.034074683131498418e+00,-5.034080280469157564e+00,-1.077575215351538702e+02
2.155000000000017124e+01,1.326057891174372838e-01,-5.033768831696479040e+00,-5.033779500106657423e+00,-1.080092206451488721e+02
2.160000000000017195e+01,1.326044396260448177e-01,-5.033805573972776948e+00,-5.033806923464169358e+00,-1.082609122733388887e+02
2.165000000000017266e+01,1.325962301657224174e-01,-5.033931950640136321e+00,-5.033940160100458527e+00,-1.085126170803312249e+02
2.170000000000017337e+01,1.325956829835896744e-01,-5.033961247209005840e+00,-5.033961794391138334e+00,-1.087643156898737971e+02
2.175000000000017408e+01,1.325860232889365387e-01,-5.033953256581405356e+00,-5.033962916276058408e+00,-1.090160230123975253e+02
2.180000000000017479e+01,1.325718389132830299e-01,-5.033916265962535164e+00,-5.033930450338188756e+00,-1.092677330100713107e+02
2.185000000000017550e+01,1.325623676656508543e-01,-5.033931830887887315e+00,-5.033941302135519713e+00,-1.095194390728633209e+02
2.190000000000017621e+01,1.325538337165265423e-01,-5.033928747694055517e+00,-5.033937281643179773e+00,-1.097711440441971575e+02
2.195000000000017693e+01,1.325508180011887027e-01,-5.033945269997164296e+00,-5.033948285712502191e+00,-1.100228443234123574e+02
2.200000000000017764e+01,1.325480575155639218e-01,-5.033832477984197418e+00,-5.033835238469822393e+00,-1.102745387077971913e+02
2.205000000000017835e+01,1.325427543401471453e-01,-5.033802657466996067e+00,-5.033807960642413093e+00,-1.105262341438459543e+02
2.210000000000017906e+01,1.325432914275932461e-01,-5.033826163707598944e+00,-5.033825626620152427e+00,-1.107779249149438954e+02
2.215000000000017977e+01,1.325419561395761170e-01,-5.033751409026312018e+00,-5.033752744314329064e+00,-1.110296138206832239e+02
2.220000000000018048e+01,1.325412395918990904e-01,-5.033463586105590970e+00,-5.033464302653268163e+00,-1.112812877165361840e+02
2.225000000000018119e+01,1.325455064998998511e-01,-5.033484233066790381e+00,-5.033479966158789232e+00,-1.115329576612815288e+02
2.230000000000018190e+01,1.325475132972992465e-01,-5.033615788324874885e+00,-5.033613781527475517e+00,-1.117846364439003679e+02
2.235000000000018261e+01,1.325462768519052037e-01,-5.033615992479407275e+00,-5.033617228924801346e+00,-1.120363184799697223e+02
2.240000000000018332e+01,1.325417582071211076e-01,-5.033645603804270507e+00,-5.033650122449054187e+00,-1.122880052788047180e+02
2.245000000000018403e+01,1.325424965714162018e-01,-5.033641942477193432e+00,-5.033641204112898393e+00,-1.125396866375642873e+02
2.250000000000018474e+01,1.325431922926036399e-01,-5.033653935674076152e+00,-5.033653239952888825e+00,-1.127913686386268068e+02
2.255000000000018545e+01,1.325494510727116548e-01,-5.033724100282087832e+00,-5.033717841501979429e+00,-1.130430485848608129e+02
2.260000000000018616e+01,1.325558004452458694e-01,-5.033666784237124325e+00,-5.033660434864589917e+00,-1.132947255747001236e+02
2.265000000000018687e+01,1.325598200198775389e-01,-5.033638933540283134e+00,-5.033634913965651769e+00,-1.135464035018025015e+02
2.270000000000018758e+01,1.325649509649677038e-01,-5.033648802209734541e+00,-5.033643671264644404e+00,-1.137980808109679032e+02
2.275000000000018829e+01,1.325742239737967287e-01,-5.033703817505450040e+00,-5.033694544496620793e+00,-1.140497567288343532e+02
2.280000000000018900e+01,1.325803215805445301e-01,-5.033371010251675770e+00,-5.033364912644928246e+00,-1.143014191817401866e+02
2.285000000000018971e+01,1.325885159920068557e-01,-5.033416349198692075e+00,-5.033408154787229805e+00,-1.145530818047886612e+02
2.290000000000019043e+01,1.325965195928154594e-01,-5.033559192889725864e+00,-5.033551189288917094e+00,-1.148047517608323460e+02
2.295000000000019114e+01,1.326098298917109675e-01,-5.033603875418892315e+00,-5.033590565119997251e+00,-1.150564186443044008e+02
2.300000000000019185e+01,1.326252084089787897e-01,-5.033644530457006994e+00,-5.033629151939739366e+00,-1.153080854923099707e+02
2.305000000000019256e+01,1.326399614105044644e-01,-5.033638206210277133e+00,-5.033623453208751819e+00,-1.155597526496189573e+02
2.310000000000019327e+01,1.326551417759269380e-01,-5.033678972428679010e+00,-5.033663792063256537e+00,-1.158114214178749677e+02
2.315000000000019398e+01,1.326711845564332026e-01,-5.033720059758259424e+00,-5.033704016977752715e+00,-1.160630913780823761e+02
2.320000000000019469e+01,1.326873164505603664e-01,-5.033756507156087245e+00,-5.033740375261960054e+00,-1.163147630715460537e+02
2.325000000000019540e+01,1.327035865087190791e-01,-5.033794191281492303e+00,-5.033777921223333784e+00,-1.165664365110519611e+02
2.330000000000019611e+01,1.327211601422689513e-01,-5.033835606861450707e+00,-5.033818033227900557e+00,-1.168181107177614848e+02
2.335000000000019682e+01,1.327397210306435205e-01,-5.033876499153452144e+00,-5.033857938265077436e+00,-1.170697859818307762e+02
2.340000000000019753e+01,1.327581184529136316e-01,-5.033915403356105323e+00,-5.033897005933835267e+00,-1.173214633545763093e+02
2.345000000000019824e+01,1.327754942158002327e-01,-5.033956763517037913e+00,-5.033939387754151618e+00,-1.175731438169892726e+02
2.350000000000019895e+01,1.327924863732520278e-01,-5.033987730219680934e+00,-5.033970738062229167e+00,-1.178248262113428098e+02
2.355000000000019966e+01,1.328096664914860670e-01,-5.034027642782605838e+00,-5.034010462664372021e+00,-1.180765104133637067e+02
2.360000000000020037e+01,1.328272121048335030e-01,-5.034054196005715909e+00,-5.034036650392368806e+00,-1.183281955775506447e+02
2.365000000000020108e+01,1.328453185668816428e-01,-5.034091404108822942e+00,-5.034073297646775025e+00,-1.185798820412940415e+02
2.370000000000020179e+01,1.328641800906267545e-01,-5.034117761889472575e+00,-5.034098900365727047e+00,-1.188315690678647769e+02
2.375000000000020250e+01,1.328831070354189181e-01,-5.034154433756324210e+00,-5.034135506811532323e+00,-1.190832578626077947e+02
2.380000000000020322e+01,1.329028601542912580e-01,-5.034181260496200849e+00,-5.034161507377328704e+00,-1.193349471725137363e+02
2.385000000000020393e+01,1.329234034943888310e-01,-5.034217169232632294e+00,-5.034196625892534804e+00,-1.195866374876352722e+02
2.390000000000020464e+01,1.329446087831885615e-01,-5.034243219920776724e+00,-5.034222014631977160e+00,-1.198383284433425047e+02
2.395000000000020535e+01,1.329673231306978398e-01,-5.034271855002479867e+00,-5.034249140654970311e+00,-1.200900193217451175e+02
2.400000000000020606e+01,1.329896152000427378e-01,-5.034297273993440847e+00,-5.034274981924095727e+00,-1.203417118933754466e+02
2.405000000000020677e+01,1.330139842421991792e-01,-5.034326361564106733e+00,-5.034301992521950098e+00,-1.205934038424115045e+02
2.410000000000020748e+01,1.330367519306954738e-01,-5.034342374713858703e+00,-5.034319607025362409e+00,-1.208450981934587105e+02
2.415000000000020819e+01,1.330596702010030108e-01,-5.034360892527534936e+00,-5.034337974257227621e+00,-1.210967933198147648e+02
2.420000000000020890e+01,1.330832640374391140e-01,-5.034384843072459148e+00,-5.034361249236023461e+00,-1.213484889681319601e+02
2.425000000000020961e+01,1.331072279173697581e-01,-5.034413297241638219e+00,-5.034389333361707131e+00,-1.216001856691141114e+02
2.430000000000021032e+01,1.331315969510160069e-01,-5.034433979092719724e+00,-5.034409610059073614e+00,-1.218518829990350980e+02
2.435000000000021103e+01,1.331558820149872091e-01,-5.034464437893969802e+00,-5.034440152829998461e+00,-1.221035819358658188e+02
2.440000000000021174e+01,1.331880219608524707e-01,-5.034556842528827403e+00,-5.034524702582961808e+00,-1.223552776380464024e+02
2.445000000000021245e+01,1.332138841403323337e-01,-5.034524425637461498e+00,-5.034498563457981746e+00,-1.226069779971487890e+02
2.450000000000021316e+01,1.332378018063310743e-01,-5.034574400539662875e+00,-5.034550482873664023e+00,-1.228586827995097792e+02
2.455000000000021387e+01,1.332650212473219242e-01,-5.034627789623543848e+00,-5.034600570182552914e+00,-1.231103869695499640e+02
2.460000000000021458e+01,1.333017050468437437e-01,-5.034758791920183718e+00,-5.034722108120662121e+00,-1.233620882253464544e+02
2.465000000000021529e+01,1.333313460559459040e-01,-5.034729357097763369e+00,-5.034699716088661070e+00,-1.236137950521922448e+02
2.470000000000021600e+01,1.333587523587587143e-01,-5.034785092509761917e+00,-5.034757686206948968e+00,-1.238655069005149159e+02
2.475000000000021672e+01,1.333987053490553465e-01,-5.034922892950214113e+00,-5.034882939959917536e+00,-1.241172130921721362e+02
2.480000000000021743e+01,1.334320093970567112e-01,-5.034880637229514733e+00,-5.034847333181513562e+00,-1.243689238199856106e+02
2.485000000000021814e+01,1.334731309407193867e-01,-5.035030835736122867e+00,-5.034989714192460220e+00,-1.246206342402287532e+02
2.490000000000021885e+01,1.335080351666193821e-01,-5.035004718279546765e+00,-5.034969814053646964e+00,-1.248723495719168284e+02
2.495000000000021956e+01,1.335524604756158362e-01,-5.035178196142997997e+00,-5.035133770834001155e+00,-1.251240640564149800e+02
2.500000000000022027e+01,1.335899736637301272e-01,-5.035162565688628078e+00,-5.035125052500514009e+00,-1.253757846715112976e+02
2.505000000000022098e+01,1.336375183979920389e-01,-5.035346997238182354e+00,-5.035299452503920747e+00,-1.256275044766389470e+02
2.510000000000022169e+01,1.336906408901056276e-01,-5.035445483002978229e+00,-5.035392360510864584e+00,-1.258792236282969839e+02
2.515000000000022240e+01,1.337444234748324801e-01,-5.035549805806317281e+00,-5.035496023221590178e+00,-1.261309473360025777e+02
2.520000000000022311e+01,1.337839252266977141e-01,-5.035517507006892046e+00,-5.035478005255026979e+00,-1.263826837096010678e+02
2.525000000000022382e+01,1.338383930012631562e-01,-5.035749394301435977e+00,-5.035694926526870674e+00,-1.266344167115415615e+02
2.530000000000022453e+01,1.339001738395509955e-01,-5.035872650413737439e+00,-5.035810869575449544e+00,-1.268861485632239692e+02
2.535000000000022524e+01,1.339641445658735219e-01,-5.035984721586579838e+00,-5.035920750860257478e+00,-1.271378838285769746e+02
2.540000000000022595e+01,1.340292754408941855e-01,-5.036128740454180353e+00,-5.036063609579159994e+00,-1.273896251347246675e+02
2.545000000000022666e+01,1.340783181625649079e-01,-5.036086166236802164e+00,-5.036037123515131775e+00,-1.276413804003148442e+02
2.550000000000022737e+01,1.341428514430666463e-01,-5.036368842425661185e+00,-5.036304309145159586e+00,-1.278931343091556130e+02
2.555000000000022808e+01,1.342130422577800519e-01,-5.036513021930195677e+00,-5.036442831115482299e+00,-1.281448897694374125e+02
2.560000000000022879e+01,1.342883236498752797e-01,-5.036647280014811656e+00,-5.036571998622716428e+00,-1.283966468520460467e+02
2.565000000000022951e+01,1.343673245920150028e-01,-5.036805531477850373e+00,-5.036726530535710289e+00,-1.286484081276778113e+02
2.570000000000023022e+01,1.344518310900643387e-01,-5.037031763689504338e+00,-5.036947257191455307e+00,-1.289001752093642210e+02
2.575000000000023093e+01,1.345411189204193669e-01,-5.037248833001702231e+00,-5.037159545171347119e+00,-1.291519483631839478e+02
2.580000000000023164e+01,1.346344369310425171e-01,-5.037467989514095024e+00,-5.037374671503472179e+00,-1.294037284446490332e+02
2.585000000000023235e+01,1.347332057300545394e-01,-5.037715298250057039e+00,-5.037616529451044656e+00,-1.296555154407625423e+02
2.590000000000023306e+01,1.348289624837705480e-01,-5.037974487285948655e+00,-5.037878730532233007e+00,-1.299073184083731292e+02
2.595000000000023377e+01,1.349328420629249958e-01,-5.038255366001456181e+00,-5.038151486422301595e+00,-1.301591272970940167e+02
2.600000000000023448e+01,1.350400148617933449e-01,-5.038567992062362499e+00,-5.038460819263494095e+00,-1.304109485238982700e+02
2.605000000000023519e+01,1.351265122964504795e-01,-5.038817973158400854e+00,-5.038731475723743358e+00,-1.306628029251215537e+02
2.610000000000023590e+01,1.351797581482127308e-01,-5.038844702320266933e+00,-5.038791456468504570e+00,-1.309146919143857986e+02
2.615000000000023661e+01,1.351846635280342934e-01,-5.038869562924515044e+00,-5.038864657544693593e+00,-1.311666304871521902e+02
2.620000000000023732e+01,1.351108223811929576e-01,-5.038791627564594755e+00,-5.038865468711436257e+00,-1.314186439096772574e+02
2.625000000000023803e+01,1.350174712588337045e-01,-5.038465827898373384e+00,-5.038559179020732692e+00,-1.316706605521945335e+02
2.630000000000023874e+01,1.348801895019525743e-01,-5.037885851891124922e+00,-5.038023133648006358e+00,-1.319226921265459680e+02
2.635000000000023945e+01,1.347689799907397235e-01,-5.037620194473768187e+00,-5.037731403984981426e+00,-1.321746843457808609e+02
2.640000000000024016e+01,1.345823798050845010e-01,-5.036365347263170200e+00,-5.036551947448825395e+00,-1.324266892133296665e+02
2.645000000000024087e+01,1.344275400270468768e-01,-5.036474889572406077e+00,-5.036629729350443618e+00,-1.326786677975863427e+02
2.650000000000024158e+01,1.343428287631684148e-01,-5.036284754539967601e+00,-5.036369465803845813e+00,-1.329305667465771990e+02
2.655000000000024230e+01,1.342792963973441778e-01,-5.036238632864380449e+00,-5.036302165230204686e+00,-1.331824422105862595e+02
2.660000000000024301e+01,1.342298927553813581e-01,-5.036172388097565289e+00,-5.036221791739528442e+00,-1.334343002336331097e+02
2.665000000000024372e+01,1.341902705207893010e-01,-5.036106007644071347e+00,-5.036145629878663321e+00,-1.336861451562499212e+02
2.670000000000024443e+01,1.341547642979664945e-01,-5.036080629425194743e+00,-5.036116135648017966e+00,-1.339379846939440029e+02
2.675000000000024514e+01,1.341326085363019616e-01,-5.036103081239576618e+00,-5.036125237001241040e+00,-1.341898120037676279e+02
2.680000000000024585e+01,1.341057992277986388e-01,-5.036033526082517753e+00,-5.036060335391020715e+00,-1.344416404893802621e+02
2.685000000000024656e+01,1.340826976696906647e-01,-5.036031622710326339e+00,-5.036054724268434590e+00,-1.346934651720738714e+02
2.690000000000024727e+01,1.340642579377132881e-01,-5.035992756372367651e+00,-5.036011196104345444e+00,-1.349452832496244525e+02
2.695000000000024798e+01,1.340495518297248057e-01,-5.035939305155986645e+00,-5.035954011263974905e+00,-1.351970949209902528e+02
2.700000000000024869e+01,1.340369749982542880e-01,-5.035933150229669586e+00,-5.035945727061140076e+00,-1.354489041553331958e+02
2.705000000000024940e+01,1.340267390799835534e-01,-5.035934544358106280e+00,-5.035944780276376598e+00,-1.357007111184693713e+02
2.710000000000025011e+01,1.340202705289649243e-01,-5.035916539955620941e+00,-5.035923008506639320e+00,-1.359525134140181706e+02
2.715000000000025082e+01,1.340129583605823294e-01,-5.035919214011873812e+00,-5.035926526180256602e+00,-1.362043166868871538e+02
2.720000000000025153e+01,1.340116632568335298e-01,-5.035893678267612472e+00,-5.035894973371361161e+00,-1.364561126659042714e+02
2.725000000000025224e+01,1.340117799337689208e-01,-5.035878743018162851e+00,-5.035878626341227182e+00,-1.367079064863782776e+02
2.730000000000025295e+01,1.340118482166889058e-01,-5.035908386961066796e+00,-5.035908318678147033e+00,-1.369597018374433901e+02
2.735000000000025366e+01,1.339775365222143910e-01,-5.036064543981167319e+00,-5.036098855675641417e+00,-1.372115393763369013e+02
2.740000000000025437e+01,1.339702978471635497e-01,-5.035944744214907232e+00,-5.035951982889957712e+00,-1.374633438522227209e+02
2.745000000000025508e+01,1.339845252767578598e-01,-5.035963022275307566e+00,-5.035948794845713117e+00,-1.377151277759068932e+02
2.750000000000025580e+01,1.340096668202723496e-01,-5.035875627911249985e+00,-5.035850486367735357e+00,-1.379668964157589244e+02
2.755000000000025651e+01,1.340255691904594093e-01,-5.035892612346922981e+00,-5.035876709976736088e+00,-1.382186751440060846e+02
2.760000000000025722e+01,1.340319313088259301e-01,-5.035985466883825978e+00,-5.035979104765459624e+00,-1.384704680552319189e+02
2.765000000000025793e+01,1.340521792833296311e-01,-5.035881145108719537e+00,-5.035860897134216252e+00,-1.387222418645128812e+02
2.770000000000025864e+01,1.340757913110172117e-01,-5.035901949332712846e+00,-5.035878337305025099e+00,-1.389740133499518322e+02
2.775000000000025935e+01,1.341035483215900492e-01,-5.036032363124399502e+00,-5.036004606113826831e+00,-1.392257872110974688e+02
2.780000000000026006e+01,1.341354758257508051e-01,-5.036053282966110878e+00,-5.036021355461950400e+00,-1.394775579477415874e+02
2.785000000000026077e+01,1.341671000840561900e-01,-5.036095396881995256e+00,-5.036063772623689871e+00,-1.397293310933274029e+02
2.790000000000026148e+01,1.341979503846614519e-01,-5.036139476443789675e+00,-5.036108626143183997e+00,-1.399811072168489829e+02
2.795000000000026219e+01,1.342280665648531712e-01,-5.036243235451888900e+00,-5.036213119271697458e+00,-1.402328892624414038e+02
2.800000000000026290e+01,1.342573475706097530e-01,-5.036218963004892579e+00,-5.036189681999135637e+00,-1.404846709295858886e+02
2.805000000000026361e+01,1.342897970442967215e-01,-5.036242577932455333e+00,-5.036210128458768587e+00,-1.407364506090088412e+02
2.810000000000026432e+01,1.343232350543156206e-01,-5.036275572872083828e+00,-5.036242134862065178e+00,-1.409882309496424000e+02
2.815000000000026503e+01,1.343558701809557110e-01,-5.036305874285043060e+00,-5.036273239158402859e+00,-1.412400136082300151e+02
2.820000000000026574e+01,1.343879278861778437e-01,-5.036345664643286923e+00,-5.036313606938064957e+00,-1.414917988337569739e+02
2.825000000000026645e+01,1.344189367144840996e-01,-5.036385646491162937e+00,-5.036354637662856959e+00,-1.417435871072532052e+02
2.830000000000026716e+01,1.344499865596496813e-01,-5.036370830133867216e+00,-5.036339780288701995e+00,-1.419953745989147365e+02
2.835000000000026787e+01,1.344804363223120192e-01,-5.036384530298118278e+00,-5.036354080535455857e+00,-1.422471633756669576e+02
2.840000000000026859e+01,1.345090283975362289e-01,-5.036403662799182612e+00,-5.036375070723958736e+00,-1.424989549667317021e+02
2.845000000000026930e+01,1.345353593222774480e-01,-5.036435666745830986e+00,-5.036409335821089961e+00,-1.427507504191442536e+02
2.850000000000027001e+01,1.345588730977967107e-01,-5.036385540651387771e+00,-5.036362026875868203e+00,-1.430025461824013178e+02
2.855000000000027072e+01,1.345800135505464401e-01,-5.036360438773180626e+00,-5.036339298320430480e+00,-1.432543430638872337e+02
2.860000000000027143e+01,1.345980465445955343e-01,-5.036317798423087133e+00,-5.036299765429038011e+00,-1.435061409208143175e+02
2.865000000000027214e+01,1.346092093521978339e-01,-5.036243654315946117e+00,-5.036232491508343401e+00,-1.437579419407225316e+02
2.870000000000027285e+01,1.346183371685981678e-01,-5.036179775344724163e+00,-5.036170647528323663e+00,-1.440097418016733570e+02
2.875000000000027356e+01,1.346246236758356640e-01,-5.036101336293725694e+00,-5.036095049786488254e+00,-1.442615405819807961e+02
2.880000000000027427e+01,1.346286008991445238e-01,-5.036018908539726446e+00,-5.036014931316417531e+00,-1.445133375501845023e+02
2.885000000000027498e+01,1.346287712032822603e-01,-5.036089239358669367e+00,-5.036089069054531464e+00,-1.447651418418482763e+02
2.890000000000027569e+01,1.346243623371373710e-01,-5.036008067661573051e+00,-5.036012476527718107e+00,-1.450169466540974952e+02
2.895000000000027640e+01,1.346163494977495600e-01,-5.035889359663851650e+00,-5.035897372503239211e+00,-1.452687491349200855e+02
2.900000000000027711e+01,1.346069464418191697e-01,-5.035772152452203443e+00,-5.035781555508133778e+00,-1.455205471455986412e+02
2.905000000000027782e+01,1.345965204812420435e-01,-5.035684562872258851e+00,-5.035694988832836394e+00,-1.457723417997028150e+02
2.910000000000027853e+01,1.345837507310862213e-01,-5.035329840491504783e+00,-5.035342610241660743e+00,-1.460241210614775582e+02
2.915000000000027924e+01,1.345745039725071424e-01,-5.035478598693222452e+00,-5.035487845451801725e+00,-1.462759042381707957e+02
2.920000000000027995e+01,1.345655503434992906e-01,-5.035444586761560259e+00,-5.035453540390568250e+00,-1.465276854211379032e+02
2.925000000000028066e+01,1.345492281324299766e-01,-5.035271852835479400e+00,-5.035288175046548353e+00,-1.467794653359907215e+02
2.930000000000028137e+01,1.345374513013912754e-01,-5.035241508821096446e+00,-5.035253285652134814e+00,-1.470312391882628447e+02
2.935000000000028209e+01,1.345290174515528792e-01,-5.035351879607133263e+00,-5.035360313456971326e+00,-1.472830152160930481e+02
2.940000000000028280e+01,1.345118366261146003e-01,-5.035148484462116159e+00,-5.035165665287554049e+00,-1.475347898211416009e+02
2.945000000000028351e+01,1.344950299115636738e-01,-5.035116886250600388e+00,-5.035133692965151120e+00,-1.477865624721686686e+02
2.950000000000028422e+01,1.344783434822695301e-01,-5.035064282230482746e+00,-5.035080968659777056e+00,-1.480383323727094762e+02
2.955000000000028493e+01,1.344608381853721613e-01,-5.035007208849563654e+00,-5.035024714146461022e+00,-1.482901002384488720e+02
2.960000000000028564e+01,1.344431835947453302e-01,-5.034963112637497851e+00,-5.034980767228124598e+00,-1.485418660486713520e+02
2.965000000000028635e+01,1.344255977738417207e-01,-5.034972308011888664e+00,-5.034989893832792163e+00,-1.487936322498928519e+02
2.970000000000028706e+01,1.344061478111145680e-01,-5.034859763551914114e+00,-5.034879213514641627e+00,-1.490453946880331841e+02
2.975000000000028777e+01,1.343872648826192617e-01,-5.034789675542973519e+00,-5.034808558471469020e+00,-1.492971530547388284e+02
2.980000000000028848e+01,1.343684495640239673e-01,-5.034791682386968503e+00,-5.034810497705564103e+00,-1.495489114541767890e+02
2.985000000000028919e+01,1.343508285447432005e-01,-5.034703305149628605e+00,-5.034720926168909649e+00,-1.498006642404535569e+02
2.990000000000028990e+01,1.343325484769907485e-01,-5.034680559282271872e+00,-5.034698839350024713e+00,-1.500524165484854109e+02
2.995000000000029061e+01,1.343144403179922786e-01,-5.034635299302633094e+00,-5.034653407461631147e+00,-1.503041664216095796e+02
3.000000000000029132e+01,1.342968202771406272e-01,-5.034523554875001139e+00,-5.034541174915852402e+00,-1.505559102193941783e+02


==> data/cavity_energy_small.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,2.511261971119662361e-07,0.000000000000000000e+00,2.511261971119662361e-07,2.511261971119662361e-07
5.000000000000000278e-02,1.833590385811832701e-02,-1.466954793748558306e+00,-1.448619141016637135e+00,-5.501183582930958826e-02
1.000000000000000056e-01,5.664255080085372346e-02,-3.200878616722914405e+00,-3.162571969780179071e+00,-1.767491197227199218e-01
1.500000000000000222e-01,8.978727482221951495e-02,-4.238426648977666744e+00,-4.205281924956301154e+00,-3.555257281502375299e-01
2.000000000000000111e-01,1.100871091083237135e-01,-4.702341079916298128e+00,-4.682041245630194304e+00,-5.703429478599482128e-01
2.500000000000000000e-01,1.206330808836161422e-01,-4.893103695118846908e+00,-4.882557723343554201e+00,-8.044521608405982294e-01
2.999999999999999889e-01,1.257009457931881069e-01,-4.972345284989524217e+00,-4.967277420079952321e+00,-1.048001560180502389e+00
3.499999999999999778e-01,1.280496228069726572e-01,-5.006260011183721659e+00,-5.003911334169937497e+00,-1.295965883725903822e+00
3.999999999999999667e-01,1.291201237111454514e-01,-5.021107624287520999e+00,-5.020037123383348288e+00,-1.545950764036107206e+00
4.499999999999999556e-01,1.296043432719557742e-01,-5.027692229416659941e+00,-5.027208009855849369e+00,-1.796851155946129985e+00
4.999999999999999445e-01,1.298226102086308675e-01,-5.030631626721488558e+00,-5.030413359784813743e+00,-2.048164470345529065e+00
5.499999999999999334e-01,1.299208420359296845e-01,-5.031948006124412842e+00,-5.031849774297113775e+00,-2.299663638824450906e+00
5.999999999999999778e-01,1.299650228481806502e-01,-5.032538455279987666e+00,-5.032494274467736339e+00,-2.551246380776199363e+00
6.500000000000000222e-01,1.299848913377947279e-01,-5.032803501733860152e+00,-5.032783633244245713e+00,-2.802866687373278598e+00
7.000000000000000666e-01,1.299938299985188006e-01,-5.032922530153151719e+00,-5.032913591492427230e+00,-3.054503875220212272e+00
7.500000000000001110e-01,1.299978566390623258e-01,-5.032975999760510355e+00,-5.032971973119966691e+00,-3.306148648567694082e+00
8.000000000000001554e-01,1.299996764004737737e-01,-5.033000026816742967e+00,-5.032998207055331186e+00,-3.557796830147120115e+00
8.500000000000001998e-01,1.300005050874046553e-01,-5.033010828759367783e+00,-5.033010000072437151e+00,-3.809446542898157428e+00
9.000000000000002442e-01,1.300008890850107013e-01,-5.033015689940872228e+00,-5.033015305943266071e+00,-4.061096943397594750e+00
9.500000000000002887e-01,1.300010739198122767e-01,-5.033017881503035085e+00,-5.033017696668233398e+00,-4.312747652637944462e+00
1.000000000000000222e+00,1.300011699237434148e-01,-5.033018873750742195e+00,-5.033018777746811168e+00,-4.564398500321550145e+00
1.050000000000000266e+00,1.300012266738028721e-01,-5.033019326931296611e+00,-5.033019270181236848e+00,-4.816049409918056412e+00
1.100000000000000311e+00,1.300012664438582044e-01,-5.033019537939510180e+00,-5.033019498169454486e+00,-5.067700347044976183e+00
1.150000000000000355e+00,1.300012992395055411e-01,-5.033019639793025135e+00,-5.033019606997378048e+00,-5.319351296238980176e+00
1.200000000000000400e+00,1.300013295576186168e-01,-5.033019692585233074e+00,-5.033019662267119720e+00,-5.571002250550128210e+00
1.250000000000000444e+00,1.300013594157507779e-01,-5.033019722632127824e+00,-5.033019692773995857e+00,-5.822653206823602545e+00
1.300000000000000488e+00,1.300013897230427873e-01,-5.033019742856985168e+00,-5.033019712549693381e+00,-6.074304163659158817e+00
1.350000000000000533e+00,1.300014208854867181e-01,-5.033019758045544023e+00,-5.033019726883099842e+00,-6.325955120398992548e+00
1.400000000000000577e+00,1.300014530890037934e-01,-5.033019770601139697e+00,-5.033019738397622511e+00,-6.577606076725531992e+00
1.450000000000000622e+00,1.300014864178828389e-01,-5.033019782077876592e+00,-5.033019748748997380e+00,-6.829257032500546387e+00
1.500000000000000666e+00,1.300015209086520518e-01,-5.033019792597058562e+00,-5.033019758106289210e+00,-7.080907987639630363e+00
1.550000000000000711e+00,1.300015565828974151e-01,-5.033019802350939820e+00,-5.033019766676694040e+00,-7.332558942082932241e+00
1.600000000000000755e+00,1.300015934499867132e-01,-5.033019811750702566e+00,-5.033019774883613628e+00,-7.584209895803377677e+00
1.650000000000000799e+00,1.300016315172677073e-01,-5.033019820565393765e+00,-5.033019782498112882e+00,-7.835860848764366615e+00
1.700000000000000844e+00,1.300016707916606395e-01,-5.033019829399273171e+00,-5.033019790124880544e+00,-8.087511800959937602e+00
1.750000000000000888e+00,1.300017112794565610e-01,-5.033019837687406017e+00,-5.033019797199609791e+00,-8.339162752356511277e+00
1.800000000000000933e+00,1.300017529859615051e-01,-5.033019845811578463e+00,-5.033019804105073547e+00,-8.590813702940584662e+00
1.850000000000000977e+00,1.300017959159710523e-01,-5.033019853888641038e+00,-5.033019810958631268e+00,-8.842464652705006145e+00
1.900000000000001021e+00,1.300018400788714446e-01,-5.033019861346517132e+00,-5.033019817183617128e+00,-9.094115601609431110e+00
1.950000000000001066e+00,1.300018854792311385e-01,-5.033019868897671500e+00,-5.033019823497311585e+00,-9.345766549653955479e+00
2.000000000000000888e+00,1.300019321249618054e-01,-5.033019876243912449e+00,-5.033019829598181616e+00,-9.597417496820419558e+00
2.050000000000000711e+00,1.300019800251333291e-01,-5.033019883648092829e+00,-5.033019835747921000e+00,-9.849068443102654058e+00
2.100000000000000533e+00,1.300020291869162514e-01,-5.033019890716524891e+00,-5.033019841554741802e+00,-1.010071938847669593e+01
2.150000000000000355e+00,1.300020796179878479e-01,-5.033019897715691471e+00,-5.033019847284619708e+00,-1.035237033293140918e+01
2.200000000000000178e+00,1.300021313328041106e-01,-5.033019904980331916e+00,-5.033019853265515486e+00,-1.060402127646561077e+01
2.250000000000000000e+00,1.300021843333528937e-01,-5.033019911646538169e+00,-5.033019858645989331e+00,-1.085567221904738844e+01
2.299999999999999822e+00,1.300022386349678760e-01,-5.033019918599160647e+00,-5.033019864297545887e+00,-1.110732316067573322e+01
2.349999999999999645e+00,1.300022942468425924e-01,-5.033019925052174770e+00,-5.033019869440299665e+00,-1.135897410131646623e+01
2.399999999999999467e+00,1.300023511821849498e-01,-5.033019931773993427e+00,-5.033019874838650765e+00,-1.161062504096982373e+01
2.449999999999999289e+00,1.300024094495563221e-01,-5.033019937588854020e+00,-5.033019879321482648e+00,-1.186227597958189506e+01
2.499999999999999112e+00,1.300024690648405312e-01,-5.033019944006850821e+00,-5.033019884391566556e+00,-1.211392691716695325e+01
2.549999999999998934e+00,1.300025300364095471e-01,-5.033019949855280117e+00,-5.033019888883710991e+00,-1.236557785368814955e+01
2.599999999999998757e+00,1.300025923853424525e-01,-5.033019955657441535e+00,-5.033019893308508408e+00,-1.261722878912208934e+01
2.649999999999998579e+00,1.300026561199599529e-01,-5.033019961223732963e+00,-5.033019897489115380e+00,-1.286887972344865894e+01
2.699999999999998401e+00,1.300027212626896356e-01,-5.033019966567299441e+00,-5.033019901424570008e+00,-1.312053065663429408e+01
2.749999999999998224e+00,1.300027878269764681e-01,-5.033019972085829075e+00,-5.033019905521542547e+00,-1.337218158867429985e+01
2.799999999999998046e+00,1.300028558341162488e-01,-5.033019977176430793e+00,-5.033019909169291317e+00,-1.362383251952598151e+01
2.849999999999997868e+00,1.300029253033742060e-01,-5.033019982314408836e+00,-5.033019912845150934e+00,-1.387548344917244236e+01
2.899999999999997691e+00,1.300029962551414175e-01,-5.033019987164041531e+00,-5.033019916212274403e+00,-1.412713437757887647e+01
2.949999999999997513e+00,1.300030687009889607e-01,-5.033019991668692406e+00,-5.033019919222844862e+00,-1.437878530471646421e+01
2.999999999999997335e+00,1.300031427045321708e-01,-5.033019996274165742e+00,-5.033019922270622892e+00,-1.463043623052662845e+01
3.049999999999997158e+00,1.300032182624177579e-01,-5.033020000370745706e+00,-5.033019924812860424e+00,-1.488208715498728019e+01
3.099999999999996980e+00,1.300032953906853361e-01,-5.033020004418215620e+00,-5.033019927289948292e+00,-1.513373807807992399e+01
3.149999999999996803e+00,1.300033741310596402e-01,-5.033020008340390206e+00,-5.033019929600015985e+00,-1.538538899975656982e+01
3.199999999999996625e+00,1.300034544940734393e-01,-5.033020011276802208e+00,-5.033019930913788187e+00,-1.563703991995739528e+01
3.249999999999996447e+00,1.300035365287069700e-01,-5.033020014313054347e+00,-5.033019932278421038e+00,-1.588869083863841603e+01
3.299999999999996270e+00,1.300036202683442221e-01,-5.033020017240898092e+00,-5.033019933501260645e+00,-1.614034175576082220e+01
3.349999999999996092e+00,1.300037057540883723e-01,-5.033020020018322604e+00,-5.033019934532578787e+00,-1.639199267127599313e+01
3.399999999999995914e+00,1.300037929915070500e-01,-5.033020022126430071e+00,-5.033019934889011004e+00,-1.664364358514489695e+01
3.449999999999995737e+00,1.300038820640777859e-01,-5.033020024825091809e+00,-5.033019935752521157e+00,-1.689529449731357857e+01
3.499999999999995559e+00,1.300039730122542481e-01,-5.033020027168475075e+00,-5.033019936220298973e+00,-1.714694540772382680e+01
3.549999999999995381e+00,1.300040658983274700e-01,-5.033020029663028971e+00,-5.033019936776955916e+00,-1.739859631632090498e+01
3.599999999999995204e+00,1.300041607740764493e-01,-5.033020031830259811e+00,-5.033019936954510776e+00,-1.765024722303666493e+01
3.649999999999995026e+00,1.300042576975307951e-01,-5.033020033788676351e+00,-5.033019936865222199e+00,-1.790189812780264589e+01
3.699999999999994849e+00,1.300043567371237385e-01,-5.033020036196387714e+00,-5.033019937156795187e+00,-1.815354903057287217e+01
3.749999999999994671e+00,1.300044579215849372e-01,-5.033020035498109834e+00,-5.033019934313649024e+00,-1.840519993116331676e+01
3.799999999999994493e+00,1.300045613759554797e-01,-5.033020037098539845e+00,-5.033019933644169441e+00,-1.865685082956387575e+01
3.849999999999994316e+00,1.300046671719215230e-01,-5.033020039008397895e+00,-5.033019933212432129e+00,-1.890850172571833099e+01
3.899999999999994138e+00,1.300047753731912170e-01,-5.033020040691585706e+00,-5.033019932490316428e+00,-1.916015261955163851e+01
3.949999999999993960e+00,1.300048860735622536e-01,-5.033020042444395159e+00,-5.033019931744024511e+00,-1.941180351097348833e+01
3.999999999999993783e+00,1.300049993629751877e-01,-5.033020043332805393e+00,-5.033019930043392876e+00,-1.966345439985071408e+01
4.049999999999993605e+00,1.300051153434978179e-01,-5.033020044227540346e+00,-5.033019928247017383e+00,-1.991510528608156960e+01
4.099999999999993427e+00,1.300052341291547675e-01,-5.033020043342702365e+00,-5.033019924557045499e+00,-2.016675616946304928e+01
4.149999999999993250e+00,1.300053558434965395e-01,-5.033020042385665249e+00,-5.033019920671323533e+00,-2.041840704986799082e+01
4.199999999999993072e+00,1.300054806656407713e-01,-5.033020043992683767e+00,-5.033019919170539147e+00,-2.067005792724548030e+01
4.249999999999992895e+00,1.300056087247798142e-01,-5.033020044072223698e+00,-5.033019916013084405e+00,-2.092170880138995415e+01
4.299999999999992717e+00,1.300057402206775126e-01,-5.033020043934978816e+00,-5.033019912439081089e+00,-2.117335967209080394e+01
4.349999999999992539e+00,1.300058753445187676e-01,-5.033020043159427637e+00,-5.033019908035586631e+00,-2.142501053912493347e+01
4.399999999999992362e+00,1.300060143215891195e-01,-5.033020041951385970e+00,-5.033019902974315229e+00,-2.167666140224543270e+01
4.449999999999992184e+00,1.300061574105684237e-01,-5.033020041791673727e+00,-5.033019898702694839e+00,-2.192831226124603816e+01
4.499999999999992006e+00,1.300063049103135637e-01,-5.033020000057277343e+00,-5.033019852557532481e+00,-2.217996311374915663e+01
4.549999999999991829e+00,1.300064570708365785e-01,-5.033019980300656115e+00,-5.033019828140132823e+00,-2.243161396060366641e+01
4.599999999999991651e+00,1.300066144358150988e-01,-5.033019965826989406e+00,-5.033019808462010580e+00,-2.268326480153003999e+01
4.649999999999991473e+00,1.300067770169257841e-01,-5.033019963085413551e+00,-5.033019800504303198e+00,-2.293491563710319880e+01
4.699999999999991296e+00,1.300069453651163665e-01,-5.033019931745911002e+00,-5.033019763397720503e+00,-2.318656646534230248e+01
4.749999999999991118e+00,1.300071200418263517e-01,-5.033019927063395293e+00,-5.033019752386685752e+00,-2.343821728701876239e+01
4.799999999999990941e+00,1.300073014384998671e-01,-5.033019897678704169e+00,-5.033019716282030487e+00,-2.368986810050602543e+01
4.849999999999990763e+00,1.300074900180678283e-01,-5.033019858648904332e+00,-5.033019670069336371e+00,-2.394151890485890277e+01
4.899999999999990585e+00,1.300076869175787464e-01,-5.033019839559588426e+00,-5.033019642660077508e+00,-2.419316969993736777e+01
4.949999999999990408e+00,1.300078924719123286e-01,-5.033019791665185316e+00,-5.033019586110851762e+00,-2.444482048396629281e+01
4.999999999999990230e+00,1.300081077996434742e-01,-5.033019761168707085e+00,-5.033019545840976328e+00,-2.469647125669699861e+01
5.049999999999990052e+00,1.300083335569803822e-01,-5.033019705118979559e+00,-5.033019479361642290e+00,-2.494812201619561165e+01
5.099999999999989875e+00,1.300085712705662533e-01,-5.033019649474923085e+00,-5.033019411761337381e+00,-2.519977276095577068e+01
5.149999999999989697e+00,1.300088220768828018e-01,-5.033019591791456193e+00,-5.033019340985140033e+00,-2.545142348973902813e+01
5.199999999999989519e+00,1.300090872587356949e-01,-5.033019516950353101e+00,-5.033019251768500624e+00,-2.570307420040469282e+01
5.249999999999989342e+00,1.300093686182794417e-01,-5.033019432467947141e+00,-5.033019151108403477e+00,-2.595472489066854749e+01
5.299999999999989164e+00,1.300096678169502806e-01,-5.033019340098776162e+00,-5.033019040900104990e+00,-2.620637555847481437e+01
5.349999999999988987e+00,1.300099865703190638e-01,-5.033019240938187977e+00,-5.033018922184819388e+00,-2.645802620176835518e+01
5.399999999999988809e+00,1.300103274321764701e-01,-5.033019111141267210e+00,-5.033018770279410248e+00,-2.670967681646355985e+01
5.449999999999988631e+00,1.300106921200278320e-01,-5.033018969446152013e+00,-5.033018604758300540e+00,-2.696132740024801677e+01
5.499999999999988454e+00,1.300110836775407730e-01,-5.033018818077477086e+00,-5.033018426519964450e+00,-2.721297794959437866e+01
5.549999999999988276e+00,1.300115053962467571e-01,-5.033018662208833760e+00,-5.033018240490127582e+00,-2.746462846098611266e+01
5.599999999999988098e+00,1.300119597929126625e-01,-5.033018461969938073e+00,-5.033018007573272001e+00,-2.771627892968794171e+01
5.649999999999987921e+00,1.300124509092386305e-01,-5.033018252519317670e+00,-5.033017761402991397e+00,-2.796792935119758283e+01
5.699999999999987743e+00,1.300129832661968687e-01,-5.033018017744938177e+00,-5.033017485387979661e+00,-2.821957971972786794e+01
5.749999999999987566e+00,1.300135613243088573e-01,-5.033017762515858529e+00,-5.033017184457746929e+00,-2.847123002979554940e+01
5.799999999999987388e+00,1.300141900813311102e-01,-5.033017462978325973e+00,-5.033016834221303526e+00,-2.872288027418744250e+01
5.849999999999987210e+00,1.300148757897039431e-01,-5.033017144601286574e+00,-5.033016458892913825e+00,-2.897453044570913150e+01
5.899999999999987033e+00,1.300156250325148199e-01,-5.033016794977333674e+00,-5.033016045734522770e+00,-2.922618053621518897e+01
5.949999999999986855e+00,1.300164439697326924e-01,-5.033016384491607376e+00,-5.033015565554389781e+00,-2.947783053650254814e+01
5.999999999999986677e+00,1.300173419839001088e-01,-5.033015941225262857e+00,-5.033015043211095829e+00,-2.972948043554964315e+01
6.049999999999986500e+00,1.300183279054108743e-01,-5.033015466067019439e+00,-5.033014480145508784e+00,-2.998113022293148333e+01
6.099999999999986322e+00,1.300194116268366396e-01,-5.033014925514183169e+00,-5.033013841792757681e+00,-3.023277988548576545e+01
6.149999999999986144e+00,1.300206042255904193e-01,-5.033014312851769034e+00,-5.033013120253015060e+00,-3.048442940852960348e+01
6.199999999999985967e+00,1.300219182043418908e-01,-5.033013672493021673e+00,-5.033012358514270090e+00,-3.073607877817550005e+01
6.249999999999985789e+00,1.300233656599915633e-01,-5.033012883492579803e+00,-5.033011436036930242e+00,-3.098772797489447939e+01
6.299999999999985612e+00,1.300249592913213792e-01,-5.033011701467291488e+00,-5.033010107835961477e+00,-3.123937696633651129e+01
6.349999999999985434e+00,1.300267222764330544e-01,-5.033011101463278791e+00,-5.033009338478167116e+00,-3.149102575842456275e+01
6.399999999999985256e+00,1.300286660217562507e-01,-5.033009754818921877e+00,-5.033007811073598958e+00,-3.174267430242018406e+01
6.449999999999985079e+00,1.300308154007979444e-01,-5.033008174556541370e+00,-5.033006025177499509e+00,-3.199432256176897127e+01
6.499999999999984901e+00,1.300332010963386742e-01,-5.033007142893664465e+00,-5.033004757198123791e+00,-3.224597053321811302e+01
6.549999999999984723e+00,1.300357842761752925e-01,-5.033006929055113154e+00,-5.033004345875276897e+00,-3.249761829649103362e+01
6.599999999999984546e+00,1.300386147772248091e-01,-5.033005606629872730e+00,-5.033002776128823186e+00,-3.274926574632147691e+01
6.649999999999984368e+00,1.300417142208769583e-01,-5.033004103429663090e+00,-5.033001003986011135e+00,-3.300091285204931069e+01
6.699999999999984190e+00,1.300450907147648050e-01,-5.033002486165119471e+00,-5.032999109671231430e+00,-3.325255959986368026e+01
6.749999999999984013e+00,1.300487623804813531e-01,-5.033000726918370304e+00,-5.032997055252653951e+00,-3.350420596454388544e+01
6.799999999999983835e+00,1.300527361335686582e-01,-5.032998964375027029e+00,-5.032994990621939557e+00,-3.375585193900954550e+01
6.849999999999983658e+00,1.300570105089375317e-01,-5.032997044626610794e+00,-5.032992770251241588e+00,-3.400749751686551292e+01
6.899999999999983480e+00,1.300615897173718893e-01,-5.032994100241177549e+00,-5.032989521032742886e+00,-3.425914264266913278e+01
6.949999999999983302e+00,1.300664697727550723e-01,-5.032992444888041206e+00,-5.032987564832658300e+00,-3.451078738485814768e+01
6.999999999999983125e+00,1.300715715777341352e-01,-5.032990326088758515e+00,-5.032985224283779147e+00,-3.476243179935760708e+01
7.049999999999982947e+00,1.300768861027837009e-01,-5.032988705028949461e+00,-5.032983390503900090e+00,-3.501407592008400371e+01
7.099999999999982769e+00,1.300823958606148190e-01,-5.032986980231281215e+00,-5.032981470473449903e+00,-3.526571975933774183e+01
7.149999999999982592e+00,1.300880493926063197e-01,-5.032984016596834920e+00,-5.032978363064843030e+00,-3.551736330663558761e+01
7.199999999999982414e+00,1.300938019188354056e-01,-5.032982785618064447e+00,-5.032977033091835750e+00,-3.576900669339025995e+01
7.249999999999982236e+00,1.300994995511146890e-01,-5.032982534496582616e+00,-5.032976836864303749e+00,-3.602065012248280595e+01
7.299999999999982059e+00,1.301050475441235810e-01,-5.032981391364785395e+00,-5.032975843371776392e+00,-3.627229364405803835e+01
7.349999999999981881e+00,1.301103863933594784e-01,-5.032980707878033755e+00,-5.032975369028798163e+00,-3.652393734060269992e+01
7.399999999999981704e+00,1.301154129970211459e-01,-5.032989259984332442e+00,-5.032984233380671135e+00,-3.677558177699825848e+01
7.449999999999981526e+00,1.301201437307538678e-01,-5.032996140429170318e+00,-5.032991409695437568e+00,-3.702722685328598118e+01
7.499999999999981348e+00,1.301245578344440712e-01,-5.033005982551021162e+00,-5.033001568447330598e+00,-3.727887273830985038e+01
7.549999999999981171e+00,1.301286672451452964e-01,-5.033016065909019510e+00,-5.033011956498318007e+00,-3.753051943219459474e+01
7.599999999999980993e+00,1.301325096472207843e-01,-5.033028194967903879e+00,-5.033024352565828252e+00,-3.778216699954091951e+01
7.649999999999980815e+00,1.301362055198102552e-01,-5.033041046461907975e+00,-5.033037350589318670e+00,-3.803381535599142182e+01
7.699999999999980638e+00,1.301398073655792853e-01,-5.033057940101000938e+00,-5.033054338255231741e+00,-3.828546465115070419e+01
7.749999999999980460e+00,1.301433613052924987e-01,-5.033077003060244969e+00,-5.033073449120531784e+00,-3.853711494736400311e+01
7.799999999999980282e+00,1.301468432775765016e-01,-5.033095308252099720e+00,-5.033091826279815884e+00,-3.878876623080432040e+01
7.849999999999980105e+00,1.301505900997145526e-01,-5.033117972166222920e+00,-5.033114225344085035e+00,-3.904041838259049513e+01
7.899999999999979927e+00,1.301545696939394869e-01,-5.033140773293090398e+00,-5.033136793698865574e+00,-3.929207144166092291e+01
7.949999999999979750e+00,1.301587785100386807e-01,-5.033160875935243084e+00,-5.033156667119143890e+00,-3.954372527664158810e+01
7.999999999999979572e+00,1.301633828705848761e-01,-5.033180984217251464e+00,-5.033176379856705296e+00,-3.979537972149190495e+01
8.049999999999979394e+00,1.301684335580843288e-01,-5.033202011486708649e+00,-5.033196960799209307e+00,-4.004703477137874046e+01
8.099999999999980105e+00,1.301742583937254838e-01,-5.033219566460570782e+00,-5.033213741624929405e+00,-4.029868992486613166e+01
8.149999999999980815e+00,1.301806743213645701e-01,-5.033238189610970359e+00,-5.033231773683331411e+00,-4.055034541841903462e+01
8.199999999999981526e+00,1.301877458839265367e-01,-5.033255302272824139e+00,-5.033248230710261950e+00,-4.080200111197011381e+01
8.249999999999982236e+00,1.301955636287744078e-01,-5.033272781614217983e+00,-5.033264963869370057e+00,-4.105365693330598020e+01
8.299999999999982947e+00,1.302040792447415885e-01,-5.033288659127347131e+00,-5.033280143511380089e+00,-4.130531285064638070e+01
8.349999999999983658e+00,1.302135108450185319e-01,-5.033269719348330007e+00,-5.033260287748053230e+00,-4.155696690501352464e+01
8.399999999999984368e+00,1.302236183465757258e-01,-5.033281363172998013e+00,-5.033271255671440514e+00,-4.180862086567061198e+01
8.449999999999985079e+00,1.302343736881489134e-01,-5.033292780963241952e+00,-5.033282025621669042e+00,-4.206027474937720712e+01
8.499999999999985789e+00,1.302458562077037085e-01,-5.033307129124695578e+00,-5.033295646605140838e+00,-4.231192862331388937e+01
8.549999999999986500e+00,1.302580569112355147e-01,-5.033314897509518993e+00,-5.033302696805987075e+00,-4.256358216748582635e+01
8.599999999999987210e+00,1.302709347193385936e-01,-5.033323302311935699e+00,-5.033310424503832259e+00,-4.281523545479331716e+01
8.649999999999987921e+00,1.302845459580931620e-01,-5.033333191398111417e+00,-5.033319580159356654e+00,-4.306688850312447414e+01
8.699999999999988631e+00,1.302987723374357254e-01,-5.033342901324314056e+00,-5.033328674944971937e+00,-4.331854142181134648e+01
8.749999999999989342e+00,1.303138198700477812e-01,-5.033350503571218937e+00,-5.033335456038606992e+00,-4.357019389945729415e+01
8.799999999999990052e+00,1.303293889363235647e-01,-5.033364247153691906e+00,-5.033348678087415706e+00,-4.382184654274870184e+01
8.849999999999990763e+00,1.303457495434952595e-01,-5.033376660898739807e+00,-5.033360300291567668e+00,-4.407349901518647073e+01
8.899999999999991473e+00,1.303628662317346254e-01,-5.033391707300793882e+00,-5.033374590612554655e+00,-4.432515148386326587e+01
8.949999999999992184e+00,1.303806520295209825e-01,-5.033403962800591991e+00,-5.033386177002805439e+00,-4.457680389620551153e+01
8.999999999999992895e+00,1.303990670999982671e-01,-5.033416236195748183e+00,-5.033397821125270788e+00,-4.482845629294482137e+01
9.049999999999993605e+00,1.304181024203855954e-01,-5.033432303070314973e+00,-5.033413267749927478e+00,-4.508010887277795575e+01
9.099999999999994316e+00,1.304376183311466153e-01,-5.033448831816211388e+00,-5.033429315905450174e+00,-4.533176179845801101e+01
9.149999999999995026e+00,1.304575178799571578e-01,-5.033470043526980575e+00,-5.033450143978170033e+00,-4.558341540108555279e+01
9.199999999999995737e+00,1.304779713027291455e-01,-5.033478613537623936e+00,-5.033458160114851587e+00,-4.583506887833965493e+01
9.249999999999996447e+00,1.304985866401665306e-01,-5.033490724867005106e+00,-5.033470109529567971e+00,-4.608672279924557103e+01
9.299999999999997158e+00,1.305194698590231850e-01,-5.033505213769556619e+00,-5.033484330550700214e+00,-4.633837717671519130e+01
9.349999999999997868e+00,1.305406467278012739e-01,-5.033515684082701114e+00,-5.033494507213923441e+00,-4.659003178405054513e+01
9.399999999999998579e+00,1.305618977243902801e-01,-5.033523361542501462e+00,-5.033502110545912345e+00,-4.684168670113108135e+01
9.449999999999999289e+00,1.305832502637848114e-01,-5.033525851687756791e+00,-5.033504499148362399e+00,-4.709334164117607457e+01
9.500000000000000000e+00,1.306043548039476920e-01,-5.033540343890757107e+00,-5.033519239350594532e+00,-4.734499755383044572e+01
9.550000000000000711e+00,1.306254320485813192e-01,-5.033548680201563208e+00,-5.033527602956930025e+00,-4.759665391059589012e+01
9.600000000000001421e+00,1.306467893321198726e-01,-5.033548755010290421e+00,-5.033527397726752284e+00,-4.784830999106286953e+01
9.650000000000002132e+00,1.306677119703344159e-01,-5.033565247659238295e+00,-5.033544325021023447e+00,-4.809996733080761544e+01
9.700000000000002842e+00,1.306889736168086458e-01,-5.033564989332031558e+00,-5.033543727685557023e+00,-4.835162431862774213e+01
9.750000000000003553e+00,1.307096714912665547e-01,-5.033581923242244294e+00,-5.033561225367786385e+00,-4.860328271691539470e+01
9.800000000000004263e+00,1.307305909864588667e-01,-5.033580115529431076e+00,-5.033559196034238958e+00,-4.885494080319667631e+01
9.850000000000004974e+00,1.307509074976357932e-01,-5.033598452122381772e+00,-5.033578135611205262e+00,-4.910660040929162307e+01
9.900000000000005684e+00,1.307713645308450912e-01,-5.033596409836517793e+00,-5.033575952803308162e+00,-4.935825977275023746e+01
9.950000000000006395e+00,1.307901116288795740e-01,-5.033607277235729427e+00,-5.033588530137694583e+00,-4.960992138951399255e+01
1.000000000000000711e+01,1.308094913353104183e-01,-5.033629326699287532e+00,-5.033609946992856798e+00,-4.986158347614252051e+01
1.005000000000000782e+01,1.308283251966409766e-01,-5.033640084260783354e+00,-5.033621250399452407e+00,-5.011324664649423255e+01
1.010000000000000853e+01,1.308468439149628182e-01,-5.033651791467925740e+00,-5.033633272749604259e+00,-5.036491071734930358e+01
1.015000000000000924e+01,1.308648952912225272e-01,-5.033660951869167732e+00,-5.033642900492908190e+00,-5.061657571356650465e+01
1.020000000000000995e+01,1.308827213663922295e-01,-5.033691184091827253e+00,-5.033673358016657495e+00,-5.086824244669593043e+01
1.025000000000001066e+01,1.309002154747390678e-01,-5.033703567081317054e+00,-5.033686072972970216e+00,-5.111991013094164771e+01
1.030000000000001137e+01,1.309173834211004306e-01,-5.033715422704394094e+00,-5.033698254758032675e+00,-5.137157873413050879e+01
1.035000000000001208e+01,1.309346787866026429e-01,-5.033737043009542056e+00,-5.033719747644039622e+00,-5.162324829091548395e+01
1.040000000000001279e+01,1.309511475180362428e-01,-5.033755741413574292e+00,-5.033739272682140609e+00,-5.187491960925473222e+01
1.045000000000001350e+01,1.309678871024958224e-01,-5.033778139267268692e+00,-5.033761399682808779e+00,-5.212659177663363863e+01
1.050000000000001421e+01,1.309847203140351579e-01,-5.033803827513688489e+00,-5.033786994302149154e+00,-5.237826513479778612e+01
1.055000000000001492e+01,1.310014022435047054e-01,-5.033832617588425151e+00,-5.033815935658955354e+00,-5.262994008374773358e+01
1.060000000000001563e+01,1.310180161349512318e-01,-5.033859398334841195e+00,-5.033842784443394613e+00,-5.288161643977302617e+01
1.065000000000001634e+01,1.310348906543862546e-01,-5.033895176572308117e+00,-5.033878302052873011e+00,-5.313329432408220754e+01
1.070000000000001705e+01,1.310516408092030627e-01,-5.033922753752240631e+00,-5.033906003597423684e+00,-5.338497371161499672e+01
1.075000000000001776e+01,1.310682398303435192e-01,-5.033954221586167677e+00,-5.033937622565026970e+00,-5.363665482367316883e+01
1.080000000000001847e+01,1.310816955308398979e-01,-5.034150758901920319e+00,-5.034137303201424274e+00,-5.388834890591776627e+01
1.085000000000001918e+01,1.310967836675003273e-01,-5.034203426080519073e+00,-5.034188337943859004e+00,-5.414004398908512883e+01
1.090000000000001990e+01,1.311133216002459689e-01,-5.034248651087270154e+00,-5.034232113154524235e+00,-5.439173988370674806e+01
1.095000000000002061e+01,1.311310913976070358e-01,-5.034312648305030891e+00,-5.034294878507670212e+00,-5.464343774632463635e+01
1.100000000000002132e+01,1.311498500099193831e-01,-5.034390912276719199e+00,-5.034372153664406824e+00,-5.489513853332616122e+01
1.105000000000002203e+01,1.311689900750934723e-01,-5.034468412606884158e+00,-5.034449272541710485e+00,-5.514684281389132536e+01
1.110000000000002274e+01,1.311888004326076940e-01,-5.034548780170409188e+00,-5.034528969812894772e+00,-5.539855044254233007e+01
1.115000000000002345e+01,1.312088612802059795e-01,-5.034636691495252947e+00,-5.034616630647654745e+00,-5.565026221626949621e+01
1.120000000000002416e+01,1.312292477506986077e-01,-5.034716112459403980e+00,-5.034695725988910908e+00,-5.590197763542197862e+01
1.125000000000002487e+01,1.312500608044968042e-01,-5.034811717496731731e+00,-5.034790904442933979e+00,-5.615369740824301203e+01
1.130000000000002558e+01,1.312711738890715574e-01,-5.034905215268836720e+00,-5.034884102184261856e+00,-5.640542155592188323e+01
1.135000000000002629e+01,1.312926468630885302e-01,-5.035004798542019877e+00,-5.034983325568003210e+00,-5.665715032287496200e+01
1.140000000000002700e+01,1.313157009661780894e-01,-5.035101064440208773e+00,-5.035078010337119103e+00,-5.690888232199388597e+01
1.145000000000002771e+01,1.313382829924354678e-01,-5.035206010150341527e+00,-5.035183428124083704e+00,-5.716062004047514478e+01
1.150000000000002842e+01,1.313576767981451676e-01,-5.035281578837560446e+00,-5.035262185031850635e+00,-5.741236472561131166e+01
1.155000000000002913e+01,1.313676494364362790e-01,-5.035456762410142950e+00,-5.035446789771851783e+00,-5.766412759109353203e+01
1.160000000000002984e+01,1.313781510661731766e-01,-5.035437800657302176e+00,-5.035427299027565695e+00,-5.791588897949665693e+01
1.165000000000003055e+01,1.313932097565320423e-01,-5.035451063098533631e+00,-5.035436004408174959e+00,-5.816764647396122712e+01
1.170000000000003126e+01,1.314093831713152583e-01,-5.035582902387087501e+00,-5.035566728972304062e+00,-5.841940944566579930e+01
1.175000000000003197e+01,1.314273678392439693e-01,-5.035659303121597929e+00,-5.035641318453668802e+00,-5.867117442615395362e+01
1.180000000000003268e+01,1.314453302155894898e-01,-5.035677821369458407e+00,-5.035659858993112969e+00,-5.892294035484607662e+01
1.185000000000003340e+01,1.314642481903395554e-01,-5.035754651841248375e+00,-5.035735733866498087e+00,-5.917470916946339088e+01
1.190000000000003411e+01,1.314880803890392802e-01,-5.035691005203958959e+00,-5.035667173005259123e+00,-5.942646988752488824e+01
1.195000000000003482e+01,1.315122889633193459e-01,-5.035826417465464999e+00,-5.035802208891184684e+00,-5.967823699982388064e+01
1.200000000000003553e+01,1.315362950278589071e-01,-5.035921167474294968e+00,-5.035897161409755185e+00,-5.993000905213305884e+01
1.205000000000003624e+01,1.315449789018091065e-01,-5.035725655157673231e+00,-5.035716971283722643e+00,-6.018178665101699210e+01
1.210000000000003695e+01,1.315688533940089777e-01,-5.036045084144369355e+00,-5.036021209652169262e+00,-6.043356503073201225e+01
1.215000000000003766e+01,1.315921888916937454e-01,-5.036104047690399099e+00,-5.036080712192714692e+00,-6.068534689761884238e+01
1.220000000000003837e+01,1.316159525303891853e-01,-5.036182478876479962e+00,-5.036158715237784911e+00,-6.093713225792397026e+01
1.225000000000003908e+01,1.316367973386834977e-01,-5.036217498658202452e+00,-5.036196653849907889e+00,-6.118892228804858036e+01
1.230000000000003979e+01,1.316579294121653365e-01,-5.036338434643778506e+00,-5.036317302570296306e+00,-6.144071807770728810e+01
1.235000000000004050e+01,1.316801146960685232e-01,-5.036411363640663552e+00,-5.036389178356760254e+00,-6.169251646060541816e+01
1.240000000000004121e+01,1.317029711322020014e-01,-5.036488466450947499e+00,-5.036465610014814409e+00,-6.194431802749183191e+01
1.245000000000004192e+01,1.317102632379034133e-01,-5.036291748697675708e+00,-5.036284456591974212e+00,-6.219612532282101114e+01
1.250000000000004263e+01,1.317303945203884274e-01,-5.036395750574665264e+00,-5.036375619292179806e+00,-6.244792497906725970e+01
1.255000000000004334e+01,1.317380216251214931e-01,-5.036580135878189424e+00,-5.036572508773456747e+00,-6.269974635875644253e+01
1.260000000000004405e+01,1.317528576475306967e-01,-5.036346164966124306e+00,-5.036331328943715491e+00,-6.295154883098233256e+01
1.265000000000004476e+01,1.317709326427259353e-01,-5.036317707811880595e+00,-5.036299632816685801e+00,-6.320334664137773473e+01
1.270000000000004547e+01,1.317960220815729000e-01,-5.036214197660073388e+00,-5.036189108221226007e+00,-6.345513226182188760e+01
1.275000000000004619e+01,1.318234995441271706e-01,-5.036246734300804384e+00,-5.036219256838250224e+00,-6.370691712107437610e+01
1.280000000000004690e+01,1.318371794821496801e-01,-5.035962853698254804e+00,-5.035949173760232433e+00,-6.395870158382126647e+01
1.285000000000004761e+01,1.318673737511635580e-01,-5.036192988798498860e+00,-5.036162794529484898e+00,-6.421048103899217097e+01
1.290000000000004832e+01,1.318974538865118895e-01,-5.036227344908019710e+00,-5.036197264772670934e+00,-6.446226232610221984e+01
1.295000000000004903e+01,1.319130532725076854e-01,-5.035984218274983881e+00,-5.035968618888988502e+00,-6.471404593762996171e+01
1.300000000000004974e+01,1.319369592637228139e-01,-5.036099875068342335e+00,-5.036075969077127290e+00,-6.496582702539215859e+01
1.305000000000005045e+01,1.319580951597638663e-01,-5.036114332370436486e+00,-5.036093196474395128e+00,-6.521761160611464447e+01
1.310000000000005116e+01,1.319762402840605475e-01,-5.036103040827925703e+00,-5.036084895703629272e+00,-6.546939861303174268e+01
1.315000000000005187e+01,1.319741956165412511e-01,-5.035901435001105320e+00,-5.035903479668624172e+00,-6.572119572944932031e+01
1.320000000000005258e+01,1.319820747367226044e-01,-5.036047210551105380e+00,-5.036039331430924193e+00,-6.597299021085667903e+01
1.325000000000005329e+01,1.319895601564934073e-01,-5.036102115581795324e+00,-5.036094630162024188e+00,-6.622478783121599122e+01
1.330000000000005400e+01,1.319828811227350407e-01,-5.035938970199195452e+00,-5.035945649232953514e+00,-6.647659145875971376e+01
1.335000000000005471e+01,1.319899366176674749e-01,-5.036109966113045289e+00,-5.036102910618112993e+00,-6.672838990157043781e+01
1.340000000000005542e+01,1.319932195060063429e-01,-5.036161371308393697e+00,-5.036158088420054746e+00,-6.698019468724753267e+01
1.345000000000005613e+01,1.319885524791748199e-01,-5.036016721350557113e+00,-5.036021388377388774e+00,-6.723200019034189268e+01
1.350000000000005684e+01,1.319974173534539386e-01,-5.036182311448986759e+00,-5.036173446574707668e+00,-6.748380044104006004e+01
1.355000000000005755e+01,1.319990374213575735e-01,-5.036041004179431901e+00,-5.036039384111528072e+00,-6.773560087118113415e+01
1.360000000000005826e+01,1.320119065868668728e-01,-5.036150621720789644e+00,-5.036137752555280400e+00,-6.798739553310166173e+01
1.365000000000005898e+01,1.320271132311645057e-01,-5.036150682123043509e+00,-5.036135475478745960e+00,-6.823918786056351848e+01
1.370000000000005969e+01,1.320336031731240978e-01,-5.035957668578494584e+00,-5.035951178636534742e+00,-6.849097925405047249e+01
1.375000000000006040e+01,1.320503790221528029e-01,-5.036116462640070068e+00,-5.036099686791041030e+00,-6.874276830133345584e+01
1.380000000000006111e+01,1.320617364703187968e-01,-5.035934423498675372e+00,-5.035923066050509433e+00,-6.899455366506022358e+01
1.385000000000006182e+01,1.320797983743325354e-01,-5.036013151529542320e+00,-5.035995089625528998e+00,-6.924633626073268999e+01
1.390000000000006253e+01,1.320932128309839082e-01,-5.035886487250907706e+00,-5.035873072794256444e+00,-6.949811717063859362e+01
1.395000000000006324e+01,1.321127393806595385e-01,-5.035922340192193758e+00,-5.035902813642517906e+00,-6.974989376109851946e+01
1.400000000000006395e+01,1.321268784484451730e-01,-5.035791849952934385e+00,-5.035777710885148473e+00,-7.000166921452837698e+01
1.405000000000006466e+01,1.321453150625733486e-01,-5.035815243991106804e+00,-5.035796807376978990e+00,-7.025344154011381193e+01
1.410000000000006537e+01,1.321591274392175663e-01,-5.035693336268419529e+00,-5.035679523891775311e+00,-7.050521239455058264e+01
1.415000000000006608e+01,1.321771343109366115e-01,-5.035726994130053313e+00,-5.035708987258334268e+00,-7.075698073738537630e+01
1.420000000000006679e+01,1.321909076254145776e-01,-5.035580421314429067e+00,-5.035566647999950796e+00,-7.100874598513661340e+01
1.425000000000006750e+01,1.322059587892595311e-01,-5.035452645722532594e+00,-5.035437594558687557e+00,-7.126050356625890458e+01
1.430000000000006821e+01,1.322216964757277624e-01,-5.035396396974472388e+00,-5.035380659288003713e+00,-7.151225764842115495e+01
1.435000000000006892e+01,1.322347323269176256e-01,-5.035299417670291433e+00,-5.035286381819101820e+00,-7.176400958345347192e+01
1.440000000000006963e+01,1.322476188841774092e-01,-5.035246381935082560e+00,-5.035233495377823054e+00,-7.201575901599296969e+01
1.445000000000007034e+01,1.322605269451967713e-01,-5.035183765152714486e+00,-5.035170857091695318e+00,-7.226750529618958296e+01
1.450000000000007105e+01,1.322738066645388622e-01,-5.035165902875552213e+00,-5.035152623156210261e+00,-7.251925031161401591e+01
1.455000000000007176e+01,1.322871615071298246e-01,-5.035122432233879231e+00,-5.035109077391288324e+00,-7.277099307838311404e+01
1.460000000000007248e+01,1.323004252756448118e-01,-5.035032651593253306e+00,-5.035019387824738679e+00,-7.302273144719427478e+01
1.465000000000007319e+01,1.323140128000791782e-01,-5.035063247151643218e+00,-5.035049659627208740e+00,-7.327447102202742713e+01
1.470000000000007390e+01,1.323264086748019430e-01,-5.034902996471989134e+00,-5.034890600597266008e+00,-7.352620377597631318e+01
1.475000000000007461e+01,1.323381472547041082e-01,-5.034844357380478641e+00,-5.034832618800576753e+00,-7.377793425526543558e+01
1.480000000000007532e+01,1.323486791502441473e-01,-5.034792911114733371e+00,-5.034782379219193693e+00,-7.402966336892562538e+01
1.485000000000007603e+01,1.323582364131388744e-01,-5.034753630666923385e+00,-5.034744073404028519e+00,-7.428139149319606815e+01
1.490000000000007674e+01,1.323665501408425593e-01,-5.034688374427685353e+00,-5.034680060699981752e+00,-7.453311759818974735e+01
1.495000000000007745e+01,1.323729371858737569e-01,-5.034618170922812830e+00,-5.034611783877781299e+00,-7.478484211969085038e+01
1.500000000000007816e+01,1.323782362805672741e-01,-5.034576566803620423e+00,-5.034571267708926712e+00,-7.503656564893633174e+01
1.505000000000007887e+01,1.323825736378530238e-01,-5.034539776134704603e+00,-5.034535438777418825e+00,-7.528828830038578701e+01
1.510000000000007958e+01,1.323856225360755534e-01,-5.034532572666693184e+00,-5.034529523768470405e+00,-7.554001188012090040e+01
1.515000000000008029e+01,1.323889878490710492e-01,-5.034486812473089046e+00,-5.034483447160093661e+00,-7.579173285543156169e+01
1.520000000000008100e+01,1.323897834754810543e-01,-5.034480771188014181e+00,-5.034479975561604093e+00,-7.604345609836455822e+01
1.525000000000008171e+01,1.323883632413405120e-01,-5.034465751902400754e+00,-5.034467172136541713e+00,-7.629518080619381237e+01
1.530000000000008242e+01,1.323845649832750271e-01,-5.034412610626926465e+00,-5.034416408884991867e+00,-7.654690523498324239e+01
1.535000000000008313e+01,1.323797927965203736e-01,-5.034390350293440619e+00,-5.034395122480194829e+00,-7.679862952468465664e+01
1.540000000000008384e+01,1.323725154216473798e-01,-5.034342987295852723e+00,-5.034350264670726105e+00,-7.705035395142432719e+01
1.545000000000008455e+01,1.323663571725936794e-01,-5.034378206218298679e+00,-5.034384364467352491e+00,-7.730207901998429065e+01
1.550000000000008527e+01,1.323595253340703048e-01,-5.034343840266378933e+00,-5.034350672104902280e+00,-7.755380304383614032e+01
1.555000000000008598e+01,1.323528603698145290e-01,-5.034329841944377826e+00,-5.034336506908633879e+00,-7.780552620089760296e+01
1.560000000000008669e+01,1.323457129844876623e-01,-5.034289136416297161e+00,-5.034296283801624305e+00,-7.805724780510375638e+01
1.565000000000008740e+01,1.323379976018665138e-01,-5.034243447384159964e+00,-5.034251162766780752e+00,-7.830896769285558889e+01
1.570000000000008811e+01,1.323318833906110825e-01,-5.034239885998341713e+00,-5.034246000209597227e+00,-7.856068580136675905e+01
1.575000000000008882e+01,1.323256944861053164e-01,-5.034213009257539007e+00,-5.034219198162045217e+00,-7.881240264073414892e+01
1.580000000000008953e+01,1.323199184214360336e-01,-5.034181944221700178e+00,-5.034187720286369405e+00,-7.906411751400990795e+01
1.585000000000009024e+01,1.323145982372734841e-01,-5.034157874299008739e+00,-5.034163194483171289e+00,-7.931583072790901667e+01
1.590000000000009095e+01,1.323096374467505054e-01,-5.034121221641549404e+00,-5.034126182432072660e+00,-7.956754174978161132e+01
1.595000000000009166e+01,1.323052092430012372e-01,-5.034098726230115339e+00,-5.034103154433864802e+00,-7.981925111429687547e+01
1.600000000000009237e+01,1.323003564285028244e-01,-5.034053008848887067e+00,-5.034057861663385758e+00,-8.007095861755381350e+01
1.605000000000009308e+01,1.322949079893035451e-01,-5.034007395566860943e+00,-5.034012844006060305e+00,-8.032266443577135817e+01
1.610000000000009379e+01,1.322896899187374631e-01,-5.033939127806584146e+00,-5.033944345877150006e+00,-8.057436661023226065e+01
1.615000000000009450e+01,1.322852502400367058e-01,-5.033918636114884215e+00,-5.033923075793585333e+00,-8.082606698171670701e+01
1.620000000000009521e+01,1.322813145741165153e-01,-5.033867410972350243e+00,-5.033871346638270516e+00,-8.107776428793124524e+01
1.625000000000009592e+01,1.322772811394649084e-01,-5.033831288594208253e+00,-5.033835322028860304e+00,-8.132945988579560037e+01
1.630000000000009663e+01,1.322724114765120862e-01,-5.033782029880682352e+00,-5.033786899543635229e+00,-8.158115385695259647e+01
1.635000000000009734e+01,1.322656754830675019e-01,-5.033681089367232353e+00,-5.033687825360677159e+00,-8.183284464741439024e+01
1.640000000000009805e+01,1.322568002103338969e-01,-5.033605781872993568e+00,-5.033614657145727200e+00,-8.208453381178078700e+01
1.645000000000009877e+01,1.322468026245667838e-01,-5.033567771919963185e+00,-5.033577769505730437e+00,-8.233622219796255592e+01
1.650000000000009948e+01,1.322377779860685332e-01,-5.033525579828211249e+00,-5.033534604466709084e+00,-8.258790750159246841e+01
1.655000000000010019e+01,1.322280013184993497e-01,-5.033484303472629762e+00,-5.033494080140198612e+00,-8.283959149343367301e+01
1.660000000000010090e+01,1.322202936405644236e-01,-5.033486717583373959e+00,-5.033494425261308969e+00,-8.309127353699078355e+01
1.665000000000010161e+01,1.322133642945038934e-01,-5.033457804451731299e+00,-5.033464733797791801e+00,-8.334295335655943404e+01
1.670000000000010232e+01,1.322075495739466477e-01,-5.033433798562557016e+00,-5.033439613283114511e+00,-8.359463086120811681e+01
1.675000000000010303e+01,1.322022418528105425e-01,-5.033390232570596368e+00,-5.033395540291732750e+00,-8.384630568055779065e+01
1.680000000000010374e+01,1.321975326118635108e-01,-5.033347913899763881e+00,-5.033352623140711302e+00,-8.409797778549372538e+01
1.685000000000010445e+01,1.321939817371400594e-01,-5.033320388842811965e+00,-5.033323939717535112e+00,-8.434964735581058903e+01
1.690000000000010516e+01,1.321901682297247360e-01,-5.033296008959604606e+00,-5.033299822467020235e+00,-8.460131596976599155e+01
1.695000000000010587e+01,1.321857345998622701e-01,-5.033284766573749458e+00,-5.033289200203611813e+00,-8.485298464172454658e+01
1.700000000000010658e+01,1.321798658785410807e-01,-5.033260764729856618e+00,-5.033266633451177974e+00,-8.510465354868235011e+01
1.705000000000010729e+01,1.321743345890646626e-01,-5.033266990488721504e+00,-5.033272521778197728e+00,-8.535632242949625947e+01
1.710000000000010800e+01,1.321681338293152208e-01,-5.033267251665951569e+00,-5.033273452425700789e+00,-8.560799199283931671e+01
1.715000000000010871e+01,1.321613610390196814e-01,-5.033279396257239746e+00,-5.033286169047535452e+00,-8.585966273544246974e+01
1.720000000000010942e+01,1.321565888313547543e-01,-5.033338710051146414e+00,-5.033343482258811008e+00,-8.611133444315269969e+01
1.725000000000011013e+01,1.321512411027341016e-01,-5.033402586050326200e+00,-5.033407933778947019e+00,-8.636300992018382772e+01
1.730000000000011084e+01,1.321462150696129378e-01,-5.033433288912663173e+00,-5.033438314945784420e+00,-8.661468661066258790e+01
1.735000000000011156e+01,1.321420546955263120e-01,-5.033479033299697925e+00,-5.033483193673784939e+00,-8.686636472270166109e+01
1.740000000000011227e+01,1.321391797568622350e-01,-5.033520147763606900e+00,-5.033523022702270922e+00,-8.711804360502850386e+01
1.745000000000011298e+01,1.321366339125004397e-01,-5.033520547291103320e+00,-5.033523093135465309e+00,-8.736972217823742426e+01
1.750000000000011369e+01,1.321359436134681153e-01,-5.033612461329666665e+00,-5.033613151628698823e+00,-8.762140349160293340e+01
1.755000000000011440e+01,1.321360154259861863e-01,-5.033615898968795577e+00,-5.033615827156277867e+00,-8.787308421473885289e+01
1.760000000000011511e+01,1.321367346141361088e-01,-5.033616498469663192e+00,-5.033615779281513269e+00,-8.812476432047418484e+01
1.765000000000011582e+01,1.321390969959023165e-01,-5.033655608760330580e+00,-5.033653246378564816e+00,-8.837644473853043792e+01
1.770000000000011653e+01,1.321415918818071855e-01,-5.033662070553368117e+00,-5.033659575667463137e+00,-8.862812534717220103e+01
1.775000000000011724e+01,1.321456974993297229e-01,-5.033687041317500999e+00,-5.033682935699978600e+00,-8.887980559362055999e+01
1.780000000000011795e+01,1.321496998614119789e-01,-5.033684752814550301e+00,-5.033680750452467656e+00,-8.913148582889920135e+01
1.785000000000011866e+01,1.321547404618896859e-01,-5.033709510215394367e+00,-5.033704469614916910e+00,-8.938316626380949970e+01
1.790000000000011937e+01,1.321600964589045302e-01,-5.033730348461141979e+00,-5.033724992464127190e+00,-8.963484742523553450e+01
1.795000000000012008e+01,1.321648592588699767e-01,-5.033746667266397523e+00,-5.033741904466432437e+00,-8.988652999579889524e+01
1.800000000000012079e+01,1.321698688070380434e-01,-5.033766488151600882e+00,-5.033761478603432593e+00,-9.013821331065830122e+01
1.805000000000012150e+01,1.321738435407713019e-01,-5.033757242273548371e+00,-5.033753267539815113e+00,-9.038989719803825551e+01
1.810000000000012221e+01,1.321789061979086466e-01,-5.033795761126263812e+00,-5.033790698469126745e+00,-9.064158192343742826e+01
1.815000000000012292e+01,1.321831796810160886e-01,-5.033807033460757197e+00,-5.033802759977649366e+00,-9.089326800162734799e+01
1.820000000000012363e+01,1.321868262588851983e-01,-5.033819793415853283e+00,-5.033816146837984284e+00,-9.114495534472027316e+01
1.825000000000012434e+01,1.321908246030610024e-01,-5.033833067218461466e+00,-5.033829068874285717e+00,-9.139664299973702555e+01
1.830000000000012506e+01,1.321935195675534302e-01,-5.033829498639017963e+00,-5.033826803674525507e+00,-9.164833177970447764e+01
1.835000000000012577e+01,1.321965853041238981e-01,-5.033848700546278643e+00,-5.033845634809708258e+00,-9.190002114899520791e+01
1.840000000000012648e+01,1.321986038672843256e-01,-5.033835506696334505e+00,-5.033833488133174328e+00,-9.215171090576687618e+01
1.845000000000012719e+01,1.322000094357302091e-01,-5.033832759349649244e+00,-5.033831353781203610e+00,-9.240340113816590417e+01
1.850000000000012790e+01,1.322003392260403531e-01,-5.033815470921064517e+00,-5.033815141130754789e+00,-9.265509158192165273e+01
1.855000000000012861e+01,1.322014768994442258e-01,-5.033832183877119171e+00,-5.033831046203715687e+00,-9.290678205344211449e+01
1.860000000000012932e+01,1.322016032147296793e-01,-5.033814512775899530e+00,-5.033814386460614188e+00,-9.315847265276562439e+01
1.865000000000013003e+01,1.322018852428330782e-01,-5.033815746348154541e+00,-5.033815464320051447e+00,-9.341016315805492809e+01
1.870000000000013074e+01,1.322008228900289073e-01,-5.033793194887297595e+00,-5.033794257240101544e+00,-9.366185388015210833e+01
1.875000000000013145e+01,1.322003931140637856e-01,-5.033816443930938078e+00,-5.033816873706903117e+00,-9.391354513212462507e+01
1.880000000000013216e+01,1.321994510259288380e-01,-5.033801956352517593e+00,-5.033802898440652207e+00,-9.416523617203039009e+01
1.885000000000013287e+01,1.321984855998565300e-01,-5.033808990658779514e+00,-5.033809956084851933e+00,-9.441692758698940224e+01
1.890000000000013358e+01,1.321966993512524169e-01,-5.033790287805343766e+00,-5.033792074053947907e+00,-9.466861888762826993e+01
1.895000000000013429e+01,1.321921249957759281e-01,-5.033883393181049826e+00,-5.033887967536526453e+00,-9.492031763164278857e+01
1.900000000000013500e+01,1.321872025983011067e-01,-5.033789454327707524e+00,-5.033794376725182040e+00,-9.517201202675664717e+01
1.905000000000013571e+01,1.321845200054427294e-01,-5.033797292796840850e+00,-5.033799975389698922e+00,-9.542370457398935457e+01
1.910000000000013642e+01,1.321823105829407763e-01,-5.033795819933042814e+00,-5.033798029355544656e+00,-9.567539657440850931e+01
1.915000000000013713e+01,1.321802982666731852e-01,-5.033789419950875477e+00,-5.033791432267142874e+00,-9.592708805772231528e+01
1.920000000000013785e+01,1.321779327098586698e-01,-5.033777768849781786e+00,-5.033780134406596218e+00,-9.617877931172161254e+01
1.925000000000013856e+01,1.321750328693188370e-01,-5.033770195089755539e+00,-5.033773094930295677e+00,-9.643047072131665232e+01
1.930000000000013927e+01,1.321718012545331500e-01,-5.033763101620928992e+00,-5.033766333235714541e+00,-9.668216210801247712e+01
1.935000000000013998e+01,1.321682499846171255e-01,-5.033761368984832174e+00,-5.033764920254748532e+00,-9.693385372773163056e+01
1.940000000000014069e+01,1.321648849088515598e-01,-5.033763471299449677e+00,-5.033766836375215270e+00,-9.718554526637237245e+01
1.945000000000014140e+01,1.321601938666077114e-01,-5.033734458252458133e+00,-5.033739149294701676e+00,-9.743723668032723140e+01
1.950000000000014211e+01,1.321569911420652776e-01,-5.033752725770362701e+00,-5.033755928494905163e+00,-9.768892751934029661e+01
1.955000000000014282e+01,1.321531591617418622e-01,-5.033733101870718762e+00,-5.033736933851042039e+00,-9.794061800641415516e+01
1.960000000000014353e+01,1.321501148400887615e-01,-5.033744323555121802e+00,-5.033747367876775236e+00,-9.819230826691357095e+01
1.965000000000014424e+01,1.321469128154550698e-01,-5.033725855509439739e+00,-5.033729057534073625e+00,-9.844399776171367478e+01
1.970000000000014495e+01,1.321439837757960867e-01,-5.033734511541633871e+00,-5.033737440581292688e+00,-9.869568741633042919e+01
1.975000000000014566e+01,1.321413581341128463e-01,-5.033727059925266367e+00,-5.033729685566949996e+00,-9.894737639496837289e+01
1.980000000000014637e+01,1.321382637468245802e-01,-5.033705902318964753e+00,-5.033708996706253380e+00,-9.919906478447160225e+01
1.985000000000014708e+01,1.321356286714025219e-01,-5.033701650345341783e+00,-5.033704285420763647e+00,-9.945075250206429018e+01
1.990000000000014779e+01,1.321333981877938490e-01,-5.033707323350693486e+00,-5.033709553834301964e+00,-9.970244009871544222e+01
1.995000000000014850e+01,1.321314120442190487e-01,-5.033720755147044201e+00,-5.033722741290619140e+00,-9.995412812261636759e+01
2.000000000000014921e+01,1.321297268561836546e-01,-5.033716543046891090e+00,-5.033718228234926428e+00,-1.002058156349567497e+02
2.005000000000014992e+01,1.321275318623928996e-01,-5.033708916676209455e+00,-5.033711111670000626e+00,-1.004575032757843474e+02
2.010000000000015064e+01,1.321257863100343544e-01,-5.033722605884667800e+00,-5.033724351437026456e+00,-1.007091911516309324e+02
2.015000000000015135e+01,1.321230318506126933e-01,-5.033698892887698229e+00,-5.033701647347119668e+00,-1.009608788507347441e+02
2.020000000000015206e+01,1.321218237862979705e-01,-5.033698157306941923e+00,-5.033699365371256285e+00,-1.012125649666644165e+02
2.025000000000015277e+01,1.321216067759367618e-01,-5.033699409728347618e+00,-5.033699626738708410e+00,-1.014642501541611921e+02
2.030000000000015348e+01,1.321209617734034891e-01,-5.033707655616026955e+00,-5.033708300618560116e+00,-1.017159361819445280e+02
2.035000000000015419e+01,1.321200290447071546e-01,-5.033704547159423726e+00,-5.033705479888119783e+00,-1.019676223420311914e+02
2.040000000000015490e+01,1.321196975914401828e-01,-5.033684577671940552e+00,-5.033684909125207163e+00,-1.022193069023680607e+02
2.045000000000015561e+01,1.321198435477771438e-01,-5.033764850672309166e+00,-5.033764704715972371e+00,-1.024709949989453293e+02
2.050000000000015632e+01,1.321198781518487242e-01,-5.033719580867666465e+00,-5.033719546263594857e+00,-1.027226809433846455e+02
2.055000000000015703e+01,1.321194736133071146e-01,-5.033707968065393779e+00,-5.033708372603935111e+00,-1.029743667463264671e+02
2.060000000000015774e+01,1.321189482868938836e-01,-5.033778666647632072e+00,-5.033779191974045553e+00,-1.032260562049852552e+02
2.065000000000015845e+01,1.321188889884280238e-01,-5.033722725062699688e+00,-5.033722784361165381e+00,-1.034777424005368545e+02
2.070000000000015916e+01,1.321186345667589024e-01,-5.033781706429914848e+00,-5.033781960851584358e+00,-1.037294317402800203e+02
2.075000000000015987e+01,1.321197428711098076e-01,-5.033714199013454405e+00,-5.033713090709103888e+00,-1.039811163419263522e+02
2.080000000000016058e+01,1.321210947593839113e-01,-5.033778303508070096e+00,-5.033776951619795881e+00,-1.042328039052134869e+02
2.085000000000016129e+01,1.321219919144401012e-01,-5.033794711404788735e+00,-5.033793814249732712e+00,-1.044844927436286639e+02
2.090000000000016200e+01,1.321232378930291274e-01,-5.033813399930399335e+00,-5.033812153951810586e+00,-1.047361821676466036e+02
2.095000000000016271e+01,1.321241381694319428e-01,-5.033750059896719975e+00,-5.033749159620317215e+00,-1.049878687703650399e+02
2.100000000000016342e+01,1.321248694107760857e-01,-5.033809112976800115e+00,-5.033808381735456194e+00,-1.052395584947725382e+02
2.105000000000016414e+01,1.321260781636217907e-01,-5.033827756180799362e+00,-5.033826547427953990e+00,-1.054912486738287356e+02
2.110000000000016485e+01,1.321275528739135618e-01,-5.033834319261941914e+00,-5.033832844551650254e+00,-1.057429389150815382e+02
2.115000000000016556e+01,1.321301264578645107e-01,-5.033819193665353353e+00,-5.033816620081402071e+00,-1.059946273011808557e+02
2.120000000000016627e+01,1.321334315818683824e-01,-5.033830033447684649e+00,-5.033826728323680832e+00,-1.062463154977292419e+02
2.125000000000016698e+01,1.321365154305754464e-01,-5.033853143910886452e+00,-5.033850060062179388e+00,-1.064980050710760793e+02
2.130000000000016769e+01,1.321394503694469924e-01,-5.033848554412465148e+00,-5.033845619473593658e+00,-1.067496945638578296e+02
2.135000000000016840e+01,1.321429113348440987e-01,-5.033867215131919259e+00,-5.033863754166522320e+00,-1.070013844636490319e+02
2.140000000000016911e+01,1.321471520888046203e-01,-5.033857410637843088e+00,-5.033853169883882650e+00,-1.072530730934269627e+02
2.145000000000016982e+01,1.321520072939020296e-01,-5.033851181678910436e+00,-5.033846326473812915e+00,-1.075047607973058206e+02
2.150000000000017053e+01,1.321579647823459824e-01,-5.033861732062720584e+00,-5.033855774574276687e+00,-1.077564479264205062e+02
2.155000000000017124e+01,1.321637661201962854e-01,-5.033886188161868169e+00,-5.033880386824018061e+00,-1.080081364344907513e+02
2.160000000000017195e+01,1.321697515227353570e-01,-5.033892019083809011e+00,-5.033886033681270078e+00,-1.082598250500424086e+02
2.165000000000017266e+01,1.321768219067409322e-01,-5.033876825925118759e+00,-5.033869755541113378e+00,-1.085115118209546665e+02
2.170000000000017337e+01,1.321848584223065115e-01,-5.033882371663668032e+00,-5.033874335148102119e+00,-1.087631979030222880e+02
2.175000000000017408e+01,1.321938351361507669e-01,-5.033896399899925989e+00,-5.033887423186081733e+00,-1.090148837463034397e+02
2.180000000000017479e+01,1.322029771181441049e-01,-5.033904976923901486e+00,-5.033895834941907843e+00,-1.092665698531676384e+02
2.185000000000017550e+01,1.322127665840101274e-01,-5.033928137086109089e+00,-5.033918347620242706e+00,-1.095182564705560821e+02
2.190000000000017621e+01,1.322242074783387678e-01,-5.033920599827100162e+00,-5.033909158932771355e+00,-1.097699410596530925e+02
2.195000000000017693e+01,1.322368294050386139e-01,-5.033928312172399444e+00,-5.033915690245699182e+00,-1.100216248533350125e+02
2.200000000000017764e+01,1.322494642313459812e-01,-5.033942404174333696e+00,-5.033929769348026717e+00,-1.102733093387174250e+02
2.205000000000017835e+01,1.322653177018603687e-01,-5.033968624652127133e+00,-5.033952771181612995e+00,-1.105249919164795216e+02
2.210000000000017906e+01,1.322822052670346027e-01,-5.033970593653105396e+00,-5.033953706087931579e+00,-1.107766735585970110e+02
2.215000000000017977e+01,1.323015345614018956e-01,-5.033964145546027780e+00,-5.033944816251660903e+00,-1.110283524365799366e+02
2.220000000000018048e+01,1.323225061508885858e-01,-5.033957876488734939e+00,-5.033936904899248610e+00,-1.112800293588149003e+02
2.225000000000018119e+01,1.323445891892075510e-01,-5.034005331898849356e+00,-5.033983248860530502e+00,-1.115317075423715210e+02
2.230000000000018190e+01,1.323675574048321923e-01,-5.034027354456195980e+00,-5.034004386240571449e+00,-1.117833859418787057e+02
2.235000000000018261e+01,1.323904841621359185e-01,-5.034042700406467397e+00,-5.034019773649164087e+00,-1.120350651501417332e+02
2.240000000000018332e+01,1.324111807355593806e-01,-5.034047416491195470e+00,-5.034026719917772397e+00,-1.122867468243928641e+02
2.245000000000018403e+01,1.324293232352105609e-01,-5.034044513109016350e+00,-5.034026370609365308e+00,-1.125384309075486584e+02
2.250000000000018474e+01,1.324411361113481400e-01,-5.034045093413825001e+00,-5.034033280537687283e+00,-1.127901213493432095e+02
2.255000000000018545e+01,1.324447549724847850e-01,-5.034041201392677856e+00,-5.034037582531540878e+00,-1.130418197905517133e+02
2.260000000000018616e+01,1.324384542244553542e-01,-5.034057043525322683e+00,-5.034063344273351781e+00,-1.132935289434760051e+02
2.265000000000018687e+01,1.324263816583177711e-01,-5.034054439535287528e+00,-5.034066512101425417e+00,-1.135452437380189110e+02
2.270000000000018758e+01,1.324124657940007610e-01,-5.034049985308861608e+00,-5.034063901173178479e+00,-1.137969601531486745e+02
2.275000000000018829e+01,1.324000907047195308e-01,-5.034081826326525899e+00,-5.034094201415807213e+00,-1.140486766195542856e+02
2.280000000000018900e+01,1.323919533549537397e-01,-5.034087036344935484e+00,-5.034095173694701053e+00,-1.143003891087213049e+02
2.285000000000018971e+01,1.323860589431354595e-01,-5.034118900562300603e+00,-5.034124794974118799e+00,-1.145521009481612396e+02
2.290000000000019043e+01,1.323788527432679107e-01,-5.034171583105742087e+00,-5.034178789305610024e+00,-1.148038167335163990e+02
2.295000000000019114e+01,1.323735045082560235e-01,-5.034271076843106485e+00,-5.034276425078118677e+00,-1.150555356355935714e+02
2.300000000000019185e+01,1.323638335736219418e-01,-5.034369104381109850e+00,-5.034378775315744292e+00,-1.153072637617472509e+02
2.305000000000019256e+01,1.323575259537412008e-01,-5.034486861541577873e+00,-5.034493169161458503e+00,-1.155589944124442070e+02
2.310000000000019327e+01,1.323543412607497138e-01,-5.034574346075558537e+00,-5.034577530768549636e+00,-1.158107263144409700e+02
2.315000000000019398e+01,1.323499364879989204e-01,-5.034872769094622669e+00,-5.034877173867373656e+00,-1.160624743576684494e+02
2.320000000000019469e+01,1.323492225232665853e-01,-5.034997236537313903e+00,-5.034997950502046571e+00,-1.163142249334600535e+02
2.325000000000019540e+01,1.323517766737654089e-01,-5.035127013097881132e+00,-5.035124458947382031e+00,-1.165659787299644421e+02
2.330000000000019611e+01,1.323563024088818263e-01,-5.035242350232667974e+00,-5.035237824497551529e+00,-1.168177363217409663e+02
2.335000000000019682e+01,1.323570629967046330e-01,-5.035385219255000600e+00,-5.035384458667177654e+00,-1.170695048221158885e+02
2.340000000000019753e+01,1.323563036325101638e-01,-5.035475223819939394e+00,-5.035475983184134030e+00,-1.173212793426710903e+02
2.345000000000019824e+01,1.323591421444321181e-01,-5.035567044784058588e+00,-5.035564206272136190e+00,-1.175730548563983575e+02
2.350000000000019895e+01,1.323665753422397229e-01,-5.035644273237831925e+00,-5.035636840040024431e+00,-1.178248296368624466e+02
2.355000000000019966e+01,1.323765699886016445e-01,-5.035697750019472174e+00,-5.035687755373110086e+00,-1.180766045297170592e+02
2.360000000000020037e+01,1.323887421828290889e-01,-5.035804676650609046e+00,-5.035792504456381380e+00,-1.183283825913553784e+02
2.365000000000020108e+01,1.324021591174196766e-01,-5.035856525766751801e+00,-5.035843108832160908e+00,-1.185801620007091230e+02
2.370000000000020179e+01,1.324108529587061933e-01,-5.035814789134761327e+00,-5.035806095293474449e+00,-1.188319440463245797e+02
2.375000000000020250e+01,1.324289123692004855e-01,-5.035993575866509531e+00,-5.035975516456015377e+00,-1.190837256657073908e+02
2.380000000000020322e+01,1.324487628924820859e-01,-5.036088484991553038e+00,-5.036068634468271021e+00,-1.193355102394337024e+02
2.385000000000020393e+01,1.324692414020881559e-01,-5.036174392714686476e+00,-5.036153914205080184e+00,-1.195872984805598236e+02
2.390000000000020464e+01,1.324909660983794590e-01,-5.036245659362061922e+00,-5.036223934665770230e+00,-1.198390890388316450e+02
2.395000000000020535e+01,1.325131214083553610e-01,-5.036311227205837682e+00,-5.036289071895861724e+00,-1.200908824448819558e+02
2.400000000000020606e+01,1.325285183450424231e-01,-5.036268842163041271e+00,-5.036253445226353875e+00,-1.203426804900534250e+02
2.405000000000020677e+01,1.325524948762544231e-01,-5.036429164369572220e+00,-5.036405187838360220e+00,-1.205944779717406874e+02
2.410000000000020748e+01,1.325769565733436739e-01,-5.036492532741304373e+00,-5.036468071044215122e+00,-1.208462781366806524e+02
2.415000000000020819e+01,1.326011187383436263e-01,-5.036554792542346171e+00,-5.036530630377345830e+00,-1.210980817141427650e+02
2.420000000000020890e+01,1.326187147720985504e-01,-5.036474097144722606e+00,-5.036456501110968098e+00,-1.213498878229662523e+02
2.425000000000020961e+01,1.326430621792968056e-01,-5.036641018778333923e+00,-5.036616671371136000e+00,-1.216016955264979629e+02
2.430000000000021032e+01,1.326682454159633651e-01,-5.036673133480677578e+00,-5.036647950244010907e+00,-1.218535039999353415e+02
2.435000000000021103e+01,1.326865291204367414e-01,-5.036605571689488414e+00,-5.036587287985015315e+00,-1.221053159948153422e+02
2.440000000000021174e+01,1.327114221851342646e-01,-5.036723783197036397e+00,-5.036698890132338846e+00,-1.223571272909104835e+02
2.445000000000021245e+01,1.327334740966885640e-01,-5.036734808051610557e+00,-5.036712756140055980e+00,-1.226089419794015214e+02
2.450000000000021316e+01,1.327486378623680685e-01,-5.036682340251581458e+00,-5.036667176485901898e+00,-1.228607609326484180e+02
2.455000000000021387e+01,1.327697670829785792e-01,-5.036768251988572587e+00,-5.036747122767962104e+00,-1.231125782160272308e+02
2.460000000000021458e+01,1.327834254449769824e-01,-5.036786407436474100e+00,-5.036772749074475364e+00,-1.233644038780370522e+02
2.465000000000021529e+01,1.328021981250159245e-01,-5.036886460584372394e+00,-5.036867687904333479e+00,-1.236162294283862337e+02
2.470000000000021600e+01,1.328153790578045501e-01,-5.036838537173020214e+00,-5.036825356240231422e+00,-1.238680581743120968e+02
2.475000000000021672e+01,1.328285930004355908e-01,-5.036873544224642174e+00,-5.036860330282011411e+00,-1.241198886375806865e+02
2.480000000000021743e+01,1.328458389981967414e-01,-5.036969315775244205e+00,-5.036952069777482777e+00,-1.243717198573717013e+02
2.485000000000021814e+01,1.328578852859819137e-01,-5.036927445418539762e+00,-5.036915399130754700e+00,-1.246235541833548410e+02
2.490000000000021885e+01,1.328698981941194568e-01,-5.036972522302807675e+00,-5.036960509394670105e+00,-1.248753907965618453e+02
2.495000000000021956e+01,1.328822658480625363e-01,-5.037011080860382961e+00,-5.036998713206440215e+00,-1.251272289829509106e+02
2.500000000000022027e+01,1.328967641422379997e-01,-5.037112381465521871e+00,-5.037097883171345991e+00,-1.253790701037300295e+02
2.505000000000022098e+01,1.329077018200705007e-01,-5.037084986532925690e+00,-5.037074048855092911e+00,-1.256309134153788278e+02
2.510000000000022169e+01,1.329180157913031068e-01,-5.037123234824687934e+00,-5.037112920853455300e+00,-1.258827592631488272e+02
2.515000000000022240e+01,1.329290224417176425e-01,-5.037163870760192452e+00,-5.037152864109778250e+00,-1.261346064500364292e+02
2.520000000000022311e+01,1.329393699986317068e-01,-5.037199729034372631e+00,-5.037189381477458205e+00,-1.263864560889312258e+02
2.525000000000022382e+01,1.329502341989814707e-01,-5.037252761701397574e+00,-5.037241897501047561e+00,-1.266383078628159495e+02
2.530000000000022453e+01,1.329599934207573997e-01,-5.037283245771012830e+00,-5.037273486549237234e+00,-1.268901622658827364e+02
2.535000000000022524e+01,1.329688800218990219e-01,-5.037306143041227813e+00,-5.037297256440085746e+00,-1.271420186864336443e+02
2.540000000000022595e+01,1.329766876349905980e-01,-5.037365285554725070e+00,-5.037357477941633910e+00,-1.273938791430982889e+02
2.545000000000022666e+01,1.329853764531256088e-01,-5.037403288404109780e+00,-5.037394599585974575e+00,-1.276457406187003727e+02
2.550000000000022737e+01,1.329948700252904237e-01,-5.037459828193804334e+00,-5.037450334621639492e+00,-1.278976041165378916e+02
2.555000000000022808e+01,1.330045019085266678e-01,-5.037499616388322110e+00,-5.037489984505086227e+00,-1.281494694654740840e+02
2.560000000000022879e+01,1.330128424812131449e-01,-5.037540189014869441e+00,-5.037531848442182714e+00,-1.284013381343521303e+02
2.565000000000022951e+01,1.330230605091645424e-01,-5.037612528883936847e+00,-5.037602310855985088e+00,-1.286532085427683683e+02
2.570000000000023022e+01,1.330335959096100029e-01,-5.037667711528003522e+00,-5.037657176127558145e+00,-1.289050813929443393e+02
2.575000000000023093e+01,1.330442671834554391e-01,-5.037741308503353110e+00,-5.037730637229508091e+00,-1.291569577870956493e+02
2.580000000000023164e+01,1.330549233895345906e-01,-5.037797589281892030e+00,-5.037786933075812712e+00,-1.294088370103536931e+02
2.585000000000023235e+01,1.330653860782526066e-01,-5.037873021713517474e+00,-5.037862559024799403e+00,-1.296607201987506528e+02
2.590000000000023306e+01,1.330760744159755482e-01,-5.037939999920015843e+00,-5.037929311582292513e+00,-1.299126065104089207e+02
2.595000000000023377e+01,1.330864686058338964e-01,-5.037960166963925346e+00,-5.037949772774067192e+00,-1.301644941245672840e+02
2.600000000000023448e+01,1.330964499359881259e-01,-5.038052964757120833e+00,-5.038042983426966437e+00,-1.304163867914749915e+02
2.605000000000023519e+01,1.331072790549590878e-01,-5.038131539713658569e+00,-5.038120710594687246e+00,-1.306682825393416749e+02
2.610000000000023590e+01,1.331185762461118693e-01,-5.038170113569544029e+00,-5.038158816378391691e+00,-1.309201797478289961e+02
2.615000000000023661e+01,1.331284728107766380e-01,-5.038245898901204889e+00,-5.038236002336540231e+00,-1.311720821462094193e+02
2.620000000000023732e+01,1.331394077321523817e-01,-5.038290063665575857e+00,-5.038279128744200364e+00,-1.314239857144713142e+02
2.625000000000023803e+01,1.331404761330524933e-01,-5.038182410333749139e+00,-5.038181341932848945e+00,-1.316758937665871088e+02
2.630000000000023874e+01,1.331531517305362677e-01,-5.038341994031383386e+00,-5.038329318433899751e+00,-1.319277981906911918e+02
2.635000000000023945e+01,1.331663002935533635e-01,-5.038388228468219765e+00,-5.038375079905202725e+00,-1.321797044535515795e+02
2.640000000000024016e+01,1.331713880544291018e-01,-5.038435537235188555e+00,-5.038430449474312844e+00,-1.324316211426524887e+02
2.645000000000024087e+01,1.331801745130532233e-01,-5.038457698800960394e+00,-5.038448912342336605e+00,-1.326835352411339102e+02
2.650000000000024158e+01,1.331868198870914399e-01,-5.038545412468395490e+00,-5.038538767094356885e+00,-1.329354558663832790e+02
2.655000000000024230e+01,1.331861829346812631e-01,-5.038336990908477198e+00,-5.038337627860887125e+00,-1.331873733528811385e+02
2.660000000000024301e+01,1.331935610544253967e-01,-5.038474483711104845e+00,-5.038467105591360351e+00,-1.334392896989469648e+02
2.665000000000024372e+01,1.331995892069610943e-01,-5.038539336442168448e+00,-5.038533308289633084e+00,-1.336912106376165355e+02
2.670000000000024443e+01,1.332061527086967068e-01,-5.038529419947129995e+00,-5.038522856445394105e+00,-1.339431305451121261e+02
2.675000000000024514e+01,1.332138014813182281e-01,-5.038568679022295882e+00,-5.038561030249674388e+00,-1.341950513302906529e+02
2.680000000000024585e+01,1.332092450473386924e-01,-5.038339253295313291e+00,-5.038343809729292744e+00,-1.344469728493893967e+02
2.685000000000024656e+01,1.332163987020430207e-01,-5.038480595158250530e+00,-5.038473441503546368e+00,-1.346988897254925917e+02
2.690000000000024727e+01,1.332230314868123600e-01,-5.038353193663509089e+00,-5.038346560878739666e+00,-1.349508007523910180e+02
2.695000000000024798e+01,1.332296517538850700e-01,-5.038424644621935400e+00,-5.038418024354863078e+00,-1.352027153643550434e+02
2.700000000000024869e+01,1.332233257123886794e-01,-5.038097738531717162e+00,-5.038104064573213137e+00,-1.354546265773231255e+02
2.705000000000024940e+01,1.332300884348944225e-01,-5.038138701164697864e+00,-5.038131938442192315e+00,-1.357065267496588490e+02
2.710000000000025011e+01,1.332357689755579166e-01,-5.038130511138459333e+00,-5.038124830597795700e+00,-1.359584275946751006e+02
2.715000000000025082e+01,1.332430714456048770e-01,-5.038107193566849773e+00,-5.038099891096802452e+00,-1.362103256518834087e+02
2.720000000000025153e+01,1.332386043597816871e-01,-5.037840568310250511e+00,-5.037845035396073534e+00,-1.364622221473847503e+02
2.725000000000025224e+01,1.332469616417485681e-01,-5.037968183539480727e+00,-5.037959826257513818e+00,-1.367141121992797537e+02
2.730000000000025295e+01,1.332538995633062162e-01,-5.037996056428423408e+00,-5.037989118506866149e+00,-1.369660050641796261e+02
2.735000000000025366e+01,1.332645818438695784e-01,-5.038022694679729518e+00,-5.038012012399166295e+00,-1.372178955166330638e+02
2.740000000000025437e+01,1.332761920807276623e-01,-5.038003707464464576e+00,-5.037992097227606436e+00,-1.374697840917694123e+02
2.745000000000025508e+01,1.332780297360703081e-01,-5.037806731670037230e+00,-5.037804894014694668e+00,-1.377216725906975796e+02
2.750000000000025580e+01,1.332921739354294699e-01,-5.037965067683900955e+00,-5.037950923484541654e+00,-1.379735566998824083e+02
2.755000000000025651e+01,1.333069327692556483e-01,-5.038004020019075213e+00,-5.037989261185249035e+00,-1.382254421420495305e+02
2.760000000000025722e+01,1.333218374041869048e-01,-5.037961524730262930e+00,-5.037946620095331340e+00,-1.384773253136510789e+02
2.765000000000025793e+01,1.333361545228139711e-01,-5.038018614987584520e+00,-5.038004297868957870e+00,-1.387292119272818240e+02
2.770000000000025864e+01,1.333413788830203894e-01,-5.037830959225036764e+00,-5.037825734864830096e+00,-1.389810982508828943e+02
2.775000000000025935e+01,1.333581114419854496e-01,-5.037966010060549671e+00,-5.037949277501584611e+00,-1.392329798188269478e+02
2.780000000000026006e+01,1.333742970444672105e-01,-5.037977320632767153e+00,-5.037961135030285753e+00,-1.394848624992561099e+02
2.785000000000026077e+01,1.333907116509577273e-01,-5.037983958862450429e+00,-5.037967544255959496e+00,-1.397367452825927501e+02
2.790000000000026148e+01,1.334073140722202011e-01,-5.037968921362612207e+00,-5.037952318941349539e+00,-1.399886271262396065e+02
2.795000000000026219e+01,1.334145557239338198e-01,-5.037791965325083332e+00,-5.037784723673369491e+00,-1.402405094828541507e+02
2.800000000000026290e+01,1.334319450770729276e-01,-5.037911694901521464e+00,-5.037894305548382690e+00,-1.404923876782461036e+02
2.805000000000026361e+01,1.334489823679079479e-01,-5.037890033837749471e+00,-5.037872996546914450e+00,-1.407442651426471514e+02
2.810000000000026432e+01,1.334667422974319395e-01,-5.037889405566291501e+00,-5.037871645636767148e+00,-1.409961418529959190e+02
2.815000000000026503e+01,1.334777271876937677e-01,-5.037670897279662441e+00,-5.037659912389401029e+00,-1.412480144129696384e+02
2.820000000000026574e+01,1.334970019581234180e-01,-5.037729907768883741e+00,-5.037710632998454230e+00,-1.414998816335876484e+02
2.825000000000026645e+01,1.335180515668286105e-01,-5.037659126633315054e+00,-5.037638077024610084e+00,-1.417517435403105992e+02
2.830000000000026716e+01,1.335405650511986009e-01,-5.037538739615253114e+00,-5.037516226130883013e+00,-1.420035979638069819e+02
2.835000000000026787e+01,1.335579356200489454e-01,-5.037351911861357223e+00,-5.037334541292507240e+00,-1.422554481888311955e+02
2.840000000000026859e+01,1.335816727181522168e-01,-5.037346123530248576e+00,-5.037322386432145471e+00,-1.425072917579095986e+02
2.845000000000026930e+01,1.336032401514907764e-01,-5.037387059711091020e+00,-5.037365492277752210e+00,-1.427591395434617993e+02
2.850000000000027001e+01,1.336237844758814686e-01,-5.037200151489819255e+00,-5.037179607165428230e+00,-1.430109790067119206e+02
2.855000000000027072e+01,1.336527544512350063e-01,-5.037188276855572688e+00,-5.037159306880218956e+00,-1.432628094505793115e+02
2.860000000000027143e+01,1.336809473563267681e-01,-5.037054285594319225e+00,-5.037026092689227852e+00,-1.435146339719539412e+02
2.865000000000027214e+01,1.337043044909477785e-01,-5.037103931266121215e+00,-5.037080574131500121e+00,-1.437664658113826306e+02
2.870000000000027285e+01,1.337196586972517753e-01,-5.036989042060397104e+00,-5.036973687854093384e+00,-1.440182999092793352e+02
2.875000000000027356e+01,1.337398887072632214e-01,-5.036771479491240378e+00,-5.036751249481229209e+00,-1.442701182532439077e+02
2.880000000000027427e+01,1.337649460229128340e-01,-5.037007052499792970e+00,-5.036981995184143024e+00,-1.445219435485532244e+02
2.885000000000027498e+01,1.337884803945695589e-01,-5.036885460303968109e+00,-5.036861925932311301e+00,-1.447737642871967694e+02
2.890000000000027569e+01,1.338084857844313580e-01,-5.036845260822181203e+00,-5.036825255432319182e+00,-1.450255865448480108e+02
2.895000000000027640e+01,1.338070105060635839e-01,-5.036775542841148479e+00,-5.036777018119516391e+00,-1.452774267972684470e+02
2.900000000000027711e+01,1.337995107383115612e-01,-5.036675586277016947e+00,-5.036683086044768665e+00,-1.455292680763500641e+02
2.905000000000027782e+01,1.338736052788512820e-01,-5.036583470361157389e+00,-5.036509375820617862e+00,-1.457810231553275457e+02
2.910000000000027853e+01,1.339294618696652006e-01,-5.036633801007873501e+00,-5.036577944417059527e+00,-1.460327989887871354e+02
2.915000000000027924e+01,1.339428673227657518e-01,-5.036944125412844642e+00,-5.036930719959744174e+00,-1.462846327896046716e+02
2.920000000000027995e+01,1.339002220090034501e-01,-5.036940847862660497e+00,-5.036983493176422577e+00,-1.465365224773115642e+02
2.925000000000028066e+01,1.338893486377094322e-01,-5.037048126252043012e+00,-5.037058999623337030e+00,-1.467883857569954387e+02
2.930000000000028137e+01,1.338806797604858434e-01,-5.036660239125786198e+00,-5.036668908003009371e+00,-1.470402274378289462e+02
2.935000000000028209e+01,1.338655262427211612e-01,-5.036300049197066642e+00,-5.036315202714831685e+00,-1.472920575938065895e+02
2.940000000000028280e+01,1.338299093094719450e-01,-5.035893422721900770e+00,-5.035929039655149708e+00,-1.475438878818759179e+02
2.945000000000028351e+01,1.337833080811285102e-01,-5.035482256011247770e+00,-5.035528857239591538e+00,-1.477957085959048413e+02
2.950000000000028422e+01,1.337257666912465559e-01,-5.035059084307667021e+00,-5.035116625697549253e+00,-1.480475190915101109e+02
2.955000000000028493e+01,1.336655581922720493e-01,-5.034803993134556066e+00,-5.034864201633530989e+00,-1.482993194996658133e+02
2.960000000000028564e+01,1.336162047518003881e-01,-5.034859631385889323e+00,-5.034908984826360623e+00,-1.485511118346755666e+02
2.965000000000028635e+01,1.335660659055327992e-01,-5.034841074881326151e+00,-5.034891213727593851e+00,-1.488029040272658960e+02
2.970000000000028706e+01,1.335034603840651313e-01,-5.034910036065201488e+00,-5.034972641586668907e+00,-1.490547121345906305e+02
2.975000000000028777e+01,1.334463316798361887e-01,-5.034867078077033931e+00,-5.034924206781262512e+00,-1.493065126171987345e+02
2.980000000000028848e+01,1.333975200809881800e-01,-5.034853944488920874e+00,-5.034902756087769049e+00,-1.495583041260220227e+02
2.985000000000028919e+01,1.333499631697404597e-01,-5.034859255750039786e+00,-5.034906812661287923e+00,-1.498100946457207669e+02
2.990000000000028990e+01,1.333050328144813335e-01,-5.034910829328492099e+00,-5.034955759683751531e+00,-1.500618851175424311e+02
2.995000000000029061e+01,1.332614253718457931e-01,-5.034784099585412065e+00,-5.034827707028047605e+00,-1.503136679299643390e+02
3.000000000000029132e+01,1.332190713195632314e-01,-5.034761640858621767e+00,-5.034803994910904024e+00,-1.505654483660595417e+02


==> data/cavity_large_energy.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,3.375000000000003109e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.375000000000003109e+00
5.000000000000000278e-02,3.096245929426152621e+00,-7.663870020051719578e-01,-1.045141072579022445e+00,3.057926579325894068e+00
1.000000000000000056e-01,2.814199423767490771e+00,-4.426907764574247395e+00,-4.708954270232909245e+00,2.554534685438519581e+00
1.500000000000000222e-01,2.566636969338909946e+00,-3.653826707310369404e+00,-3.901389161738950229e+00,2.124280895644420575e+00
2.000000000000000111e-01,2.343197579295984490e+00,-3.596237412347300211e+00,-3.819676802390225667e+00,1.721029634984129864e+00
2.500000000000000000e-01,2.141004255581126614e+00,-3.614083513330524688e+00,-3.816276837045382564e+00,1.338132135602745798e+00
2.999999999999999889e-01,1.957840596602808514e+00,-3.629880240130695324e+00,-3.813043899109013424e+00,9.734744646178928873e-01
3.499999999999999778e-01,1.791960284992927921e+00,-3.640425640249559613e+00,-3.806305951859440206e+00,6.255728709955343803e-01
3.999999999999999667e-01,1.641787297247266686e+00,-3.647184274347611943e+00,-3.797357262093273178e+00,2.930406695324925259e-01
4.499999999999999556e-01,1.505899550244483631e+00,-3.650601715735130703e+00,-3.786489462737913758e+00,-2.537716325704719722e-02
4.999999999999999445e-01,1.383007360460450696e+00,-3.651145175963820044e+00,-3.774037365747853201e+00,-3.308266118392710897e-01
5.499999999999999334e-01,1.271937355238299761e+00,-3.649227925225715818e+00,-3.760297930447866754e+00,-6.243580133227077944e-01
5.999999999999999778e-01,1.171620040861003575e+00,-3.645289039414433496e+00,-3.745606353791729681e+00,-9.069397796707254766e-01
6.500000000000000222e-01,1.081079859961240563e+00,-3.639774251797954996e+00,-3.730314432697718008e+00,-1.179468673160386283e+00
7.000000000000000666e-01,9.994248969331303023e-01,-3.633148142423685112e+00,-3.714803105451795595e+00,-1.442781043309680822e+00
7.500000000000001110e-01,9.258443448009392451e-01,-3.625635915823069322e+00,-3.699216467955260157e+00,-1.697643391233025545e+00
8.000000000000001554e-01,8.595963174354467329e-01,-3.617617909952782984e+00,-3.683865937318275385e+00,-1.944772314096157473e+00
8.500000000000001998e-01,8.000040448790864955e-01,-3.609347736478289548e+00,-3.668940009034649563e+00,-2.184831973476431877e+00
9.000000000000002442e-01,7.464501985329580203e-01,-3.601016211972360992e+00,-3.654570058318489245e+00,-2.418436630421178624e+00
9.500000000000002887e-01,6.983723392492888760e-01,-3.592831458315596471e+00,-3.640909317599265727e+00,-2.646156062620627303e+00
1.000000000000000222e+00,6.552568068401648516e-01,-3.584942690233039908e+00,-3.628058222642164043e+00,-2.868518729541403633e+00
1.050000000000000266e+00,6.166376642383233353e-01,-3.577390786280455259e+00,-3.616009928882296887e+00,-3.086007411457268201e+00
1.100000000000000311e+00,5.820891771110470181e-01,-3.570331333911135108e+00,-3.604879821038411425e+00,-3.299072465280101341e+00
1.150000000000000355e+00,5.512259380867714498e-01,-3.563734727080549280e+00,-3.594597966104824849e+00,-3.508122440658404173e+00
1.200000000000000400e+00,5.236966343180302630e-01,-3.557669085156399014e+00,-3.585198388925140200e+00,-3.713535198684965621e+00
1.250000000000000444e+00,4.991822802431556960e-01,-3.552145008522906267e+00,-3.576659362597780945e+00,-3.915656803185985968e+00
1.300000000000000488e+00,4.773929582973577279e-01,-3.547162363861137813e+00,-3.568951685806935892e+00,-4.114804243324840627e+00
1.350000000000000533e+00,4.580652713433200351e-01,-3.542709506331409575e+00,-3.562037193285447323e+00,-4.311267405595449631e+00
1.400000000000000577e+00,4.409601217980692045e-01,-3.538769805456767337e+00,-3.555874955002018112e+00,-4.505311045413538551e+00
1.450000000000000622e+00,4.258603647679929938e-01,-3.535315056037581449e+00,-3.550414813067657605e+00,-4.697176555245493823e+00
1.500000000000000666e+00,4.125688130862694702e-01,-3.532317331945348471e+00,-3.545608883627072050e+00,-4.887083973524484648e+00
1.550000000000000711e+00,4.009065812854729627e-01,-3.529743726814867255e+00,-3.541405958615663874e+00,-5.075233391666024829e+00
1.600000000000000755e+00,3.907112719914107579e-01,-3.527559495757125241e+00,-3.537754805051187557e+00,-5.261806675747942919e+00
1.650000000000000799e+00,3.818356555958908882e-01,-3.525733708223874885e+00,-3.534609324619394588e+00,-5.446968977554656810e+00
1.700000000000000844e+00,3.741462363812291247e-01,-3.524235085993976391e+00,-3.531924505208638099e+00,-5.630870151069017560e+00
1.750000000000000888e+00,3.675218816174705694e-01,-3.523023502751970071e+00,-3.529647857515728404e+00,-5.813645680970374485e+00
1.800000000000000933e+00,3.618528912097530581e-01,-3.522070940287520990e+00,-3.527739930695238613e+00,-5.995418218392468468e+00
1.850000000000000977e+00,3.570397883085271173e-01,-3.521317284188568042e+00,-3.526130387089794205e+00,-6.176297185503123011e+00
1.900000000000001021e+00,3.529925636857436655e-01,-3.520801448286551061e+00,-3.524848672909334457e+00,-6.356384482540233805e+00
1.950000000000001066e+00,3.496295264378749823e-01,-3.520457132391861865e+00,-3.523820169639730437e+00,-6.535770376407695537e+00
2.000000000000000888e+00,3.468768091105412510e-01,-3.520274783877223257e+00,-3.523027501204556877e+00,-6.714536832928890142e+00
2.050000000000000711e+00,3.446674307558810213e-01,-3.520215601110504799e+00,-3.522424979465164974e+00,-6.892756991339075157e+00
2.100000000000000533e+00,3.429408261258307666e-01,-3.520260476788412252e+00,-3.521987081418462395e+00,-7.070496619808546157e+00
2.150000000000000355e+00,3.416424069560921595e-01,-3.520373160390111611e+00,-3.521671579559850329e+00,-7.247813696997789989e+00
2.200000000000000178e+00,3.407230245673359414e-01,-3.520612328381696354e+00,-3.521531710770452683e+00,-7.424763695805630448e+00
2.250000000000000000e+00,3.401378867181247267e-01,-3.520912915445743252e+00,-3.521498053294954467e+00,-7.601394479427129092e+00
2.299999999999999822e+00,3.398467089609074065e-01,-3.521265380569730041e+00,-3.521556558326947250e+00,-7.777748926212833425e+00
2.349999999999999645e+00,3.398130606403654275e-01,-3.521657250506290637e+00,-3.521690898826832505e+00,-7.953865437058690091e+00
2.399999999999999467e+00,3.400041238409954869e-01,-3.522076508029103881e+00,-3.521885444828473766e+00,-8.129778199259515503e+00
2.449999999999999289e+00,3.403903446050976500e-01,-3.522523678413390424e+00,-3.522137457649288095e+00,-8.305518162416081651e+00
2.499999999999999112e+00,3.409451837690176679e-01,-3.522991649687048366e+00,-3.522436810523128514e+00,-8.481112905736514662e+00
2.549999999999998934e+00,3.416448703416375965e-01,-3.523402056644238112e+00,-3.522702370071618017e+00,-8.656583321996105695e+00
2.599999999999998757e+00,3.424679798120361940e-01,-3.523970960277492903e+00,-3.523147850807094361e+00,-8.831958760539581732e+00
2.649999999999998579e+00,3.433955861255437725e-01,-3.524381863143493110e+00,-3.523454256829985365e+00,-9.007250247383248976e+00
2.699999999999998401e+00,3.444103940298973709e-01,-3.524982186874337842e+00,-3.523967378969984132e+00,-9.182484548822612780e+00
2.749999999999998224e+00,3.454974240956679710e-01,-3.525376796249507727e+00,-3.524289766183737349e+00,-9.357666358569316500e+00
2.799999999999998046e+00,3.466431416334720961e-01,-3.525866075587800630e+00,-3.524720358049996616e+00,-9.532813944810904161e+00
2.849999999999997868e+00,3.478353780699375841e-01,-3.526426141830101280e+00,-3.525233905393635681e+00,-9.707943015465943404e+00
2.899999999999997691e+00,3.490634256543331260e-01,-3.526836835794525893e+00,-3.525608788210130129e+00,-9.883056809671275644e+00
2.949999999999997513e+00,3.503176309956393397e-01,-3.527222604512979309e+00,-3.525968399171673262e+00,-1.005816373455561674e+01
2.999999999999997335e+00,3.515895970962837347e-01,-3.527656165419490453e+00,-3.526384199318846058e+00,-1.023327457672594676e+01
3.049999999999997158e+00,3.528720738127151257e-01,-3.528087654802060324e+00,-3.526805178085628878e+00,-1.040839648274961782e+01
3.099999999999996980e+00,3.541582073564626953e-01,-3.528654214854845872e+00,-3.527368081311098358e+00,-1.058354305994861377e+01
3.149999999999996803e+00,3.554422241442757313e-01,-3.528970806375780978e+00,-3.527686789587967997e+00,-1.075870758347958933e+01
3.199999999999996625e+00,3.567189828026449683e-01,-3.529237800688565851e+00,-3.527961042030196559e+00,-1.093389271485564862e+01
3.249999999999996447e+00,3.579843899947127706e-01,-3.529564026556766709e+00,-3.528298619364699018e+00,-1.110910550899142102e+01
3.299999999999996270e+00,3.592345336909465447e-01,-3.529860621512675323e+00,-3.528610477816441549e+00,-1.128434839637082021e+01
3.349999999999996092e+00,3.604664982885811275e-01,-3.530163226822794709e+00,-3.528931262225160292e+00,-1.145962459311432546e+01
3.399999999999995914e+00,3.616774393786654773e-01,-3.530449625559624049e+00,-3.529238684469539589e+00,-1.163493613330222232e+01
3.449999999999995737e+00,3.628651643209191979e-01,-3.530734339292930901e+00,-3.529546614350677292e+00,-1.181028512532461505e+01
3.499999999999995559e+00,3.640278635599126789e-01,-3.531004077780373063e+00,-3.529841378541379804e+00,-1.198567262997463878e+01
3.549999999999995381e+00,3.651639487881397916e-01,-3.531264384286080027e+00,-3.530128299057853081e+00,-1.216109976396071524e+01
3.599999999999995204e+00,3.662722203695442103e-01,-3.531510647822790894e+00,-3.530402376241386531e+00,-1.233656702477045108e+01
3.649999999999995026e+00,3.673516669171684734e-01,-3.531746546118565533e+00,-3.530667099570941048e+00,-1.251207490552875434e+01
3.699999999999994849e+00,3.684015357675556324e-01,-3.531969516432739820e+00,-3.530919647582352550e+00,-1.268762351250000364e+01
3.749999999999994671e+00,3.694212618202759590e-01,-3.532179645392837575e+00,-3.531159919340117082e+00,-1.286321276871692376e+01
3.799999999999994493e+00,3.704105262133458032e-01,-3.532380496662445690e+00,-3.531391232269375902e+00,-1.303884252915697672e+01
3.849999999999994316e+00,3.713691707567705058e-01,-3.532572569099257098e+00,-3.531613924555832451e+00,-1.321451251306851660e+01
3.899999999999994138e+00,3.722971862251315822e-01,-3.532756649178265818e+00,-3.531828633709904963e+00,-1.339022233005906948e+01
3.949999999999993960e+00,3.731947360551526871e-01,-3.532932660222435128e+00,-3.532035110392413912e+00,-1.356597141324017031e+01
3.999999999999993783e+00,3.740620409610760921e-01,-3.533102366202357736e+00,-3.532235061296434164e+00,-1.374175922664436378e+01
4.049999999999993605e+00,3.748994521576755057e-01,-3.533264907553990142e+00,-3.532427496357390950e+00,-1.391758506082546454e+01
4.099999999999993427e+00,3.757073837271033279e-01,-3.533420677336770233e+00,-3.532612745767342410e+00,-1.409344816312287563e+01
4.149999999999993250e+00,3.764863459421174952e-01,-3.533567576071521277e+00,-3.532788613856506998e+00,-1.426934757971143775e+01
4.199999999999993072e+00,3.772368239916000787e-01,-3.533707535888801932e+00,-3.532957057839319237e+00,-1.444528247845639513e+01
4.249999999999992895e+00,3.779594680076087121e-01,-3.533842104350610303e+00,-3.533119460334601669e+00,-1.462125193965791681e+01
4.299999999999992717e+00,3.786548977151990014e-01,-3.533971855093581915e+00,-3.533276425385991626e+00,-1.479725510270500521e+01
4.349999999999992539e+00,3.793237805940524177e-01,-3.534096307430929063e+00,-3.533427424552075813e+00,-1.497329103519769866e+01
4.399999999999992362e+00,3.799667854777879494e-01,-3.534215907233042575e+00,-3.533572902349307210e+00,-1.514935882567561620e+01
4.449999999999992184e+00,3.805846273662101820e-01,-3.534330459681181758e+00,-3.533712617792759580e+00,-1.532545750677125262e+01
4.499999999999992006e+00,3.811780190555788539e-01,-3.534440265228147027e+00,-3.533846873538778244e+00,-1.550158612834329119e+01
4.549999999999991829e+00,3.817476807816512219e-01,-3.534545136252531083e+00,-3.533975474526458882e+00,-1.567774372342984535e+01
4.599999999999991651e+00,3.822943447844444620e-01,-3.534646089823606729e+00,-3.534099425820813600e+00,-1.585392936391823326e+01
4.649999999999991473e+00,3.828187432334524964e-01,-3.534742955979204737e+00,-3.534218557530196758e+00,-1.603014211326818383e+01
4.699999999999991296e+00,3.833216065851767218e-01,-3.534836076305237551e+00,-3.534333212953513215e+00,-1.620638105373172166e+01
4.749999999999991118e+00,3.838037985368848437e-01,-3.534929712870741092e+00,-3.534447520919032915e+00,-1.638264534742355139e+01
4.799999999999990941e+00,3.842660323249910137e-01,-3.535022477477323566e+00,-3.534560243689217174e+00,-1.655893423750931248e+01
4.849999999999990763e+00,3.847090815553879106e-01,-3.535113555034540944e+00,-3.534670505804144103e+00,-1.673524686603064282e+01
4.899999999999990585e+00,3.851336414307509060e-01,-3.535198696593560452e+00,-3.534774136718197290e+00,-1.691158224098495921e+01
4.949999999999990408e+00,3.855403459713259706e-01,-3.535276267185581744e+00,-3.534869562645006624e+00,-1.708793934980366558e+01
4.999999999999990230e+00,3.859298160180771875e-01,-3.535346790186244981e+00,-3.534957320139493930e+00,-1.726431721926622487e+01
5.049999999999990052e+00,3.863026518096774331e-01,-3.535411327863413611e+00,-3.535038492071813199e+00,-1.744071494986779314e+01
5.099999999999989875e+00,3.866594437589762068e-01,-3.535471229728692766e+00,-3.535114437779394159e+00,-1.761713171940493083e+01
5.149999999999989697e+00,3.870007882394951859e-01,-3.535527650633753627e+00,-3.535186306153234703e+00,-1.779356675745610161e+01
5.199999999999989519e+00,3.873270620142236220e-01,-3.535571623583222856e+00,-3.535245349808494364e+00,-1.797001906486053358e+01
5.249999999999989342e+00,3.876391090802103201e-01,-3.535628723333682721e+00,-3.535316676267695968e+00,-1.814648845396122923e+01
5.299999999999989164e+00,3.879374484599898976e-01,-3.535680801915686899e+00,-3.535382462535907155e+00,-1.832297415467723667e+01
5.349999999999988987e+00,3.882224387253585540e-01,-3.535722055548210729e+00,-3.535437065282842184e+00,-1.849947526718927904e+01
5.399999999999988809e+00,3.884948817824788736e-01,-3.535776476924755496e+00,-3.535504033867635343e+00,-1.867599164797839606e+01
5.449999999999988631e+00,3.887552510468021971e-01,-3.535825925197386699e+00,-3.535565555933063209e+00,-1.885252257497393913e+01
5.499999999999988454e+00,3.890038434475841522e-01,-3.535864424255715566e+00,-3.535615831854933777e+00,-1.902906720378594585e+01
5.549999999999988276e+00,3.892414172323538368e-01,-3.535914712172084862e+00,-3.535677138387315122e+00,-1.920562536560977662e+01
5.599999999999988098e+00,3.894683812082099794e-01,-3.535959729989821110e+00,-3.535732766013965023e+00,-1.938219638813341206e+01
5.649999999999987921e+00,3.896849954926231985e-01,-3.535993957651859532e+00,-3.535777343367446424e+00,-1.955877947173159370e+01
5.699999999999987743e+00,3.898919509249303417e-01,-3.536040703149964770e+00,-3.535833747717657793e+00,-1.973537455145678265e+01
5.749999999999987566e+00,3.900894296127054850e-01,-3.536073197093151155e+00,-3.535875718405375956e+00,-1.991198073262366464e+01
5.799999999999987388e+00,3.902780924122621342e-01,-3.536117984216747168e+00,-3.535929321417190518e+00,-2.008859796903494299e+01
5.849999999999987210e+00,3.904580868358454304e-01,-3.536148290724325349e+00,-3.535968296300742164e+00,-2.026522538914757732e+01
5.899999999999987033e+00,3.906300398144024189e-01,-3.536190222413241990e+00,-3.536018269434685113e+00,-2.044186294728968178e+01
5.949999999999986855e+00,3.907940657133203155e-01,-3.536217806022910359e+00,-3.536053780123992407e+00,-2.061850981169191144e+01
5.999999999999986677e+00,3.909507542951844439e-01,-3.536256841010521512e+00,-3.536100152428657495e+00,-2.079516596516057447e+01
6.049999999999986500e+00,3.911001934560491278e-01,-3.536281255659926348e+00,-3.536131816499061831e+00,-2.097183058878270501e+01
6.099999999999986322e+00,3.912429379502284643e-01,-3.536317007605351836e+00,-3.536174263111172333e+00,-2.114850369466879343e+01
6.149999999999986144e+00,3.913790481594695558e-01,-3.536338280883398522e+00,-3.536202170674157319e+00,-2.132518449850372377e+01
6.199999999999985967e+00,3.915090514848987291e-01,-3.536370934627418361e+00,-3.536240931301989132e+00,-2.150187304190966486e+01
6.249999999999985789e+00,3.916329845738508730e-01,-3.536389375588037343e+00,-3.536265442499085143e+00,-2.167856857760011735e+01
6.299999999999985612e+00,3.917513484456944250e-01,-3.536419331629625518e+00,-3.536300967757782132e+00,-2.185527118030975302e+01
6.349999999999985434e+00,3.918641590879488046e-01,-3.536435302528674551e+00,-3.536322491886420227e+00,-2.203198013479393325e+01
6.399999999999985256e+00,3.919717194085534095e-01,-3.536454498708366145e+00,-3.536346938387761707e+00,-2.220869529940874898e+01
6.449999999999985079e+00,3.920744415784506165e-01,-3.536481610805135123e+00,-3.536378888635237860e+00,-2.238541665777910694e+01
6.499999999999984901e+00,3.921723241474662780e-01,-3.536495565329929036e+00,-3.536397682760913597e+00,-2.256214355347658795e+01
6.549999999999984723e+00,3.922656466317723800e-01,-3.536512616167063694e+00,-3.536419293682757647e+00,-2.273887586180063280e+01
6.599999999999984546e+00,3.923547880629389972e-01,-3.536537426743240786e+00,-3.536448285312074002e+00,-2.291561359170663081e+01
6.649999999999984368e+00,3.924397184705501473e-01,-3.536549099599777701e+00,-3.536464169192166551e+00,-2.309235611627900653e+01
6.699999999999984190e+00,3.925206807507042317e-01,-3.536563768818825171e+00,-3.536482806538670864e+00,-2.326910334243979506e+01
6.749999999999984013e+00,3.925980289573828830e-01,-3.536586185015649697e+00,-3.536508836808970990e+00,-2.344585530348389568e+01
6.799999999999983835e+00,3.926717065676626484e-01,-3.536595510015886124e+00,-3.536521832405606247e+00,-2.362261140137441373e+01
6.849999999999983658e+00,3.927419306786573694e-01,-3.536607885747227620e+00,-3.536537661636232954e+00,-2.379937157155077898e+01
6.899999999999983480e+00,3.928088601701158478e-01,-3.536619913439239316e+00,-3.536552983947780948e+00,-2.397613563773128220e+01
6.949999999999983302e+00,3.928728214622688730e-01,-3.536639972838392154e+00,-3.536576011546239240e+00,-2.415290367508104907e+01
6.999999999999983125e+00,3.929337335764102601e-01,-3.536647159034438381e+00,-3.536586246920296883e+00,-2.432967512091862972e+01
7.049999999999982947e+00,3.929917848897174215e-01,-3.536657318816031736e+00,-3.536599267502724686e+00,-2.450644993554612583e+01
7.099999999999982769e+00,3.930471063850368707e-01,-3.536667133519524775e+00,-3.536611812024205381e+00,-2.468322797072678298e+01
7.149999999999982592e+00,3.930998289143319280e-01,-3.536676944964171732e+00,-3.536624222434876508e+00,-2.486000909544569737e+01
7.199999999999982414e+00,3.931502468134445150e-01,-3.536694661017753649e+00,-3.536644243118641118e+00,-2.503679341059747188e+01
7.249999999999982236e+00,3.931982496574247810e-01,-3.536699510431333238e+00,-3.536651507587353027e+00,-2.521358038327505824e+01
7.299999999999982059e+00,3.932439944090216355e-01,-3.536707351371116026e+00,-3.536661606619519116e+00,-2.539037000609201655e+01
7.349999999999981881e+00,3.932875822699228308e-01,-3.536714759020527676e+00,-3.536671171159626592e+00,-2.556716215618214250e+01
7.399999999999981704e+00,3.933291159174001073e-01,-3.536722160563650075e+00,-3.536680626916172798e+00,-2.574395673056285005e+01
7.449999999999981526e+00,3.933686954527438329e-01,-3.536729561188801885e+00,-3.536689981653458048e+00,-2.592075362908694558e+01
7.499999999999981348e+00,3.934064148814917505e-01,-3.536736926799964653e+00,-3.536699207371216680e+00,-2.609755275599819413e+01
7.549999999999981171e+00,3.934423688527425300e-01,-3.536744129564001859e+00,-3.536708175592750969e+00,-2.627435400850514569e+01
7.599999999999980993e+00,3.934766426657316241e-01,-3.536751142643000279e+00,-3.536716868830011240e+00,-2.645115729182430542e+01
7.649999999999980815e+00,3.935093163622850332e-01,-3.536757926874281033e+00,-3.536725253177727790e+00,-2.662796251447146645e+01
7.699999999999980638e+00,3.935404736865746878e-01,-3.536764423014763903e+00,-3.536733265690474415e+00,-2.680476957829791473e+01
7.749999999999980460e+00,3.935701761570569168e-01,-3.536770488060088535e+00,-3.536740785589606251e+00,-2.698157840023043619e+01
7.799999999999980282e+00,3.935985024108931696e-01,-3.536776284575529505e+00,-3.536747958321693197e+00,-2.715838888820537633e+01
7.849999999999980105e+00,3.936255055401731706e-01,-3.536781680195633992e+00,-3.536754677066353825e+00,-2.733520096908587860e+01
7.899999999999979927e+00,3.936512571531251004e-01,-3.536786749673273444e+00,-3.536760998060321626e+00,-2.751201455495658976e+01
7.949999999999979750e+00,3.936758038332489051e-01,-3.536791500275473510e+00,-3.536766953595349872e+00,-2.768882958329023580e+01
7.999999999999979572e+00,3.936992118688413811e-01,-3.536795971201819100e+00,-3.536772563166226568e+00,-2.786564597381473618e+01
8.049999999999979394e+00,3.937215226404743307e-01,-3.536800160646392577e+00,-3.536777849874759738e+00,-2.804246367107542071e+01
8.099999999999980105e+00,3.937427975647204703e-01,-3.536804126256218872e+00,-3.536782851331972566e+00,-2.821928260246398779e+01
8.149999999999980815e+00,3.937630744569712293e-01,-3.536807808947320719e+00,-3.536787532055070127e+00,-2.839610271601910441e+01
8.199999999999981526e+00,3.937824086423206138e-01,-3.536811364482489228e+00,-3.536792030297140066e+00,-2.857292395005788066e+01
8.249999999999982236e+00,3.938008343076100926e-01,-3.536814656474824403e+00,-3.536796230809534869e+00,-2.874974625721633359e+01
8.299999999999982947e+00,3.938183997771688705e-01,-3.536817855888235940e+00,-3.536800290418677051e+00,-2.892656958454118765e+01
8.349999999999983658e+00,3.938351484235784183e-01,-3.536820826922027372e+00,-3.536804078275618046e+00,-2.910339387724087956e+01
8.399999999999984368e+00,3.938511060354635829e-01,-3.536823623341532219e+00,-3.536807665729646999e+00,-2.928021910079607082e+01
8.449999999999985079e+00,3.938663202696549570e-01,-3.536826345097408897e+00,-3.536811130863217301e+00,-2.945704520381674740e+01
8.499999999999985789e+00,3.938808257832483450e-01,-3.536828835224931300e+00,-3.536814329711337912e+00,-2.963387214006440118e+01
8.549999999999986500e+00,3.938946459602409855e-01,-3.536831301169026887e+00,-3.536817480992034302e+00,-2.981069988494586198e+01
8.599999999999987210e+00,3.939078214863508953e-01,-3.536833601242609593e+00,-3.536820425716499905e+00,-2.998752838948188071e+01
8.649999999999987921e+00,3.939203827970360616e-01,-3.536835775012269867e+00,-3.536823213701584478e+00,-3.016435761692181217e+01
8.699999999999988631e+00,3.939323490715397891e-01,-3.536837881861831345e+00,-3.536825915587327618e+00,-3.034118754474039648e+01
8.749999999999989342e+00,3.939437570067433336e-01,-3.536839910649459462e+00,-3.536828502714255862e+00,-3.051801813233766936e+01
8.799999999999990052e+00,3.939546333234774100e-01,-3.536841831642720813e+00,-3.536830955325986903e+00,-3.069484934760306771e+01
8.849999999999990763e+00,3.939649930526780142e-01,-3.536843654774864731e+00,-3.536833295045664016e+00,-3.087168117061261086e+01
8.899999999999991473e+00,3.939748694744889534e-01,-3.536845379579564685e+00,-3.536835503157753635e+00,-3.104851356316977373e+01
8.949999999999992184e+00,3.939842855502345143e-01,-3.536847023357200470e+00,-3.536837607281454687e+00,-3.122534649826188868e+01
8.999999999999992895e+00,3.939932531096005941e-01,-3.536848601575937501e+00,-3.536839634016571310e+00,-3.140217996078132145e+01
9.049999999999993605e+00,3.940018020992566150e-01,-3.536850157444221932e+00,-3.536841608454565744e+00,-3.157901391966387550e+01
9.099999999999994316e+00,3.940099490969664608e-01,-3.536851616053494407e+00,-3.536843469055784617e+00,-3.175584835346884560e+01
9.149999999999995026e+00,3.940177168297300803e-01,-3.536852998334172327e+00,-3.536845230601408652e+00,-3.193268323565278877e+01
9.199999999999995737e+00,3.940251124548929118e-01,-3.536854326235388868e+00,-3.536846930610225925e+00,-3.210951855633939545e+01
9.249999999999996447e+00,3.940321630620493010e-01,-3.536855644048488845e+00,-3.536848593441332511e+00,-3.228635428793466389e+01
9.299999999999997158e+00,3.940388815991454075e-01,-3.536856900437344020e+00,-3.536850181900248025e+00,-3.246319041441943654e+01
9.349999999999997868e+00,3.940452880719832462e-01,-3.536858053868922269e+00,-3.536851647396084264e+00,-3.264002691064003869e+01
9.399999999999998579e+00,3.940513861747892976e-01,-3.536859201164939570e+00,-3.536853103062133741e+00,-3.281686377259548237e+01
9.449999999999999289e+00,3.940572001334258778e-01,-3.536860312172609433e+00,-3.536854498213972686e+00,-3.299370097424547765e+01
9.500000000000000000e+00,3.940627400976594585e-01,-3.536861364329417778e+00,-3.536855824365184198e+00,-3.317053850249771330e+01
9.550000000000000711e+00,3.940680232057684473e-01,-3.536862359628139441e+00,-3.536857076520030674e+00,-3.334737633737100992e+01
9.600000000000001421e+00,3.940730506251586829e-01,-3.536863319540481498e+00,-3.536858292121091374e+00,-3.352421447592864467e+01
9.650000000000002132e+00,3.940778442381166480e-01,-3.536864301965138235e+00,-3.536859508352180104e+00,-3.370105289741394472e+01
9.700000000000002842e+00,3.940824121221342957e-01,-3.536865179406646131e+00,-3.536860611522628428e+00,-3.387789158850026183e+01
9.750000000000003553e+00,3.940867688742061281e-01,-3.536866054903730294e+00,-3.536861698151658295e+00,-3.405473053449337328e+01
9.800000000000004263e+00,3.940909134558318594e-01,-3.536866826465650426e+00,-3.536862681884024529e+00,-3.423156973123502667e+01
9.850000000000004974e+00,3.940948659993838143e-01,-3.536867678185924735e+00,-3.536863725642372724e+00,-3.440840916260076909e+01
9.900000000000005684e+00,3.940986320596601145e-01,-3.536868443239081117e+00,-3.536864677178805039e+00,-3.458524881870244627e+01
9.950000000000006395e+00,3.941022223923942303e-01,-3.536869156550977333e+00,-3.536865566218243107e+00,-3.476208868619726644e+01
1.000000000000000711e+01,3.941056384264535195e-01,-3.536869852633128808e+00,-3.536866436599069630e+00,-3.493892876279485904e+01
1.005000000000000782e+01,3.941088966321588116e-01,-3.536870568085049626e+00,-3.536867309879344390e+00,-3.511576903299340557e+01
1.010000000000000853e+01,3.941120014076176514e-01,-3.536871217893833741e+00,-3.536868113118374790e+00,-3.529260948911263540e+01
1.015000000000000924e+01,3.941149600570656442e-01,-3.536871847880654673e+00,-3.536868889231206570e+00,-3.546945012285722498e+01
1.020000000000000995e+01,3.941177833985116674e-01,-3.536872414841671031e+00,-3.536869591500225063e+00,-3.564629092025786150e+01
1.025000000000001066e+01,3.941204666878307394e-01,-3.536872963092594357e+00,-3.536870279803275174e+00,-3.582313188512317481e+01
1.030000000000001137e+01,3.941230266160982709e-01,-3.536873551433281193e+00,-3.536870991505013606e+00,-3.599997300276656631e+01
1.035000000000001208e+01,3.941254659211199662e-01,-3.536874079649965807e+00,-3.536871640344944279e+00,-3.617681426744404405e+01
1.040000000000001279e+01,3.941277906230809536e-01,-3.536874585259637271e+00,-3.536872260557676118e+00,-3.635365567200506831e+01
1.045000000000001350e+01,3.941300097557423610e-01,-3.536875057181440241e+00,-3.536872838048778611e+00,-3.653049720573147852e+01
1.050000000000001421e+01,3.941321171937030576e-01,-3.536875511750002588e+00,-3.536873404312042002e+00,-3.670733887388101380e+01
1.055000000000001492e+01,3.941341287539294469e-01,-3.536875977236722868e+00,-3.536873965676496478e+00,-3.688418066118263283e+01
1.060000000000001563e+01,3.941360451841517398e-01,-3.536876402834943534e+00,-3.536874486404721019e+00,-3.706102256489415225e+01
1.065000000000001634e+01,3.941378716550069661e-01,-3.536876803419693349e+00,-3.536874976948838345e+00,-3.723786457859428367e+01
1.070000000000001705e+01,3.941396121072091585e-01,-3.536877187053272031e+00,-3.536875446601069672e+00,-3.741470669749474354e+01
1.075000000000001776e+01,3.941412746478496487e-01,-3.536877534423727543e+00,-3.536875871883086830e+00,-3.759154891167528945e+01
1.080000000000001847e+01,3.941428514288148333e-01,-3.536877869870548530e+00,-3.536876293089583179e+00,-3.776839122838784846e+01
1.085000000000001918e+01,3.941443571592834205e-01,-3.536878243633777785e+00,-3.536876737903309031e+00,-3.794523363483907019e+01
1.090000000000001990e+01,3.941457917634750285e-01,-3.536878585582904133e+00,-3.536877150978712692e+00,-3.812207612951402069e+01
1.095000000000002061e+01,3.941471588983407326e-01,-3.536878912627376970e+00,-3.536877545492511210e+00,-3.829891870801052534e+01
1.100000000000002132e+01,3.941484618003855966e-01,-3.536879188191490275e+00,-3.536877885289445356e+00,-3.847576136451805695e+01
1.105000000000002203e+01,3.941497074178584858e-01,-3.536879481149022286e+00,-3.536878235531549564e+00,-3.865260409295802901e+01
1.110000000000002274e+01,3.941508869833128537e-01,-3.536879752274233901e+00,-3.536878572708779700e+00,-3.882944690100629259e+01
1.115000000000002345e+01,3.941520141643765074e-01,-3.536880020675182035e+00,-3.536878893494118437e+00,-3.900628977485898474e+01
1.120000000000002416e+01,3.941530882146681569e-01,-3.536880275673619956e+00,-3.536879201623328139e+00,-3.918313271459237512e+01
1.125000000000002487e+01,3.941541117687757945e-01,-3.536880539041878269e+00,-3.536879515487770576e+00,-3.935997571799035910e+01
1.130000000000002558e+01,3.941550871166822900e-01,-3.536880762832111280e+00,-3.536879787484204840e+00,-3.953681878078405987e+01
1.135000000000002629e+01,3.941560165755277345e-01,-3.536880980518783968e+00,-3.536880051059938523e+00,-3.971366190035114840e+01
1.140000000000002700e+01,3.941569060643493327e-01,-3.536881161315354571e+00,-3.536880271826532862e+00,-3.989050506892809977e+01
1.145000000000002771e+01,3.941577463559826078e-01,-3.536881370571106853e+00,-3.536880530279473689e+00,-4.006734829716501878e+01
1.150000000000002842e+01,3.941585504018309538e-01,-3.536881608003674682e+00,-3.536880803957826558e+00,-4.024419157351935183e+01
1.155000000000002913e+01,3.941593162849316712e-01,-3.536881799252989289e+00,-3.536881033369888350e+00,-4.042103489759890067e+01
1.160000000000002984e+01,3.941600463473013960e-01,-3.536881964254416477e+00,-3.536881234192046808e+00,-4.059787826574925163e+01
1.165000000000003055e+01,3.941607419318065575e-01,-3.536882138685801369e+00,-3.536881443101296263e+00,-4.077472167709903772e+01
1.170000000000003126e+01,3.941614048301448348e-01,-3.536882296266908643e+00,-3.536881633368570199e+00,-4.095156512901404255e+01
1.175000000000003197e+01,3.941620406068497839e-01,-3.536882449861595834e+00,-3.536881814084890774e+00,-4.112840861573041451e+01
1.180000000000003268e+01,3.941626389691340604e-01,-3.536882580517223484e+00,-3.536881982154939319e+00,-4.130525214639398968e+01
1.185000000000003340e+01,3.941632121943073885e-01,-3.536882731926337176e+00,-3.536882158701163625e+00,-4.148209570976513305e+01
1.190000000000003411e+01,3.941637582346064761e-01,-3.536882849163699216e+00,-3.536882303123400018e+00,-4.165893930618302221e+01
1.195000000000003482e+01,3.941642789687795911e-01,-3.536883012200612963e+00,-3.536882491466439848e+00,-4.183578293605887666e+01
1.200000000000003553e+01,3.941647751912251696e-01,-3.536883153155576665e+00,-3.536882656933131308e+00,-4.201262659749420436e+01
1.205000000000003624e+01,3.941652481755716919e-01,-3.536883267250587881e+00,-3.536882794266241525e+00,-4.218947028787239617e+01
1.210000000000003695e+01,3.941657027670183999e-01,-3.536883336914544707e+00,-3.536882882323097999e+00,-4.236631400012667115e+01
1.215000000000003766e+01,3.941661284314744718e-01,-3.536883455623776040e+00,-3.536883029959319913e+00,-4.254315774724340571e+01
1.220000000000003837e+01,3.941665372475513518e-01,-3.536883579343104156e+00,-3.536883170527027165e+00,-4.272000151739448626e+01
1.225000000000003908e+01,3.941669267240070496e-01,-3.536883686335379195e+00,-3.536883296858923664e+00,-4.289684531223480235e+01
1.230000000000003979e+01,3.941672979771063678e-01,-3.536883786622598613e+00,-3.536883415369499239e+00,-4.307368913031282887e+01
1.235000000000004050e+01,3.941676517895248977e-01,-3.536883874843322673e+00,-3.536883521030904198e+00,-4.325053297024257404e+01
1.240000000000004121e+01,3.941679889879985965e-01,-3.536883968027102920e+00,-3.536883630828629332e+00,-4.342737683144545002e+01
1.245000000000004192e+01,3.941683143005755285e-01,-3.536884022835652175e+00,-3.536883697523075298e+00,-4.360422070727465638e+01
1.250000000000004263e+01,3.941686169358722958e-01,-3.536884104536163420e+00,-3.536883801900866597e+00,-4.378106460986617066e+01
1.255000000000004334e+01,3.941689084936559895e-01,-3.536884190313789755e+00,-3.536883898756006062e+00,-4.395790852782408109e+01
1.260000000000004405e+01,3.941691862322136419e-01,-3.536884253538757239e+00,-3.536883975800199753e+00,-4.413475246276246367e+01
1.265000000000004476e+01,3.941694510034798871e-01,-3.536884343761059313e+00,-3.536884078989793068e+00,-4.431159641517925252e+01
1.270000000000004547e+01,3.941697031887732017e-01,-3.536884404868764431e+00,-3.536884152683470894e+00,-4.448844038323739625e+01
1.275000000000004619e+01,3.941699436610086038e-01,-3.536884476060050631e+00,-3.536884235587815173e+00,-4.466528436656816581e+01
1.280000000000004690e+01,3.941701728975018915e-01,-3.536884523120954249e+00,-3.536884293884460906e+00,-4.484212836348771702e+01
1.285000000000004761e+01,3.941703954242720132e-01,-3.536884571315471515e+00,-3.536884348788701615e+00,-4.501897236952672188e+01
1.290000000000004832e+01,3.941706000476280503e-01,-3.536884613778164432e+00,-3.536884409154808395e+00,-4.519581639559227426e+01
1.295000000000004903e+01,3.941707980101865627e-01,-3.536884693119012102e+00,-3.536884495156453756e+00,-4.537266043228567014e+01
1.300000000000004974e+01,3.941709864511815931e-01,-3.536884746762856135e+00,-3.536884558321861327e+00,-4.554950448118282225e+01
1.305000000000005045e+01,3.941711663766809814e-01,-3.536884803095918794e+00,-3.536884623170419406e+00,-4.572634854141211491e+01
1.310000000000005116e+01,3.941713380028317726e-01,-3.536884847727137959e+00,-3.536884676100987335e+00,-4.590319261217231883e+01
1.315000000000005187e+01,3.941715014638145220e-01,-3.536884899244178371e+00,-3.536884735783195843e+00,-4.608003669367354860e+01
1.320000000000005258e+01,3.941716570605014458e-01,-3.536884920224093509e+00,-3.536884764627406419e+00,-4.625688078408806803e+01
1.325000000000005329e+01,3.941718094554913510e-01,-3.536884946466746893e+00,-3.536884794071756932e+00,-4.643372487901641676e+01
1.330000000000005400e+01,3.941719473497790061e-01,-3.536884979575739330e+00,-3.536884841681451785e+00,-4.661056899010092280e+01
1.335000000000005471e+01,3.941720818749127053e-01,-3.536885034661616523e+00,-3.536884900136482823e+00,-4.678741310730886482e+01
1.340000000000005542e+01,3.941722098661731843e-01,-3.536885081741883319e+00,-3.536884953750623062e+00,-4.696425723340470171e+01
1.345000000000005613e+01,3.941723321900947874e-01,-3.536885120294859686e+00,-3.536884997970938027e+00,-4.714110136709552279e+01
1.350000000000005684e+01,3.941724485670263789e-01,-3.536885166746662978e+00,-3.536885050369731331e+00,-4.731794550905592445e+01
1.355000000000005755e+01,3.941725595701217610e-01,-3.536885180755062308e+00,-3.536885069751966704e+00,-4.749478965709057832e+01
1.360000000000005826e+01,3.941726654069548919e-01,-3.536885211250458738e+00,-3.536885105413625663e+00,-4.767163381181627102e+01
1.365000000000005898e+01,3.941727704023381129e-01,-3.536885213453562660e+00,-3.536885108458179605e+00,-4.784847796749357229e+01
1.370000000000005969e+01,3.941728628255147249e-01,-3.536885221956203473e+00,-3.536885129533026806e+00,-4.802532213616820655e+01
1.375000000000006040e+01,3.941729541271424830e-01,-3.536885265278965740e+00,-3.536885173977338148e+00,-4.820216630813052205e+01
1.380000000000006111e+01,3.941730410820028507e-01,-3.536885320001424304e+00,-3.536885233046564103e+00,-4.837901048717573360e+01
1.385000000000006182e+01,3.941731241234341376e-01,-3.536885349543369195e+00,-3.536885266501937686e+00,-4.855585467161147761e+01
1.390000000000006253e+01,3.941732032638340377e-01,-3.536885355965808664e+00,-3.536885276825408653e+00,-4.873269886026936604e+01
1.395000000000006324e+01,3.941732786764663432e-01,-3.536885380824741798e+00,-3.536885305412109659e+00,-4.890954305389796986e+01
1.400000000000006395e+01,3.941733504508224684e-01,-3.536885378505047584e+00,-3.536885306730691347e+00,-4.908638725104886902e+01
1.405000000000006466e+01,3.941734230193956745e-01,-3.536885392257014704e+00,-3.536885319688441331e+00,-4.926323144809314414e+01
1.410000000000006537e+01,3.941734847537007869e-01,-3.536885403749977730e+00,-3.536885342015672506e+00,-4.944007565654634107e+01
1.415000000000006608e+01,3.941735468079393123e-01,-3.536885427416701422e+00,-3.536885365362462785e+00,-4.961691986586293268e+01
1.420000000000006679e+01,3.941736057969295048e-01,-3.536885466090660568e+00,-3.536885407101670431e+00,-4.979376408017847666e+01
1.425000000000006750e+01,3.941736623030449582e-01,-3.536885467816206940e+00,-3.536885411310091598e+00,-4.997060829706317264e+01
1.430000000000006821e+01,3.941737161850144000e-01,-3.536885501827667699e+00,-3.536885447945698147e+00,-5.014745251827258699e+01
1.435000000000006892e+01,3.941737675137355068e-01,-3.536885516399917773e+00,-3.536885465071196499e+00,-5.032429674276386322e+01
1.440000000000006963e+01,3.941738165951251815e-01,-3.536885527824770836e+00,-3.536885478743381217e+00,-5.050114097007370617e+01
1.445000000000007034e+01,3.941738671740638855e-01,-3.536885508205945605e+00,-3.536885457627006790e+00,-5.067798519490506948e+01
1.450000000000007105e+01,3.941739079525042322e-01,-3.536885505725562595e+00,-3.536885464947122415e+00,-5.085482942941290219e+01
1.455000000000007176e+01,3.941739501921741606e-01,-3.536885562271507411e+00,-3.536885520031837427e+00,-5.103167366528681015e+01
1.460000000000007248e+01,3.941739902338426416e-01,-3.536885550444208270e+00,-3.536885510402539623e+00,-5.120851790276734761e+01
1.465000000000007319e+01,3.941740286326914644e-01,-3.536885573467163368e+00,-3.536885535068314379e+00,-5.138536214304185989e+01
1.470000000000007390e+01,3.941740651659533246e-01,-3.536885584968312290e+00,-3.536885548435050541e+00,-5.156220638575700832e+01
1.475000000000007461e+01,3.941741001483410889e-01,-3.536885597243485169e+00,-3.536885562261097515e+00,-5.173905063063679677e+01
1.480000000000007532e+01,3.941741335023433157e-01,-3.536885605847354341e+00,-3.536885572493352115e+00,-5.191589487757515542e+01
1.485000000000007603e+01,3.941741692119202223e-01,-3.536885581607994045e+00,-3.536885545898416972e+00,-5.209273912094597847e+01
1.490000000000007674e+01,3.941741959703586873e-01,-3.536885584116488346e+00,-3.536885557358049770e+00,-5.226958337339336680e+01
1.495000000000007745e+01,3.941742246085297441e-01,-3.536885616594014792e+00,-3.536885587955843846e+00,-5.244642762558489579e+01
1.500000000000007816e+01,3.941742517280137914e-01,-3.536885635038727216e+00,-3.536885607919243224e+00,-5.262327188021734514e+01
1.505000000000007887e+01,3.941742777315573321e-01,-3.536885637137701099e+00,-3.536885611134157337e+00,-5.280011613607068455e+01
1.510000000000007958e+01,3.941743025967384684e-01,-3.536885643269986446e+00,-3.536885618404805420e+00,-5.297696039336900498e+01
1.515000000000008029e+01,3.941743264318968709e-01,-3.536885644182644839e+00,-3.536885620347486547e+00,-5.315380465174298052e+01
1.520000000000008100e+01,3.941743490847625653e-01,-3.536885661353296406e+00,-3.536885638700430601e+00,-5.333064891215777692e+01
1.525000000000008171e+01,3.941743748145464799e-01,-3.536885645418563762e+00,-3.536885619688779681e+00,-5.350749316869892169e+01
1.530000000000008242e+01,3.941743919103684046e-01,-3.536885655807264772e+00,-3.536885638711442681e+00,-5.368433743439346273e+01
1.535000000000008313e+01,3.941744113101974256e-01,-3.536885676147744295e+00,-3.536885656747915441e+00,-5.386118169880101902e+01
1.540000000000008384e+01,3.941744295254808739e-01,-3.536885651470050629e+00,-3.536885633254767125e+00,-5.403802596315924234e+01
1.545000000000008455e+01,3.941744472119775300e-01,-3.536885700270196775e+00,-3.536885682583700063e+00,-5.421487023048624820e+01
1.550000000000008527e+01,3.941744640910163078e-01,-3.536885724096332506e+00,-3.536885707217293895e+00,-5.439171449981203210e+01
1.555000000000008598e+01,3.941744802902851230e-01,-3.536885678732091254e+00,-3.536885662532822217e+00,-5.456855876754936929e+01
1.560000000000008669e+01,3.941744955776365633e-01,-3.536885705015124337e+00,-3.536885689727772952e+00,-5.474540303751277293e+01
1.565000000000008740e+01,3.941745144014261459e-01,-3.536885682156938326e+00,-3.536885663333148688e+00,-5.492224730279682632e+01
1.570000000000008811e+01,3.941745249991353006e-01,-3.536885653081790259e+00,-3.536885642484080883e+00,-5.509909157485320463e+01
1.575000000000008882e+01,3.941745382469578063e-01,-3.536885705139581226e+00,-3.536885691891758832e+00,-5.527593584686236028e+01
1.580000000000008953e+01,3.941745507581389529e-01,-3.536885704969743749e+00,-3.536885692458562769e+00,-5.545278011959966591e+01
1.585000000000009024e+01,3.941745629510628457e-01,-3.536885710853259202e+00,-3.536885698660335198e+00,-5.562962439294940253e+01
1.590000000000009095e+01,3.941745745551448188e-01,-3.536885719025754327e+00,-3.536885707421672187e+00,-5.580646866729661326e+01
1.595000000000009166e+01,3.941745855974863044e-01,-3.536885716567944815e+00,-3.536885705525603107e+00,-5.598331294208266939e+01
1.600000000000009237e+01,3.941745961346145299e-01,-3.536885714798369218e+00,-3.536885704261241159e+00,-5.616015721728545884e+01
1.605000000000009308e+01,3.941746101283111203e-01,-3.536885678287137402e+00,-3.536885664293440978e+00,-5.633700148720611622e+01
1.610000000000009379e+01,3.941746161666357939e-01,-3.536885685255620082e+00,-3.536885679217295575e+00,-5.651384576543056681e+01
1.615000000000009450e+01,3.941746251720026351e-01,-3.536885722168332080e+00,-3.536885713162965406e+00,-5.669069004253361754e+01
1.620000000000009521e+01,3.941746335113742172e-01,-3.536885719875025202e+00,-3.536885711535653787e+00,-5.686753432018799970e+01
1.625000000000009592e+01,3.941746417479868869e-01,-3.536885724531366293e+00,-3.536885716294753568e+00,-5.704437859817795697e+01
1.630000000000009663e+01,3.941746495378781745e-01,-3.536885723321880004e+00,-3.536885715531988605e+00,-5.722122287655415818e+01
1.635000000000009734e+01,3.941746568861215771e-01,-3.536885726068312419e+00,-3.536885718720069072e+00,-5.739806715550933092e+01
1.640000000000009805e+01,3.941746638861698404e-01,-3.536885732564186480e+00,-3.536885725564138383e+00,-5.757491143513749421e+01
1.645000000000009877e+01,3.941746745851042455e-01,-3.536885660018017852e+00,-3.536885649319083669e+00,-5.775175570743946452e+01
1.650000000000009948e+01,3.941746775512136036e-01,-3.536885705166047167e+00,-3.536885702199938031e+00,-5.792859998973165858e+01
1.655000000000010019e+01,3.941746835541821703e-01,-3.536885729648459709e+00,-3.536885723645490920e+00,-5.810544427021110891e+01
1.660000000000010090e+01,3.941746890210089393e-01,-3.536885735470878700e+00,-3.536885730004051709e+00,-5.828228855151782994e+01
1.665000000000010161e+01,3.941746945475226305e-01,-3.536885726716257672e+00,-3.536885721189744203e+00,-5.845913283232712843e+01
1.670000000000010232e+01,3.941746998220221343e-01,-3.536885738325514783e+00,-3.536885733051015279e+00,-5.863597711396890588e+01
1.675000000000010303e+01,3.941747048683792443e-01,-3.536885747879063402e+00,-3.536885742832706292e+00,-5.881282139631650807e+01
1.680000000000010374e+01,3.941747097723387605e-01,-3.536885790329521662e+00,-3.536885785425562201e+00,-5.898966568092902207e+01
1.685000000000010445e+01,3.941747184332305420e-01,-3.536885726404610075e+00,-3.536885717743718516e+00,-5.916650995858836382e+01
1.690000000000010516e+01,3.941747191610854295e-01,-3.536885713917528928e+00,-3.536885713189674263e+00,-5.934335424355638366e+01
1.695000000000010587e+01,3.941747230970319982e-01,-3.536885748317466938e+00,-3.536885744381520258e+00,-5.952019852703631386e+01
1.700000000000010658e+01,3.941747267026647905e-01,-3.536885741424872442e+00,-3.536885737819239761e+00,-5.969704281050191952e+01
1.705000000000010729e+01,3.941747303705575578e-01,-3.536885753731413118e+00,-3.536885750063520462e+00,-5.987388709452059743e+01
1.710000000000010800e+01,3.941747340270885247e-01,-3.536885757951308662e+00,-3.536885754294777584e+00,-6.005073137876163258e+01
1.715000000000010871e+01,3.941747374667717851e-01,-3.536885783533361582e+00,-3.536885780093678378e+00,-6.022757566449862310e+01
1.720000000000010942e+01,3.941747406615046523e-01,-3.536885757286659882e+00,-3.536885754091926959e+00,-6.040441994916822210e+01
1.725000000000011013e+01,3.941747478141275907e-01,-3.536885721237140512e+00,-3.536885714084517573e+00,-6.058126422807745826e+01
1.730000000000011084e+01,3.941747471850193252e-01,-3.536885714854636209e+00,-3.536885715483744530e+00,-6.075810851444929739e+01
1.735000000000011156e+01,3.941747499189456327e-01,-3.536885746001844577e+00,-3.536885743267918158e+00,-6.093495279901546269e+01
1.740000000000011227e+01,3.941747522494849498e-01,-3.536885732102411417e+00,-3.536885729771872100e+00,-6.111179708329004256e+01
1.745000000000011298e+01,3.941747548216869568e-01,-3.536885771634344700e+00,-3.536885769062142693e+00,-6.128864136929956175e+01
1.750000000000011369e+01,3.941747572154014612e-01,-3.536885757611680781e+00,-3.536885755217966221e+00,-6.146548565478642701e+01
1.755000000000011440e+01,3.941747596171450985e-01,-3.536885761765745428e+00,-3.536885759364001736e+00,-6.164232994047297609e+01
1.760000000000011511e+01,3.941747617946126381e-01,-3.536885758836435301e+00,-3.536885756658967761e+00,-6.181917422623732961e+01
1.765000000000011582e+01,3.941747681525101799e-01,-3.536885731176049319e+00,-3.536885724818151999e+00,-6.199601850643823298e+01
1.770000000000011653e+01,3.941747667322458293e-01,-3.536885720305199321e+00,-3.536885721725463672e+00,-6.217286279387375458e+01
1.775000000000011724e+01,3.941747686289284180e-01,-3.536885745265831549e+00,-3.536885743369149182e+00,-6.234970707924036759e+01
1.780000000000011795e+01,3.941747703087268850e-01,-3.536885747312350059e+00,-3.536885745632551536e+00,-6.252655136492618482e+01
1.785000000000011866e+01,3.941747720948392542e-01,-3.536885763339284949e+00,-3.536885761553172358e+00,-6.270339565130703363e+01
1.790000000000011937e+01,3.941747737827350218e-01,-3.536885759346429126e+00,-3.536885757658533525e+00,-6.288023993758645958e+01
1.795000000000012008e+01,3.941747754888572097e-01,-3.536885752598478483e+00,-3.536885750892356128e+00,-6.305708422351026599e+01
1.800000000000012079e+01,3.941747771288022228e-01,-3.536885753508234753e+00,-3.536885751868289685e+00,-6.323392850954573419e+01
1.805000000000012150e+01,3.941747827058265097e-01,-3.536885723690695205e+00,-3.536885718113671029e+00,-6.341077279015324564e+01
1.810000000000012221e+01,3.941747805981168917e-01,-3.536885714541391224e+00,-3.536885716649100786e+00,-6.358761707798802831e+01
1.815000000000012292e+01,3.941747817494407058e-01,-3.536885738667693069e+00,-3.536885737516369144e+00,-6.376446136377008145e+01
1.820000000000012363e+01,3.941747827929655834e-01,-3.536885775743783267e+00,-3.536885774700258445e+00,-6.394130565151375123e+01
1.825000000000012434e+01,3.941747839404400877e-01,-3.536885742046798065e+00,-3.536885740899323505e+00,-6.411814993746861546e+01
1.830000000000012506e+01,3.941747851177820894e-01,-3.536885751263278532e+00,-3.536885750085936309e+00,-6.429499422385444518e+01
1.835000000000012577e+01,3.941747861863256763e-01,-3.536885751045781845e+00,-3.536885749977238369e+00,-6.447183851033818769e+01
1.840000000000012648e+01,3.941747872287548748e-01,-3.536885766730625047e+00,-3.536885765688195793e+00,-6.464868279763228998e+01
1.845000000000012719e+01,3.941747924301099437e-01,-3.536885717249631966e+00,-3.536885712048277064e+00,-6.482552707829341898e+01
1.850000000000012790e+01,3.941747899307816438e-01,-3.536885712511772972e+00,-3.536885715011101272e+00,-6.500237136641833047e+01
1.855000000000012861e+01,3.941747907985452271e-01,-3.536885736397775482e+00,-3.536885735530011843e+00,-6.517921565237045911e+01
1.860000000000012932e+01,3.941747913800623948e-01,-3.536885723209769683e+00,-3.536885722628252626e+00,-6.535605993794942492e+01
1.865000000000013003e+01,3.941747921981868519e-01,-3.536885705400245605e+00,-3.536885704582121370e+00,-6.553290422240131363e+01
1.870000000000013074e+01,3.941747928854010263e-01,-3.536885719673684036e+00,-3.536885718986469751e+00,-6.570974850769779607e+01
1.875000000000013145e+01,3.941747936357927196e-01,-3.536885737003724106e+00,-3.536885736253332357e+00,-6.588659279379757550e+01
1.880000000000013216e+01,3.941747943142244193e-01,-3.536885751531446243e+00,-3.536885750853014709e+00,-6.606343708069572074e+01
1.885000000000013287e+01,3.941747991301167708e-01,-3.536885706149787811e+00,-3.536885701333895682e+00,-6.624028136118732846e+01
1.890000000000013358e+01,3.941747961289926994e-01,-3.536885688926274085e+00,-3.536885691927398323e+00,-6.641712564863476587e+01
1.895000000000013429e+01,3.941747963929432830e-01,-3.536885739040279919e+00,-3.536885738776329280e+00,-6.659396993532283204e+01
1.900000000000013500e+01,3.941747964910834456e-01,-3.536885744295287903e+00,-3.536885744197147741e+00,-6.677081422243945497e+01
1.905000000000013571e+01,3.941747969395977824e-01,-3.536885746066840586e+00,-3.536885745618326027e+00,-6.694765850929428552e+01
1.910000000000013642e+01,3.941747973873565569e-01,-3.536885751133836742e+00,-3.536885750686078023e+00,-6.712450279640322037e+01
1.915000000000013713e+01,3.941747977822546711e-01,-3.536885739405197349e+00,-3.536885739010299012e+00,-6.730134708297858026e+01
1.920000000000013785e+01,3.941747981237428977e-01,-3.536885723007624271e+00,-3.536885722666136100e+00,-6.747819136878747770e+01
1.925000000000013856e+01,3.941748026007720895e-01,-3.536885714217803844e+00,-3.536885709740774431e+00,-6.765503565002133257e+01
1.930000000000013927e+01,3.941747994637830321e-01,-3.536885718875678375e+00,-3.536885722012667266e+00,-6.783187993910210878e+01
1.935000000000013998e+01,3.941747997474554510e-01,-3.536885752503312386e+00,-3.536885752219640189e+00,-6.800872422644360427e+01
1.940000000000014069e+01,3.941747998379517837e-01,-3.536885773327191451e+00,-3.536885773236694952e+00,-6.818556851501946880e+01
1.945000000000014140e+01,3.941748002289167663e-01,-3.536885753369303664e+00,-3.536885752978338626e+00,-6.836241280229697281e+01
1.950000000000014211e+01,3.941748004877737022e-01,-3.536885746033866518e+00,-3.536885745775009582e+00,-6.853925708933979877e+01
1.955000000000014282e+01,3.941748008327099484e-01,-3.536885747263871949e+00,-3.536885746918935869e+00,-6.871610137635805415e+01
1.960000000000014353e+01,3.941748011697870924e-01,-3.536885762626559959e+00,-3.536885762289482926e+00,-6.889294566415232168e+01
1.965000000000014424e+01,3.941748055655047711e-01,-3.536885721606962019e+00,-3.536885717211244451e+00,-6.906978994583695908e+01
1.970000000000014495e+01,3.941748023281239077e-01,-3.536885707966871184e+00,-3.536885711204252214e+00,-6.924663423447267974e+01
1.975000000000014566e+01,3.941748024347802026e-01,-3.536885744481026439e+00,-3.536885744374369978e+00,-6.942347852159008426e+01
1.980000000000014637e+01,3.941748023481722041e-01,-3.536885743286802608e+00,-3.536885743373410662e+00,-6.960032280884102818e+01
1.985000000000014708e+01,3.941748025861178117e-01,-3.536885754487707256e+00,-3.536885754249761593e+00,-6.977716709632746017e+01
1.990000000000014779e+01,3.941748027521538855e-01,-3.536885727094592369e+00,-3.536885726928556295e+00,-6.995401138251617112e+01
1.995000000000014850e+01,3.941748028644435631e-01,-3.536885742840150559e+00,-3.536885742727860826e+00,-7.013085566954588046e+01
2.000000000000014921e+01,3.941748030980573581e-01,-3.536885756534973169e+00,-3.536885756301359152e+00,-7.030769995713902176e+01


==> data/cavity_large_extra_energy.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,3.375000000000002665e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.375000000000002665e+00
5.000000000000000278e-02,3.397888480980328474e+00,-8.657009046871380065e-01,-8.428124237068121971e-01,3.354603435745971751e+00
1.000000000000000056e-01,3.389119893965877761e+00,-4.326103587009901830e+00,-4.334872174024352987e+00,3.129529669381025947e+00
1.500000000000000222e-01,3.389642046042503853e+00,-3.504216305947698729e+00,-3.503694153871072636e+00,2.954841006160267014e+00
2.000000000000000111e-01,3.391160402921311157e+00,-3.409092791829923641e+00,-3.407574434951116338e+00,2.785904723447577780e+00
2.500000000000000000e-01,3.393010722887678021e+00,-3.406712406801273296e+00,-3.404862086834906432e+00,2.617419423073881202e+00
2.999999999999999889e-01,3.394793067792670538e+00,-3.407551623952609354e+00,-3.405769279047616838e+00,2.448824186781243029e+00
3.499999999999999778e-01,3.396498988823931420e+00,-3.408940147765598283e+00,-3.407234226734337401e+00,2.280083100424223908e+00
3.999999999999999667e-01,3.398105696547529142e+00,-3.411161565101438864e+00,-3.409554857377841142e+00,2.111131729892750108e+00
4.499999999999999556e-01,3.399613427526215315e+00,-3.414002285644178070e+00,-3.412494554665491897e+00,1.941939346589227178e+00
4.999999999999999445e-01,3.401025803654881052e+00,-3.417055178925505921e+00,-3.415642802796840183e+00,1.772498963771617531e+00
5.499999999999999334e-01,3.402349409206117059e+00,-3.419981025022107879e+00,-3.418657419470871872e+00,1.602823518071748055e+00
5.999999999999999778e-01,3.403590450617812735e+00,-3.422655480936405148e+00,-3.421414439524709472e+00,1.432931785436623473e+00
6.500000000000000222e-01,3.404755676471696191e+00,-3.425037796077576857e+00,-3.423872570223693401e+00,1.262845121486628308e+00
7.000000000000000666e-01,3.405850865449272735e+00,-3.427123536071066123e+00,-3.426028347093489579e+00,1.092584133660651435e+00
7.500000000000001110e-01,3.406881242854383540e+00,-3.428955286317143081e+00,-3.427924908912032276e+00,9.221667467499048421e-01
8.000000000000001554e-01,3.407851372569602688e+00,-3.430555816529698099e+00,-3.429585686814478951e+00,7.516090856386390406e-01
8.500000000000001998e-01,3.408765527970849085e+00,-3.431955387432375826e+00,-3.431041232031129429e+00,5.809254716682668018e-01
9.000000000000002442e-01,3.409627622563573990e+00,-3.433176788164437276e+00,-3.432314693571712372e+00,4.101287268527697982e-01
9.500000000000002887e-01,3.410440963129250047e+00,-3.434242201348985279e+00,-3.433428860783309222e+00,2.392299573509966137e-01
1.000000000000000222e+00,3.411209413160705139e+00,-3.435197491787974844e+00,-3.434429041756519752e+00,6.823853279305280850e-02
1.050000000000000266e+00,3.411935303662164465e+00,-3.436017959930221632e+00,-3.435292069428762307e+00,-1.028364747019989700e-01
1.100000000000000311e+00,3.412621598309311999e+00,-3.436731498188926093e+00,-3.436045203541778559e+00,-2.739867549642975852e-01
1.150000000000000355e+00,3.413270835404477843e+00,-3.437371803174196216e+00,-3.436722566079030372e+00,-4.452061080278415517e-01
1.200000000000000400e+00,3.413885688709584088e+00,-3.437934656997967853e+00,-3.437319803692861608e+00,-6.164879875726336778e-01
1.250000000000000444e+00,3.414468636896623721e+00,-3.438433246399332344e+00,-3.437850298212292710e+00,-7.878267017055602395e-01
1.300000000000000488e+00,3.415022094191813906e+00,-3.438866978456811108e+00,-3.438313521161620923e+00,-9.592165933332106320e-01
1.350000000000000533e+00,3.415548505680488844e+00,-3.439251031816205284e+00,-3.438724620327530346e+00,-1.130652733435345780e+00
1.400000000000000577e+00,3.416049655466884438e+00,-3.439583675062537704e+00,-3.439082525276142110e+00,-1.302130767402077005e+00
1.450000000000000622e+00,3.416527608358946644e+00,-3.439887747749004632e+00,-3.439409794856942426e+00,-1.473647201897464676e+00
1.500000000000000666e+00,3.416984025181921680e+00,-3.440156530609437713e+00,-3.439700113786462676e+00,-1.645198611604961947e+00
1.550000000000000711e+00,3.417420541216598551e+00,-3.440399195876049809e+00,-3.439962679841372939e+00,-1.816782055364087434e+00
1.600000000000000755e+00,3.417838429378905918e+00,-3.440612889784741224e+00,-3.440195001622433857e+00,-1.988394811691017505e+00
1.650000000000000799e+00,3.418239066238049961e+00,-3.440799230959837196e+00,-3.440398594100693153e+00,-2.160034136379865632e+00
1.700000000000000844e+00,3.418623409943309710e+00,-3.440958124613208824e+00,-3.440573780907949075e+00,-2.331697698905266236e+00
1.750000000000000888e+00,3.418992270092854113e+00,-3.441091425021728156e+00,-3.440722564872183753e+00,-2.503383410006808418e+00
1.800000000000000933e+00,3.419346820654086017e+00,-3.441213884535998080e+00,-3.440859333974766177e+00,-2.675089553672376219e+00
1.850000000000000977e+00,3.419687621039213532e+00,-3.441318523841495391e+00,-3.440977723456367876e+00,-2.846814679479323651e+00
1.900000000000001021e+00,3.420015231415137968e+00,-3.441411632880717164e+00,-3.441084022504792728e+00,-3.018557650747434984e+00
1.950000000000001066e+00,3.420330659060543788e+00,-3.441465457763253966e+00,-3.441150030117848146e+00,-3.190315495990192041e+00
2.000000000000000888e+00,3.420634839184723663e+00,-3.441530149563846397e+00,-3.441225969439666521e+00,-3.362087823344204640e+00
2.050000000000000711e+00,3.420928359676548070e+00,-3.441578284299978030e+00,-3.441284763808153624e+00,-3.533873217067379002e+00
2.100000000000000533e+00,3.421211660921900766e+00,-3.441615535398245385e+00,-3.441332234152892688e+00,-3.705670692591938931e+00
2.150000000000000355e+00,3.421485426901002658e+00,-3.441636872404315817e+00,-3.441363106425213925e+00,-3.877478770233052874e+00
2.200000000000000178e+00,3.421750357332158821e+00,-3.441672304588652143e+00,-3.441407374157495980e+00,-4.049297455031329207e+00
2.250000000000000000e+00,3.422006780317533359e+00,-3.441662596808748642e+00,-3.441406173823374104e+00,-4.221124161886391946e+00
2.299999999999999822e+00,3.422255244701892352e+00,-3.441621492294348883e+00,-3.441373027909989890e+00,-4.392956772116750841e+00
2.349999999999999645e+00,3.422496429182303679e+00,-3.441645032278448202e+00,-3.441403847798036875e+00,-4.564797839250261724e+00
2.399999999999999467e+00,3.422729235370692624e+00,-3.441622826250622325e+00,-3.441390020062233379e+00,-4.736646174374405049e+00
2.449999999999999289e+00,3.422954245885044156e+00,-3.441626273143846504e+00,-3.441401262629494973e+00,-4.908502477517245666e+00
2.499999999999999112e+00,3.423171986450748605e+00,-3.441667437864861956e+00,-3.441449697299157506e+00,-5.080368108844785624e+00
2.549999999999998934e+00,3.423382668183730715e+00,-3.441674218753942860e+00,-3.441463537020960750e+00,-5.252241138049500435e+00
2.599999999999998757e+00,3.423586056003447453e+00,-3.441694026635782055e+00,-3.441490638816065317e+00,-5.424122451561572689e+00
2.649999999999998579e+00,3.423781757963397343e+00,-3.441744834548317034e+00,-3.441549132588367144e+00,-5.596013991329039428e+00
2.699999999999998401e+00,3.423969414377031839e+00,-3.441700244769958950e+00,-3.441512588356324454e+00,-5.767911347153901858e+00
2.749999999999998224e+00,3.424149479913687344e+00,-3.441719785645225738e+00,-3.441539720108570233e+00,-5.939817270899506951e+00
2.799999999999998046e+00,3.424321087952846732e+00,-3.441755876314610774e+00,-3.441584268275451386e+00,-6.111733456676078369e+00
2.849999999999997868e+00,3.424484030884085151e+00,-3.441774684131594597e+00,-3.441611741200356178e+00,-6.283659247951420390e+00
2.899999999999997691e+00,3.424638734642315274e+00,-3.441782890488072066e+00,-3.441628186729841943e+00,-6.455593688717593537e+00
2.949999999999997513e+00,3.424786594280681662e+00,-3.441803079185953074e+00,-3.441655219547586686e+00,-6.627535983038524314e+00
2.999999999999997335e+00,3.424929149227839531e+00,-3.441893330662264994e+00,-3.441750775715107125e+00,-6.799488094624479118e+00
3.049999999999997158e+00,3.425065278697998039e+00,-3.441966465516547835e+00,-3.441830336046389327e+00,-6.971450288430148134e+00
3.099999999999996980e+00,3.425194486601682797e+00,-3.441941128762743052e+00,-3.441811920859058294e+00,-7.143418136964600151e+00
3.149999999999996803e+00,3.425318866360089309e+00,-3.442066170601044917e+00,-3.441941790842638405e+00,-7.315397065736246596e+00
3.199999999999996625e+00,3.425437249660304051e+00,-3.442208502923453040e+00,-3.442090119623238298e+00,-7.487389107582204772e+00
3.249999999999996447e+00,3.425547776779338527e+00,-3.442291399766963522e+00,-3.442180872647929046e+00,-7.659393150451518473e+00
3.299999999999996270e+00,3.425652150637723992e+00,-3.442412904813473506e+00,-3.442308530955088042e+00,-7.831409421833805951e+00
3.349999999999996092e+00,3.425749670728652774e+00,-3.442585831239351357e+00,-3.442488311148422575e+00,-8.003441193304844603e+00
3.399999999999995914e+00,3.425839828055782021e+00,-3.442735443334629331e+00,-3.442645286007500083e+00,-8.175487808144445978e+00
3.449999999999995737e+00,3.425922756123393143e+00,-3.442819138052996664e+00,-3.442736209985385543e+00,-8.347545836979485046e+00
3.499999999999995559e+00,3.425997762260744040e+00,-3.442982815544569863e+00,-3.442907809407218966e+00,-8.519619971619363241e+00
3.549999999999995381e+00,3.426066623635244390e+00,-3.443170779846361107e+00,-3.443101918471860756e+00,-8.691709649237182589e+00
3.599999999999995204e+00,3.426129418654693115e+00,-3.443388067798593966e+00,-3.443325272779145241e+00,-8.863816257607663118e+00
3.649999999999995026e+00,3.426183040129574309e+00,-3.443426074422797356e+00,-3.443372452947916162e+00,-9.035933939853920904e+00
3.699999999999994849e+00,3.426229865070443026e+00,-3.443586667954621650e+00,-3.443539843013752932e+00,-9.208066448310782803e+00
3.749999999999994671e+00,3.426273100394003457e+00,-3.443684882177890483e+00,-3.443641646854330052e+00,-9.380207457096116030e+00
3.799999999999994493e+00,3.426307066322925365e+00,-3.443475859781544024e+00,-3.443441893852622115e+00,-9.552347284156272877e+00
3.849999999999994316e+00,3.426337878695971284e+00,-3.443696833930272927e+00,-3.443666021557227008e+00,-9.724501313479740006e+00
3.899999999999994138e+00,3.426364973184999663e+00,-3.443708677536148066e+00,-3.443681583047119688e+00,-9.896659652867519696e+00
3.949999999999993960e+00,3.426387194860651686e+00,-3.443754513522036209e+00,-3.443732291846384186e+00,-1.006882515686796786e+01
3.999999999999993783e+00,3.426405043437333653e+00,-3.443998206633382075e+00,-3.443980358056700108e+00,-1.024100721862295416e+01
4.049999999999993605e+00,3.426417133917302849e+00,-3.444176076556514587e+00,-3.444163986076545392e+00,-1.041320393197081096e+01
4.099999999999993427e+00,3.426422020995739004e+00,-3.444167976386063756e+00,-3.444163089307627601e+00,-1.058540744371167719e+01
4.149999999999993250e+00,3.426422529077632451e+00,-3.444276056446355927e+00,-3.444275548364462480e+00,-1.075762073845210232e+01
4.199999999999993072e+00,3.426419006279131096e+00,-3.444392543889671643e+00,-3.444396066688172997e+00,-1.092984388844508636e+01
4.249999999999992895e+00,3.426412446085331798e+00,-3.444364774383309680e+00,-3.444371334577108978e+00,-1.110206868735805230e+01
4.299999999999992717e+00,3.426405835543957945e+00,-3.444531375963175712e+00,-3.444537986504549565e+00,-1.127430186669758427e+01
4.349999999999992539e+00,3.426395361744125179e+00,-3.444572191385076643e+00,-3.444582665184909409e+00,-1.144654095006667127e+01
4.399999999999992362e+00,3.426380441993461812e+00,-3.444659462456519883e+00,-3.444674382207183250e+00,-1.161878884294016068e+01
4.449999999999992184e+00,3.426360662796864354e+00,-3.444830747273446736e+00,-3.444850526470044194e+00,-1.179105015950043267e+01
4.499999999999992006e+00,3.426337551795302083e+00,-3.445169380839494089e+00,-3.445192491841056359e+00,-1.196333173954396756e+01
4.549999999999991829e+00,3.426310127593541921e+00,-3.445144450280509307e+00,-3.445171874482269470e+00,-1.213561638625975370e+01
4.599999999999991651e+00,3.426278346041299550e+00,-3.445165296306241132e+00,-3.445197077858483503e+00,-1.230790643262730910e+01
4.649999999999991473e+00,3.426240658798701766e+00,-3.445061909779271403e+00,-3.445099597021869187e+00,-1.248019721535887072e+01
4.699999999999991296e+00,3.426198681710201477e+00,-3.444999424972229107e+00,-3.445041402060729396e+00,-1.265248916369598220e+01
4.749999999999991118e+00,3.426155175394336005e+00,-3.444698011355765033e+00,-3.444741517671630504e+00,-1.282476757057963468e+01
4.799999999999990941e+00,3.426112845795607598e+00,-3.444862531077428347e+00,-3.444904860676156755e+00,-1.299705302673223528e+01
4.849999999999990763e+00,3.426069725132742327e+00,-3.444949299155540157e+00,-3.444992419818405427e+00,-1.316934361235287909e+01
4.899999999999990585e+00,3.426024937221127775e+00,-3.444900395591712794e+00,-3.444945183503327346e+00,-1.334163342004407760e+01
4.949999999999990408e+00,3.425980647829678816e+00,-3.445236816847959016e+00,-3.445281106239407976e+00,-1.351393955027792515e+01
4.999999999999990230e+00,3.425933039251430667e+00,-3.444948988933956180e+00,-3.444996597512204328e+00,-1.368623460830287009e+01
5.049999999999990052e+00,3.425886855928600205e+00,-3.445561181853438182e+00,-3.445607365176268644e+00,-1.385855885071837434e+01
5.099999999999989875e+00,3.425835298743344914e+00,-3.445598035936684678e+00,-3.445649593121939969e+00,-1.403089030970046380e+01
5.149999999999989697e+00,3.425776419462166267e+00,-3.445701557718162888e+00,-3.445760436999341536e+00,-1.420323426686755042e+01
5.199999999999989519e+00,3.425711744247854629e+00,-3.445614357231753466e+00,-3.445679032446065104e+00,-1.437557965994344933e+01
5.249999999999989342e+00,3.425643382164409445e+00,-3.445552563864876738e+00,-3.445620925948321922e+00,-1.454792565022013662e+01
5.299999999999989164e+00,3.425572305454680055e+00,-3.445433917920221134e+00,-3.445504994629950524e+00,-1.472026842282587822e+01
5.349999999999988987e+00,3.425498998349373547e+00,-3.445448334039006966e+00,-3.445521641144313474e+00,-1.489261414663313410e+01
5.399999999999988809e+00,3.425423953264355781e+00,-3.445298823245220632e+00,-3.445373868330238398e+00,-1.506495413288041263e+01
5.449999999999988631e+00,3.425347824596559398e+00,-3.445022808008864068e+00,-3.445098936676660450e+00,-1.523728140194865333e+01
5.499999999999988454e+00,3.425275103258583975e+00,-3.445553317293865270e+00,-3.445626038631840693e+00,-1.540963178915132303e+01
5.549999999999988276e+00,3.425200864946041701e+00,-3.445589337094864479e+00,-3.445663575407406753e+00,-1.558198549431860869e+01
5.599999999999988098e+00,3.425127505311647891e+00,-3.445447787902298664e+00,-3.445521147536692474e+00,-1.575433124334811730e+01
5.649999999999987921e+00,3.425055553466983760e+00,-3.445629573449583205e+00,-3.445701525294247336e+00,-1.592668467386526032e+01
5.699999999999987743e+00,3.424985717754492676e+00,-3.445489324595519598e+00,-3.445559160308010682e+00,-1.609902897580752779e+01
5.749999999999987566e+00,3.424917424784652109e+00,-3.445672691649829922e+00,-3.445740984619670488e+00,-1.627138090335985865e+01
5.799999999999987388e+00,3.424849297619055655e+00,-3.445749046983958674e+00,-3.445817174149555129e+00,-1.644373648287465528e+01
5.849999999999987210e+00,3.424781331104147952e+00,-3.445891625098392641e+00,-3.445959591613300343e+00,-1.661609903064448446e+01
5.899999999999987033e+00,3.424712136700936771e+00,-3.445759851292077958e+00,-3.445829045695289139e+00,-1.678845621761229978e+01
5.949999999999986855e+00,3.424640642477653429e+00,-3.445714327610797323e+00,-3.445785821834080664e+00,-1.696081342821612026e+01
5.999999999999986677e+00,3.424567450203265917e+00,-3.445823028725630177e+00,-3.445896221000017690e+00,-1.713317777192678903e+01
6.049999999999986500e+00,3.424491596179466857e+00,-3.445567466622164066e+00,-3.445643320645963126e+00,-1.730553199928169406e+01
6.099999999999986322e+00,3.424413606754590056e+00,-3.445629716027997613e+00,-3.445707705452874414e+00,-1.747789147450797032e+01
6.149999999999986144e+00,3.424338985614442166e+00,-3.445632404254939551e+00,-3.445707025395087442e+00,-1.765024771586086416e+01
6.199999999999985967e+00,3.424258719728189071e+00,-3.445852277724126722e+00,-3.445932543610379817e+00,-1.782262059563332457e+01
6.249999999999985789e+00,3.424173340558289258e+00,-3.445929243147038967e+00,-3.446014622316938780e+00,-1.799500243696057566e+01
6.299999999999985612e+00,3.424086322312872355e+00,-3.446069139807725890e+00,-3.446156158053142793e+00,-1.816739291219637664e+01
6.349999999999985434e+00,3.423999493114927350e+00,-3.445964126515852932e+00,-3.446050955713797936e+00,-1.833977794772011549e+01
6.399999999999985256e+00,3.423915917228695704e+00,-3.445950522243099723e+00,-3.446034098129331369e+00,-1.851215904971849824e+01
6.449999999999985079e+00,3.423833210503222091e+00,-3.446149911362971885e+00,-3.446232618088445498e+00,-1.868454925201212191e+01
6.499999999999984901e+00,3.423750700554534454e+00,-3.445825671413076829e+00,-3.445908181361764466e+00,-1.885692304553146315e+01
6.549999999999984723e+00,3.423672234526145441e+00,-3.445767846774586918e+00,-3.445846312802975930e+00,-1.902928990389858299e+01
6.599999999999984546e+00,3.423598476130360169e+00,-3.445723317675602804e+00,-3.445797076071388076e+00,-1.920164982817814803e+01
6.649999999999984368e+00,3.423529415633168149e+00,-3.445736110083097437e+00,-3.445805170580289456e+00,-1.937400569417949114e+01
6.699999999999984190e+00,3.423463956054307644e+00,-3.445619282956427387e+00,-3.445684742535287892e+00,-1.954635211790617433e+01
6.749999999999984013e+00,3.423400349111045848e+00,-3.445983365956342581e+00,-3.446046972899604377e+00,-1.971871489314725068e+01
6.799999999999983835e+00,3.423338748410957866e+00,-3.446050067454782262e+00,-3.446111668154870245e+00,-1.989107899722007389e+01
6.849999999999983658e+00,3.423278394283602033e+00,-3.446239529766219167e+00,-3.446299883893575000e+00,-2.006345132783573959e+01
6.899999999999983480e+00,3.423222038161569891e+00,-3.446386042492607604e+00,-3.446442398614639746e+00,-2.023582698608240449e+01
6.949999999999983302e+00,3.423164990580538358e+00,-3.446352669760824661e+00,-3.446409717341856194e+00,-2.040820166715147721e+01
6.999999999999983125e+00,3.423110051848537339e+00,-3.446472483417175603e+00,-3.446527422149176623e+00,-2.058058023005433768e+01
7.049999999999982947e+00,3.423059258617750178e+00,-3.446629353442994592e+00,-3.446680146673781753e+00,-2.075296249095727319e+01
7.099999999999982769e+00,3.423011708115503815e+00,-3.446559983328690180e+00,-3.446607533830936543e+00,-2.092533804062595593e+01
7.149999999999982592e+00,3.422967407166407572e+00,-3.446792458002017057e+00,-3.446836758951113300e+00,-2.109772196447515213e+01
7.199999999999982414e+00,3.422928792436412238e+00,-3.446735876827038858e+00,-3.446774491557034192e+00,-2.127009737304650017e+01
7.249999999999982236e+00,3.422892068206410787e+00,-3.446819199546633516e+00,-3.446855923776634967e+00,-2.144247505725383363e+01
7.299999999999982059e+00,3.422858340761146145e+00,-3.447088514979723683e+00,-3.447122242424988325e+00,-2.161486321044808534e+01
7.349999999999981881e+00,3.422827408588658304e+00,-3.447188718298566101e+00,-3.447219650471053942e+00,-2.178725357853549838e+01
7.399999999999981704e+00,3.422797583795184728e+00,-3.447391817837636374e+00,-3.447421642631109950e+00,-2.195965299422085693e+01
7.449999999999981526e+00,3.422767950127703074e+00,-3.447727688922928913e+00,-3.447757322590410567e+00,-2.213206901233448320e+01
7.499999999999981348e+00,3.422740361560058009e+00,-3.447538974494289477e+00,-3.447566563061934541e+00,-2.230447354962684159e+01
7.549999999999981171e+00,3.422712216648479355e+00,-3.447700928460800895e+00,-3.447729073372379549e+00,-2.247688674096146144e+01
7.599999999999980993e+00,3.422685951844142149e+00,-3.447927689731478118e+00,-3.447953954535815324e+00,-2.264930939025237677e+01
7.649999999999980815e+00,3.422659147295595616e+00,-3.448154317819115189e+00,-3.448181122367661722e+00,-2.282174391069187891e+01
7.699999999999980638e+00,3.422630220187812711e+00,-3.448053613132977979e+00,-3.448082540240760885e+00,-2.299417551845630925e+01
7.749999999999980460e+00,3.422602065553011386e+00,-3.448201728520409848e+00,-3.448229883155211173e+00,-2.316661375951712998e+01
7.799999999999980282e+00,3.422573418017664793e+00,-3.448318162387364438e+00,-3.448346809922711032e+00,-2.333905831517184737e+01
7.849999999999980105e+00,3.422544994346292668e+00,-3.448271520509967214e+00,-3.448299944181339338e+00,-2.351150031486871583e+01
7.899999999999979927e+00,3.422517700375090843e+00,-3.448180523609312154e+00,-3.448207817580513979e+00,-2.368393663502038038e+01
7.949999999999979750e+00,3.422490014734251407e+00,-3.448396525089400200e+00,-3.448424210730239636e+00,-2.385638414691569054e+01
7.999999999999979572e+00,3.422462417825455461e+00,-3.448245541514697088e+00,-3.448273138423493034e+00,-2.402882402090022396e+01
8.049999999999979394e+00,3.422437255911217058e+00,-3.448565724351795314e+00,-3.448590886266033717e+00,-2.420127746903204979e+01
8.099999999999980105e+00,3.422412973612161124e+00,-3.448410346419010342e+00,-3.448434628718066275e+00,-2.437372226865205604e+01
8.149999999999980815e+00,3.422391486062720034e+00,-3.448789499732487496e+00,-3.448810987281928586e+00,-2.454618323118812384e+01
8.199999999999981526e+00,3.422373802619620875e+00,-3.448814658438173364e+00,-3.448832341881272523e+00,-2.471864164755313098e+01
8.249999999999982236e+00,3.422356425652626655e+00,-3.448779433999638933e+00,-3.448796810966633153e+00,-2.489109799622010755e+01
8.299999999999982947e+00,3.422342301651079222e+00,-3.449107868268856958e+00,-3.449121992270404391e+00,-2.506356751363509971e+01
8.349999999999983658e+00,3.422330365546813802e+00,-3.449181157001727449e+00,-3.449193093105992869e+00,-2.523603850758945200e+01
8.399999999999984368e+00,3.422319435788229391e+00,-3.449332350292281468e+00,-3.449343280050865879e+00,-2.540851605486265186e+01
8.449999999999985079e+00,3.422308857317092112e+00,-3.449332212449411461e+00,-3.449342790920548740e+00,-2.558099324395626084e+01
8.499999999999985789e+00,3.422299402555815107e+00,-3.449409764528645894e+00,-3.449419219289922900e+00,-2.575347318694397103e+01
8.549999999999986500e+00,3.422289692087344015e+00,-3.449401798472266023e+00,-3.449411508940737114e+00,-2.592595298733605702e+01
8.599999999999987210e+00,3.422281075808749407e+00,-3.449605176096098624e+00,-3.449613792374693233e+00,-2.609844186241945607e+01
8.649999999999987921e+00,3.422271717227072685e+00,-3.449466315722059750e+00,-3.449475674303736472e+00,-2.627092453678723416e+01
8.699999999999988631e+00,3.422262345377187653e+00,-3.449635377572599193e+00,-3.449644749422484225e+00,-2.644341567751574829e+01
8.749999999999989342e+00,3.422252106052479981e+00,-3.449693663177862302e+00,-3.449703902502569974e+00,-2.661591059999934927e+01
8.799999999999990052e+00,3.422239446995606560e+00,-3.449428337459013783e+00,-3.449440996515887203e+00,-2.678839467592917245e+01
8.849999999999990763e+00,3.422227542673452749e+00,-3.449636069500572777e+00,-3.449647973822726588e+00,-2.696088838372635621e+01
8.899999999999991473e+00,3.422215596450400188e+00,-3.449976607788786342e+00,-3.449988554011838904e+00,-2.713339916033885046e+01
8.949999999999992184e+00,3.422201475513351188e+00,-3.449850696345146073e+00,-3.449864817282195073e+00,-2.730590581609315848e+01
8.999999999999992895e+00,3.422185860345870800e+00,-3.449954599157635471e+00,-3.449970214325115858e+00,-2.747841916121852179e+01
9.049999999999993605e+00,3.422167199446507713e+00,-3.450228589665603085e+00,-3.450247250564966173e+00,-2.765094925160116190e+01
9.099999999999994316e+00,3.422146461541143658e+00,-3.450200343578726958e+00,-3.450221081484091012e+00,-2.782348000668546462e+01
9.149999999999995026e+00,3.422122955863918570e+00,-3.450393191423298145e+00,-3.450416697100523233e+00,-2.799602317193385304e+01
9.199999999999995737e+00,3.422098475097137715e+00,-3.450656216008162414e+00,-3.450680696774943268e+00,-2.816858046350104416e+01
9.249999999999996447e+00,3.422067519026795956e+00,-3.450112889397747296e+00,-3.450143845468089054e+00,-2.834111706404127062e+01
9.299999999999997158e+00,3.422039346204018617e+00,-3.450845006288793648e+00,-3.450873179111570987e+00,-2.851368748717848689e+01
9.349999999999997868e+00,3.422011049872872412e+00,-3.451119747082168843e+00,-3.451148043413315047e+00,-2.868627177086374047e+01
9.399999999999998579e+00,3.421979095235289758e+00,-3.451424986155502417e+00,-3.451456940793085071e+00,-2.885887497480909403e+01
9.449999999999999289e+00,3.421942672523565321e+00,-3.451188324399349749e+00,-3.451224747111074187e+00,-2.903147081374078908e+01
9.500000000000000000e+00,3.421905852542432847e+00,-3.451736158218345452e+00,-3.451772978199477926e+00,-2.920409444163283652e+01
9.550000000000000711e+00,3.421871245146220097e+00,-3.451970990869160261e+00,-3.452005598265373010e+00,-2.937672759857250782e+01
9.600000000000001421e+00,3.421833007076608535e+00,-3.451888099430362900e+00,-3.451926337499974462e+00,-2.954936024161364116e+01
9.650000000000002132e+00,3.421794655256443995e+00,-3.452375332782221751e+00,-3.452413684602386290e+00,-2.972201736007291473e+01
9.700000000000002842e+00,3.421757277423158605e+00,-3.452628458806567657e+00,-3.452665836639853048e+00,-2.989468616084652908e+01
9.750000000000003553e+00,3.421715946264226815e+00,-3.452675067239066919e+00,-3.452716398397998709e+00,-3.006736124536740817e+01
9.800000000000004263e+00,3.421675530711134616e+00,-3.452945261312841740e+00,-3.452985676865933939e+00,-3.024004892398614430e+01
9.850000000000004974e+00,3.421632873651209827e+00,-3.453267452441375340e+00,-3.453310109501300129e+00,-3.041275495366813786e+01
9.900000000000005684e+00,3.421591413005001137e+00,-3.453630839899658689e+00,-3.453672300545867380e+00,-3.058547795630932953e+01
9.950000000000006395e+00,3.421545229797641419e+00,-3.453626229219139532e+00,-3.453672412426499250e+00,-3.075820545097764480e+01
1.000000000000000711e+01,3.421497819593158241e+00,-3.453992406294957185e+00,-3.454039816499440363e+00,-3.093095248149687393e+01
1.005000000000000782e+01,3.421446670178394101e+00,-3.454041072344434582e+00,-3.454092221759198722e+00,-3.110370568452885820e+01
1.010000000000000853e+01,3.421394761373765192e+00,-3.454185954643483214e+00,-3.454237863448112122e+00,-3.127646689106566313e+01
1.015000000000000924e+01,3.421341282204912737e+00,-3.454571983158984949e+00,-3.454625462327837404e+00,-3.144924896939246395e+01
1.020000000000000995e+01,3.421288895323509216e+00,-3.454693513535332716e+00,-3.454745900416736237e+00,-3.162203603195063195e+01
1.025000000000001066e+01,3.421229556823255358e+00,-3.454763659919341201e+00,-3.454822998419595059e+00,-3.179483355344684981e+01
1.030000000000001137e+01,3.421173360841761379e+00,-3.455503560555618137e+00,-3.455559756537112115e+00,-3.196766492745612709e+01
1.035000000000001208e+01,3.421117279853445048e+00,-3.455515346174185876e+00,-3.455571427162502207e+00,-3.214049677575314945e+01
1.040000000000001279e+01,3.421058887620622713e+00,-3.455771715522131249e+00,-3.455830107754953584e+00,-3.231334375376207646e+01
1.045000000000001350e+01,3.420998081130441903e+00,-3.456287127871765730e+00,-3.456347934361946539e+00,-3.248621891664584638e+01
1.050000000000001421e+01,3.420938369886407315e+00,-3.456808090836428260e+00,-3.456867802080462848e+00,-3.265911903243170400e+01
1.055000000000001492e+01,3.420877185149416189e+00,-3.456845287620198270e+00,-3.456906472357189397e+00,-3.283202248154970704e+01
1.060000000000001563e+01,3.420814392998106079e+00,-3.457218498462814260e+00,-3.457281290614124369e+00,-3.300494619862416101e+01
1.065000000000001634e+01,3.420752017813203594e+00,-3.457557994634112841e+00,-3.457620369819015327e+00,-3.317788647354076659e+01
1.070000000000001705e+01,3.420689515943303505e+00,-3.457705199375825877e+00,-3.457767701245725966e+00,-3.335083423537945890e+01
1.075000000000001776e+01,3.420625396244533434e+00,-3.457856472176715101e+00,-3.457920591875485172e+00,-3.352379117868706260e+01
1.080000000000001847e+01,3.420566942472414773e+00,-3.457933849888648936e+00,-3.457992303660767597e+00,-3.369674632495361521e+01
1.085000000000001918e+01,3.420510251044235783e+00,-3.458319581527932396e+00,-3.458376272956111386e+00,-3.386971899545819298e+01
1.090000000000001990e+01,3.420459884782407478e+00,-3.458367817450734183e+00,-3.458418183712562488e+00,-3.404268775259255619e+01
1.095000000000002061e+01,3.420412854337289588e+00,-3.458934899412746677e+00,-3.458981929857864568e+00,-3.421568152800831797e+01
1.100000000000002132e+01,3.420370658400163855e+00,-3.458951773183097878e+00,-3.458993969120223611e+00,-3.438867131260459331e+01
1.105000000000002203e+01,3.420334317213184150e+00,-3.459119112660948847e+00,-3.459155453847928552e+00,-3.456166360942462745e+01
1.110000000000002274e+01,3.420304697388020898e+00,-3.459484100172717902e+00,-3.459513719997881154e+00,-3.473466743425842651e+01
1.115000000000002345e+01,3.420282020965241809e+00,-3.459906603952355830e+00,-3.459929280375134919e+00,-3.490768544087882219e+01
1.120000000000002416e+01,3.420268014413524238e+00,-3.459868087705650908e+00,-3.459882094257368479e+00,-3.508069285181581876e+01
1.125000000000002487e+01,3.420260463753230340e+00,-3.460408778195666724e+00,-3.460416328855960622e+00,-3.525372084138589202e+01
1.130000000000002558e+01,3.420261896785394384e+00,-3.460907996608546089e+00,-3.460906563576382045e+00,-3.542676480818415996e+01
1.135000000000002629e+01,3.420271055494741752e+00,-3.461167814325740277e+00,-3.461158655616392910e+00,-3.559981404019109164e+01
1.140000000000002700e+01,3.420284056112488980e+00,-3.461626316173245232e+00,-3.461613315555498005e+00,-3.577288235538200922e+01
1.145000000000002771e+01,3.420301748181896251e+00,-3.461763478013452300e+00,-3.461745785944045029e+00,-3.594595283721326950e+01
1.150000000000002842e+01,3.420325083088992635e+00,-3.462359607160334640e+00,-3.462336272253238256e+00,-3.611904748266419318e+01
1.155000000000002913e+01,3.420358349435290268e+00,-3.462246228163044393e+00,-3.462212961816746759e+00,-3.629212652772604741e+01
1.160000000000002984e+01,3.420392617988038175e+00,-3.462566226459456331e+00,-3.462531957906708424e+00,-3.646522057049627108e+01
1.165000000000003055e+01,3.420432724855027473e+00,-3.463308098540190727e+00,-3.463267991673201429e+00,-3.663834586855629283e+01
1.170000000000003126e+01,3.420483446975776332e+00,-3.463340664622466925e+00,-3.463289942501718066e+00,-3.681146217966666256e+01
1.175000000000003197e+01,3.420531167981938125e+00,-3.463466619402028712e+00,-3.463418898395866918e+00,-3.698458778963060922e+01
1.180000000000003268e+01,3.420591077810535285e+00,-3.463577064249460769e+00,-3.463517154420863609e+00,-3.715770673301447857e+01
1.185000000000003340e+01,3.420649025267126220e+00,-3.464130017233300052e+00,-3.464072069776709117e+00,-3.733085528641955619e+01
1.190000000000003411e+01,3.420721095302535542e+00,-3.464255481130103398e+00,-3.464183411094694076e+00,-3.750399599044065013e+01
1.195000000000003482e+01,3.420791900078064884e+00,-3.464671407120779811e+00,-3.464600602345250469e+00,-3.767715875602115716e+01
1.200000000000003553e+01,3.420870167915128324e+00,-3.464991304252484916e+00,-3.464913036415421477e+00,-3.785033005339671774e+01
1.205000000000003624e+01,3.420952966599518863e+00,-3.465596146974495806e+00,-3.465513348290105267e+00,-3.802352706206104926e+01
1.210000000000003695e+01,3.421040335869381721e+00,-3.466131234272094019e+00,-3.466043865002231161e+00,-3.819674625450478800e+01
1.215000000000003766e+01,3.421130182240194273e+00,-3.466262396665891199e+00,-3.466172550295078647e+00,-3.836996952796727101e+01
1.220000000000003837e+01,3.421216666093724879e+00,-3.466838159688630849e+00,-3.466751675835100244e+00,-3.854322495209817134e+01
1.225000000000003908e+01,3.421306937744001964e+00,-3.466974329434886926e+00,-3.466884057784609841e+00,-3.871648339691964225e+01
1.230000000000003979e+01,3.421395536035380935e+00,-3.467621709015712206e+00,-3.467533110724333234e+00,-3.888977588407904307e+01
1.235000000000004050e+01,3.421485553028833504e+00,-3.468060064421559563e+00,-3.467970047428106994e+00,-3.906308887030667165e+01
1.240000000000004121e+01,3.421573125502732182e+00,-3.468329860602772818e+00,-3.468242288128874140e+00,-3.923641779086290882e+01
1.245000000000004192e+01,3.421657450177086446e+00,-3.468789049982361927e+00,-3.468704725308007664e+00,-3.940977291868767196e+01
1.250000000000004263e+01,3.421738481774375451e+00,-3.469487417909686400e+00,-3.469406386312397395e+00,-3.958316625798586585e+01
1.255000000000004334e+01,3.421817314777153562e+00,-3.469559157277358086e+00,-3.469480324274579974e+00,-3.975656538284695785e+01
1.260000000000004405e+01,3.421888069050709191e+00,-3.469829535547174881e+00,-3.469758781273619253e+00,-3.992998610535075699e+01
1.265000000000004476e+01,3.421955326453954171e+00,-3.470094366839911793e+00,-3.470027109436666812e+00,-4.010342356628950711e+01
1.270000000000004547e+01,3.422013641650694105e+00,-3.470778534678696126e+00,-3.470720219481956192e+00,-4.027690417782670096e+01
1.275000000000004619e+01,3.422066302340939004e+00,-3.470851300251535765e+00,-3.470798639561290866e+00,-4.045039408214903176e+01
1.280000000000004690e+01,3.422119563080623372e+00,-3.470858856681328763e+00,-3.470805595941644395e+00,-4.062388376424341629e+01
1.285000000000004761e+01,3.422165780372435684e+00,-3.471396509529192986e+00,-3.471350292237380675e+00,-4.079740737242806148e+01
1.290000000000004832e+01,3.422210066965234887e+00,-3.471805580983432726e+00,-3.471761294390633523e+00,-4.097095336488443706e+01
1.295000000000004903e+01,3.422246734583535677e+00,-3.472291465645885644e+00,-3.472254798027584854e+00,-4.114453127054842696e+01
1.300000000000004974e+01,3.422283091120310594e+00,-3.472051024983810130e+00,-3.472014668447035213e+00,-4.131809746526084126e+01
1.305000000000005045e+01,3.422310666870642226e+00,-3.472751626721205298e+00,-3.472724050970873666e+00,-4.149170747084657052e+01
1.310000000000005116e+01,3.422337138735509043e+00,-3.473226987933352383e+00,-3.473200516068485566e+00,-4.166534234837837403e+01
1.315000000000005187e+01,3.422357937035920727e+00,-3.473020963163369057e+00,-3.473000164862957373e+00,-4.183897259823613268e+01
1.320000000000005258e+01,3.422380303128722545e+00,-3.472838012702795574e+00,-3.472815646609993756e+00,-4.201259213277846527e+01
1.325000000000005329e+01,3.422397760623625551e+00,-3.473778486297232959e+00,-3.473761028802329953e+00,-4.218626359959842631e+01
1.330000000000005400e+01,3.422412735833507913e+00,-3.473718384706674378e+00,-3.473703409496792016e+00,-4.235993454362387212e+01
1.335000000000005471e+01,3.422428568633028245e+00,-3.473826595456847688e+00,-3.473810762657327356e+00,-4.253361004059719619e+01
1.340000000000005542e+01,3.422439028051661225e+00,-3.474245871554996867e+00,-3.474235412136363887e+00,-4.270731187475631430e+01
1.345000000000005613e+01,3.422444354993453786e+00,-3.474818063423951831e+00,-3.474812736482159270e+00,-4.288104745098572579e+01
1.350000000000005684e+01,3.422451867351717247e+00,-3.474882288323314583e+00,-3.474874775965051121e+00,-4.305478405304362610e+01
1.355000000000005755e+01,3.422453878521798387e+00,-3.475570812754712691e+00,-3.475568801584631551e+00,-4.322856058251127820e+01
1.360000000000005826e+01,3.422454152250610449e+00,-3.475969356548097799e+00,-3.475969082819285738e+00,-4.340235877660987285e+01
1.365000000000005898e+01,3.422454155966721423e+00,-3.475759784463256619e+00,-3.475759780747145644e+00,-4.357614676211692739e+01
1.370000000000005969e+01,3.422445529021256316e+00,-3.476549313676553510e+00,-3.476557940622018616e+00,-4.374998285474622151e+01
1.375000000000006040e+01,3.422440963290123150e+00,-3.476404685534288941e+00,-3.476409251265422107e+00,-4.392380765475406434e+01
1.380000000000006111e+01,3.422433316082986288e+00,-3.476553018269009865e+00,-3.476560665476146728e+00,-4.409764295287465075e+01
1.385000000000006182e+01,3.422423933851685085e+00,-3.476563867020987963e+00,-3.476573249252289166e+00,-4.427148052845700477e+01
1.390000000000006253e+01,3.422418190365700941e+00,-3.476333283668600505e+00,-3.476339027154584649e+00,-4.444530293612641003e+01
1.395000000000006324e+01,3.422413833770760583e+00,-3.476528628277670840e+00,-3.476532984872611198e+00,-4.461913372413523859e+01
1.400000000000006395e+01,3.422407004568445821e+00,-3.476654118382393133e+00,-3.476660947584707895e+00,-4.479297325925666939e+01
1.405000000000006466e+01,3.422406071289894491e+00,-3.476450977425922240e+00,-3.476451910704473569e+00,-4.496679674140651883e+01
1.410000000000006537e+01,3.422398668082670792e+00,-3.476620290639131916e+00,-3.476627693846355616e+00,-4.514063515914569535e+01
1.415000000000006608e+01,3.422393500818856626e+00,-3.476749751199211147e+00,-3.476754918463025312e+00,-4.531447781396946795e+01
1.420000000000006679e+01,3.422389328360164740e+00,-3.476825005027662563e+00,-3.476829177486354450e+00,-4.548832323667954824e+01
1.425000000000006750e+01,3.422386843856401129e+00,-3.476237875828260826e+00,-3.476240360332024437e+00,-4.566213761497472490e+01
1.430000000000006821e+01,3.422375867511747938e+00,-3.476647415370289984e+00,-3.476658391714943175e+00,-4.583598096208789485e+01
1.435000000000006892e+01,3.422368306669735905e+00,-3.476315375675758546e+00,-3.476322936517770579e+00,-4.600980429171369224e+01
1.440000000000006963e+01,3.422355478382047345e+00,-3.476606273779975442e+00,-3.476619102067664002e+00,-4.618364743369038194e+01
1.445000000000007034e+01,3.422346188548611501e+00,-3.476791766572596920e+00,-3.476801056406032764e+00,-4.635749631185245079e+01
1.450000000000007105e+01,3.422337151380144604e+00,-3.476857864845981805e+00,-3.476866902014448701e+00,-4.653134824226322053e+01
1.455000000000007176e+01,3.422319954991671409e+00,-3.476607773599570628e+00,-3.476624969988043823e+00,-4.670519582733167141e+01
1.460000000000007248e+01,3.422303693277136905e+00,-3.476573950047629147e+00,-3.476590211762163651e+00,-4.687904078654858608e+01
1.465000000000007319e+01,3.422287214296058533e+00,-3.476712609354640549e+00,-3.476729088335718920e+00,-4.705289289599740243e+01
1.470000000000007390e+01,3.422278372294900617e+00,-3.475829987654122544e+00,-3.475838829655280460e+00,-4.722669323738126934e+01
1.475000000000007461e+01,3.422267415706079063e+00,-3.476632322501445049e+00,-3.476643279090266603e+00,-4.740053581009515682e+01
1.480000000000007532e+01,3.422269590452188481e+00,-3.476003238036511789e+00,-3.476001063290402371e+00,-4.757433379725087264e+01
1.485000000000007603e+01,3.422266337318650375e+00,-3.476317469002039751e+00,-3.476320722135577856e+00,-4.774815292383451037e+01
1.490000000000007674e+01,3.422267359162124656e+00,-3.476343238817380499e+00,-3.476342216973906218e+00,-4.792196906393190403e+01
1.495000000000007745e+01,3.422268929492672029e+00,-3.476469124827114676e+00,-3.476467554496567303e+00,-4.809579094984271563e+01
1.500000000000007816e+01,3.422269676266230576e+00,-3.476194539525214289e+00,-3.476193792751655742e+00,-4.826959993004541616e+01
1.505000000000007887e+01,3.422278334913844589e+00,-3.475789612396046557e+00,-3.475780953748432545e+00,-4.844338075201760319e+01
1.510000000000007958e+01,3.422287724563867872e+00,-3.476051551865994682e+00,-3.476042162215971398e+00,-4.861717393996088532e+01
1.515000000000008029e+01,3.422301116757792805e+00,-3.476371880797372249e+00,-3.476358488603447316e+00,-4.879097914180682238e+01
1.520000000000008100e+01,3.422316036287301522e+00,-3.476953066610021015e+00,-3.476938147080512298e+00,-4.896481187560781478e+01
1.525000000000008171e+01,3.422332794952910540e+00,-3.476472687649724946e+00,-3.476455928984115928e+00,-4.913861875132469237e+01
1.530000000000008242e+01,3.422340246598957414e+00,-3.477028651395734915e+00,-3.477021199749688041e+00,-4.931246273224842724e+01
1.535000000000008313e+01,3.422344077448436828e+00,-3.476766217317496022e+00,-3.476762386468016608e+00,-4.948629721226482303e+01
1.540000000000008384e+01,3.422339343084534136e+00,-3.476872052789797607e+00,-3.476876787153700299e+00,-4.966014554926820779e+01
1.545000000000008455e+01,3.422330972676705052e+00,-3.476763988489076418e+00,-3.476772358896905502e+00,-4.983399211910049331e+01
1.550000000000008527e+01,3.422310606597580573e+00,-3.476957077347099911e+00,-3.476977443426224390e+00,-5.000786033904697092e+01
1.555000000000008598e+01,3.422288555134224808e+00,-3.475987143274554825e+00,-3.476009194737910590e+00,-5.018168174767406242e+01
1.560000000000008669e+01,3.422255290472722145e+00,-3.476368397903654817e+00,-3.476401662565157480e+00,-5.035553343223075018e+01
1.565000000000008740e+01,3.422219376416815173e+00,-3.476185184138231410e+00,-3.476221098194138381e+00,-5.052937860549356941e+01
1.570000000000008811e+01,3.422172912428578240e+00,-3.475753575998957512e+00,-3.475800039987194445e+00,-5.070321274828175007e+01
1.575000000000008882e+01,3.422118253157267365e+00,-3.475914568701474749e+00,-3.475969227972785625e+00,-5.087706313598813779e+01
1.580000000000008953e+01,3.422062070650581767e+00,-3.475793095959462065e+00,-3.475849278466147663e+00,-5.105090897329279187e+01
1.585000000000009024e+01,3.422000556100681656e+00,-3.475503376795317845e+00,-3.475564891345217955e+00,-5.122474565668245816e+01
1.590000000000009095e+01,3.421931941802582422e+00,-3.475767394847505187e+00,-3.475836009145604422e+00,-5.139860264072293461e+01
1.595000000000009166e+01,3.421865463174213140e+00,-3.475108563367578007e+00,-3.475175041995947289e+00,-5.157242454751968097e+01
1.600000000000009237e+01,3.421803622859704852e+00,-3.474987265904615263e+00,-3.475049106219123551e+00,-5.174623575112941865e+01
1.605000000000009308e+01,3.421732854351271946e+00,-3.475272771290905727e+00,-3.475343539799338632e+00,-5.192007015820239957e+01
1.610000000000009379e+01,3.421668006290539132e+00,-3.474963279298155072e+00,-3.475028127358887886e+00,-5.209388317022803960e+01
1.615000000000009450e+01,3.421606653130784714e+00,-3.474694564729973845e+00,-3.474755917889728263e+00,-5.226767925162428696e+01
1.620000000000009521e+01,3.421545826424295278e+00,-3.475139517951457258e+00,-3.475200344657946694e+00,-5.244149705422835694e+01
1.625000000000009592e+01,3.421487431421055270e+00,-3.475285530634328879e+00,-3.475343925637568887e+00,-5.261531972576330674e+01
1.630000000000009663e+01,3.421432390571340854e+00,-3.475388647526712838e+00,-3.475443688376427254e+00,-5.278914419898935506e+01
1.635000000000009734e+01,3.421384593627214254e+00,-3.475136307605501962e+00,-3.475184104549628561e+00,-5.296294881131375121e+01
1.640000000000009805e+01,3.421332137694600650e+00,-3.475711688068637617e+00,-3.475764144001251221e+00,-5.313678685164980209e+01
1.645000000000009877e+01,3.421286993790694009e+00,-3.475666036765869382e+00,-3.475711180669776024e+00,-5.331061529739199756e+01
1.650000000000009948e+01,3.421240018685524298e+00,-3.475430315539660420e+00,-3.475477290644830131e+00,-5.348443378827415273e+01
1.655000000000010019e+01,3.421189724230577323e+00,-3.475919560415558607e+00,-3.475969854870505582e+00,-5.365828006074987400e+01
1.660000000000010090e+01,3.421145842357413702e+00,-3.475410446746637572e+00,-3.475454328619801192e+00,-5.383209446496037742e+01
1.665000000000010161e+01,3.421096157616951849e+00,-3.475865582386538311e+00,-3.475915267127000163e+00,-5.400593742882016812e+01
1.670000000000010232e+01,3.421050584745471745e+00,-3.476037100761811161e+00,-3.476082673633291265e+00,-5.417978485672973932e+01
1.675000000000010303e+01,3.421009406971419864e+00,-3.476068838640584246e+00,-3.476110016414636128e+00,-5.435362947643582032e+01
1.680000000000010374e+01,3.420969779281532563e+00,-3.476052509111560163e+00,-3.476092136801447463e+00,-5.452747172958128630e+01
1.685000000000010445e+01,3.420923066806819790e+00,-3.476507815030066340e+00,-3.476554527504779113e+00,-5.470134383280750257e+01
1.690000000000010516e+01,3.420883745888820826e+00,-3.476372462784449446e+00,-3.476411783702448410e+00,-5.487520177686472067e+01
1.695000000000010587e+01,3.420845384664856770e+00,-3.476520900617100285e+00,-3.476559261841064341e+00,-5.504906618311954247e+01
1.700000000000010658e+01,3.420807681286083479e+00,-3.476444137379723909e+00,-3.476481840758497199e+00,-5.522292609336729896e+01
1.705000000000010729e+01,3.420775131245670675e+00,-3.476437077535281972e+00,-3.476469627575694776e+00,-5.539678049728448173e+01
1.710000000000010800e+01,3.420747161722542895e+00,-3.476420775869555335e+00,-3.476448745392683115e+00,-5.557062950560108305e+01
1.715000000000010871e+01,3.420717290898074303e+00,-3.477206348786070489e+00,-3.477236219610539081e+00,-5.574451969386485928e+01
1.720000000000010942e+01,3.420695691913637759e+00,-3.476974733965106701e+00,-3.476996332949543245e+00,-5.591839002954755244e+01
1.725000000000011013e+01,3.420671405615752114e+00,-3.476944333458696690e+00,-3.476968619756582335e+00,-5.609226153251837133e+01
1.730000000000011084e+01,3.420651647125414918e+00,-3.477299626640482089e+00,-3.477319385130819285e+00,-5.626614627234072685e+01
1.735000000000011156e+01,3.420631989792132455e+00,-3.477589872873842580e+00,-3.477609530207125044e+00,-5.644004542331769869e+01
1.740000000000011227e+01,3.420616157598883156e+00,-3.477885849996884104e+00,-3.477901682190133403e+00,-5.661395554801079300e+01
1.745000000000011298e+01,3.420602231660723191e+00,-3.478127818624111356e+00,-3.478141744562271320e+00,-5.678787586488016359e+01
1.750000000000011369e+01,3.420595658557695096e+00,-3.478518876389419034e+00,-3.478525449492447130e+00,-5.696180838180266193e+01
1.755000000000011440e+01,3.420596527258243036e+00,-3.477810909502581982e+00,-3.477810040802034042e+00,-5.713569805857724759e+01
1.760000000000011511e+01,3.420582118693975993e+00,-3.478994633920178714e+00,-3.479009042484445757e+00,-5.730966219883751478e+01
1.765000000000011582e+01,3.420586384973679728e+00,-3.478245438928620370e+00,-3.478241172648916635e+00,-5.748357020450423960e+01
1.770000000000011653e+01,3.420579423042019229e+00,-3.479094776254668009e+00,-3.479101738186328507e+00,-5.765753190524863214e+01
1.775000000000011724e+01,3.420580358730940684e+00,-3.478637826416299816e+00,-3.478636890727378361e+00,-5.783146286088052790e+01
1.780000000000011795e+01,3.420575271327873423e+00,-3.478821354562500634e+00,-3.478826441965567895e+00,-5.800540901601171129e+01
1.785000000000011866e+01,3.420573498450114158e+00,-3.478774088015525123e+00,-3.478775860893284388e+00,-5.817934949329024619e+01
1.790000000000011937e+01,3.420557940394219898e+00,-3.478781199937676760e+00,-3.478796757993571021e+00,-5.835330411134302864e+01
1.795000000000012008e+01,3.420545977496356915e+00,-3.479111142353015662e+00,-3.479123105250878645e+00,-5.852727163135853772e+01
1.800000000000012079e+01,3.420535050871951199e+00,-3.478581508387986965e+00,-3.478592435012392681e+00,-5.870121163340235171e+01
1.805000000000012150e+01,3.420514995427851979e+00,-3.478877455321223167e+00,-3.478897510765322387e+00,-5.887517556161250809e+01
1.810000000000012221e+01,3.420480309214719128e+00,-3.478402049120865591e+00,-3.478436735333998442e+00,-5.904913035028168622e+01
1.815000000000012292e+01,3.420449397644349077e+00,-3.478654018983156515e+00,-3.478684930553526566e+00,-5.922309396280121518e+01
1.820000000000012363e+01,3.420414706530762849e+00,-3.478157915439876291e+00,-3.478192606553462518e+00,-5.939703654968679558e+01
1.825000000000012434e+01,3.420369893850608189e+00,-3.478488933729878774e+00,-3.478533746410033434e+00,-5.957100580905344600e+01
1.830000000000012506e+01,3.420329816489062758e+00,-3.478013987100617932e+00,-3.478054064462163364e+00,-5.974494658577001616e+01
1.835000000000012577e+01,3.420283151632752539e+00,-3.478297065287109913e+00,-3.478343730143420132e+00,-5.991890810389068633e+01
1.840000000000012648e+01,3.420234499545864892e+00,-3.478090686401207776e+00,-3.478139338488095422e+00,-6.009286129029763401e+01
1.845000000000012719e+01,3.420172700734668059e+00,-3.478335751710874391e+00,-3.478397550522071224e+00,-6.026683987669437670e+01
1.850000000000012790e+01,3.420108530682999692e+00,-3.478130401332179655e+00,-3.478194571383848022e+00,-6.044081056681265096e+01
1.855000000000012861e+01,3.420052681523237936e+00,-3.478181228718453255e+00,-3.478237077878215011e+00,-6.061477547740833671e+01
1.860000000000012932e+01,3.419997855104628393e+00,-3.478383626585364929e+00,-3.478438453003974473e+00,-6.078874948515621668e+01
1.865000000000013003e+01,3.419942352571690769e+00,-3.478567523380406534e+00,-3.478623025913344158e+00,-6.096273336385817032e+01
1.870000000000013074e+01,3.419890447070721429e+00,-3.478382541385451887e+00,-3.478434446886421227e+00,-6.113670439642840648e+01
1.875000000000013145e+01,3.419836180351906840e+00,-3.478507712432508558e+00,-3.478561979151323147e+00,-6.131068404876884870e+01
1.880000000000013216e+01,3.419787852614379009e+00,-3.478724042888149626e+00,-3.478772370625677457e+00,-6.148466857865078339e+01
1.885000000000013287e+01,3.419737483899599972e+00,-3.478646333487313669e+00,-3.478696702202092705e+00,-6.165865126403992491e+01
1.890000000000013358e+01,3.419688801203649042e+00,-3.478666809200967158e+00,-3.478715491896918088e+00,-6.183263328719593233e+01
1.895000000000013429e+01,3.419638703471112429e+00,-3.479202431148678443e+00,-3.479252528881215056e+00,-6.200664350648589362e+01
1.900000000000013500e+01,3.419590889507650111e+00,-3.479045004088582971e+00,-3.479092818052045288e+00,-6.218064357065377834e+01
1.905000000000013571e+01,3.419539936776090361e+00,-3.479172577510045716e+00,-3.479223530241605467e+00,-6.235465315226083760e+01
1.910000000000013642e+01,3.419498366333098005e+00,-3.479077464177137813e+00,-3.479119034620130169e+00,-6.252864859591268498e+01
1.915000000000013713e+01,3.419455621144996016e+00,-3.479583607977468240e+00,-3.479626353165570229e+00,-6.270267052149966247e+01
1.920000000000013785e+01,3.419417636311973041e+00,-3.479708263265868240e+00,-3.479746248098891215e+00,-6.287669391949597753e+01
1.925000000000013856e+01,3.419380972497568116e+00,-3.480032299260773954e+00,-3.480068963075178878e+00,-6.305073219827341546e+01
1.930000000000013927e+01,3.419356320497970003e+00,-3.479696705574253368e+00,-3.479721357573851481e+00,-6.322474168555173435e+01
1.935000000000013998e+01,3.419328423774802506e+00,-3.479847956151649324e+00,-3.479875852874816822e+00,-6.339876198008248309e+01
1.940000000000014069e+01,3.419307097128529982e+00,-3.480238852465886268e+00,-3.480260179112158792e+00,-6.357279524935204762e+01
1.945000000000014140e+01,3.419293949535394894e+00,-3.480402079876599775e+00,-3.480415227469734862e+00,-6.374682850093901010e+01
1.950000000000014211e+01,3.419277239877505981e+00,-3.480440405775945933e+00,-3.480457115433834847e+00,-6.392086723088569755e+01
1.955000000000014282e+01,3.419263817332896416e+00,-3.480290420209031232e+00,-3.480303842753640797e+00,-6.409489517444076512e+01
1.960000000000014353e+01,3.419258294509727403e+00,-3.480159871132336935e+00,-3.480165393955505948e+00,-6.426890869082053825e+01
1.965000000000014424e+01,3.419258144561919011e+00,-3.480476247437466419e+00,-3.480476397385274812e+00,-6.444293265314021824e+01
1.970000000000014495e+01,3.419260010746873135e+00,-3.480643900262967882e+00,-3.480642034078013758e+00,-6.461696298196842747e+01
1.975000000000014566e+01,3.419261122392840413e+00,-3.480789246873214005e+00,-3.480788135227246727e+00,-6.479100133266611294e+01
1.980000000000014637e+01,3.419271813991088482e+00,-3.480589479557745225e+00,-3.480578787959497156e+00,-6.496502011504574625e+01
1.985000000000014708e+01,3.419279117607445517e+00,-3.480979024316330328e+00,-3.480971720699973293e+00,-6.513906176264521264e+01
1.990000000000014779e+01,3.419293492446074723e+00,-3.480794317281929118e+00,-3.480779942443299912e+00,-6.531308710367068215e+01
1.995000000000014850e+01,3.419302528135916397e+00,-3.481204739389118341e+00,-3.481195703699276667e+00,-6.548713830495029242e+01
2.000000000000014921e+01,3.419316334128504220e+00,-3.481160413152580624e+00,-3.481146607159992801e+00,-6.566118251961532337e+01


==> data/cavity_moderate_energy.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,1.875000000000002220e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.875000000000002220e+00
5.000000000000000278e-02,1.727237186598016283e+00,-9.771562668626778247e+00,-9.919325482028764185e+00,1.238659053166677460e+00
1.000000000000000056e-01,1.570727407723279567e+00,-1.487105223715975555e+01,-1.502756201603449249e+01,3.385966624339526998e-01
1.500000000000000222e-01,1.433520978384080991e+00,-1.436938887495572814e+01,-1.450659530429492605e+01,-5.170792106530321952e-01
2.000000000000000111e-01,1.310061617115538812e+00,-1.432406921176706227e+01,-1.444752857303560489e+01,-1.356742032509927309e+00
2.500000000000000000e-01,1.198547303164623878e+00,-1.433724056534239644e+01,-1.444875487929331115e+01,-2.185118374727962554e+00
2.999999999999999889e-01,1.097655437210149909e+00,-1.434968479494319382e+01,-1.445057666089766713e+01,-3.003494480429595992e+00
3.499999999999999778e-01,1.006364918773965833e+00,-1.435871148903805050e+01,-1.445000200747423413e+01,-3.812720573317682771e+00
3.999999999999999667e-01,9.237664335178441544e-01,-1.436525976161096629e+01,-1.444785824686708864e+01,-4.613582046654352453e+00
4.499999999999999556e-01,8.490475481056334317e-01,-1.436972533132399121e+01,-1.444444421673620127e+01,-5.406787198632763136e+00
4.999999999999999445e-01,7.814762958046852503e-01,-1.437234518881184542e+01,-1.443991644111279271e+01,-6.192975710374303944e+00
5.499999999999999334e-01,7.203932528828678183e-01,-1.437344589291390307e+01,-1.443452893583572028e+01,-6.972731047941816307e+00
5.999999999999999778e-01,6.652020077435422118e-01,-1.437330205481619849e+01,-1.442849329995552488e+01,-7.746587395821951993e+00
6.500000000000000222e-01,6.153624477912147395e-01,-1.437217121753387516e+01,-1.442201077748620186e+01,-8.515035516650973690e+00
7.000000000000000666e-01,5.703843472725640407e-01,-1.437031470991196258e+01,-1.441529281043061417e+01,-9.278529352665223939e+00
7.500000000000001110e-01,5.298248153681985873e-01,-1.436784110580259721e+01,-1.440840063770696311e+01,-1.003748093985971757e+01
8.000000000000001554e-01,4.932807313959134965e-01,-1.436493709701354327e+01,-1.440148118098582763e+01,-1.079227187868268167e+01
8.500000000000001998e-01,4.603858778204842350e-01,-1.436170714191543674e+01,-1.439460199549086639e+01,-1.154325208935388325e+01
9.000000000000002442e-01,4.308076244102939101e-01,-1.435827612618678017e+01,-1.438785437959696978e+01,-1.229074414907341151e+01
9.500000000000002887e-01,4.042431204370112718e-01,-1.435469177449029132e+01,-1.438125627846357446e+01,-1.303504324177120921e+01
1.000000000000000222e+00,3.804171465544567976e-01,-1.435103707671609108e+01,-1.437486305059864478e+01,-1.377642106948956702e+01
1.050000000000000266e+00,3.590789662432812834e-01,-1.434735344568908566e+01,-1.436869162600026151e+01,-1.451512692208519795e+01
1.100000000000000311e+00,3.400001101465743858e-01,-1.434368489445668438e+01,-1.436276375055339116e+01,-1.525139002290473833e+01
1.150000000000000355e+00,3.229725144636831358e-01,-1.434005626552760937e+01,-1.435708386121050140e+01,-1.598542043186401074e+01
1.200000000000000400e+00,3.078064204058245101e-01,-1.433651368493159950e+01,-1.435167977898945857e+01,-1.671741221016844747e+01
1.250000000000000444e+00,2.943285358814002883e-01,-1.433306113467887677e+01,-1.434653901920330021e+01,-1.744754315142681378e+01
1.300000000000000488e+00,2.823809629144751199e-01,-1.432972192477478934e+01,-1.434166949774171407e+01,-1.817597682063247788e+01
1.350000000000000533e+00,2.718195182317368341e-01,-1.432643671893208648e+01,-1.433699816361482426e+01,-1.890286010126182248e+01
1.400000000000000577e+00,2.625125319455433592e-01,-1.432332825040445812e+01,-1.433263523669065087e+01,-1.962833350006824062e+01
1.450000000000000622e+00,2.543398298619014009e-01,-1.432033982747380385e+01,-1.432851252955744670e+01,-2.035252319352557038e+01
1.500000000000000666e+00,2.471918144164039488e-01,-1.431747376461247612e+01,-1.432462178005797426e+01,-2.107554489720169144e+01
1.550000000000000711e+00,2.409685467268976866e-01,-1.431472784100276385e+01,-1.432095110869227028e+01,-2.179750455694133748e+01
1.600000000000000755e+00,2.355788309588944807e-01,-1.431209533332824435e+01,-1.431748504909624842e+01,-2.251849903937575448e+01
1.650000000000000799e+00,2.309397811952684232e-01,-1.430959500929814077e+01,-1.431423405906176605e+01,-2.323861783960428795e+01
1.700000000000000844e+00,2.269756609774592482e-01,-1.430720600340865900e+01,-1.431117012362646790e+01,-2.395794225999252802e+01
1.750000000000000888e+00,2.236175436284529860e-01,-1.430492456059563189e+01,-1.430828267794463748e+01,-2.467654660537131406e+01
1.800000000000000933e+00,2.208029147631286326e-01,-1.430277741527267210e+01,-1.430559204413799712e+01,-2.539450010500027233e+01
1.850000000000000977e+00,2.184746417185712553e-01,-1.430071697110855844e+01,-1.430304524415311640e+01,-2.611186422660025741e+01
1.900000000000001021e+00,2.165810660153492662e-01,-1.429876518669949803e+01,-1.430065876240272082e+01,-2.682869606163845688e+01
1.950000000000001066e+00,2.150750543506620982e-01,-1.429690832036497738e+01,-1.429841433202966527e+01,-2.754504748932139080e+01
2.000000000000000888e+00,2.139140979296199341e-01,-1.429517702209688146e+01,-1.429633797851792387e+01,-2.826096729684727649e+01
2.050000000000000711e+00,2.130595265795949822e-01,-1.429353442492635118e+01,-1.429438899627637660e+01,-2.897649858944361867e+01
2.100000000000000533e+00,2.124761924286180381e-01,-1.429195518678610632e+01,-1.429253852093708410e+01,-2.969167968293390203e+01
2.150000000000000355e+00,2.121323024639786836e-01,-1.429044452460238723e+01,-1.429078841456702698e+01,-3.040654579912866140e+01
2.200000000000000178e+00,2.119989631274430963e-01,-1.428899924232443119e+01,-1.428913258166096689e+01,-3.112112910058142035e+01
2.250000000000000000e+00,2.120500706527501944e-01,-1.428761984675039365e+01,-1.428756873922508674e+01,-3.183545898539362895e+01
2.299999999999999822e+00,2.122621230230711808e-01,-1.428630485612055878e+01,-1.428609280375023793e+01,-3.254956217582933675e+01
2.349999999999999645e+00,2.126139117805933010e-01,-1.428505203143571478e+01,-1.428470024267819305e+01,-3.326346298864360307e+01
2.399999999999999467e+00,2.130862630921895318e-01,-1.428385937536336137e+01,-1.428338702405176441e+01,-3.397718360610017641e+01
2.449999999999999289e+00,2.136620281111311914e-01,-1.428272612603379166e+01,-1.428215036101484969e+01,-3.469074414738292234e+01
2.499999999999999112e+00,2.143257094908971871e-01,-1.428164810981209598e+01,-1.428098442843232974e+01,-3.540416287149376018e+01
2.549999999999998934e+00,2.150634786480346838e-01,-1.428062628388488697e+01,-1.427988851472774989e+01,-3.611745641653087091e+01
2.599999999999998757e+00,2.158629352224500364e-01,-1.427965562550757106e+01,-1.427885616893315657e+01,-3.683063974123183471e+01
2.649999999999998579e+00,2.167129938561143387e-01,-1.427873521718282213e+01,-1.427788515854915730e+01,-3.754372644345730947e+01
2.699999999999998401e+00,2.176037797236414495e-01,-1.427786268573563788e+01,-1.427697189986811033e+01,-3.825672879187656861e+01
2.749999999999998224e+00,2.185264835195787070e-01,-1.427703440130740020e+01,-1.427611169751146214e+01,-3.896965780814600322e+01
2.799999999999998046e+00,2.194732983121668035e-01,-1.427624942450325740e+01,-1.427530260971066944e+01,-3.968252346457857271e+01
2.849999999999997868e+00,2.204372984104101540e-01,-1.427550548905424321e+01,-1.427454148895600028e+01,-4.039533473893304460e+01
2.899999999999997691e+00,2.214124503261841459e-01,-1.427479772491635046e+01,-1.427382257300057589e+01,-4.110809947326308844e+01
2.949999999999997513e+00,2.223932664914077262e-01,-1.427412975341275825e+01,-1.427314893724753553e+01,-4.182082514476849866e+01
2.999999999999997335e+00,2.233751378470966442e-01,-1.427349092873962100e+01,-1.427250905738393172e+01,-4.253351781984979141e+01
3.049999999999997158e+00,2.243536191559979687e-01,-1.427289940924806899e+01,-1.427192092793916700e+01,-4.324618430900329713e+01
3.099999999999996980e+00,2.253254608566158668e-01,-1.427233140113369814e+01,-1.427135955943307977e+01,-4.395882903735936509e+01
3.149999999999996803e+00,2.262874255636847520e-01,-1.427179496711905493e+01,-1.427083300241198671e+01,-4.467145682100824899e+01
3.199999999999996625e+00,2.272369024687012073e-01,-1.427128515216191396e+01,-1.427033567525689683e+01,-4.538407160171132659e+01
3.249999999999996447e+00,2.281715709133704251e-01,-1.427080208894748203e+01,-1.426986742050281265e+01,-4.609667703771403779e+01
3.299999999999996270e+00,2.290895846002126424e-01,-1.427034254411803715e+01,-1.426942453043119485e+01,-4.680927615123309948e+01
3.349999999999996092e+00,2.299892707778029011e-01,-1.426990539475552033e+01,-1.426900570857793049e+01,-4.752187173479328663e+01
3.399999999999995914e+00,2.308693389337618251e-01,-1.426948799806531376e+01,-1.426860792990935423e+01,-4.823446606654058399e+01
3.449999999999995737e+00,2.317286549191402423e-01,-1.426909115825704077e+01,-1.426823184227166230e+01,-4.894706130846806502e+01
3.499999999999995559e+00,2.325663993673371122e-01,-1.426871135955131997e+01,-1.426787361510312380e+01,-4.965965913199743653e+01
3.549999999999995381e+00,2.333818751304452821e-01,-1.426834926678623816e+01,-1.426753379102312991e+01,-5.037226111957363628e+01
3.599999999999995204e+00,2.341745970847484148e-01,-1.426800342425364931e+01,-1.426721070229934618e+01,-5.108486856883202165e+01
3.649999999999995026e+00,2.349442315068381304e-01,-1.426767308261471001e+01,-1.426690344819262002e+01,-5.179748258854066734e+01
3.699999999999994849e+00,2.356905774988353464e-01,-1.426735742697042930e+01,-1.426661108097843211e+01,-5.251010411389719224e+01
3.749999999999994671e+00,2.364135599364107776e-01,-1.426705525934939267e+01,-1.426633227691181638e+01,-5.322273389442708691e+01
3.799999999999994493e+00,2.371131867742909405e-01,-1.426676053293937052e+01,-1.426606090610149025e+01,-5.393537229423617418e+01
3.849999999999994316e+00,2.377896563522124695e-01,-1.426648728544478928e+01,-1.426581081586686750e+01,-5.464802018893048796e+01
3.899999999999994138e+00,2.384430874588847615e-01,-1.426622244470381418e+01,-1.426556901359714224e+01,-5.536067788005900780e+01
3.949999999999993960e+00,2.390737497395244160e-01,-1.426596265084322290e+01,-1.426533198856258267e+01,-5.607334535032052969e+01
3.999999999999993783e+00,2.396820601504471571e-01,-1.426572283176841260e+01,-1.426511452135748925e+01,-5.678602318149802386e+01
4.049999999999993605e+00,2.402682907764972786e-01,-1.426548131468338099e+01,-1.426489508405733098e+01,-5.749871101660614414e+01
4.099999999999993427e+00,2.408329335914491942e-01,-1.426526138146997447e+01,-1.426469673865502230e+01,-5.821140944286469221e+01
4.149999999999993250e+00,2.413763622471536696e-01,-1.426504025203403536e+01,-1.426449682337833025e+01,-5.892411802681068878e+01
4.199999999999993072e+00,2.418991592258779300e-01,-1.426483875333560825e+01,-1.426431595635688332e+01,-5.963683716749874009e+01
4.249999999999992895e+00,2.424017494116952054e-01,-1.426463523017849688e+01,-1.426413263999267933e+01,-6.034956633882184462e+01
4.299999999999992717e+00,2.428847380372543829e-01,-1.426444353604820847e+01,-1.426396054742264852e+01,-6.106230552699869918e+01
4.349999999999992539e+00,2.433486929855355196e-01,-1.426426838910057704e+01,-1.426380443415229671e+01,-6.177505499150544921e+01
4.399999999999992362e+00,2.437940664320457640e-01,-1.426408885461093590e+01,-1.426364348116442571e+01,-6.248781406078948919e+01
4.449999999999992184e+00,2.442215048687534085e-01,-1.426392006841418514e+01,-1.426349262997747758e+01,-6.320058262577349240e+01
4.499999999999992006e+00,2.446315948542198970e-01,-1.426376682224509729e+01,-1.426335673225963063e+01,-6.391336087690027767e+01
4.549999999999991829e+00,2.450247842826806799e-01,-1.426360722214411503e+01,-1.426321403271565380e+01,-6.462614804857902584e+01
4.599999999999991651e+00,2.454017395736853846e-01,-1.426345739997688788e+01,-1.426308044468588321e+01,-6.533894396328686582e+01
4.649999999999991473e+00,2.457629942064055995e-01,-1.426331374985016254e+01,-1.426295249521744246e+01,-6.605174839614664961e+01
4.699999999999991296e+00,2.461091092673956260e-01,-1.426318456677888591e+01,-1.426283845171789544e+01,-6.676456150942459544e+01
4.749999999999991118e+00,2.464405154290798539e-01,-1.426304699244034602e+01,-1.426271558627866121e+01,-6.747738245288492465e+01
4.799999999999990941e+00,2.467578542617934190e-01,-1.426291824953163534e+01,-1.426260091069892155e+01,-6.819021102652880018e+01
4.849999999999990763e+00,2.470616242351311720e-01,-1.426279473603311487e+01,-1.426249096605977762e+01,-6.890304699335710836e+01
4.899999999999990585e+00,2.473523280641781730e-01,-1.426267611354957943e+01,-1.426238540972053315e+01,-6.961589009520552906e+01
4.949999999999990408e+00,2.476304566050175904e-01,-1.426256204324311483e+01,-1.426228391470227486e+01,-7.032874006882684625e+01
4.999999999999990230e+00,2.478964901937509013e-01,-1.426245229788303348e+01,-1.426218626429430003e+01,-7.104159665013226288e+01
5.049999999999990052e+00,2.481509196077153201e-01,-1.426235587475559363e+01,-1.426210144534162971e+01,-7.175446001445608601e+01
5.099999999999989875e+00,2.483940932396829504e-01,-1.426224876416501530e+01,-1.426200559053304850e+01,-7.246732927903236998e+01
5.149999999999989697e+00,2.486265761082913084e-01,-1.426214921739946817e+01,-1.426191673453086040e+01,-7.318020425703373633e+01
5.199999999999989519e+00,2.488487734655238925e-01,-1.426205394338350452e+01,-1.426183174602627268e+01,-7.389308475684568123e+01
5.249999999999989342e+00,2.490611018311056080e-01,-1.426196256284612929e+01,-1.426175023448054802e+01,-7.460597055662240962e+01
5.299999999999989164e+00,2.492639629469932672e-01,-1.426187479183823292e+01,-1.426167193072234518e+01,-7.531886143509842668e+01
5.349999999999988987e+00,2.494577450523512707e-01,-1.426179039303523766e+01,-1.426159661092987996e+01,-7.603175717264483069e+01
5.399999999999988809e+00,2.496428239562315243e-01,-1.426170921604687614e+01,-1.426152413714299527e+01,-7.674465755454329496e+01
5.449999999999988631e+00,2.498194910148226755e-01,-1.426158829822283103e+01,-1.426141163116423982e+01,-7.745756030239584788e+01
5.499999999999988454e+00,2.499877192465418951e-01,-1.426149254826081325e+01,-1.426132432002909489e+01,-7.817046670157715482e+01
5.549999999999988276e+00,2.501479765876334360e-01,-1.426141440809658967e+01,-1.426125415075549796e+01,-7.888337716464090477e+01
5.599999999999988098e+00,2.503006375841267395e-01,-1.426135754442612757e+01,-1.426120488342963455e+01,-7.959629238086570524e+01
5.649999999999987921e+00,2.504462865772133506e-01,-1.426127528863508154e+01,-1.426112963964199487e+01,-8.030921049630437381e+01
5.699999999999987743e+00,2.505850719069197541e-01,-1.426124476651480322e+01,-1.426110598118509643e+01,-8.102213394930039669e+01
5.749999999999987566e+00,2.507173406560884166e-01,-1.426122576430960898e+01,-1.426109349556043959e+01,-8.173506296876671229e+01
5.799999999999987388e+00,2.508434208141050448e-01,-1.426121485795355071e+01,-1.426108877779553374e+01,-8.244799763150638228e+01
5.849999999999987210e+00,2.509636212966103175e-01,-1.426120928755481287e+01,-1.426108908707230682e+01,-8.316093789540163073e+01
5.899999999999987033e+00,2.510781607020167727e-01,-1.426130559627942240e+01,-1.426119105687401678e+01,-8.387388863581018938e+01
5.949999999999986855e+00,2.511880292850481866e-01,-1.426133847411015232e+01,-1.426122860552712091e+01,-8.458684569093267669e+01
5.999999999999986677e+00,2.512933091309143552e-01,-1.426133832375206012e+01,-1.426123304390619317e+01,-8.529980732727440795e+01
6.049999999999986500e+00,2.513941207774934017e-01,-1.426131092390975930e+01,-1.426121011226318025e+01,-8.601277206182332691e+01
6.099999999999986322e+00,2.514906000696917610e-01,-1.426126257721434953e+01,-1.426116609792215151e+01,-8.672573871139184121e+01
6.149999999999986144e+00,2.515828882213665407e-01,-1.426119902064930400e+01,-1.426110673249762861e+01,-8.743870637427262693e+01
6.199999999999985967e+00,2.516711264317592622e-01,-1.426112520702599618e+01,-1.426103696881560268e+01,-8.815167439641352587e+01
6.249999999999985789e+00,2.517552583146854261e-01,-1.426108562695828041e+01,-1.426100149507535342e+01,-8.886464454587850526e+01
6.299999999999985612e+00,2.518356074703155256e-01,-1.426101096090168063e+01,-1.426093061174605126e+01,-8.957761474476797048e+01
6.349999999999985434e+00,2.519123049527523528e-01,-1.426093612081474404e+01,-1.426085942333230783e+01,-9.029058485332626560e+01
6.399999999999985256e+00,2.519854867513783847e-01,-1.426086320801120344e+01,-1.426079002621257708e+01,-9.100355483192819861e+01
6.449999999999985079e+00,2.520552910236111277e-01,-1.426079351923912419e+01,-1.426072371496689151e+01,-9.171652470361792098e+01
6.499999999999984901e+00,2.521218552034354965e-01,-1.426072775380315072e+01,-1.426066118962332574e+01,-9.242949452712824154e+01
6.549999999999984723e+00,2.521853152691040378e-01,-1.426066621163020720e+01,-1.426060275156453905e+01,-9.314246437764408881e+01
6.599999999999984546e+00,2.522456973772384536e-01,-1.426056566159555317e+01,-1.426050527948741831e+01,-9.385543227861573712e+01
6.649999999999984368e+00,2.523029938268211425e-01,-1.426048554288316161e+01,-1.426042824643357854e+01,-9.456839925931031132e+01
6.699999999999984190e+00,2.523572264022184153e-01,-1.426042097801157560e+01,-1.426036674543617799e+01,-9.528136607563547500e+01
6.749999999999984013e+00,2.524086603021917785e-01,-1.426038293822323055e+01,-1.426033150432325769e+01,-9.599433378864667077e+01
6.799999999999983835e+00,2.524575823109461714e-01,-1.426031923149541569e+01,-1.426027030948666052e+01,-9.670730082821268070e+01
6.849999999999983658e+00,2.525039710956070715e-01,-1.426030483195126841e+01,-1.426025844316660773e+01,-9.742026968102558726e+01
6.899999999999983480e+00,2.525479878445693882e-01,-1.426030239512542508e+01,-1.426025837837646293e+01,-9.813324078403290684e+01
6.949999999999983302e+00,2.525897798506293590e-01,-1.426030862244881625e+01,-1.426026683044275600e+01,-9.884621442314929141e+01
6.999999999999983125e+00,2.526294838491415229e-01,-1.426032079877050052e+01,-1.426028109477198846e+01,-9.955919075908929017e+01
7.049999999999982947e+00,2.526672260392798242e-01,-1.426033676101176617e+01,-1.426029901882162854e+01,-1.002721698549497518e+02
7.099999999999982769e+00,2.527030457252835705e-01,-1.426045474363223242e+01,-1.426041892394622934e+01,-1.009851567724453645e+02
7.149999999999982592e+00,2.527377734040760493e-01,-1.426050755819264459e+01,-1.426047283051385151e+01,-1.016981474226762003e+02
7.199999999999982414e+00,2.527713303144337731e-01,-1.426052697736052011e+01,-1.426049342045016211e+01,-1.024111402146338747e+02
7.249999999999982236e+00,2.528036840123926710e-01,-1.426051896687699916e+01,-1.426048661317904021e+01,-1.031241338092797690e+02
7.299999999999982059e+00,2.528348249721801277e-01,-1.426049003955264816e+01,-1.426045889859286042e+01,-1.038371271702976060e+02
7.349999999999981881e+00,2.528647544527410918e-01,-1.426044606513049118e+01,-1.426041613564992971e+01,-1.045501195440735671e+02
7.399999999999981704e+00,2.528932810044537405e-01,-1.426043257048822355e+01,-1.426040404393651073e+01,-1.052631126460462667e+02
7.449999999999981526e+00,2.529206033187915703e-01,-1.426038111382628770e+01,-1.426035379151194959e+01,-1.059761043794232620e+02
7.499999999999981348e+00,2.529466961022849847e-01,-1.426032423276674344e+01,-1.426029813998325046e+01,-1.066890944982780951e+02
7.549999999999981171e+00,2.529716686802794823e-01,-1.426027281934738156e+01,-1.426024784676938673e+01,-1.074020831666674809e+02
7.599999999999980993e+00,2.529954381681917552e-01,-1.426021805435774681e+01,-1.426019428486983465e+01,-1.081150702998974538e+02
7.649999999999980815e+00,2.530181065189637257e-01,-1.426016869228002903e+01,-1.426014602392925745e+01,-1.088280560661606700e+02
7.699999999999980638e+00,2.530397416873889638e-01,-1.426012805181620280e+01,-1.426010641664777800e+01,-1.095410408335830539e+02
7.749999999999980460e+00,2.530602722028422180e-01,-1.426008469103195253e+01,-1.426006416051649950e+01,-1.102540245376192019e+02
7.799999999999980282e+00,2.530798149267258768e-01,-1.426004821051533611e+01,-1.426002866779145251e+01,-1.109670074054210858e+02
7.849999999999980105e+00,2.530983287412755245e-01,-1.425997437832595693e+01,-1.425995586451140795e+01,-1.116799876105228293e+02
7.899999999999979927e+00,2.531156656723608234e-01,-1.425992130137606395e+01,-1.425990396444497854e+01,-1.123929663386605569e+02
7.949999999999979750e+00,2.531317529843300496e-01,-1.425988122590485574e+01,-1.425986513859288607e+01,-1.131059443126438282e+02
7.999999999999979572e+00,2.531467576558718569e-01,-1.425986393854025991e+01,-1.425984893386871732e+01,-1.138189225048993052e+02
8.049999999999979394e+00,2.531607924269826393e-01,-1.425986923215794633e+01,-1.425985519738683571e+01,-1.145319019317360869e+02
8.099999999999980105e+00,2.531740746187503555e-01,-1.425984378612293213e+01,-1.425983050393116436e+01,-1.152448808388504631e+02
8.149999999999980815e+00,2.531864693912665998e-01,-1.425986041396375548e+01,-1.425984801919123868e+01,-1.159578614647761441e+02
8.199999999999981526e+00,2.531981674754886780e-01,-1.425989169806694257e+01,-1.425987999998272038e+01,-1.166708443515952638e+02
8.249999999999982236e+00,2.532091624410959807e-01,-1.425992540648058693e+01,-1.425991441151498051e+01,-1.173838296269536841e+02
8.299999999999982947e+00,2.532195342363719459e-01,-1.425996207990257858e+01,-1.425995170810730173e+01,-1.180968173591535475e+02
8.349999999999983658e+00,2.532292601970485557e-01,-1.426010216663254049e+01,-1.426009244067186366e+01,-1.188098127415244960e+02
8.399999999999984368e+00,2.532391352576413013e-01,-1.426017391765023312e+01,-1.426016404258963988e+01,-1.195228115623464049e+02
8.449999999999985079e+00,2.532490213481385921e-01,-1.426021042982612208e+01,-1.426020054373562473e+01,-1.202358121977472223e+02
8.499999999999985789e+00,2.532588297056505011e-01,-1.426021787735307456e+01,-1.426020806899556348e+01,-1.209488132832573655e+02
8.549999999999986500e+00,2.532684966641998159e-01,-1.426020298856716728e+01,-1.426019332160861808e+01,-1.216618137657271603e+02
8.599999999999987210e+00,2.532779719233753113e-01,-1.426017182671917993e+01,-1.426016235146000355e+01,-1.223748128818039476e+02
8.649999999999987921e+00,2.532870113035856630e-01,-1.426017083541832164e+01,-1.426016179603811196e+01,-1.230878123841946632e+02
8.699999999999988631e+00,2.532957698306832484e-01,-1.426013045135349344e+01,-1.426012169282639519e+01,-1.238008101482352430e+02
8.749999999999989342e+00,2.533041778084194062e-01,-1.426008404343848035e+01,-1.426007563546074408e+01,-1.245138059424294426e+02
8.799999999999990052e+00,2.533123009162758232e-01,-1.426004234283526095e+01,-1.426003421972740526e+01,-1.252267999364633511e+02
8.849999999999990763e+00,2.533200173726370963e-01,-1.425999703746879455e+01,-1.425998932101243355e+01,-1.259397920718804187e+02
8.899999999999991473e+00,2.533273899707915167e-01,-1.425995663846196493e+01,-1.425994926586380984e+01,-1.266527825312053750e+02
8.949999999999992184e+00,2.533344502303834789e-01,-1.425992447738334157e+01,-1.425991741712375038e+01,-1.273657716948149528e+02
8.999999999999992895e+00,2.533410887867252326e-01,-1.425988953877537213e+01,-1.425988290021903104e+01,-1.280787595331973705e+02
9.049999999999993605e+00,2.533473962463462792e-01,-1.425986103290774132e+01,-1.425985472544812005e+01,-1.287917462773831403e+02
9.099999999999994316e+00,2.533532993613977768e-01,-1.425979462024564448e+01,-1.425978871713059348e+01,-1.295047301052803448e+02
9.149999999999995026e+00,2.533586178838752589e-01,-1.425974873041431934e+01,-1.425974341189184180e+01,-1.302177122232785962e+02
9.199999999999995737e+00,2.533632517800577522e-01,-1.425971586099233690e+01,-1.425971122709615457e+01,-1.309306933824320254e+02
9.249999999999996447e+00,2.533673405600820883e-01,-1.425970555140546914e+01,-1.425970146262544525e+01,-1.316436745712222773e+02
9.299999999999997158e+00,2.533709713842830502e-01,-1.425971754954038673e+01,-1.425971391871618543e+01,-1.323566568178751197e+02
9.349999999999997868e+00,2.533743404924843068e-01,-1.425969830872888267e+01,-1.425969493962068135e+01,-1.330696383642033425e+02
9.399999999999998579e+00,2.533772883346146476e-01,-1.425972134096402399e+01,-1.425971839312189360e+01,-1.337826214834094287e+02
9.449999999999999289e+00,2.533799832004158814e-01,-1.425975871597437816e+01,-1.425975602110857743e+01,-1.344956067243423377e+02
9.500000000000000000e+00,2.533823985432329118e-01,-1.425979836137446632e+01,-1.425979594603164990e+01,-1.352085942270682324e+02
9.550000000000000711e+00,2.533845944862518906e-01,-1.425984078863913851e+01,-1.425983859269611997e+01,-1.359215840705571736e+02
9.600000000000001421e+00,2.533865282736588731e-01,-1.425998684853056808e+01,-1.425998491474316054e+01,-1.366345814791962994e+02
9.650000000000002132e+00,2.533889803442964661e-01,-1.426006400908186933e+01,-1.426006155701123213e+01,-1.373475822275797782e+02
9.700000000000002842e+00,2.533917945542561445e-01,-1.426010562330832698e+01,-1.426010280909836681e+01,-1.380605846945352084e+02
9.750000000000003553e+00,2.533948653224412095e-01,-1.426011788872730257e+01,-1.426011481795911706e+01,-1.387735875182034135e+02
9.800000000000004263e+00,2.533981131888650706e-01,-1.426010757592094969e+01,-1.426010432805452588e+01,-1.394865896491330375e+02
9.850000000000004974e+00,2.534014727064182737e-01,-1.426008076346538012e+01,-1.426007740394782708e+01,-1.401995903277887408e+02
9.900000000000005684e+00,2.534046841431983332e-01,-1.426008411882806470e+01,-1.426008090739128420e+01,-1.409125913222933946e+02
9.950000000000006395e+00,2.534078898926874768e-01,-1.426004770451848991e+01,-1.426004449876900004e+01,-1.416255905017698353e+02
1.000000000000000711e+01,2.534110075896719438e-01,-1.426000510735066129e+01,-1.426000198965367716e+01,-1.423385876394403908e+02
1.005000000000000782e+01,2.534140898810776643e-01,-1.425996701256082488e+01,-1.425996393026941966e+01,-1.430515829077770320e+02
1.010000000000000853e+01,2.534170038743054909e-01,-1.425992519583013340e+01,-1.425992228183690536e+01,-1.437645762535753136e+02
1.015000000000000924e+01,2.534198007735838365e-01,-1.425988810574178345e+01,-1.425988530884250594e+01,-1.444775678619631378e+02
1.020000000000000995e+01,2.534225011700624308e-01,-1.425985909943601726e+01,-1.425985639903953839e+01,-1.451905581165384547e+02
1.025000000000001066e+01,2.534249862524416419e-01,-1.425982718485680323e+01,-1.425982469977442335e+01,-1.459035469906989135e+02
1.030000000000001137e+01,2.534273364675805329e-01,-1.425980155377978065e+01,-1.425979920356464170e+01,-1.466165347181727725e+02
1.035000000000001208e+01,2.534294694133982784e-01,-1.425973781052783096e+01,-1.425973567758201277e+01,-1.473295194757533579e+02
1.040000000000001279e+01,2.534311953013541063e-01,-1.425969447190987971e+01,-1.425969274602192449e+01,-1.480425024734608996e+02
1.045000000000001350e+01,2.534324064130544785e-01,-1.425966411318730920e+01,-1.425966290207560938e+01,-1.487554844680085466e+02
1.050000000000001421e+01,2.534332339104293230e-01,-1.425965618292068449e+01,-1.425965535542330898e+01,-1.494684664496571997e+02
1.055000000000001492e+01,2.534337572364271374e-01,-1.425967044789241633e+01,-1.425966992456641869e+01,-1.501814494487258287e+02
1.060000000000001563e+01,2.534341659679309466e-01,-1.425965336733318445e+01,-1.425965295860168069e+01,-1.508944317083609974e+02
1.065000000000001634e+01,2.534342933940207931e-01,-1.425967850775579215e+01,-1.425967838032970292e+01,-1.516074155063226954e+02
1.070000000000001705e+01,2.534343009381139211e-01,-1.425971788476415902e+01,-1.425971787722006567e+01,-1.523204013930167946e+02
1.075000000000001776e+01,2.534341559960266999e-01,-1.425975943092883469e+01,-1.425975957587092147e+01,-1.530333895095053549e+02
1.080000000000001847e+01,2.534339126482264004e-01,-1.425980369161590389e+01,-1.425980393496370446e+01,-1.537463799374339430e+02
1.085000000000001918e+01,2.534335222587126291e-01,-1.425995160140173290e+01,-1.425995199179124739e+01,-1.544593779078935540e+02
1.090000000000001990e+01,2.534337605226851253e-01,-1.426003044266019693e+01,-1.426003020439622482e+01,-1.551723791917625874e+02
1.095000000000002061e+01,2.534344660140833705e-01,-1.426007362107897158e+01,-1.426007291558757295e+01,-1.558853821673251332e+02
1.100000000000002132e+01,2.534355280704838065e-01,-1.426008735707439179e+01,-1.426008629501799163e+01,-1.565983854731224483e+02
1.105000000000002203e+01,2.534368622588690778e-01,-1.426007843079410442e+01,-1.426007709660571976e+01,-1.573113880604737744e+02
1.110000000000002274e+01,2.534383987105429670e-01,-1.426005291886654724e+01,-1.426005138241487380e+01,-1.580243891699654171e+02
1.115000000000002345e+01,2.534398732945092880e-01,-1.426005749453614513e+01,-1.426005601995217908e+01,-1.587373905701082890e+02
1.120000000000002416e+01,2.534414246163877449e-01,-1.426002225795215139e+01,-1.426002070663027332e+01,-1.594503901316840029e+02
1.125000000000002487e+01,2.534429660255561600e-01,-1.425998076963097638e+01,-1.425997922822180719e+01,-1.601633876287563965e+02
1.130000000000002558e+01,2.534445465809173625e-01,-1.425994373062726694e+01,-1.425994215007190569e+01,-1.608763832347324012e+02
1.135000000000002629e+01,2.534460299210787859e-01,-1.425990291391174658e+01,-1.425990143057158477e+01,-1.615893768970878455e+02
1.140000000000002700e+01,2.534474636979469064e-01,-1.425986676856273760e+01,-1.425986533478586971e+01,-1.623023688017391066e+02
1.145000000000002771e+01,2.534488654354090653e-01,-1.425983866284918200e+01,-1.425983726111171990e+01,-1.630153593331440902e+02
1.150000000000002842e+01,2.534501132195612905e-01,-1.425980761089938476e+01,-1.425980636311523320e+01,-1.637283484659049009e+02
1.155000000000002913e+01,2.534512845600513375e-01,-1.425978281726917274e+01,-1.425978164592868325e+01,-1.644413364354278997e+02
1.160000000000002984e+01,2.534522942572811077e-01,-1.425971985721827373e+01,-1.425971884752104479e+01,-1.651543214185915929e+02
1.165000000000003055e+01,2.534529500246984757e-01,-1.425967726028986249e+01,-1.425967660452244523e+01,-1.658673046258386705e+02
1.170000000000003126e+01,2.534531413889445361e-01,-1.425964760701133471e+01,-1.425964741564708937e+01,-1.665802868148249729e+02
1.175000000000003197e+01,2.534529971861059217e-01,-1.425964036756873732e+01,-1.425964051177157543e+01,-1.672932689774062283e+02
1.180000000000003268e+01,2.534525946246093397e-01,-1.425965530255505165e+01,-1.425965570511654867e+01,-1.680062521450954875e+02
1.185000000000003340e+01,2.534521210022522286e-01,-1.425963885954775634e+01,-1.425963933317011367e+01,-1.687192345616952309e+02
1.190000000000003411e+01,2.534514076719743270e-01,-1.425966460704329997e+01,-1.425966532037357837e+01,-1.694322185053776764e+02
1.195000000000003482e+01,2.534506139825203341e-01,-1.425970455722639052e+01,-1.425970535091584424e+01,-1.701452045269284383e+02
1.200000000000003553e+01,2.534497055161202272e-01,-1.425974668706874127e+01,-1.425974759553514204e+01,-1.708581927697482854e+02
1.205000000000003624e+01,2.534487346136532482e-01,-1.425979147471232800e+01,-1.425979244561479575e+01,-1.715711833143863885e+02
1.210000000000003695e+01,2.534476506287550168e-01,-1.425993989251902150e+01,-1.425994097650391979e+01,-1.722841813929972261e+02
1.215000000000003766e+01,2.534472280518851872e-01,-1.426001923873961985e+01,-1.426001966131648935e+01,-1.729971827775110569e+02
1.220000000000003837e+01,2.534473037082892732e-01,-1.426006288896549634e+01,-1.426006281330909253e+01,-1.737101858463029203e+02
1.225000000000003908e+01,2.534477654932286717e-01,-1.426007708051419876e+01,-1.426007661872925958e+01,-1.744231892385436993e+02
1.230000000000003979e+01,2.534485277823471105e-01,-1.426006858093361274e+01,-1.426006781864449380e+01,-1.751361919053012741e+02
1.235000000000004050e+01,2.534495191718868501e-01,-1.426004347958477680e+01,-1.426004248819523745e+01,-1.758491930878909955e+02
1.240000000000004121e+01,2.534504742045526893e-01,-1.426004843447055137e+01,-1.426004747943788509e+01,-1.765621945545818505e+02
1.245000000000004192e+01,2.534515303383589324e-01,-1.426001357066013497e+01,-1.426001251452632879e+01,-1.772751941769810458e+02
1.250000000000004263e+01,2.534525998697558791e-01,-1.425997243721478114e+01,-1.425997136768338436e+01,-1.779881917293104152e+02
1.255000000000004334e+01,2.534537306998648210e-01,-1.425993574454698098e+01,-1.425993461371687232e+01,-1.787011873857076409e+02
1.260000000000004405e+01,2.534547853487310043e-01,-1.425989524093371053e+01,-1.425989418628484451e+01,-1.794141810931054692e+02
1.265000000000004476e+01,2.534558105623725410e-01,-1.425985941553553182e+01,-1.425985839032188984e+01,-1.801271730386686158e+02
1.270000000000004547e+01,2.534568229312961218e-01,-1.425983160207722200e+01,-1.425983058970829909e+01,-1.808401636064035642e+02
1.275000000000004619e+01,2.534576994682262163e-01,-1.425980085875342596e+01,-1.425979998221649581e+01,-1.815531527728043102e+02
1.280000000000004690e+01,2.534585169499350976e-01,-1.425977633088055541e+01,-1.425977551339884641e+01,-1.822661407718666169e+02
1.285000000000004761e+01,2.534591892982768213e-01,-1.425971361489118827e+01,-1.425971294254284594e+01,-1.829791257802628479e+02
1.290000000000004832e+01,2.534595234497936111e-01,-1.425967129780142351e+01,-1.425967096364990638e+01,-1.836921090110013779e+02
1.295000000000004903e+01,2.534594081927518672e-01,-1.425964189409623017e+01,-1.425964200935327142e+01,-1.844050912209632429e+02
1.300000000000004974e+01,2.534589716899026124e-01,-1.425963488393791145e+01,-1.425963532044076132e+01,-1.851180734016629970e+02
1.305000000000005045e+01,2.534582904843407647e-01,-1.425965006004585511e+01,-1.425965074125141641e+01,-1.858310565858708401e+02
1.310000000000005116e+01,2.534575512418991705e-01,-1.425963383291544240e+01,-1.425963457215788388e+01,-1.865440390167590579e+02
1.315000000000005187e+01,2.534565845591559285e-01,-1.425965978976337034e+01,-1.425966075644611308e+01,-1.872570229729299740e+02
1.320000000000005258e+01,2.534555495373320699e-01,-1.425969996713802956e+01,-1.425970100215985426e+01,-1.879700090063086861e+02
1.325000000000005329e+01,2.534544109688452451e-01,-1.425974227528356231e+01,-1.425974341385204980e+01,-1.886829972586413362e+02
1.330000000000005400e+01,2.534532206747349137e-01,-1.425978726078899683e+01,-1.425978845108310722e+01,-1.893959878119748907e+02
1.335000000000005471e+01,2.534519275070095667e-01,-1.425993588095210640e+01,-1.425993717411983219e+01,-1.901089858991902304e+02
1.340000000000005542e+01,2.534513055676920201e-01,-1.426001539243346983e+01,-1.426001601437278765e+01,-1.908219872907512240e+02
1.345000000000005613e+01,2.534511912347637841e-01,-1.426005921148567523e+01,-1.426005932581860414e+01,-1.915349903656584161e+02
1.350000000000005684e+01,2.534514718094360020e-01,-1.426007356858436204e+01,-1.426007328800968921e+01,-1.922479937635129943e+02
1.355000000000005755e+01,2.534520612955439844e-01,-1.426006521461094678e+01,-1.426006462512483886e+01,-1.929609964347574191e+02
1.360000000000005826e+01,2.534528880157246866e-01,-1.426004025711220358e+01,-1.426003943039202326e+01,-1.936739976208928624e+02
1.365000000000005898e+01,2.534536861762911042e-01,-1.426004535502725190e+01,-1.426004455686668493e+01,-1.943869990904836413e+02
1.370000000000005969e+01,2.534545926539359950e-01,-1.426001062153940246e+01,-1.426000971506175752e+01,-1.950999987150829895e+02
1.375000000000006040e+01,2.534555195324794674e-01,-1.425996961381407857e+01,-1.425996868693553488e+01,-1.958129962688951480e+02
1.380000000000006111e+01,2.534565142809069860e-01,-1.425993304625324321e+01,-1.425993205150481558e+01,-1.965259919264593691e+02
1.385000000000006182e+01,2.534574391838818053e-01,-1.425989264643003374e+01,-1.425989172152705819e+01,-1.972389856338779168e+02
1.390000000000006253e+01,2.534583407474763628e-01,-1.425985694014249638e+01,-1.425985603857890105e+01,-1.979519775793214365e+02
1.395000000000006324e+01,2.534592351495406626e-01,-1.425982923393661927e+01,-1.425982833953455575e+01,-1.986649681466162178e+02
1.400000000000006395e+01,2.534599992331407203e-01,-1.425979858638564757e+01,-1.425979782230204762e+01,-1.993779573118519011e+02
1.405000000000006466e+01,2.534607094774147251e-01,-1.425977416260040265e+01,-1.425977345235612859e+01,-2.000909453097376343e+02
1.410000000000006537e+01,2.534612796551362068e-01,-1.425971154500609472e+01,-1.425971097482837280e+01,-2.008039303168102094e+02
1.415000000000006608e+01,2.534615164006914778e-01,-1.425966931342255783e+01,-1.425966907667700312e+01,-2.015169135457357754e+02
1.420000000000006679e+01,2.534613082986694743e-01,-1.425963999599649767e+01,-1.425964020409852040e+01,-2.022298957536376349e+02
1.425000000000006750e+01,2.534607831705941172e-01,-1.425963306546094422e+01,-1.425963359058902036e+01,-2.029428779320387832e+02
1.430000000000006821e+01,2.534600175146273782e-01,-1.425964832040722285e+01,-1.425964908606318993e+01,-2.036558611137151047e+02
1.435000000000006892e+01,2.534591977008633368e-01,-1.425963218360330664e+01,-1.425963300341707019e+01,-2.043688435427090440e+02
1.440000000000006963e+01,2.534581542520387698e-01,-1.425965820690461605e+01,-1.425965925035344029e+01,-2.050818274965031094e+02
1.445000000000007034e+01,2.534570459267020404e-01,-1.425969845694914540e+01,-1.425969956527448268e+01,-2.057948135276758990e+02
1.450000000000007105e+01,2.534558375220040682e-01,-1.425974083719529162e+01,-1.425974204559998881e+01,-2.065078017779403581e+02
1.455000000000007176e+01,2.534545806428127324e-01,-1.425978587892734595e+01,-1.425978713580653690e+01,-2.072207923287659241e+02
1.460000000000007248e+01,2.534532240418420623e-01,-1.425993456826258132e+01,-1.425993592486355155e+01,-2.079337904137800308e+02
1.465000000000007319e+01,2.534525415546399763e-01,-1.426001413999908962e+01,-1.426001482248629237e+01,-2.086467918032671776e+02
1.470000000000007390e+01,2.534523695102817720e-01,-1.426005802173740378e+01,-1.426005819378176120e+01,-2.093597948763984107e+02
1.475000000000007461e+01,2.534525950695354357e-01,-1.426007241580143869e+01,-1.426007219024218564e+01,-2.100727982716292104e+02
1.480000000000007532e+01,2.534531321899918810e-01,-1.426006412436621673e+01,-1.426006358724576017e+01,-2.107858009407270572e+02
1.485000000000007603e+01,2.534539089536335110e-01,-1.426003922061893725e+01,-1.426003844385529540e+01,-2.114988021249943699e+02
1.490000000000007674e+01,2.534546594773396944e-01,-1.426004436578886825e+01,-1.426004361526516284e+01,-2.122118035927601056e+02
1.495000000000007745e+01,2.534555205434950720e-01,-1.426000967472898751e+01,-1.426000881366283224e+01,-2.129248032154303871e+02
1.500000000000007816e+01,2.534564041393422285e-01,-1.425996870446802944e+01,-1.425996782087218229e+01,-2.136378007670579393e+02
1.505000000000007887e+01,2.534573576209459556e-01,-1.425993216834142530e+01,-1.425993121485982229e+01,-2.143507964219933797e+02
1.510000000000007958e+01,2.534582431905442745e-01,-1.425989183534420590e+01,-1.425989094977460780e+01,-2.150637901281909876e+02
1.515000000000008029e+01,2.534591071953147257e-01,-1.425985615241992299e+01,-1.425985528841515304e+01,-2.157767820718072187e+02
1.520000000000008100e+01,2.534599658659713040e-01,-1.425982849559579790e+01,-1.425982763692514155e+01,-2.164897726379163601e+02
1.525000000000008171e+01,2.534606958093229556e-01,-1.425979786552936268e+01,-1.425979713558601070e+01,-2.172027618012494941e+02
1.530000000000008242e+01,2.534613736255464933e-01,-1.425977347415806840e+01,-1.425977279634184569e+01,-2.179157497971411601e+02
1.535000000000008313e+01,2.534619128055131121e-01,-1.425971089383571844e+01,-1.425971035465575198e+01,-2.186287348026529855e+02
1.540000000000008384e+01,2.534621199676880821e-01,-1.425966867439270835e+01,-1.425966846723053294e+01,-2.193417180292104547e+02
1.545000000000008455e+01,2.534618836112484397e-01,-1.425963940122547413e+01,-1.425963963758191433e+01,-2.200547002356281610e+02
1.550000000000008527e+01,2.534613316533078642e-01,-1.425963251481867466e+01,-1.425963306677661535e+01,-2.207676824133270088e+02
1.555000000000008598e+01,2.534605403811509561e-01,-1.425964776563425573e+01,-1.425964855690641286e+01,-2.214806655928808823e+02
1.560000000000008669e+01,2.534596961596107256e-01,-1.425963165605542393e+01,-1.425963250027696461e+01,-2.221936480199051971e+02
1.565000000000008740e+01,2.534586294075851787e-01,-1.425965771418325012e+01,-1.425965878093527550e+01,-2.229066319723663696e+02
1.570000000000008811e+01,2.534574988753674485e-01,-1.425969797853013787e+01,-1.425969910906235505e+01,-2.236196180018250743e+02
1.575000000000008882e+01,2.534562692649894311e-01,-1.425974037847185016e+01,-1.425974160808222813e+01,-2.243326062503590492e+02
1.580000000000008953e+01,2.534549921528390648e-01,-1.425978544750020838e+01,-1.425978672461235952e+01,-2.250455967998462370e+02
1.585000000000009024e+01,2.534536162952965022e-01,-1.425993416253391821e+01,-1.425993553839145989e+01,-2.257585948838304546e+02
1.590000000000009095e+01,2.534529154480593682e-01,-1.426001374923411724e+01,-1.426001445008135349e+01,-2.264715962721394078e+02
1.595000000000009166e+01,2.534527258716224862e-01,-1.426005764347504723e+01,-1.426005783305148356e+01,-2.271845993438896016e+02
1.600000000000009237e+01,2.534529347422246892e-01,-1.426007206303894925e+01,-1.426007185416834666e+01,-2.278976027381709457e+02
1.605000000000009308e+01,2.534534558932490245e-01,-1.426006378520738771e+01,-1.426006326405636315e+01,-2.286106054062803139e+02
1.610000000000009379e+01,2.534542174949445115e-01,-1.426003889353376053e+01,-1.426003813193206504e+01,-2.293236065893552791e+02
1.615000000000009450e+01,2.534549536013778193e-01,-1.426004405431487498e+01,-1.426004331820844229e+01,-2.300366080559645923e+02
1.620000000000009521e+01,2.534558009007765178e-01,-1.426000937744841579e+01,-1.426000853014901715e+01,-2.307496076775376252e+02
1.625000000000009592e+01,2.534566713630254653e-01,-1.425996842469994164e+01,-1.425996755423769358e+01,-2.314626052283103945e+02
1.630000000000009663e+01,2.534576123522972457e-01,-1.425993190734932448e+01,-1.425993096636005220e+01,-2.321756008826885704e+02
1.635000000000009734e+01,2.534584860464519918e-01,-1.425989157424089626e+01,-1.425989070054674102e+01,-2.328885945877064785e+02
1.640000000000009805e+01,2.534593387477415694e-01,-1.425985589724984060e+01,-1.425985504454855146e+01,-2.336015865298676601e+02
1.645000000000009877e+01,2.534601865572948531e-01,-1.425982825434177137e+01,-1.425982740653221725e+01,-2.343145770947751885e+02
1.650000000000009948e+01,2.534609062599113560e-01,-1.425979764385344950e+01,-1.425979692415083377e+01,-2.350275662572652493e+02
1.655000000000010019e+01,2.534615742485598067e-01,-1.425977326573693027e+01,-1.425977259774828099e+01,-2.357405542525634417e+02
1.660000000000010090e+01,2.534621040673912251e-01,-1.425971068088608540e+01,-1.425971015106725481e+01,-2.364535392567889005e+02
1.665000000000010161e+01,2.534623022898782607e-01,-1.425966848834303136e+01,-1.425966829012054404e+01,-2.371665224829835665e+02
1.670000000000010232e+01,2.534620574426380557e-01,-1.425963920639865101e+01,-1.425963945124589038e+01,-2.378795046881507176e+02
1.675000000000010303e+01,2.534614973611771238e-01,-1.425963232175497986e+01,-1.425963288183644018e+01,-2.385924868643199375e+02
1.680000000000010374e+01,2.534606983815804182e-01,-1.425964760401196330e+01,-1.425964840299156045e+01,-2.393054700435001223e+02
1.685000000000010445e+01,2.534598468395553028e-01,-1.425963149238430461e+01,-1.425963234392632906e+01,-2.400184524696613835e+02
1.690000000000010516e+01,2.534587730522201987e-01,-1.425965755951892611e+01,-1.425965863330626071e+01,-2.407314364214246609e+02
1.695000000000010587e+01,2.534576358587710687e-01,-1.425969783300463511e+01,-1.425969897019808386e+01,-2.414444224502683198e+02
1.700000000000010658e+01,2.534563998481657587e-01,-1.425974024388495387e+01,-1.425974147989555973e+01,-2.421574106984731714e+02
1.705000000000010729e+01,2.534551166619685159e-01,-1.425978531000114913e+01,-1.425978659318734643e+01,-2.428704012471594353e+02
1.710000000000010800e+01,2.534537349297766307e-01,-1.425993402512341923e+01,-1.425993540685561101e+01,-2.435833993301478131e+02
1.715000000000010871e+01,2.534530285303759900e-01,-1.426001362645942017e+01,-1.426001433285882136e+01,-2.442964007178701706e+02
1.720000000000010942e+01,2.534528336716435071e-01,-1.426005752369254687e+01,-1.426005771855127868e+01,-2.450094037889135166e+02
1.725000000000011013e+01,2.534530375352580522e-01,-1.426007195421454377e+01,-1.426007175035092978e+01,-2.457224071827606338e+02
1.730000000000011084e+01,2.534535539344224264e-01,-1.426006367943803887e+01,-1.426006316303887367e+01,-2.464354098503333432e+02
1.735000000000011156e+01,2.534543109844253350e-01,-1.426003878479018816e+01,-1.426003802774018503e+01,-2.471484110325228585e+02
1.740000000000011227e+01,2.534550427341670797e-01,-1.426004395391318447e+01,-1.426004322216344278e+01,-2.478614124984687805e+02
1.745000000000011298e+01,2.534558859093101746e-01,-1.426000928152066294e+01,-1.426000843834551901e+01,-2.485744121193696685e+02
1.750000000000011369e+01,2.534567524814660411e-01,-1.425996833079633497e+01,-1.425996746422417871e+01,-2.492874096693373360e+02
1.755000000000011440e+01,2.534576897520319783e-01,-1.425993182000019033e+01,-1.425993088272962517e+01,-2.500004053230667864e+02
1.760000000000011511e+01,2.534585598199280976e-01,-1.425989147426851034e+01,-1.425989060420061350e+01,-2.507133990267122954e+02
1.765000000000011582e+01,2.534594090684501588e-01,-1.425985582113622563e+01,-1.425985497188770346e+01,-2.514263909685205931e+02
1.770000000000011653e+01,2.534602537037380920e-01,-1.425982818202287916e+01,-1.425982733738759123e+01,-2.521393815329864481e+02
1.775000000000011724e+01,2.534609703011037607e-01,-1.425979756846638402e+01,-1.425979685186901769e+01,-2.528523706948124072e+02
1.780000000000011795e+01,2.534616353132251865e-01,-1.425977319032005397e+01,-1.425977252530793216e+01,-2.535653586893162981e+02
1.785000000000011866e+01,2.534621622661109575e-01,-1.425971061672563422e+01,-1.425971008977274934e+01,-2.542783436931996732e+02
1.790000000000011937e+01,2.534623578347015016e-01,-1.425966842467802564e+01,-1.425966822910943499e+01,-2.549913269188649849e+02
1.795000000000012008e+01,2.534621104922263335e-01,-1.425963914421184775e+01,-1.425963939155432314e+01,-2.557043091234180565e+02
1.800000000000012079e+01,2.534615479350044720e-01,-1.425963226403686335e+01,-1.425963282659408549e+01,-2.564172912991771227e+02
1.805000000000012150e+01,2.534607466264528486e-01,-1.425964753098780413e+01,-1.425964833229635609e+01,-2.571302744770350728e+02
1.810000000000012221e+01,2.534598928143709240e-01,-1.425963144298319207e+01,-1.425963229679527444e+01,-2.578432569029963020e+02
1.815000000000012292e+01,2.534588169249752387e-01,-1.425965750087411266e+01,-1.425965857676350801e+01,-2.585562408539293529e+02
1.820000000000012363e+01,2.534576776785595342e-01,-1.425969777172130470e+01,-1.425969891096772102e+01,-2.592692268817618242e+02
1.825000000000012434e+01,2.534564397583126127e-01,-1.425974019852360897e+01,-1.425974143644385528e+01,-2.599822151296082211e+02
1.830000000000012506e+01,2.534551547003253691e-01,-1.425978525750742598e+01,-1.425978654256541311e+01,-2.606952056775416509e+02
1.835000000000012577e+01,2.534537712056131320e-01,-1.425993397745657099e+01,-1.425993536095128356e+01,-2.614082037599091564e+02
1.840000000000012648e+01,2.534530631494973374e-01,-1.426001358271817843e+01,-1.426001429077429350e+01,-2.621212051471011932e+02
1.845000000000012719e+01,2.534528667032749927e-01,-1.426005748805019913e+01,-1.426005768449642197e+01,-2.628342082179498789e+02
1.850000000000012790e+01,2.534530690622918137e-01,-1.426007191018168996e+01,-1.426007170782267330e+01,-2.635472116110999536e+02
1.855000000000012861e+01,2.534535839760344023e-01,-1.426006364380581815e+01,-1.426006312889207628e+01,-2.642602142783765089e+02
1.860000000000012932e+01,2.534543396467522358e-01,-1.426003874758468903e+01,-1.426003799191397192e+01,-2.649732154600850436e+02
1.865000000000013003e+01,2.534550699766033866e-01,-1.426004391647050618e+01,-1.426004318614065447e+01,-2.656862169255787194e+02
1.870000000000013074e+01,2.534559118694262314e-01,-1.426000924934428582e+01,-1.426000840745146370e+01,-2.663992165461531272e+02
1.875000000000013145e+01,2.534567771470522257e-01,-1.425996829809602140e+01,-1.425996743281839585e+01,-2.671122140957803026e+02
1.880000000000013216e+01,2.534577132509620023e-01,-1.425993178891247659e+01,-1.425993085280856754e+01,-2.678252097491220525e+02
1.885000000000013287e+01,2.534585822267705346e-01,-1.425989145896749832e+01,-1.425989058999168968e+01,-2.685382034530946385e+02
1.890000000000013358e+01,2.534594304186187919e-01,-1.425985578641168949e+01,-1.425985493821984207e+01,-2.692511953942233731e+02
1.895000000000013429e+01,2.534602740289402245e-01,-1.425982815686560556e+01,-1.425982731325528441e+01,-2.699641859584563122e+02
1.900000000000013500e+01,2.534609896373986593e-01,-1.425979753671105144e+01,-1.425979682110259361e+01,-2.706771751196833975e+02
1.905000000000013571e+01,2.534616537906266287e-01,-1.425977317509408770e+01,-1.425977251094085929e+01,-2.713901631142848601e+02
1.910000000000013642e+01,2.534621798869091114e-01,-1.425971059700980170e+01,-1.425971007091351872e+01,-2.721031481180390301e+02
1.915000000000013713e+01,2.534623745515243720e-01,-1.425966840064377550e+01,-1.425966820597916040e+01,-2.728161313434065960e+02
1.920000000000013785e+01,2.534621264338748903e-01,-1.425963912872704320e+01,-1.425963937684469229e+01,-2.735291135479606055e+02
1.925000000000013856e+01,2.534615632125563622e-01,-1.425963224804321072e+01,-1.425963281126452920e+01,-2.742420957235841001e+02
1.930000000000013927e+01,2.534607611744330580e-01,-1.425964751460419500e+01,-1.425964831664231802e+01,-2.749550789013524650e+02
1.935000000000013998e+01,2.534599066640452758e-01,-1.425963141617168084e+01,-1.425963227068206862e+01,-2.756680613266714772e+02
1.940000000000014069e+01,2.534588301048529835e-01,-1.425965747422506169e+01,-1.425965855078425371e+01,-2.763810452769419044e+02
1.945000000000014140e+01,2.534576902396719067e-01,-1.425969775917651106e+01,-1.425969889904169285e+01,-2.770940313047659629e+02
1.950000000000014211e+01,2.534564517413547824e-01,-1.425974017226335988e+01,-1.425974141076167712e+01,-2.778070195518774312e+02
1.955000000000014282e+01,2.534551661763746466e-01,-1.425978525022657273e+01,-1.425978653579155342e+01,-2.785200100999537085e+02
1.960000000000014353e+01,2.534537821484826869e-01,-1.425993397197664692e+01,-1.425993535600453832e+01,-2.792330081825804200e+02
1.965000000000014424e+01,2.534530736074774859e-01,-1.426001357527067626e+01,-1.426001428381168168e+01,-2.799460095698849500e+02
1.970000000000014495e+01,2.534528766270023326e-01,-1.426005747391495682e+01,-1.426005767089543141e+01,-2.806590126405611727e+02
1.975000000000014566e+01,2.534530785109159745e-01,-1.426007190773963806e+01,-1.426007170585572403e+01,-2.813720160340642451e+02
1.980000000000014637e+01,2.534535930070385690e-01,-1.426006363076920991e+01,-1.426006311627308776e+01,-2.820850187011065486e+02
1.985000000000014708e+01,2.534543482014471327e-01,-1.426003874355692780e+01,-1.426003798836251946e+01,-2.827980198830900349e+02
1.990000000000014779e+01,2.534550781138661946e-01,-1.426004391170267738e+01,-1.426004318179025887e+01,-2.835110213487627675e+02
1.995000000000014850e+01,2.534559196867641195e-01,-1.426000923984781288e+01,-1.426000839827491440e+01,-2.842240209691822770e+02
2.000000000000014921e+01,2.534567845798674779e-01,-1.425996829449378467e+01,-1.425996742960068175e+01,-2.849370185190138614e+02


==> data/cavity_moderate_extra_energy.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,1.875000000000002220e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.875000000000002220e+00
5.000000000000000278e-02,1.894819726726947984e+00,-9.897576607035668772e+00,-9.877756880308723453e+00,1.399940896375164501e+00
1.000000000000000056e-01,1.890163068439319805e+00,-1.480378092170083093e+01,-1.480843757998845867e+01,6.550951920024947750e-01
1.500000000000000222e-01,1.890945845784712809e+00,-1.426661968634729050e+01,-1.426583690900189794e+01,-5.745301496947674558e-02
2.000000000000000111e-01,1.892830404324402194e+00,-1.419617516614190400e+01,-1.419429060760221439e+01,-7.653772147368826939e-01
2.500000000000000000e-01,1.895226740264348120e+00,-1.419738558327837374e+01,-1.419498924733842848e+01,-1.472850157960855721e+00
2.999999999999999889e-01,1.897909787831880912e+00,-1.420358361963263860e+01,-1.420090057206510537e+01,-2.180346291374955392e+00
3.499999999999999778e-01,1.900798176793921490e+00,-1.420995966592548676e+01,-1.420707127696344685e+01,-2.887955885709189374e+00
3.999999999999999667e-01,1.903845690874211627e+00,-1.421732518526427569e+01,-1.421427767118398577e+01,-3.595774630892113244e+00
4.499999999999999556e-01,1.907012186438434398e+00,-1.422490168860812432e+01,-1.422173519304390155e+01,-4.303853219758297044e+00
4.999999999999999445e-01,1.910265592141949575e+00,-1.423241853016293135e+01,-1.422916512445941706e+01,-5.012220740562928434e+00
5.499999999999999334e-01,1.913578746916216433e+00,-1.423966533764897591e+01,-1.423635218287470927e+01,-5.720890852671110416e+00
5.999999999999999778e-01,1.916928082694491220e+00,-1.424656114561228115e+01,-1.424321180983400659e+01,-6.429869574173448399e+00
6.500000000000000222e-01,1.920293557975675469e+00,-1.425306880909664109e+01,-1.424970333381545728e+01,-7.139157539347095849e+00
7.000000000000000666e-01,1.923658198104347239e+00,-1.425918969818219928e+01,-1.425582505805352795e+01,-7.848752384127534398e+00
7.500000000000001110e-01,1.927007600244500907e+00,-1.426493248027902183e+01,-1.426158307813886772e+01,-8.558649606001331733e+00
8.000000000000001554e-01,1.930329757554058556e+00,-1.427032591797872030e+01,-1.426700376066916220e+01,-9.268843744590709477e+00
8.500000000000001998e-01,1.933614404259251796e+00,-1.427537381774160963e+01,-1.427208917103641639e+01,-9.979327788772597074e+00
9.000000000000002442e-01,1.936853870810601119e+00,-1.428012069981703291e+01,-1.427688123326568359e+01,-1.069009435721210011e+01
9.500000000000002887e-01,1.940040721842087201e+00,-1.428454019003314457e+01,-1.428135333900165804e+01,-1.140113451568227276e+01
1.000000000000000222e+00,1.943169484376904066e+00,-1.428867110867935253e+01,-1.428554234614453478e+01,-1.211243930858142193e+01
1.050000000000000266e+00,1.946236148296416779e+00,-1.429252401481346979e+01,-1.428945735089395797e+01,-1.282399884540258128e+01
1.100000000000000311e+00,1.949237721708900306e+00,-1.429610064492048593e+01,-1.429309907150800285e+01,-1.353580230423612285e+01
1.150000000000000355e+00,1.952172852809295645e+00,-1.429944675628486017e+01,-1.429651162518446483e+01,-1.424783951094997114e+01
1.200000000000000400e+00,1.955040236509999030e+00,-1.430256637306312584e+01,-1.429969898936242245e+01,-1.496010044590242494e+01
1.250000000000000444e+00,1.957838565432847622e+00,-1.430547776442984187e+01,-1.430267943550699350e+01,-1.567257600520106919e+01
1.300000000000000488e+00,1.960566705694322787e+00,-1.430819648346251327e+01,-1.430546834320103855e+01,-1.638525768911271996e+01
1.350000000000000533e+00,1.963223643272733021e+00,-1.431074387830295080e+01,-1.430808694072454124e+01,-1.709813794544945509e+01
1.400000000000000577e+00,1.965808219103279519e+00,-1.431311722412638510e+01,-1.431053264829583860e+01,-1.781120923082522722e+01
1.450000000000000622e+00,1.968319273120143542e+00,-1.431533860134856972e+01,-1.431282754733170570e+01,-1.852446510687579107e+01
1.500000000000000666e+00,1.970755790197792345e+00,-1.431740885483709391e+01,-1.431497233775944444e+01,-1.923789903253999967e+01
1.550000000000000711e+00,1.973117189217242551e+00,-1.431934456809345768e+01,-1.431698316907400681e+01,-1.995150486192522266e+01
1.600000000000000755e+00,1.975403342900039494e+00,-1.432114817876184176e+01,-1.431886202507904571e+01,-2.066527611718051460e+01
1.650000000000000799e+00,1.977614080535347041e+00,-1.432282116899649083e+01,-1.432061043136118350e+01,-2.137920643799503395e+01
1.700000000000000844e+00,1.979749647552655922e+00,-1.432438253911350579e+01,-1.432224697209619713e+01,-2.209328999793340031e+01
1.750000000000000888e+00,1.981811799715525124e+00,-1.432583982549633284e+01,-1.432377767333346341e+01,-2.280751983704534425e+01
1.800000000000000933e+00,1.983802209806112327e+00,-1.432718617881980983e+01,-1.432519576872922329e+01,-2.352188873589575024e+01
1.850000000000000977e+00,1.985721589029308509e+00,-1.432846291166289987e+01,-1.432654353243970391e+01,-2.423639250225570052e+01
1.900000000000001021e+00,1.987570221838977247e+00,-1.432964558846165382e+01,-1.432779695565198530e+01,-2.495102614886911141e+01
1.950000000000001066e+00,1.989348600719267113e+00,-1.433075305983099135e+01,-1.432897468095070082e+01,-2.566578542298037391e+01
2.000000000000000888e+00,1.991058251331148776e+00,-1.433178368265691205e+01,-1.433007403204502950e+01,-2.638066495650133803e+01
2.050000000000000711e+00,1.992700566164038456e+00,-1.433273412317773676e+01,-1.433109180834484775e+01,-2.709565934782733621e+01
2.100000000000000533e+00,1.994276461373057696e+00,-1.433361391484630865e+01,-1.433203801963728985e+01,-2.781076414836063293e+01
2.150000000000000355e+00,1.995786589199819439e+00,-1.433442620017052249e+01,-1.433291607234376031e+01,-2.852597533054239776e+01
2.200000000000000178e+00,1.997230450956532621e+00,-1.433514438913243261e+01,-1.433370052737571854e+01,-2.924128868824230665e+01
2.250000000000000000e+00,1.998609145895736905e+00,-1.433575397704312593e+01,-1.433437528210392209e+01,-2.995669769215525591e+01
2.299999999999999822e+00,1.999923875231563786e+00,-1.433635089401063745e+01,-1.433503616467481123e+01,-3.067220050751996396e+01
2.349999999999999645e+00,2.001175353152820691e+00,-1.433687372957282236e+01,-1.433562225165156612e+01,-3.138779271607734600e+01
2.399999999999999467e+00,2.002364440844011551e+00,-1.433733654853480033e+01,-1.433614746084360903e+01,-3.210347045581289649e+01
2.449999999999999289e+00,2.003491534691371534e+00,-1.433774109333394797e+01,-1.433661399948658755e+01,-3.281923041663223728e+01
2.499999999999999112e+00,2.004556852716666171e+00,-1.433807926018897305e+01,-1.433701394216367930e+01,-3.353506906161639023e+01
2.549999999999998934e+00,2.005561649305604988e+00,-1.433840582411121112e+01,-1.433740102752227230e+01,-3.425098455623301419e+01
2.599999999999998757e+00,2.006507305866798596e+00,-1.433869332478299441e+01,-1.433774766822180169e+01,-3.496697356591096906e+01
2.649999999999998579e+00,2.007395628881838423e+00,-1.433892770746798462e+01,-1.433803938445294435e+01,-3.568303162826932606e+01
2.699999999999998401e+00,2.008227867951196899e+00,-1.433912426402518214e+01,-1.433829202495582322e+01,-3.639915560240122261e+01
2.749999999999998224e+00,2.009006366885134565e+00,-1.433931608452902040e+01,-1.433853758559508229e+01,-3.711534290769374422e+01
2.799999999999998046e+00,2.009731759399413065e+00,-1.433947077978557338e+01,-1.433874538727129533e+01,-3.783159105416874013e+01
2.849999999999997868e+00,2.010405063811645299e+00,-1.433956561117266482e+01,-1.433889230676043169e+01,-3.854789603031514389e+01
2.899999999999997691e+00,2.011025932073363442e+00,-1.433962694739301469e+01,-1.433900607913129654e+01,-3.926425650942307755e+01
2.949999999999997513e+00,2.011593797158675923e+00,-1.433960481328206349e+01,-1.433903694819675145e+01,-3.998066888500186877e+01
2.999999999999997335e+00,2.012111639138644215e+00,-1.433961425035062831e+01,-1.433909640837065957e+01,-4.069713175553943074e+01
3.049999999999997158e+00,2.012579031278399544e+00,-1.433960104023330651e+01,-1.433913364809355073e+01,-4.141364441541134056e+01
3.099999999999996980e+00,2.012997686859015811e+00,-1.433954914219890853e+01,-1.433913048661829137e+01,-4.213020321694067150e+01
3.149999999999996803e+00,2.013366436734455256e+00,-1.433949227649873315e+01,-1.433912352662329326e+01,-4.284680908089016782e+01
3.199999999999996625e+00,2.013684707012880271e+00,-1.433934915131158938e+01,-1.433903088103316392e+01,-4.356345826817732814e+01
3.249999999999996447e+00,2.013949899048496306e+00,-1.433911258628982388e+01,-1.433884739425420740e+01,-4.428014870545619885e+01
3.299999999999996270e+00,2.014166598120899820e+00,-1.433897496277189276e+01,-1.433875826369948925e+01,-4.499688075452238678e+01
3.349999999999996092e+00,2.014337416195396635e+00,-1.433887870734020176e+01,-1.433870788926570583e+01,-4.571365387181490547e+01
3.399999999999995914e+00,2.014464007712737370e+00,-1.433872382571201420e+01,-1.433859723419467258e+01,-4.643046347158315967e+01
3.449999999999995737e+00,2.014547050309151821e+00,-1.433858835004254750e+01,-1.433850530744613394e+01,-4.714730984648887357e+01
3.499999999999995559e+00,2.014587895661020589e+00,-1.433832238590784769e+01,-1.433828154055597892e+01,-4.786418512043239559e+01
3.549999999999995381e+00,2.014590713002937683e+00,-1.433807305408437394e+01,-1.433807023674245684e+01,-4.858108595579469835e+01
3.599999999999995204e+00,2.014552281805637612e+00,-1.433787135146750913e+01,-1.433790978266480920e+01,-4.929801795456537405e+01
3.649999999999995026e+00,2.014468700928275791e+00,-1.433752840890055147e+01,-1.433761198977791373e+01,-5.001497795588775830e+01
3.699999999999994849e+00,2.014342047353647303e+00,-1.433716299127002536e+01,-1.433728964484465429e+01,-5.073196275902589036e+01
3.749999999999994671e+00,2.014175790841837177e+00,-1.433684430026970702e+01,-1.433701055678151803e+01,-5.144897123055118016e+01
3.799999999999994493e+00,2.013969764648743777e+00,-1.433648818117546497e+01,-1.433669420736855926e+01,-5.216600166580305142e+01
3.849999999999994316e+00,2.013722422566692316e+00,-1.433602709784753770e+01,-1.433627443992958916e+01,-5.288305036277747462e+01
3.899999999999994138e+00,2.013435058257758925e+00,-1.433549734176610180e+01,-1.433578470607503519e+01,-5.360011259417471763e+01
3.949999999999993960e+00,2.013106235491628038e+00,-1.433486882070891788e+01,-1.433519764347504832e+01,-5.431718485797629370e+01
3.999999999999993783e+00,2.012736126332031361e+00,-1.433404861769609262e+01,-1.433441872685568974e+01,-5.503425739802069216e+01
4.049999999999993605e+00,2.012321694222332091e+00,-1.433296211272996068e+01,-1.433337654483965906e+01,-5.575131993576689382e+01
4.099999999999993427e+00,2.011865430185989290e+00,-1.433164140021390409e+01,-1.433209766425024689e+01,-5.646835826981392614e+01
4.149999999999993250e+00,2.011367015871643460e+00,-1.433007687529082297e+01,-1.433057528960516791e+01,-5.718536052789281854e+01
4.199999999999993072e+00,2.010825477445298937e+00,-1.432813629571119307e+01,-1.432867783413753671e+01,-5.790230888110471597e+01
4.249999999999992895e+00,2.010237837595733268e+00,-1.432579897885315745e+01,-1.432638661870272401e+01,-5.861918646989694537e+01
4.299999999999992717e+00,2.009600346647348879e+00,-1.432284758389795876e+01,-1.432348507484634226e+01,-5.933596634004022974e+01
4.349999999999992539e+00,2.008907484352185691e+00,-1.431928932904163609e+01,-1.431998219133679839e+01,-6.005262366878746860e+01
4.399999999999992362e+00,2.008155945452209323e+00,-1.431501127499593196e+01,-1.431576281389590832e+01,-6.076912577143723837e+01
4.449999999999992184e+00,2.007340694097154099e+00,-1.431028182174549279e+01,-1.431109707310054802e+01,-6.148545511387956708e+01
4.499999999999992006e+00,2.006459688770640959e+00,-1.430542413139522395e+01,-1.430630513672173620e+01,-6.220160732577584639e+01
4.549999999999991829e+00,2.005515538110183904e+00,-1.430063450921553425e+01,-1.430157865987599131e+01,-6.291758320189708087e+01
4.599999999999991651e+00,2.004513811305073112e+00,-1.429593520756559144e+01,-1.429693693437070223e+01,-6.363338168908046555e+01
4.649999999999991473e+00,2.003462156677400685e+00,-1.429154441701976452e+01,-1.429259607164743784e+01,-6.434901056455912283e+01
4.699999999999991296e+00,2.002363058577744326e+00,-1.428725239543861925e+01,-1.428835149353827561e+01,-6.506447228243071379e+01
4.749999999999991118e+00,2.001225349013994848e+00,-1.428342432210328106e+01,-1.428456203166703098e+01,-6.577978120809962093e+01
4.799999999999990941e+00,2.000056803345108936e+00,-1.428004310543535027e+01,-1.428121165110423618e+01,-6.649495190904028163e+01
4.849999999999990763e+00,1.998866944631278342e+00,-1.427707479232392096e+01,-1.427826465103775178e+01,-6.720999550737030859e+01
4.899999999999990585e+00,1.997660888275124114e+00,-1.427441200800530297e+01,-1.427561806436145631e+01,-6.792492216412672690e+01
4.949999999999990408e+00,1.996443220711049182e+00,-1.427177744074200305e+01,-1.427299510830607865e+01,-6.863972870372791135e+01
4.999999999999990230e+00,1.995217729938207230e+00,-1.426944119281335333e+01,-1.427066668358619594e+01,-6.935442625414141560e+01
5.049999999999990052e+00,1.993985496979152394e+00,-1.426731674528017457e+01,-1.426854897823922919e+01,-7.006902432436447725e+01
5.099999999999989875e+00,1.992752769675937952e+00,-1.426559373927961616e+01,-1.426682646658283105e+01,-7.078353673863168183e+01
5.149999999999989697e+00,1.991522657343975933e+00,-1.426390337081401327e+01,-1.426513348314597529e+01,-7.149796201950434238e+01
5.199999999999989519e+00,1.990298222431939212e+00,-1.426239295808920637e+01,-1.426361739300124398e+01,-7.221230610232083791e+01
5.249999999999989342e+00,1.989083563048974490e+00,-1.426104373780673740e+01,-1.426225839718970256e+01,-7.292657294859414208e+01
5.299999999999989164e+00,1.987881204619154296e+00,-1.425969710464451801e+01,-1.426089946307433820e+01,-7.364076016225618559e+01
5.349999999999988987e+00,1.986692185273098987e+00,-1.425855253320017368e+01,-1.425974155254622922e+01,-7.435487680826224732e+01
5.399999999999988809e+00,1.985517877773855355e+00,-1.425749775356083937e+01,-1.425867206106008211e+01,-7.506892600343952893e+01
5.449999999999988631e+00,1.984360568494115018e+00,-1.425651333037015078e+01,-1.425767063964989134e+01,-7.578290897923778857e+01
5.499999999999988454e+00,1.983221012874426092e+00,-1.425546127232835047e+01,-1.425660082794803962e+01,-7.649682159847390039e+01
5.549999999999988276e+00,1.982105059027836180e+00,-1.425461495669549272e+01,-1.425573091054208241e+01,-7.721066830015526250e+01
5.599999999999988098e+00,1.981012050488162535e+00,-1.425376428317286503e+01,-1.425485729171253801e+01,-7.792444952285357829e+01
5.649999999999987921e+00,1.979943361336503393e+00,-1.425307838595747967e+01,-1.425414707510913814e+01,-7.863817213130310790e+01
5.699999999999987743e+00,1.978898036216914846e+00,-1.425230935132751853e+01,-1.425335467644710619e+01,-7.935183292398907895e+01
5.749999999999987566e+00,1.977877807586589265e+00,-1.425166656273255938e+01,-1.425268679136288519e+01,-8.006543648075603414e+01
5.799999999999987388e+00,1.976883794575116982e+00,-1.425117336186479911e+01,-1.425216737487627228e+01,-8.077898916186074985e+01
5.849999999999987210e+00,1.975911993658757249e+00,-1.425059037712140331e+01,-1.425156217803776215e+01,-8.149249048163318321e+01
5.899999999999987033e+00,1.974965037554446301e+00,-1.425004487675957421e+01,-1.425099183286388538e+01,-8.220593968157547238e+01
5.949999999999986855e+00,1.974046036866181186e+00,-1.424965621277868166e+01,-1.425057521346694678e+01,-8.291934149290266021e+01
5.999999999999986677e+00,1.973151071991353867e+00,-1.424917675221348645e+01,-1.425007171708831422e+01,-8.363269529538816016e+01
6.049999999999986500e+00,1.972278659966295589e+00,-1.424873862610919240e+01,-1.424961103813425112e+01,-8.434600463871868214e+01
6.099999999999986322e+00,1.971429566776531805e+00,-1.424845301011826315e+01,-1.424930210330802716e+01,-8.505927638241435318e+01
6.149999999999986144e+00,1.970601023876121349e+00,-1.424807249811710541e+01,-1.424890104101751653e+01,-8.577250855022062126e+01
6.199999999999985967e+00,1.969793369441209308e+00,-1.424767641008796737e+01,-1.424848406452287897e+01,-8.648570002515994304e+01
6.249999999999985789e+00,1.969007089188939741e+00,-1.424729223938622447e+01,-1.424807851963849359e+01,-8.719885091738152028e+01
6.299999999999985612e+00,1.968243198882861034e+00,-1.424704397063250561e+01,-1.424780786093858431e+01,-8.791196700621921423e+01
6.349999999999985434e+00,1.967498812262507446e+00,-1.424676240064879984e+01,-1.424750678726915254e+01,-8.862504951287201038e+01
6.399999999999985256e+00,1.966774141868738557e+00,-1.424657717238848953e+01,-1.424730184278225842e+01,-8.933810304188520490e+01
6.449999999999985079e+00,1.966068706363500729e+00,-1.424643803081849569e+01,-1.424714346632373285e+01,-9.005113037893136152e+01
6.499999999999984901e+00,1.965379954614977054e+00,-1.424623400251808292e+01,-1.424692275426660615e+01,-9.076413083080579725e+01
6.549999999999984723e+00,1.964708930290311795e+00,-1.424605008957790631e+01,-1.424672111390257179e+01,-9.147710435960935627e+01
6.599999999999984546e+00,1.964057029149066658e+00,-1.424605388010241569e+01,-1.424670578124366038e+01,-9.219005895475572743e+01
6.649999999999984368e+00,1.963420214428767796e+00,-1.424583699816927052e+01,-1.424647381288956893e+01,-9.290298761938448990e+01
6.699999999999984190e+00,1.962801023453354832e+00,-1.424580916115007057e+01,-1.424642835212548420e+01,-9.361589726841741310e+01
6.749999999999984013e+00,1.962197766568702928e+00,-1.424572647440646200e+01,-1.424632973129111413e+01,-9.432878684902237865e+01
6.799999999999983835e+00,1.961610339135331671e+00,-1.424563478884954648e+01,-1.424622221628291818e+01,-9.504165601589822643e+01
6.849999999999983658e+00,1.961040323361171955e+00,-1.424569326397875813e+01,-1.424626327975291851e+01,-9.575451069487132827e+01
6.899999999999983480e+00,1.960484668899740823e+00,-1.424555004707262640e+01,-1.424610570153405753e+01,-9.646734385168639392e+01
6.949999999999983302e+00,1.959948119995014393e+00,-1.424563468517063569e+01,-1.424617123407536212e+01,-9.718016213484963828e+01
6.999999999999983125e+00,1.959425933545003495e+00,-1.424554421721858866e+01,-1.424606640366859978e+01,-9.789296153216058372e+01
7.049999999999982947e+00,1.958920884325159317e+00,-1.424553260352229600e+01,-1.424603765274214062e+01,-9.860574321155655753e+01
7.099999999999982769e+00,1.958432232454334621e+00,-1.424548447336909263e+01,-1.424597312523991732e+01,-9.931850608709584094e+01
7.149999999999982592e+00,1.957959938355164908e+00,-1.424549686193778086e+01,-1.424596915603695102e+01,-1.000312532242919019e+02
7.199999999999982414e+00,1.957502289058692835e+00,-1.424540795498978873e+01,-1.424586560428626036e+01,-1.007439812713378586e+02
7.249999999999982236e+00,1.957061353636874168e+00,-1.424544475040603686e+01,-1.424588568582785619e+01,-1.014566944442799752e+02
7.299999999999982059e+00,1.956634049045037127e+00,-1.424542262221639533e+01,-1.424584992680823170e+01,-1.021693928799826381e+02
7.349999999999981881e+00,1.956221791703405266e+00,-1.424542230499773332e+01,-1.424583456233936474e+01,-1.028820762525741657e+02
7.399999999999981704e+00,1.955822570606548627e+00,-1.424536975747184009e+01,-1.424576897856869628e+01,-1.035947439615446086e+02
7.449999999999981526e+00,1.955437399539157628e+00,-1.424527751217345006e+01,-1.424566268324084106e+01,-1.043073930082206573e+02
7.499999999999981348e+00,1.955066549741468762e+00,-1.424527270263473611e+01,-1.424564355243242453e+01,-1.050200274931500815e+02
7.549999999999981171e+00,1.954710333249304322e+00,-1.424525866635877236e+01,-1.424561488285093702e+01,-1.057326466429601908e+02
7.599999999999980993e+00,1.954369088405007560e+00,-1.424523010189463612e+01,-1.424557134673893266e+01,-1.064452493928992283e+02
7.649999999999980815e+00,1.954042433522099609e+00,-1.424527190140739386e+01,-1.424559855629030203e+01,-1.071578396428524940e+02
7.699999999999980638e+00,1.953730358638800180e+00,-1.424536016003657934e+01,-1.424567223491987811e+01,-1.078704197257376336e+02
7.749999999999980460e+00,1.953429771061892639e+00,-1.424531868893991771e+01,-1.424561927651682502e+01,-1.085829862477615251e+02
7.799999999999980282e+00,1.953143119868511191e+00,-1.424532525790125526e+01,-1.424561190909463626e+01,-1.092955391618499590e+02
7.849999999999980105e+00,1.952867548032747091e+00,-1.424533817087374210e+01,-1.424561374270950687e+01,-1.100080816422294134e+02
7.899999999999979927e+00,1.952603395811693954e+00,-1.424537663028928947e+01,-1.424564078251034260e+01,-1.107206146259649273e+02
7.949999999999979750e+00,1.952351960915941431e+00,-1.424543561776752298e+01,-1.424568705266327484e+01,-1.114331378417490441e+02
7.999999999999979572e+00,1.952107115379107194e+00,-1.424530807216072681e+01,-1.424555291769756060e+01,-1.121456480908939284e+02
8.049999999999979394e+00,1.951875794611302783e+00,-1.424541712743478428e+01,-1.424564844820258891e+01,-1.128581502680334836e+02
8.099999999999980105e+00,1.951653279754278270e+00,-1.424543955806023909e+01,-1.424566207291726272e+01,-1.135706447607935132e+02
8.149999999999980815e+00,1.951440507627799192e+00,-1.424550257500913908e+01,-1.424571534713561860e+01,-1.142831326616704644e+02
8.199999999999981526e+00,1.951237196726224754e+00,-1.424546035337931649e+01,-1.424566366428089026e+01,-1.149956089902409957e+02
8.249999999999982236e+00,1.951042985967310628e+00,-1.424539366277445041e+01,-1.424558787353336520e+01,-1.157080728841386446e+02
8.299999999999982947e+00,1.950859790855161480e+00,-1.424554322743254176e+01,-1.424572642254469024e+01,-1.164205332406224187e+02
8.349999999999983658e+00,1.950685751490204067e+00,-1.424557771578559162e+01,-1.424575175515054859e+01,-1.171329861657766571e+02
8.399999999999984368e+00,1.950516059464422192e+00,-1.424545157094527603e+01,-1.424562126297105813e+01,-1.178454284363497067e+02
8.449999999999985079e+00,1.950358795962438441e+00,-1.424560188265513894e+01,-1.424575914615712335e+01,-1.185578657939844334e+02
8.499999999999985789e+00,1.950203486156133925e+00,-1.424536442758864574e+01,-1.424551973739495025e+01,-1.192702893251701823e+02
8.549999999999986500e+00,1.950056272569530513e+00,-1.424544593325566133e+01,-1.424559314684226408e+01,-1.199827088354195723e+02
8.599999999999987210e+00,1.949920586050546856e+00,-1.424556218048482314e+01,-1.424569786700380725e+01,-1.206951226309627856e+02
8.649999999999987921e+00,1.949791130220730695e+00,-1.424559960397295200e+01,-1.424572905980276794e+01,-1.214075320669912514e+02
8.699999999999988631e+00,1.949673210367421916e+00,-1.424579935403843578e+01,-1.424591727389174523e+01,-1.221199399545464814e+02
8.749999999999989342e+00,1.949560978351655427e+00,-1.424584108298832952e+01,-1.424595331500409578e+01,-1.228323442407116630e+02
8.799999999999990052e+00,1.949454458777214239e+00,-1.424570350253845241e+01,-1.424581002211289338e+01,-1.235447359354130299e+02
8.849999999999990763e+00,1.949357418013579757e+00,-1.424583976644688654e+01,-1.424593680721052102e+01,-1.242571249644990132e+02
8.899999999999991473e+00,1.949263648226975398e+00,-1.424574257509391551e+01,-1.424583634488051942e+01,-1.249695058630403111e+02
8.949999999999992184e+00,1.949177911797862706e+00,-1.424582567975088132e+01,-1.424591141617999313e+01,-1.256818828834569644e+02
8.999999999999992895e+00,1.949098991391220004e+00,-1.424586621285684274e+01,-1.424594513326348633e+01,-1.263942551145064499e+02
9.049999999999993605e+00,1.949023621352260038e+00,-1.424575235088387615e+01,-1.424582772092283633e+01,-1.271066181020896266e+02
9.099999999999994316e+00,1.948958394420858831e+00,-1.424593042308812585e+01,-1.424599565001952683e+01,-1.278189798501754240e+02
9.149999999999995026e+00,1.948894531186039725e+00,-1.424588604746445064e+01,-1.424594991069927019e+01,-1.285313380157834615e+02
9.199999999999995737e+00,1.948836384503186636e+00,-1.424600816193198405e+01,-1.424606630861483758e+01,-1.292436965705629177e+02
9.249999999999996447e+00,1.948782259428959440e+00,-1.424598548329440995e+01,-1.424603960836863692e+01,-1.299560499698018532e+02
9.299999999999997158e+00,1.948730276661519323e+00,-1.424599836368092376e+01,-1.424605034644836365e+01,-1.306684018707533426e+02
9.349999999999997868e+00,1.948684593700989787e+00,-1.424613816267006250e+01,-1.424618384563059159e+01,-1.313807544618473742e+02
9.399999999999998579e+00,1.948640404440424856e+00,-1.424609736944357152e+01,-1.424614155870413690e+01,-1.320931035195801257e+02
9.449999999999999289e+00,1.948601146255564576e+00,-1.424626584802994778e+01,-1.424630510621480894e+01,-1.328054560701664855e+02
9.500000000000000000e+00,1.948566032161203943e+00,-1.424636261049617048e+01,-1.424639772459053155e+01,-1.335178093147856373e+02
9.550000000000000711e+00,1.948532326219013289e+00,-1.424626900609564828e+01,-1.424630271203783849e+01,-1.342301564710326147e+02
9.600000000000001421e+00,1.948511683866661848e+00,-1.424655580837664282e+01,-1.424657645072899470e+01,-1.349425049038038082e+02
9.650000000000002132e+00,1.948490422570321234e+00,-1.424657207186541896e+01,-1.424659333316176024e+01,-1.356548547686934114e+02
9.700000000000002842e+00,1.948475025121795046e+00,-1.424670660643470477e+01,-1.424672200388323162e+01,-1.363672054964636686e+02
9.750000000000003553e+00,1.948462670121477114e+00,-1.424679978628234700e+01,-1.424681214128266404e+01,-1.370795578407781363e+02
9.800000000000004263e+00,1.948449764922724814e+00,-1.424678545999534229e+01,-1.424679836519409548e+01,-1.377919100189766652e+02
9.850000000000004974e+00,1.948439001529909564e+00,-1.424668529609868273e+01,-1.424669605949149798e+01,-1.385042550471743823e+02
9.900000000000005684e+00,1.948434186118868761e+00,-1.424686243382953776e+01,-1.424686724924057835e+01,-1.392166029842769035e+02
9.950000000000006395e+00,1.948430033064839861e+00,-1.424688588365015995e+01,-1.424689003670418863e+01,-1.399289514315134397e+02
1.000000000000000711e+01,1.948430011027728836e+00,-1.424696551311957116e+01,-1.424696553515668285e+01,-1.406412997292065370e+02
1.005000000000000782e+01,1.948433443542991084e+00,-1.424696551243367892e+01,-1.424696207991841668e+01,-1.413536445723129589e+02
1.010000000000000853e+01,1.948440959091331859e+00,-1.424710900643048817e+01,-1.424710149088214806e+01,-1.420659925070861505e+02
1.015000000000000924e+01,1.948452322724857799e+00,-1.424705657010070858e+01,-1.424704520646718287e+01,-1.427783339719576645e+02
1.020000000000000995e+01,1.948467507543572452e+00,-1.424711796984327528e+01,-1.424710278502456084e+01,-1.434906746856311202e+02
1.025000000000001066e+01,1.948482923360854713e+00,-1.424691535003082876e+01,-1.424689993421354650e+01,-1.442030050373153927e+02
1.030000000000001137e+01,1.948510703975467440e+00,-1.424725142289756263e+01,-1.424722364228295035e+01,-1.449153398278456280e+02
1.035000000000001208e+01,1.948540749092135815e+00,-1.424727873346552620e+01,-1.424724868834885783e+01,-1.456276737194022530e+02
1.040000000000001279e+01,1.948577120095964732e+00,-1.424748640671544564e+01,-1.424745003571161739e+01,-1.463400116687342063e+02
1.045000000000001350e+01,1.948610727247818364e+00,-1.424732511848006133e+01,-1.424729151132820704e+01,-1.470523443175063392e+02
1.050000000000001421e+01,1.948654275481941589e+00,-1.424761021038548314e+01,-1.424756666215136036e+01,-1.477646812797914890e+02
1.055000000000001492e+01,1.948701247640091783e+00,-1.424780280147569655e+01,-1.424775582931754592e+01,-1.484770244477071230e+02
1.060000000000001563e+01,1.948751874773052117e+00,-1.424798701653622857e+01,-1.424793638940326801e+01,-1.491893731714009732e+02
1.065000000000001634e+01,1.948801146407868057e+00,-1.424793463842826213e+01,-1.424788536679344553e+01,-1.499017206316875672e+02
1.070000000000001705e+01,1.948853494904130068e+00,-1.424810208356569419e+01,-1.424804973506943284e+01,-1.506140733873695865e+02
1.075000000000001776e+01,1.948910834397109770e+00,-1.424832267934927366e+01,-1.424826533985629418e+01,-1.513264321818440692e+02
1.080000000000001847e+01,1.948966916606206690e+00,-1.424829153295348938e+01,-1.424823545074439224e+01,-1.520387906762826731e+02
1.085000000000001918e+01,1.949028858742015036e+00,-1.424855962656802078e+01,-1.424849768443221265e+01,-1.527511567154752470e+02
1.090000000000001990e+01,1.949093499458908418e+00,-1.424877351381200441e+01,-1.424870887309511147e+01,-1.534635307504489674e+02
1.095000000000002061e+01,1.949157882109701756e+00,-1.424875566082499567e+01,-1.424869127817420278e+01,-1.541759041508394432e+02
1.100000000000002132e+01,1.949226751383790646e+00,-1.424893354549772795e+01,-1.424886467622363995e+01,-1.548882819588402242e+02
1.105000000000002203e+01,1.949296211751121444e+00,-1.424899151290204813e+01,-1.424892205253471644e+01,-1.556006620741180200e+02
1.110000000000002274e+01,1.949369668612545681e+00,-1.424920827373741616e+01,-1.424913481687599237e+01,-1.563130490309434606e+02
1.115000000000002345e+01,1.949442540925873768e+00,-1.424919227516692466e+01,-1.424911940285359613e+01,-1.570254357723884766e+02
1.120000000000002416e+01,1.949519644269360308e+00,-1.424940625893160906e+01,-1.424932915558812319e+01,-1.577378289819915551e+02
1.125000000000002487e+01,1.949598078671083812e+00,-1.424952092002597936e+01,-1.424944248562425564e+01,-1.584502265935911396e+02
1.130000000000002558e+01,1.949678501915050433e+00,-1.424966677241789270e+01,-1.424958634917392608e+01,-1.591626295089680525e+02
1.135000000000002629e+01,1.949758560308405997e+00,-1.424966447496861832e+01,-1.424958441657526365e+01,-1.598750326743231369e+02
1.140000000000002700e+01,1.949838651726306660e+00,-1.424969765196576255e+01,-1.424961756054786122e+01,-1.605874374655035126e+02
1.145000000000002771e+01,1.949921055381017343e+00,-1.424985239368347401e+01,-1.424976999002876354e+01,-1.612998476815329809e+02
1.150000000000002842e+01,1.950005867847050212e+00,-1.425007101620173522e+01,-1.424998620373570191e+01,-1.620122664198770508e+02
1.155000000000002913e+01,1.950089928697747332e+00,-1.425010861136274620e+01,-1.425002455051204819e+01,-1.627246877895944976e+02
1.160000000000002984e+01,1.950176328135932557e+00,-1.425042531031629345e+01,-1.425033891087810822e+01,-1.634371226556721126e+02
1.165000000000003055e+01,1.950258369267040326e+00,-1.425024205412885259e+01,-1.425016001299774437e+01,-1.641495527172474738e+02
1.170000000000003126e+01,1.950344838685313942e+00,-1.425051702089287176e+01,-1.425043055147459725e+01,-1.648619920988738272e+02
1.175000000000003197e+01,1.950428512692334859e+00,-1.425041103185704472e+01,-1.425032735785002380e+01,-1.655744289764596715e+02
1.180000000000003268e+01,1.950516343350644943e+00,-1.425070556539805899e+01,-1.425061773473974824e+01,-1.662868764240712665e+02
1.185000000000003340e+01,1.950600179280639557e+00,-1.425059855600499326e+01,-1.425051472007499953e+01,-1.669993225159415431e+02
1.190000000000003411e+01,1.950685669328636074e+00,-1.425061171668634330e+01,-1.425052622663834612e+01,-1.677117676117278506e+02
1.195000000000003482e+01,1.950772447757469941e+00,-1.425073329567422675e+01,-1.425064651724539289e+01,-1.684242174980827258e+02
1.200000000000003553e+01,1.950858443103995032e+00,-1.425072144854701861e+01,-1.425063545320049307e+01,-1.691366675751635569e+02
1.205000000000003624e+01,1.950945472567998440e+00,-1.425082895939214822e+01,-1.425074192992814481e+01,-1.698491219936691436e+02
1.210000000000003695e+01,1.951032473660645472e+00,-1.425088546358566255e+01,-1.425079846249301596e+01,-1.705615792657557961e+02
1.215000000000003766e+01,1.951117593488296720e+00,-1.425079239793239161e+01,-1.425070727810474125e+01,-1.712740337658247540e+02
1.220000000000003837e+01,1.951206831883611326e+00,-1.425105412293839002e+01,-1.425096488454307497e+01,-1.719864972335763582e+02
1.225000000000003908e+01,1.951291984627781417e+00,-1.425088847555369753e+01,-1.425080332280952788e+01,-1.726989565046098676e+02
1.230000000000003979e+01,1.951377214950625660e+00,-1.425087533877852941e+01,-1.425079010845568561e+01,-1.734114150412259221e+02
1.235000000000004050e+01,1.951465791530625271e+00,-1.425109237151208319e+01,-1.425100379493208358e+01,-1.741238810832215336e+02
1.240000000000004121e+01,1.951554212140515165e+00,-1.425116639801895957e+01,-1.425107797740906967e+01,-1.748363509825126130e+02
1.245000000000004192e+01,1.951643027119327467e+00,-1.425124396908672075e+01,-1.425115515410790934e+01,-1.755488243659881391e+02
1.250000000000004263e+01,1.951732698075252959e+00,-1.425123444095505754e+01,-1.425114476999913293e+01,-1.762612964170799614e+02
1.255000000000004334e+01,1.951823995211536822e+00,-1.425141224281148311e+01,-1.425132094567520014e+01,-1.769737757320842775e+02
1.260000000000004405e+01,1.951916579890166981e+00,-1.425154726084666024e+01,-1.425145467616803074e+01,-1.776862605104479655e+02
1.265000000000004476e+01,1.952008817320328049e+00,-1.425165967934634814e+01,-1.425156744191618685e+01,-1.783987512569851219e+02
1.270000000000004547e+01,1.952100741876193535e+00,-1.425168191145080243e+01,-1.425158998689493650e+01,-1.791112434280017851e+02
1.275000000000004619e+01,1.952193933456400909e+00,-1.425195561840916625e+01,-1.425186242682895887e+01,-1.798237480173420124e+02
1.280000000000004690e+01,1.952285284245219188e+00,-1.425202986859197196e+01,-1.425193851780315413e+01,-1.805362581599827934e+02
1.285000000000004761e+01,1.952379314883190276e+00,-1.425226454484077010e+01,-1.425217051420279901e+01,-1.812487773565868565e+02
1.290000000000004832e+01,1.952471480408566773e+00,-1.425229853341881281e+01,-1.425220636789343587e+01,-1.819613001177324065e+02
1.295000000000004903e+01,1.952566433306505811e+00,-1.425255672277330987e+01,-1.425246176987537083e+01,-1.826738330009731328e+02
1.300000000000004974e+01,1.952662550240761963e+00,-1.425277858728264668e+01,-1.425268247034838964e+01,-1.833863758134030206e+02
1.305000000000005045e+01,1.952757132888114810e+00,-1.425285978558342137e+01,-1.425276520293606808e+01,-1.840989242200348599e+02
1.310000000000005116e+01,1.952855724007940053e+00,-1.425318444833607501e+01,-1.425308585721625043e+01,-1.848114848513318407e+02
1.315000000000005187e+01,1.952953273767404241e+00,-1.425333173425006095e+01,-1.425323418449059609e+01,-1.855240538882848966e+02
1.320000000000005258e+01,1.953053574026702099e+00,-1.425356203400821187e+01,-1.425346173374891379e+01,-1.862366316897260106e+02
1.325000000000005329e+01,1.953154782388501820e+00,-1.425382980904275421e+01,-1.425372860068095449e+01,-1.869492219718163426e+02
1.330000000000005400e+01,1.953257717761201162e+00,-1.425404548641315472e+01,-1.425394255104045627e+01,-1.876618213107643101e+02
1.335000000000005471e+01,1.953361217836903752e+00,-1.425428904293942978e+01,-1.425418554286372697e+01,-1.883744322628355690e+02
1.340000000000005542e+01,1.953467031974552626e+00,-1.425456055870137817e+01,-1.425445474456372885e+01,-1.890870544766329999e+02
1.345000000000005613e+01,1.953573014898819515e+00,-1.425474362323661737e+01,-1.425463764031234959e+01,-1.897996856748705738e+02
1.350000000000005684e+01,1.953681958151965325e+00,-1.425507218329084047e+01,-1.425496324003769466e+01,-1.905123303407819435e+02
1.355000000000005755e+01,1.953790637302841526e+00,-1.425526533427812481e+01,-1.425515665512724794e+01,-1.912249849283449805e+02
1.360000000000005826e+01,1.953901565889146319e+00,-1.425556897260627309e+01,-1.425545804401996897e+01,-1.919376524483889739e+02
1.365000000000005898e+01,1.954011277554682735e+00,-1.425569102900633212e+01,-1.425558131734079481e+01,-1.926503272881737416e+02
1.370000000000005969e+01,1.954124262609360896e+00,-1.425592659032232845e+01,-1.425581360526765096e+01,-1.933630106326351950e+02
1.375000000000006040e+01,1.954239090856352501e+00,-1.425626993783743224e+01,-1.425615510959044130e+01,-1.940757093012800567e+02
1.380000000000006111e+01,1.954354071294894801e+00,-1.425643499186362284e+01,-1.425632001142508010e+01,-1.947884160704347210e+02
1.385000000000006182e+01,1.954469324397618113e+00,-1.425672544804910302e+01,-1.425661019494637927e+01,-1.955011370897344420e+02
1.390000000000006253e+01,1.954584808823087050e+00,-1.425690457154687252e+01,-1.425678908712140291e+01,-1.962138668338863283e+02
1.395000000000006324e+01,1.954700156690697632e+00,-1.425713447069037620e+01,-1.425701912282276496e+01,-1.969266082095532227e+02
1.400000000000006395e+01,1.954811500385863710e+00,-1.425722607018935406e+01,-1.425711472649418710e+01,-1.976393581693675401e+02
1.405000000000006466e+01,1.954926237083743912e+00,-1.425747689536030194e+01,-1.425736215866242240e+01,-1.983521172774376566e+02
1.410000000000006537e+01,1.955041451757372206e+00,-1.425770599029024233e+01,-1.425759077561661314e+01,-1.990648873622785402e+02
1.415000000000006608e+01,1.955153067838765857e+00,-1.425786665989515356e+01,-1.425775504381375924e+01,-1.997776690791918952e+02
1.420000000000006679e+01,1.955261172332066089e+00,-1.425778037575866009e+01,-1.425767227126535985e+01,-2.004904499934865498e+02
1.425000000000006750e+01,1.955374680157122125e+00,-1.425814540297801436e+01,-1.425803189515295877e+01,-2.012032437558103766e+02
1.430000000000006821e+01,1.955485910822285955e+00,-1.425828201804022477e+01,-1.425817078737506094e+01,-2.019160466260472049e+02
1.435000000000006892e+01,1.955598847813341923e+00,-1.425860496261624810e+01,-1.425849202562519125e+01,-2.026288639371869635e+02
1.440000000000006963e+01,1.955708830553685162e+00,-1.425864228063491979e+01,-1.425853229789457721e+01,-2.033416860684783956e+02
1.445000000000007034e+01,1.955822656377991242e+00,-1.425908647921817085e+01,-1.425897265339386522e+01,-2.040545265666149817e+02
1.450000000000007105e+01,1.955932698448004992e+00,-1.425907294553365112e+01,-1.425896290346363671e+01,-2.047673701718216535e+02
1.455000000000007176e+01,1.956043939322488878e+00,-1.425926922978042377e+01,-1.425915798890594033e+01,-2.054802223924361897e+02
1.460000000000007248e+01,1.956155317409665972e+00,-1.425949124334296592e+01,-1.425937986525578793e+01,-2.061930855765161539e+02
1.465000000000007319e+01,1.956266333386308842e+00,-1.425964771150519717e+01,-1.425953669552855452e+01,-2.069059569461147703e+02
1.470000000000007390e+01,1.956376863662940835e+00,-1.425976949536719474e+01,-1.425965896509056208e+01,-2.076188348906065073e+02
1.475000000000007461e+01,1.956490750142909185e+00,-1.426008627905542703e+01,-1.425997239257545957e+01,-2.083317253180793216e+02
1.480000000000007532e+01,1.956600042058748601e+00,-1.426013381367724264e+01,-1.426002452176140345e+01,-2.090446227168473570e+02
1.485000000000007603e+01,1.956709713224484393e+00,-1.426039591845467847e+01,-1.426028624728894201e+01,-2.097575328416043590e+02
1.490000000000007674e+01,1.956818544500794399e+00,-1.426051719907902715e+01,-1.426040836780271803e+01,-2.104704498702819819e+02
1.495000000000007745e+01,1.956927452156338232e+00,-1.426067693255729907e+01,-1.426056802490175457e+01,-2.111833748092543033e+02
1.500000000000007816e+01,1.957038242798868399e+00,-1.426095375816625221e+01,-1.426084296752372182e+01,-2.118963117065200947e+02
1.505000000000007887e+01,1.957146172852900712e+00,-1.426106768396088498e+01,-1.426095975390685311e+01,-2.126092571606641002e+02
1.510000000000007958e+01,1.957255988611740438e+00,-1.426134082666745151e+01,-1.426123101090861134e+01,-2.133222143862386417e+02
1.515000000000008029e+01,1.957365165143895247e+00,-1.426147962725584151e+01,-1.426137045072368714e+01,-2.140351791910692612e+02
1.520000000000008100e+01,1.957475578636310054e+00,-1.426192897830978445e+01,-1.426181856481736965e+01,-2.147481652264923184e+02
1.525000000000008171e+01,1.957579089486022106e+00,-1.426180143111665721e+01,-1.426169792026694516e+01,-2.154611517871984461e+02
1.530000000000008242e+01,1.957689733572956170e+00,-1.426234089250486470e+01,-1.426223024841793041e+01,-2.161741581877367651e+02
1.535000000000008313e+01,1.957795593635317077e+00,-1.426237907718720876e+01,-1.426227321712484830e+01,-2.168871712815337389e+02
1.540000000000008384e+01,1.957899009230944287e+00,-1.426248150937585102e+01,-1.426237809378022448e+01,-2.176001919414069050e+02
1.545000000000008455e+01,1.958004661410655434e+00,-1.426277001231054520e+01,-1.426266436013083450e+01,-2.183132247898427067e+02
1.550000000000008527e+01,1.958108711871397567e+00,-1.426301659163759439e+01,-1.426291254117685270e+01,-2.190262715689638355e+02
1.555000000000008598e+01,1.958205128042031617e+00,-1.426287415729174946e+01,-1.426277774112111629e+01,-2.197393188606577894e+02
1.560000000000008669e+01,1.958308015554963255e+00,-1.426342839865816892e+01,-1.426332551114523639e+01,-2.204523873930777711e+02
1.565000000000008740e+01,1.958403115172693498e+00,-1.426341747954547046e+01,-1.426332237992773955e+01,-2.211654631674373093e+02
1.570000000000008811e+01,1.958498006873989894e+00,-1.426367508570807807e+01,-1.426358019400678145e+01,-2.218785520300214387e+02
1.575000000000008882e+01,1.958588288234801134e+00,-1.426377082964183884e+01,-1.426368054828102672e+01,-2.225916502901426952e+02
1.580000000000008953e+01,1.958677333573009438e+00,-1.426398886445851488e+01,-1.426389981912030613e+01,-2.233047606880274145e+02
1.585000000000009024e+01,1.958759229653605827e+00,-1.426388104465245554e+01,-1.426379914857185938e+01,-2.240178728441794362e+02
1.590000000000009095e+01,1.958844027651223785e+00,-1.426425683743447870e+01,-1.426417203943686118e+01,-2.247310008880535293e+02
1.595000000000009166e+01,1.958917573409234558e+00,-1.426409752097470474e+01,-1.426402397521669485e+01,-2.254441322183442651e+02
1.600000000000009237e+01,1.958991288806922304e+00,-1.426421939477636514e+01,-1.426414567937867695e+01,-2.261572694726853854e+02
1.605000000000009308e+01,1.959062222943119158e+00,-1.426434427622610457e+01,-1.426427334208990771e+01,-2.268704157523604863e+02
1.610000000000009379e+01,1.959132042649956329e+00,-1.426458117750306442e+01,-1.426451135779622703e+01,-2.275835749915287920e+02
1.615000000000009450e+01,1.959193380654710159e+00,-1.426435236936190698e+01,-1.426429103135715337e+01,-2.282967312719921438e+02
1.620000000000009521e+01,1.959255906342584286e+00,-1.426457726280645311e+01,-1.426451473711857965e+01,-2.290098976094446073e+02
1.625000000000009592e+01,1.959314318495898766e+00,-1.426462635238810606e+01,-1.426456794023479091e+01,-2.297230705149106882e+02
1.630000000000009663e+01,1.959369877808059268e+00,-1.426470362106744894e+01,-1.426464806175528821e+01,-2.304362501366518927e+02
1.635000000000009734e+01,1.959422826305113663e+00,-1.426482590145524121e+01,-1.426477295295818593e+01,-2.311494384832275841e+02
1.640000000000009805e+01,1.959471365972267343e+00,-1.426474839934512140e+01,-1.426469985967796816e+01,-2.318626273635276789e+02
1.645000000000009877e+01,1.959515693263104597e+00,-1.426477800538595453e+01,-1.426473367809511750e+01,-2.325758219365061166e+02
1.650000000000009948e+01,1.959560554609799166e+00,-1.426497745054674837e+01,-1.426493258920005403e+01,-2.332890259476867811e+02
1.655000000000010019e+01,1.959600714581439362e+00,-1.426490818692955465e+01,-1.426486802695791489e+01,-2.340022311970616329e+02
1.660000000000010090e+01,1.959639037737654466e+00,-1.426508874760495793e+01,-1.426505042444874327e+01,-2.347154473112856579e+02
1.665000000000010161e+01,1.959673487964275651e+00,-1.426514766420351599e+01,-1.426511321397689436e+01,-2.354286702442691990e+02
1.670000000000010232e+01,1.959703821844425820e+00,-1.426508244415262361e+01,-1.426505211027247277e+01,-2.361418940325966958e+02
1.675000000000010303e+01,1.959733111623464197e+00,-1.426520038266782997e+01,-1.426517109288879226e+01,-2.368551247619510605e+02
1.680000000000010374e+01,1.959760412127715012e+00,-1.426530303030335034e+01,-1.426527572979910019e+01,-2.375683626129619768e+02
1.685000000000010445e+01,1.959784672262717908e+00,-1.426525456062475250e+01,-1.426523030048974938e+01,-2.382816010808581950e+02
1.690000000000010516e+01,1.959806377124168719e+00,-1.426531758409401895e+01,-1.426529587923256770e+01,-2.389948452552014260e+02
1.695000000000010587e+01,1.959825529811014100e+00,-1.426530074191841990e+01,-1.426528158923157363e+01,-2.397080911396105023e+02
1.700000000000010658e+01,1.959843778064031206e+00,-1.426536841897454444e+01,-1.426535017072152733e+01,-2.404213413123062253e+02
1.705000000000010729e+01,1.959860611920097861e+00,-1.426545485110162303e+01,-1.426543801724555571e+01,-2.411345972210052366e+02
1.710000000000010800e+01,1.959875129194068810e+00,-1.426546600127389475e+01,-1.426545148399992335e+01,-2.418478560037949592e+02
1.715000000000010871e+01,1.959886265739473554e+00,-1.426538398652818174e+01,-1.426537284998277677e+01,-2.425611140665759820e+02
1.720000000000010942e+01,1.959900868009308184e+00,-1.426560938853518579e+01,-1.426559478626535160e+01,-2.432743799337329165e+02
1.725000000000011013e+01,1.959911910929278633e+00,-1.426566998411969855e+01,-1.426565894119972810e+01,-2.439876523900189227e+02
1.730000000000011084e+01,1.959919514570393151e+00,-1.426555187237473987e+01,-1.426554426873362580e+01,-2.447009223799965127e+02
1.735000000000011156e+01,1.959929324863646904e+00,-1.426574073458081848e+01,-1.426573092428756517e+01,-2.454141996064323052e+02
1.740000000000011227e+01,1.959936311184347080e+00,-1.426574657867461227e+01,-1.426573959235391165e+01,-2.461274799490453233e+02
1.745000000000011298e+01,1.959943131817369677e+00,-1.426579216158910413e+01,-1.426578534095608219e+01,-2.468407627364917687e+02
1.750000000000011369e+01,1.959947106993286337e+00,-1.426579561830942922e+01,-1.426579164313351278e+01,-2.475540485422312997e+02
1.755000000000011440e+01,1.959950440751467626e+00,-1.426579199990363556e+01,-1.426578866614545404e+01,-2.482673348084683198e+02
1.760000000000011511e+01,1.959952104738311052e+00,-1.426578138756744352e+01,-1.426577972358060009e+01,-2.489806222138598457e+02
1.765000000000011582e+01,1.959953053974270887e+00,-1.426573845759163106e+01,-1.426573750835567189e+01,-2.496939081875034674e+02
1.770000000000011653e+01,1.959956047281985692e+00,-1.426597371516515977e+01,-1.426597072185744430e+01,-2.504072038799539826e+02
1.775000000000011724e+01,1.959952840056032208e+00,-1.426566967447317325e+01,-1.426567288169912651e+01,-2.511204905709036268e+02
1.780000000000011795e+01,1.959953433637180220e+00,-1.426581275119917613e+01,-1.426581215761802746e+01,-2.518337806148824427e+02
1.785000000000011866e+01,1.959954286333007278e+00,-1.426585926289276252e+01,-1.426585841019693568e+01,-2.525470727253312191e+02
1.790000000000011937e+01,1.959956412449463059e+00,-1.426600442286640202e+01,-1.426600229674994580e+01,-2.532603708203581050e+02
1.795000000000012008e+01,1.959956994200306335e+00,-1.426589874839734051e+01,-1.426589816664649746e+01,-2.539736651760271400e+02
1.800000000000012079e+01,1.959960078652175808e+00,-1.426603779099195179e+01,-1.426603470654008277e+01,-2.546869639811248192e+02
1.805000000000012150e+01,1.959964873018025688e+00,-1.426612479287175894e+01,-1.426611999850590884e+01,-2.554002654264025693e+02
1.810000000000012221e+01,1.959967581366027112e+00,-1.426608610710815306e+01,-1.426608339876015208e+01,-2.561135670234099848e+02
1.815000000000012292e+01,1.959975897415952684e+00,-1.426642024126196340e+01,-1.426641192521203827e+01,-2.568268797194231183e+02
1.820000000000012363e+01,1.959980807035903494e+00,-1.426635422978528567e+01,-1.426634932016533419e+01,-2.575401925212924539e+02
1.825000000000012434e+01,1.959986897173067621e+00,-1.426633102658557561e+01,-1.426632493644841126e+01,-2.582535029824845765e+02
1.830000000000012506e+01,1.959997237792974634e+00,-1.426651859042659609e+01,-1.426650824980668908e+01,-2.589668185713859998e+02
1.835000000000012577e+01,1.960010970111455642e+00,-1.426676368561688690e+01,-1.426674995329840634e+01,-2.596801430233483643e+02
1.840000000000012648e+01,1.960023441494733287e+00,-1.426684793114807448e+01,-1.426683545976479728e+01,-2.603934729485224580e+02
1.845000000000012719e+01,1.960035432109348941e+00,-1.426667286444232374e+01,-1.426666087382770876e+01,-2.611067946011299910e+02
1.850000000000012790e+01,1.960052401270569122e+00,-1.426691868444473599e+01,-1.426690171528351669e+01,-2.618201235661910005e+02
1.855000000000012861e+01,1.960073368414411599e+00,-1.426716324576387507e+01,-1.426714227862003170e+01,-2.625334607613353910e+02
1.860000000000012932e+01,1.960091777658514722e+00,-1.426717933453284637e+01,-1.426716092528874391e+01,-2.632468013188178588e+02
1.865000000000013003e+01,1.960112614504391892e+00,-1.426731048332139551e+01,-1.426728964647551834e+01,-2.639601460061380749e+02
1.870000000000013074e+01,1.960130313504686139e+00,-1.426723394393533439e+01,-1.426721624493504059e+01,-2.646734900043345533e+02
1.875000000000013145e+01,1.960154229318313179e+00,-1.426755233988094851e+01,-1.426752842406732213e+01,-2.653868437055149343e+02
1.880000000000013216e+01,1.960171029340642468e+00,-1.426729360191468565e+01,-1.426727680189235592e+01,-2.661001915855883340e+02
1.885000000000013287e+01,1.960193396486735296e+00,-1.426745862873632298e+01,-1.426743626159023037e+01,-2.668135421498790834e+02
1.890000000000013358e+01,1.960217888155621146e+00,-1.426768882638715041e+01,-1.426766433471826545e+01,-2.675269020995295364e+02
1.895000000000013429e+01,1.960239780268242971e+00,-1.426771014551488470e+01,-1.426768825340226243e+01,-2.682402657146926686e+02
1.900000000000013500e+01,1.960266810934742310e+00,-1.426796558679994753e+01,-1.426793855613344775e+01,-2.689536369633661366e+02
1.905000000000013571e+01,1.960290620058388500e+00,-1.426792450835507609e+01,-1.426790069923142923e+01,-2.696670093796602146e+02
1.910000000000013642e+01,1.960314947392149065e+00,-1.426793213062947707e+01,-1.426790780329571717e+01,-2.703803816588579707e+02
1.915000000000013713e+01,1.960341587665559437e+00,-1.426803734048803562e+01,-1.426801070021462436e+01,-2.710937568856089683e+02
1.920000000000013785e+01,1.960370726947153308e+00,-1.426823034264169365e+01,-1.426820120336009978e+01,-2.718071392634594758e+02
1.925000000000013856e+01,1.960399751299149340e+00,-1.426825170527705389e+01,-1.426822268092505830e+01,-2.725205228243713123e+02
1.930000000000013927e+01,1.960429353543133413e+00,-1.426833093659300289e+01,-1.426830133434901882e+01,-2.732339097689569485e+02
1.935000000000013998e+01,1.960458850490843119e+00,-1.426836251750941109e+01,-1.426833302056170183e+01,-2.739472983978847083e+02
1.940000000000014069e+01,1.960489323083938862e+00,-1.426835039346155476e+01,-1.426831992086845879e+01,-2.746606854449647130e+02
1.945000000000014140e+01,1.960520832074321707e+00,-1.426842732360664812e+01,-1.426839581461626594e+01,-2.753740753021546652e+02
1.950000000000014211e+01,1.960554563082900437e+00,-1.426862939294380084e+01,-1.426859566193522255e+01,-2.760874730407932702e+02
1.955000000000014282e+01,1.960587546399212400e+00,-1.426864414960437344e+01,-1.426861116628806059e+01,-2.768008722649571496e+02
1.960000000000014353e+01,1.960620682462240971e+00,-1.426868066054893269e+01,-1.426864752448590323e+01,-2.775142731619215510e+02
1.965000000000014424e+01,1.960655638896640518e+00,-1.426876562324402187e+01,-1.426873066680962232e+01,-2.782276764866493863e+02
1.970000000000014495e+01,1.960691907717439619e+00,-1.426896539623758997e+01,-1.426892912741678998e+01,-2.789410884876404566e+02
1.975000000000014566e+01,1.960725706052703021e+00,-1.426889241918184226e+01,-1.426885862084657930e+01,-2.796544993102642707e+02
1.980000000000014637e+01,1.960761987390662320e+00,-1.426916294300401411e+01,-1.426912666166605526e+01,-2.803679211760765497e+02
1.985000000000014708e+01,1.960797049776342948e+00,-1.426920756840187821e+01,-1.426917250601619713e+01,-2.810813464921109812e+02
1.990000000000014779e+01,1.960832996069926670e+00,-1.426940049004191735e+01,-1.426936454374833296e+01,-2.817947805703194604e+02
1.995000000000014850e+01,1.960866056688132186e+00,-1.426931328243850672e+01,-1.426928022182030098e+01,-2.825082131738232079e+02
2.000000000000014921e+01,1.960897720700752522e+00,-1.426939997994059439e+01,-1.426936831592797361e+01,-2.832216515088076108e+02


==> data/cavity_small_energy.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,3.750000000000002220e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.750000000000002220e-01
5.000000000000000278e-02,3.568819413833328458e-01,-1.932656943303013719e+01,-1.934468749164680546e+01,-6.094465302681740804e-01
1.000000000000000056e-01,3.264153767454742727e-01,-2.517041865067718476e+01,-2.520088521531504355e+01,-1.898434027439892091e+00
1.500000000000000222e-01,2.989906165414429329e-01,-2.506581377227985641e+01,-2.509323853248388758e+01,-3.179149476257915996e+00
2.000000000000000111e-01,2.743240838826637717e-01,-2.504151294305324171e+01,-2.506617947571201910e+01,-4.455891656069357332e+00
2.500000000000000000e-01,2.520549272949817454e-01,-2.504724578093779641e+01,-2.506951493752547933e+01,-5.730523101703929534e+00
2.999999999999999889e-01,2.319151069898983675e-01,-2.505394760336379179e+01,-2.507408742366887466e+01,-7.003360302177202179e+00
3.499999999999999778e-01,2.136963120954209483e-01,-2.506060142262577273e+01,-2.507882021752024926e+01,-8.274609168202969656e+00
3.999999999999999667e-01,1.972150464893377420e-01,-2.506665540571433937e+01,-2.508313667132042113e+01,-9.544423204094767854e+00
4.499999999999999556e-01,1.823074452726385353e-01,-2.507207262998541353e+01,-2.508698023120211218e+01,-1.081293443681073896e+01
4.999999999999999445e-01,1.688262842811192321e-01,-2.507682605689819866e+01,-2.509030721788971618e+01,-1.208025690064716784e+01
5.499999999999999334e-01,1.566389080719006455e-01,-2.508094253798191886e+01,-2.509312991419113814e+01,-1.334649140375548093e+01
5.999999999999999778e-01,1.456258167196108622e-01,-2.508451004722151012e+01,-2.509552313857379957e+01,-1.461172999746884749e+01
6.500000000000000222e-01,1.356790120739269079e-01,-2.508758181050778546e+01,-2.509752861515346822e+01,-1.587605589263992023e+01
7.000000000000000666e-01,1.267006607573986920e-01,-2.509022697015281267e+01,-2.509920532146934136e+01,-1.713954559246408849e+01
7.500000000000001110e-01,1.186025341150269696e-01,-2.509248423295057151e+01,-2.510058235959294493e+01,-1.840226793075398959e+01
8.000000000000001554e-01,1.113044677128654514e-01,-2.509440963324200169e+01,-2.510170769964416237e+01,-1.966428647881825142e+01
8.500000000000001998e-01,1.047337668373457542e-01,-2.509604302921388452e+01,-2.510261373008940566e+01,-2.092565933115446697e+01
9.000000000000002442e-01,9.882445782742121931e-02,-2.509742610617014336e+01,-2.510333541518006939e+01,-2.218643994547289822e+01
9.500000000000002887e-01,9.351655246042032965e-02,-2.509858542455009456e+01,-2.510389332991709566e+01,-2.344667712206740262e+01
1.000000000000000222e+00,8.875559654628324691e-02,-2.509955577262773474e+01,-2.510431672854187113e+01,-2.470641586661292877e+01
1.050000000000000266e+00,8.449197564466048860e-02,-2.510036014353470435e+01,-2.510462376443632593e+01,-2.596569749469128396e+01
1.100000000000000311e+00,8.068050041097976632e-02,-2.510101726689032731e+01,-2.510482874212400972e+01,-2.722455983326947759e+01
1.150000000000000355e+00,7.727996337074719002e-02,-2.510154794688316571e+01,-2.510494848392339762e+01,-2.848303776765387241e+01
1.200000000000000400e+00,7.425280266961206688e-02,-2.510196865456937942e+01,-2.510499581527051305e+01,-2.974116336108347625e+01
1.250000000000000444e+00,7.156471327909930125e-02,-2.510229598654418837e+01,-2.510498407593470205e+01,-3.099896624980119952e+01
1.300000000000000488e+00,6.918437402629325217e-02,-2.510253043132453143e+01,-2.510491077057733733e+01,-3.225647311062023448e+01
1.350000000000000533e+00,6.708312835591212497e-02,-2.510270439088202465e+01,-2.510480563655240616e+01,-3.351370957583471721e+01
1.400000000000000577e+00,6.523477265312110918e-02,-2.510281460719675550e+01,-2.510466296289954613e+01,-3.477069866189734881e+01
1.450000000000000622e+00,6.361541121269295718e-02,-2.510287024585939264e+01,-2.510448960729982204e+01,-3.602746153563074216e+01
1.500000000000000666e+00,6.220321676428912372e-02,-2.510288197818667655e+01,-2.510429417263507901e+01,-3.728401782898848182e+01
1.550000000000000711e+00,6.097824838969422012e-02,-2.510285424221725492e+01,-2.510407921059184844e+01,-3.854038550947393560e+01
1.600000000000000755e+00,5.992230529331277200e-02,-2.510279396889977122e+01,-2.510384991199615357e+01,-3.979658115101530313e+01
1.650000000000000799e+00,5.901872143071169169e-02,-2.510270208000432035e+01,-2.510360566386692227e+01,-4.105261983887812249e+01
1.700000000000000844e+00,5.825230334138026267e-02,-2.510258415715123093e+01,-2.510335057524056168e+01,-4.230851546482501391e+01
1.750000000000000888e+00,5.760922999895674163e-02,-2.510243993446431432e+01,-2.510308300780673818e+01,-4.356428053489065633e+01
1.800000000000000933e+00,5.707687790104019193e-02,-2.510227899700197440e+01,-2.510281134909989120e+01,-4.481992683683867540e+01
1.850000000000000977e+00,5.664372744459724579e-02,-2.510210191357045773e+01,-2.510253506402689894e+01,-4.607546508297364340e+01
1.900000000000001021e+00,5.629930082220940823e-02,-2.510191188691153386e+01,-2.510225631353392117e+01,-4.733090510394160333e+01
1.950000000000001066e+00,5.603413076283719069e-02,-2.510170602439730203e+01,-2.510197119445667369e+01,-4.858625557522083938e+01
2.000000000000000888e+00,5.583944690198812399e-02,-2.510149366707967289e+01,-2.510168835094052042e+01,-4.984152494243566878e+01
2.050000000000000711e+00,5.570742598085017677e-02,-2.510127046390924477e+01,-2.510140248483038405e+01,-5.109672048655227172e+01
2.100000000000000533e+00,5.563081303670235761e-02,-2.510104397656355957e+01,-2.510112058950770830e+01,-5.235184929832459488e+01
2.150000000000000355e+00,5.560307583884005478e-02,-2.510081305320281686e+01,-2.510084079040067806e+01,-5.360691768818259817e+01
2.200000000000000178e+00,5.561829782504373876e-02,-2.510058012610224054e+01,-2.510056490411603747e+01,-5.486193147250151014e+01
2.250000000000000000e+00,5.567112049389337514e-02,-2.510034638604424728e+01,-2.510029356337539852e+01,-5.611689596913487321e+01
2.299999999999999822e+00,5.575668698347741037e-02,-2.510011256605107732e+01,-2.510002699956149286e+01,-5.737181603094784066e+01
2.349999999999999645e+00,5.587061043490976903e-02,-2.509987972430964476e+01,-2.509976580085821141e+01,-5.862669609371189239e+01
2.399999999999999467e+00,5.600892229120886523e-02,-2.509964871542587161e+01,-2.509951040356957108e+01,-5.988154021762689183e+01
2.449999999999999289e+00,5.616805650086391377e-02,-2.509942005356007044e+01,-2.509926091935041370e+01,-6.113635208609523630e+01
2.499999999999999112e+00,5.634479752053703216e-02,-2.509919577840345539e+01,-2.509901903738378337e+01,-6.239113513399573918e+01
2.549999999999998934e+00,5.653625439231051153e-02,-2.509897503536126351e+01,-2.509878357848948838e+01,-6.364589242889202580e+01
2.599999999999998757e+00,5.673975184929873350e-02,-2.509876516162327675e+01,-2.509856166416629009e+01,-6.490062718951621434e+01
2.649999999999998579e+00,5.695304703504888710e-02,-2.509855490806412348e+01,-2.509834161287837162e+01,-6.615534163973366333e+01
2.699999999999998401e+00,5.717406248733483687e-02,-2.509835049796237882e+01,-2.509812948251009246e+01,-6.741003814917949910e+01
2.749999999999998224e+00,5.740097010844209119e-02,-2.509815316538959351e+01,-2.509792625776848496e+01,-6.866471889982786081e+01
2.799999999999998046e+00,5.763212772864569067e-02,-2.509796191314556424e+01,-2.509773075552536170e+01,-6.991938583786493666e+01
2.849999999999997868e+00,5.786608193128172511e-02,-2.509777684875514936e+01,-2.509754289455251453e+01,-7.117404072610005983e+01
2.899999999999997691e+00,5.810154938971939104e-02,-2.509759808618165877e+01,-2.509736261872322061e+01,-7.242868516295069981e+01
2.949999999999997513e+00,5.833739818375057590e-02,-2.509742532243287272e+01,-2.509718947363884212e+01,-7.368332058027830556e+01
2.999999999999997335e+00,5.857264725553577855e-02,-2.509726009189143525e+01,-2.509702484281964985e+01,-7.493794833580109582e+01
3.049999999999997158e+00,5.880642979852493402e-02,-2.509709955062133346e+01,-2.509686576807834513e+01,-7.619256953078917149e+01
3.099999999999996980e+00,5.903799649390466253e-02,-2.509694461319068992e+01,-2.509671304649531010e+01,-7.744718519475333096e+01
3.149999999999996803e+00,5.926669357181804654e-02,-2.509679418358669167e+01,-2.509656548650877994e+01,-7.870179620685475186e+01
3.199999999999996625e+00,5.949196438753745486e-02,-2.509664861512581524e+01,-2.509642334431009658e+01,-7.995640336679532822e+01
3.249999999999996447e+00,5.971333104166687278e-02,-2.509650780552911797e+01,-2.509628643887498711e+01,-8.121100739041764882e+01
3.299999999999996270e+00,5.993039064310931585e-02,-2.509637160928658162e+01,-2.509615454968513859e+01,-8.246560891128054038e+01
3.349999999999996092e+00,6.014280790134592103e-02,-2.509624000156268053e+01,-2.509602758430444425e+01,-8.372020849410043297e+01
3.399999999999995914e+00,6.035030760267146022e-02,-2.509611301575844067e+01,-2.509590551605711539e+01,-8.497480664518701587e+01
3.449999999999995737e+00,6.055266098322609203e-02,-2.509599047692003282e+01,-2.509578812353947797e+01,-8.622940381565247492e+01
3.499999999999995559e+00,6.074969789032859391e-02,-2.509587204629519874e+01,-2.509567500938809559e+01,-8.748400038106012744e+01
3.549999999999995381e+00,6.094128838463670067e-02,-2.509575766608453407e+01,-2.509556607559022723e+01,-8.873859667387004890e+01
3.599999999999995204e+00,6.112733966559855125e-02,-2.509564721601975990e+01,-2.509546116473879707e+01,-8.999319298339007389e+01
3.649999999999995026e+00,6.130779383827453244e-02,-2.509554061234524625e+01,-2.509536015817257137e+01,-9.124778955983465778e+01
3.699999999999994849e+00,6.148262258717246409e-02,-2.509543776035151552e+01,-2.509526293160261901e+01,-9.250238661910333349e+01
3.749999999999994671e+00,6.165182303512108108e-02,-2.509533847589990430e+01,-2.509516927545195486e+01,-9.375698434245038015e+01
3.799999999999994493e+00,6.181541581169050503e-02,-2.509524266615418853e+01,-2.509507907337761878e+01,-9.501158288298151433e+01
3.849999999999994316e+00,6.197344256644750360e-02,-2.509515023461056415e+01,-2.509499220785580675e+01,-9.626618236795729899e+01
3.899999999999994138e+00,6.212596282328788216e-02,-2.509506109985746747e+01,-2.509490857960062726e+01,-9.752078290269332683e+01
3.949999999999993960e+00,6.227305115114513401e-02,-2.509497517802842737e+01,-2.509482808970057022e+01,-9.877538457326689070e+01
3.999999999999993783e+00,6.241479517669649979e-02,-2.509489235756175773e+01,-2.509475061353620617e+01,-1.000299874471194386e+02
4.049999999999993605e+00,6.255129293491530629e-02,-2.509481250671204577e+01,-2.509467600895382589e+01,-1.012845915746968188e+02
4.099999999999993427e+00,6.268265274098346052e-02,-2.509473555353145002e+01,-2.509460419372538098e+01,-1.025391969925673123e+02
4.149999999999993250e+00,6.280899025628726429e-02,-2.509466142036611913e+01,-2.509453508285081469e+01,-1.037938037260703226e+02
4.199999999999993072e+00,6.293042664350070869e-02,-2.509458999282534464e+01,-2.509446855643813024e+01,-1.050484117893243763e+02
4.249999999999992895e+00,6.304699958011480976e-02,-2.509452638629828414e+01,-2.509440981336166843e+01,-1.063030215357026833e+02
4.299999999999992717e+00,6.315905903455532044e-02,-2.509445608149211893e+01,-2.509434402203767789e+01,-1.075576322803228351e+02
4.349999999999992539e+00,6.326658797315441729e-02,-2.509439040646942587e+01,-2.509428287753082643e+01,-1.088122442717077121e+02
4.399999999999992362e+00,6.336972624603585957e-02,-2.509432872410297577e+01,-2.509422558583009533e+01,-1.100668575696399785e+02
4.449999999999992184e+00,6.346861211076980369e-02,-2.509426992185999694e+01,-2.509417103599526300e+01,-1.113214721798682518e+02
4.499999999999992006e+00,6.356338511429471261e-02,-2.509421351174326986e+01,-2.509411873873974486e+01,-1.125760880824518892e+02
4.549999999999991829e+00,6.365418331114551520e-02,-2.509415920999732563e+01,-2.509406841180047465e+01,-1.138307052447549097e+02
4.599999999999991651e+00,6.374105718833028567e-02,-2.509411187111646058e+01,-2.509402499723927704e+01,-1.150853239644335559e+02
4.649999999999991473e+00,6.382435589069090920e-02,-2.509405748600397601e+01,-2.509397418730161533e+01,-1.163399435400313848e+02
4.699999999999991296e+00,6.390406445159915738e-02,-2.509400691769350900e+01,-2.509392720913260177e+01,-1.175945641773551387e+02
4.749999999999991118e+00,6.398037070984721741e-02,-2.509394719929716189e+01,-2.509387089303891472e+01,-1.188491852310617531e+02
4.799999999999990941e+00,6.405335530700451141e-02,-2.509390012286758775e+01,-2.509382713827043077e+01,-1.201038072526079645e+02
4.849999999999990763e+00,6.412330233057109141e-02,-2.509384353220003305e+01,-2.509377358517646783e+01,-1.213584294821944098e+02
4.899999999999990585e+00,6.419020642946014765e-02,-2.509379909394846209e+01,-2.509373218984957177e+01,-1.226130525327929490e+02
4.949999999999990408e+00,6.425410390961888707e-02,-2.509375937189127015e+01,-2.509369547441110981e+01,-1.238676766039073556e+02
4.999999999999990230e+00,6.431532300193208707e-02,-2.509371069375092844e+01,-2.509364947465861562e+01,-1.251223009195025924e+02
5.049999999999990052e+00,6.437382530508811707e-02,-2.509366432588806717e+01,-2.509360582358491243e+01,-1.263769256334938547e+02
5.099999999999989875e+00,6.442971957786147730e-02,-2.509362020661598791e+01,-2.509356431234321505e+01,-1.276315507495518773e+02
5.149999999999989697e+00,6.448310971988961693e-02,-2.509357765520655903e+01,-2.509352426506453071e+01,-1.288861762421701656e+02
5.199999999999989519e+00,6.453409781387076105e-02,-2.509353664954128149e+01,-2.509348566144729986e+01,-1.301408020865532649e+02
5.249999999999989342e+00,6.458269683208683887e-02,-2.509350214847474803e+01,-2.509345354945653028e+01,-1.313954285949587870e+02
5.299999999999989164e+00,6.462921410947403134e-02,-2.509346062733396820e+01,-2.509341411005658173e+01,-1.326500551090480826e+02
5.349999999999988987e+00,6.467359546847117890e-02,-2.509342281217604409e+01,-2.509337843081704733e+01,-1.339046818682978994e+02
5.399999999999988809e+00,6.471593374314880964e-02,-2.509338831946002912e+01,-2.509334598118535098e+01,-1.351593089459962300e+02
5.449999999999988631e+00,6.475631636029061111e-02,-2.509335604608583026e+01,-2.509331566346868669e+01,-1.364139363656833552e+02
5.499999999999988454e+00,6.479482887975804295e-02,-2.509332561416561447e+01,-2.509328710164614762e+01,-1.376685641338721666e+02
5.549999999999988276e+00,6.483146815579191036e-02,-2.509330166458184053e+01,-2.509326502530580782e+01,-1.389231925778252332e+02
5.599999999999988098e+00,6.486652385746694005e-02,-2.509327054965346449e+01,-2.509323549395178787e+01,-1.401778210496062513e+02
5.649999999999987921e+00,6.489992568644836757e-02,-2.509324279853308681e+01,-2.509320939670410411e+01,-1.414324497877039164e+02
5.699999999999987743e+00,6.493174930694659008e-02,-2.509321793178230564e+01,-2.509318610816180595e+01,-1.426870788606725569e+02
5.749999999999987566e+00,6.496206579789690072e-02,-2.509319484570876568e+01,-2.509316452921781604e+01,-1.439417082864670476e+02
5.799999999999987388e+00,6.499094479210321129e-02,-2.509317313391612814e+01,-2.509314425492192058e+01,-1.451963380641686285e+02
5.849999999999987210e+00,6.501836734555591080e-02,-2.509315745660062902e+01,-2.509313003404717790e+01,-1.464509685144452078e+02
5.899999999999987033e+00,6.504460767343286931e-02,-2.509313419313575366e+01,-2.509310795280787687e+01,-1.477055989837741095e+02
5.949999999999986855e+00,6.506958080841576675e-02,-2.509311387483371902e+01,-2.509308890169873507e+01,-1.489602297043807937e+02
5.999999999999986677e+00,6.509334808488592694e-02,-2.509309604515157588e+01,-2.509307227787510541e+01,-1.502148607393619386e+02
6.049999999999986500e+00,6.511596660781833468e-02,-2.509307963335342961e+01,-2.509305701483049589e+01,-1.514694921025066776e+02
6.099999999999986322e+00,6.513749230078494379e-02,-2.509306422229775180e+01,-2.509304269660478681e+01,-1.527241237879285904e+02
6.149999999999986144e+00,6.515789309237129956e-02,-2.509305452469257247e+01,-2.509303412390098487e+01,-1.539787561133716451e+02
6.199999999999985967e+00,6.517743030786868341e-02,-2.509303688093633511e+01,-2.509301734372083814e+01,-1.552333884202029424e+02
6.249999999999985789e+00,6.519600652825910392e-02,-2.509302186683064306e+01,-2.509300329061025181e+01,-1.564880209373240803e+02
6.299999999999985612e+00,6.521367072196906922e-02,-2.509300904205506200e+01,-2.509299137786135248e+01,-1.577426537252331400e+02
6.349999999999985434e+00,6.523046817903159489e-02,-2.509299731824688706e+01,-2.509298052078982622e+01,-1.589972867936884029e+02
6.399999999999985256e+00,6.524644326732872979e-02,-2.509298632573468879e+01,-2.509297035064639303e+01,-1.602519201348868307e+02
6.449999999999985079e+00,6.526155253425192093e-02,-2.509298078034060708e+01,-2.509296567107368503e+01,-1.615065540646369584e+02
6.499999999999984901e+00,6.527604649382630353e-02,-2.509296701608469604e+01,-2.509295252212512040e+01,-1.627611879214816213e+02
6.549999999999984723e+00,6.528981701884080391e-02,-2.509295564677400492e+01,-2.509294187624898953e+01,-1.640158219332953138e+02
6.599999999999984546e+00,6.530290283454917577e-02,-2.509294623023552262e+01,-2.509293314441981337e+01,-1.652704561589913794e+02
6.649999999999984368e+00,6.531533928099840514e-02,-2.509293770752666575e+01,-2.509292527108021531e+01,-1.665250906079212712e+02
6.699999999999984190e+00,6.532716115280362557e-02,-2.509292972874487759e+01,-2.509291790687307255e+01,-1.677797252724867292e+02
6.749999999999984013e+00,6.533831565452073720e-02,-2.509292703482124409e+01,-2.509291588031952713e+01,-1.690343604697260673e+02
6.799999999999983835e+00,6.534904469596686249e-02,-2.509291591205364469e+01,-2.509290518301219919e+01,-1.702889955362872740e+02
6.849999999999983658e+00,6.535923135798636652e-02,-2.509290703826817293e+01,-2.509289685160615235e+01,-1.715436307015386888e+02
6.899999999999983480e+00,6.536890617309826235e-02,-2.509289997601516831e+01,-2.509289030120005748e+01,-1.727982660255243275e+02
6.949999999999983302e+00,6.537809652770745772e-02,-2.509289367858564290e+01,-2.509288448823103224e+01,-1.740529015190990094e+02
6.999999999999983125e+00,6.538674521982631993e-02,-2.509289262556615441e+01,-2.509288397687403460e+01,-1.753075375016851751e+02
7.049999999999982947e+00,6.539508729322240921e-02,-2.509288325779013817e+01,-2.509287491571674167e+01,-1.765621733225013088e+02
7.099999999999982769e+00,6.540300235826133901e-02,-2.509287604874722888e+01,-2.509286813368219171e+01,-1.778168092098736111e+02
7.149999999999982592e+00,6.541051604624747995e-02,-2.509287057028932466e+01,-2.509286305660133820e+01,-1.790714452247000850e+02
7.199999999999982414e+00,6.541765089004103473e-02,-2.509286576455942352e+01,-2.509285862971562864e+01,-1.803260813780842682e+02
7.249999999999982236e+00,6.542434488708222251e-02,-2.509286610169466059e+01,-2.509285940769762036e+01,-1.815807179891719727e+02
7.299999999999982059e+00,6.543082834041775986e-02,-2.509285805166565098e+01,-2.509285156821231411e+01,-1.828353544083018960e+02
7.349999999999981881e+00,6.543697622092964350e-02,-2.509285202722809061e+01,-2.509284587934757838e+01,-1.840899908617828089e+02
7.399999999999981704e+00,6.544280973969913984e-02,-2.509284767751335110e+01,-2.509284184399458084e+01,-1.853446274121397153e+02
7.449999999999981526e+00,6.544834730655653410e-02,-2.509284392124102325e+01,-2.509283838367416664e+01,-1.865992640706349164e+02
7.499999999999981348e+00,6.545352273568354196e-02,-2.509284524813888950e+01,-2.509284007270976247e+01,-1.878539011576127393e+02
7.549999999999981171e+00,6.545856288344978346e-02,-2.509283811574152168e+01,-2.509283307559375586e+01,-1.891085380232520379e+02
7.599999999999980993e+00,6.546333886825028703e-02,-2.509283296600435165e+01,-2.509282819001955289e+01,-1.903631748955674539e+02
7.649999999999980815e+00,6.546786838770068950e-02,-2.509282944538887605e+01,-2.509282491586942498e+01,-1.916178118383174365e+02
7.699999999999980638e+00,6.547216653936994979e-02,-2.509282648712854780e+01,-2.509282218897687855e+01,-1.928724488645222266e+02
7.749999999999980460e+00,6.547616395464156414e-02,-2.509282857392019395e+01,-2.509282457650492404e+01,-1.941270862958029682e+02
7.799999999999980282e+00,6.548008464348208102e-02,-2.509282215806441130e+01,-2.509281823737557104e+01,-1.953817234830173390e+02
7.849999999999980105e+00,6.548379665575174147e-02,-2.509281771042333986e+01,-2.509281399841107074e+01,-1.966363606565262216e+02
7.899999999999979927e+00,6.548731501075039096e-02,-2.509281483722113038e+01,-2.509281131886613281e+01,-1.978909978800322733e+02
7.949999999999979750e+00,6.549065215542058949e-02,-2.509281251353171882e+01,-2.509280917638704977e+01,-1.991456351685641835e+02
7.999999999999979572e+00,6.549373623864281069e-02,-2.509281521219712729e+01,-2.509281212811390560e+01,-2.004002728450908251e+02
8.049999999999979394e+00,6.549678894726540523e-02,-2.509280936823661534e+01,-2.509280631552799434e+01,-2.016549102607940256e+02
8.099999999999980105e+00,6.549967604647742581e-02,-2.509280547094599711e+01,-2.509280258384678675e+01,-2.029095476472421069e+02
8.149999999999980815e+00,6.550241043293671128e-02,-2.509280313774795346e+01,-2.509280040336149398e+01,-2.041641850697430414e+02
8.199999999999981526e+00,6.550500252412277957e-02,-2.509280130936780395e+01,-2.509279871727661870e+01,-2.054188225431202284e+02
8.249999999999982236e+00,6.550737852791849170e-02,-2.509280448742033442e+01,-2.509280211141653893e+01,-2.066734603914874810e+02
8.299999999999982947e+00,6.550975825611282666e-02,-2.509279911318889944e+01,-2.509279673346070538e+01,-2.079280979674187222e+02
8.349999999999983658e+00,6.551200577122494317e-02,-2.509279565164748149e+01,-2.509279340413236881e+01,-2.091827355024860253e+02
8.399999999999984368e+00,6.551413231494686296e-02,-2.509279373858050732e+01,-2.509279161203678399e+01,-2.104373730628713304e+02
8.449999999999985079e+00,6.551614672437459930e-02,-2.509279231642570451e+01,-2.509279030201627592e+01,-2.116920106642831740e+02
8.499999999999985789e+00,6.551797374259661633e-02,-2.509279587642088671e+01,-2.509279404940266645e+01,-2.129466486310859921e+02
8.549999999999986500e+00,6.551983167249889051e-02,-2.509279087281184673e+01,-2.509278901488194435e+01,-2.142012863167966827e+02
8.599999999999987210e+00,6.552158324785782584e-02,-2.509278777190109366e+01,-2.509278602032573602e+01,-2.154559239538163808e+02
8.649999999999987921e+00,6.552323842994557668e-02,-2.509278619796302223e+01,-2.509278454278093307e+01,-2.167105616085324584e+02
8.699999999999988631e+00,6.552480485824932477e-02,-2.509278509369594090e+01,-2.509278352726763828e+01,-2.179651992967889385e+02
8.749999999999989342e+00,6.552620610398562917e-02,-2.509278896348758181e+01,-2.509278756224184548e+01,-2.192198373437175860e+02
8.799999999999990052e+00,6.552765933092188910e-02,-2.509278425368519549e+01,-2.509278280045825937e+01,-2.204744751031749104e+02
8.849999999999990763e+00,6.552902627078369124e-02,-2.509278143286944740e+01,-2.509278006592958477e+01,-2.217291128078785221e+02
8.899999999999991473e+00,6.553031583622132006e-02,-2.509278013013900122e+01,-2.509277884057356189e+01,-2.229837505248200387e+02
8.949999999999992184e+00,6.553153472330834617e-02,-2.509277929064379720e+01,-2.509277807175671171e+01,-2.242383882704651228e+02
8.999999999999992895e+00,6.553260563449464504e-02,-2.509278341032939252e+01,-2.509278233941820702e+01,-2.254930263700703961e+02
9.049999999999993605e+00,6.553374485811279404e-02,-2.509277893803565718e+01,-2.509277779881204040e+01,-2.267476641777485895e+02
9.099999999999994316e+00,6.553481329752855467e-02,-2.509277635173517496e+01,-2.509277528329575802e+01,-2.280023019268959388e+02
9.149999999999995026e+00,6.553581911185218933e-02,-2.509277526310271611e+01,-2.509277425728839361e+01,-2.292569396842367269e+02
9.199999999999995737e+00,6.553676826478536943e-02,-2.509277463775136141e+01,-2.509277368859842738e+01,-2.305115774669713744e+02
9.249999999999996447e+00,6.553758273964538361e-02,-2.509277895807512948e+01,-2.509277814360027037e+01,-2.317662156004002725e+02
9.299999999999997158e+00,6.553847818862847119e-02,-2.509277468436184577e+01,-2.509277378891286148e+01,-2.330208534391693718e+02
9.349999999999997868e+00,6.553931487720707216e-02,-2.509277228044222241e+01,-2.509277144375364443e+01,-2.342754912165028998e+02
9.399999999999998579e+00,6.554010037444507608e-02,-2.509277137897785792e+01,-2.509277059348061911e+01,-2.355301289999545702e+02
9.449999999999999289e+00,6.554084005777813249e-02,-2.509277092030202994e+01,-2.509277018061869668e+01,-2.367847668062863420e+02
9.500000000000000000e+00,6.554145537498312635e-02,-2.509277541113292642e+01,-2.509277479581572123e+01,-2.380394049615257757e+02
9.550000000000000711e+00,6.554216146474846350e-02,-2.509277128810282775e+01,-2.509277058201306332e+01,-2.392940428198411666e+02
9.600000000000001421e+00,6.554281809704048944e-02,-2.509276904051190726e+01,-2.509276838387961561e+01,-2.405486806152344741e+02
9.650000000000002132e+00,6.554343240189638986e-02,-2.509276828121789649e+01,-2.509276766691304061e+01,-2.418033184149905139e+02
9.700000000000002842e+00,6.554400927969977753e-02,-2.509276796273685406e+01,-2.509276738585905164e+01,-2.430579562362495665e+02
9.750000000000003553e+00,6.554446979711819887e-02,-2.509277258637781927e+01,-2.509277212586039951e+01,-2.443125944050510441e+02
9.800000000000004263e+00,6.554502870610584564e-02,-2.509276860175797452e+01,-2.509276804284898788e+01,-2.455672322762299586e+02
9.850000000000004974e+00,6.554554538639928429e-02,-2.509276646954230827e+01,-2.509276595286201328e+01,-2.468218700830267949e+02
9.900000000000005684e+00,6.554602659136742060e-02,-2.509276582532056565e+01,-2.509276534411559823e+01,-2.480765078930878360e+02
9.950000000000006395e+00,6.554647691473258764e-02,-2.509276562424258472e+01,-2.509276517391921857e+01,-2.493311457239765900e+02
1.000000000000000711e+01,6.554681705188136753e-02,-2.509277035598010741e+01,-2.509277001584295874e+01,-2.505857839016384503e+02
1.005000000000000782e+01,6.554726147584888363e-02,-2.509276647117586023e+01,-2.509276602675189238e+01,-2.518404217807732834e+02
1.010000000000000853e+01,6.554766927023768230e-02,-2.509276443376946020e+01,-2.509276402597507172e+01,-2.530950595946673616e+02
1.015000000000000924e+01,6.554804692524666965e-02,-2.509276388749614739e+01,-2.509276350984113790e+01,-2.543496974113871829e+02
1.020000000000000995e+01,6.554839877401835713e-02,-2.509276377407657677e+01,-2.509276342222780443e+01,-2.556043352482422506e+02
1.025000000000001066e+01,6.554864525976544787e-02,-2.509276859497584411e+01,-2.509276834849009674e+01,-2.568589734315053192e+02
1.030000000000001137e+01,6.554900062118687587e-02,-2.509276479364365642e+01,-2.509276443828223435e+01,-2.581136113158261196e+02
1.035000000000001208e+01,6.554932373336429252e-02,-2.509276283982001488e+01,-2.509276251670783608e+01,-2.593682491347049108e+02
1.040000000000001279e+01,6.554962083019243158e-02,-2.509276236473764143e+01,-2.509276206764081252e+01,-2.606228869558449333e+02
1.045000000000001350e+01,6.554989603734040493e-02,-2.509276232214299185e+01,-2.509276204693584233e+01,-2.618775247967449786e+02
1.050000000000001421e+01,6.555006962929545156e-02,-2.509276721178168756e+01,-2.509276703818973075e+01,-2.631321629837420915e+02
1.055000000000001492e+01,6.555035566474166908e-02,-2.509276347206760960e+01,-2.509276318603216183e+01,-2.643868008713100153e+02
1.060000000000001563e+01,6.555061280878926588e-02,-2.509276157982626998e+01,-2.509276132268222170e+01,-2.656414386931572835e+02
1.065000000000001634e+01,6.555084715980454002e-02,-2.509276116993261496e+01,-2.509276093558159815e+01,-2.668960765173029586e+02
1.070000000000001705e+01,6.555106270392241363e-02,-2.509276118698497626e+01,-2.509276097144085682e+01,-2.681507143611080437e+02
1.075000000000001776e+01,6.555117953417240184e-02,-2.509276613441002723e+01,-2.509276601757977687e+01,-2.694053525509983160e+02
1.080000000000001847e+01,6.555141156695648563e-02,-2.509276244737197814e+01,-2.509276221533919582e+01,-2.706599904413341164e+02
1.085000000000001918e+01,6.555161733776146415e-02,-2.509276060261014152e+01,-2.509276039683933490e+01,-2.719146282656938070e+02
1.090000000000001990e+01,6.555180284156504611e-02,-2.509276024176284992e+01,-2.509276005625904560e+01,-2.731692660922781215e+02
1.095000000000002061e+01,6.555197192417118457e-02,-2.509276029412703934e+01,-2.509276012504443187e+01,-2.744239039379019118e+02
1.100000000000002132e+01,6.555204455586578771e-02,-2.509276528589343869e+01,-2.509276521326174247e+01,-2.756785421295648462e+02
1.105000000000002203e+01,6.555223454453647236e-02,-2.509276163928262804e+01,-2.509276144929395613e+01,-2.769331800215402950e+02
1.110000000000002274e+01,6.555240034019402251e-02,-2.509275983644955943e+01,-2.509275967065390134e+01,-2.781878178475671461e+02
1.115000000000002345e+01,6.555254779365654594e-02,-2.509275951147092343e+01,-2.509275936401746065e+01,-2.794424556756872562e+02
1.120000000000002416e+01,6.555268066707053976e-02,-2.509275959855476756e+01,-2.509275946568135396e+01,-2.806970935227415680e+02
1.125000000000002487e+01,6.555271886227521938e-02,-2.509276462227026627e+01,-2.509276458407506283e+01,-2.819517317156598892e+02
1.130000000000002558e+01,6.555287608055358761e-02,-2.509276100593950432e+01,-2.509276084872122681e+01,-2.832063696087385551e+02
1.135000000000002629e+01,6.555301071103412924e-02,-2.509275923978915657e+01,-2.509275910515867736e+01,-2.844610074360975318e+02
1.140000000000002700e+01,6.555312851671121765e-02,-2.509275894234666993e+01,-2.509275882454099360e+01,-2.857156452654091936e+02
1.145000000000002771e+01,6.555323319247660652e-02,-2.509275906370005060e+01,-2.509275895902428388e+01,-2.869702831139184127e+02
1.150000000000002842e+01,6.555324456332736749e-02,-2.509276410559678538e+01,-2.509276409422593446e+01,-2.882249213078274011e+02
1.155000000000002913e+01,6.555337627208636386e-02,-2.509276052103328070e+01,-2.509276038932452124e+01,-2.894795592021703214e+02
1.160000000000002984e+01,6.555348662375465318e-02,-2.509275877190939141e+01,-2.509275866155772405e+01,-2.907341970304141228e+02
1.165000000000003055e+01,6.555358134137312387e-02,-2.509275849171942951e+01,-2.509275839700181265e+01,-2.919888348602824522e+02
1.170000000000003126e+01,6.555366404609809516e-02,-2.509275863957239494e+01,-2.509275855686766832e+01,-2.932434727095563289e+02
1.175000000000003197e+01,6.555365450884129142e-02,-2.509276370616228746e+01,-2.509276371569954378e+01,-2.944981109044016989e+02
1.180000000000003268e+01,6.555376633600441816e-02,-2.509276013377190395e+01,-2.509276002194474131e+01,-2.957527487992631450e+02
1.185000000000003340e+01,6.555385776858096980e-02,-2.509275840609108599e+01,-2.509275831465851070e+01,-2.970073866281351229e+02
1.190000000000003411e+01,6.555393449076991896e-02,-2.509275815060130554e+01,-2.509275807387911783e+01,-2.982620244589430172e+02
1.195000000000003482e+01,6.555400007370301707e-02,-2.509275830758517856e+01,-2.509275824200224392e+01,-2.995166623087393418e+02
1.200000000000003553e+01,6.555397426642302350e-02,-2.509276339359004382e+01,-2.509276341939732546e+01,-3.007713005042260761e+02
1.205000000000003624e+01,6.555407058336805426e-02,-2.509275984162126250e+01,-2.509275974530431697e+01,-3.020259383999902525e+02
1.210000000000003695e+01,6.555414727745906278e-02,-2.509275812002013950e+01,-2.509275804332605020e+01,-3.032805762292971394e+02
1.215000000000003766e+01,6.555420998441707781e-02,-2.509275787453320206e+01,-2.509275781182624243e+01,-3.045352140603168323e+02
1.220000000000003837e+01,6.555426223314562983e-02,-2.509275804881059457e+01,-2.509275799656186479e+01,-3.057898519105086734e+02
1.225000000000003908e+01,6.555422372755828619e-02,-2.509276314565535060e+01,-2.509276318416093687e+01,-3.070444901062970757e+02
1.230000000000003979e+01,6.555430797336922466e-02,-2.509275959802131695e+01,-2.509275951377550484e+01,-3.082991280019523401e+02
1.235000000000004050e+01,6.555437316322722252e-02,-2.509275789637996468e+01,-2.509275783119010583e+01,-3.095537658315814156e+02
1.240000000000004121e+01,6.555442492348272088e-02,-2.509275766242378225e+01,-2.509275761066352572e+01,-3.108084036629423395e+02
1.245000000000004192e+01,6.555446677094968477e-02,-2.509275784651521946e+01,-2.509275780466775174e+01,-3.120630415134206714e+02
1.250000000000004263e+01,6.555441835378190973e-02,-2.509276294909382798e+01,-2.509276299751099515e+01,-3.133176797092925199e+02
1.255000000000004334e+01,6.555449318436948336e-02,-2.509275941607054605e+01,-2.509275934123995810e+01,-3.145723176052654253e+02
1.260000000000004405e+01,6.555454940546957820e-02,-2.509275772191467624e+01,-2.509275766569357558e+01,-3.158269554351400643e+02
1.265000000000004476e+01,6.555459263452848018e-02,-2.509275749866302974e+01,-2.509275745543397207e+01,-3.170815932668441519e+02
1.270000000000004547e+01,6.555462636712940105e-02,-2.509275769205923723e+01,-2.509275765832663652e+01,-3.183362311177145330e+02
1.275000000000004619e+01,6.555457022889148166e-02,-2.509276279862253745e+01,-2.509276285476077462e+01,-3.195908693137839123e+02
1.280000000000004690e+01,6.555463770203262541e-02,-2.509275927654841354e+01,-2.509275920907527180e+01,-3.208455072101381802e+02
1.285000000000004761e+01,6.555468694485520886e-02,-2.509275758062750938e+01,-2.509275753138468801e+01,-3.221001450399267014e+02
1.290000000000004832e+01,6.555472353524709195e-02,-2.509275736942153756e+01,-2.509275733283114462e+01,-3.233547828718074015e+02
1.295000000000004903e+01,6.555475093506188400e-02,-2.509275756843020844e+01,-2.509275754103039446e+01,-3.246094207228290998e+02
1.300000000000004974e+01,6.555468878454284720e-02,-2.509276268523842646e+01,-2.509276274738894585e+01,-3.258640589192415860e+02
1.305000000000005045e+01,6.555475053063285207e-02,-2.509275916358948422e+01,-2.509275910184339509e+01,-3.271186968156749799e+02
1.310000000000005116e+01,6.555479432394628603e-02,-2.509275747626148956e+01,-2.509275743246817569e+01,-3.283733346456947402e+02
1.315000000000005187e+01,6.555482572148588205e-02,-2.509275726781996596e+01,-2.509275723642242539e+01,-3.296279724776881608e+02
1.320000000000005258e+01,6.555484818180920548e-02,-2.509275746810644847e+01,-2.509275744564612509e+01,-3.308826103286331772e+02
1.325000000000005329e+01,6.555478134761993925e-02,-2.509276258904401047e+01,-2.509276265587820021e+01,-3.321372485249195847e+02
1.330000000000005400e+01,6.555483862826252950e-02,-2.509275906886185581e+01,-2.509275901158121158e+01,-3.333918864210820061e+02
1.335000000000005471e+01,6.555487817994552768e-02,-2.509275739044148779e+01,-2.509275735088980497e+01,-3.346465242510523694e+02
1.340000000000005542e+01,6.555490553672699283e-02,-2.509275718230729524e+01,-2.509275715495051529e+01,-3.359011620828109699e+02
1.345000000000005613e+01,6.555492415931390981e-02,-2.509275739472971622e+01,-2.509275737610713009e+01,-3.371557999339248681e+02
1.350000000000005684e+01,6.555485365865081071e-02,-2.509276251593914964e+01,-2.509276258643981450e+01,-3.384104381302224738e+02
1.355000000000005755e+01,6.555490745582175094e-02,-2.509275900887721633e+01,-2.509275895508004695e+01,-3.396650760268691442e+02
1.360000000000005826e+01,6.555494368213668488e-02,-2.509275732831391181e+01,-2.509275729208759742e+01,-3.409197138570585253e+02
1.365000000000005898e+01,6.555496787801544378e-02,-2.509275712094124700e+01,-2.509275709674536969e+01,-3.421743516889096668e+02
1.370000000000005969e+01,6.555498349775243372e-02,-2.509275732518755575e+01,-2.509275730956781914e+01,-3.434289895395493204e+02
1.375000000000006040e+01,6.555491014037941044e-02,-2.509276246153268985e+01,-2.509276253489006336e+01,-3.446836277359832934e+02
1.380000000000006111e+01,6.555496124295162597e-02,-2.509275895044503457e+01,-2.509275889934246351e+01,-3.459382656324030449e+02
1.385000000000006182e+01,6.555499490282044872e-02,-2.509275726825010722e+01,-2.509275723459023766e+01,-3.471929034621556411e+02
1.390000000000006253e+01,6.555501665448058846e-02,-2.509275707192047733e+01,-2.509275705016881730e+01,-3.484475412940000183e+02
1.395000000000006324e+01,6.555502994167640429e-02,-2.509275728775742209e+01,-2.509275727447022675e+01,-3.497021791451006720e+02
1.400000000000006395e+01,6.555495434671861077e-02,-2.509276241920300166e+01,-2.509276249479795950e+01,-3.509568173416557215e+02
1.405000000000006466e+01,6.555500332132793706e-02,-2.509275890489158911e+01,-2.509275885591697985e+01,-3.522114552379256907e+02
1.410000000000006537e+01,6.555503495619917353e-02,-2.509275723219233001e+01,-2.509275720055745751e+01,-3.534660930679004309e+02
1.415000000000006608e+01,6.555505478116961660e-02,-2.509275703278721892e+01,-2.509275701296224881e+01,-3.547207308997148516e+02
1.420000000000006679e+01,6.555506622776849368e-02,-2.509275724629283033e+01,-2.509275723484623200e+01,-3.559753687505829021e+02
1.425000000000006750e+01,6.555498890185015859e-02,-2.509276237589725511e+01,-2.509276245322317322e+01,-3.572300069467036678e+02
1.430000000000006821e+01,6.555503621582806084e-02,-2.509275886450880222e+01,-2.509275881719482371e+01,-3.584846448426151255e+02
1.435000000000006892e+01,6.555506626167488526e-02,-2.509275720551304545e+01,-2.509275717546719875e+01,-3.597392826728449222e+02
1.440000000000006963e+01,6.555508457529105049e-02,-2.509275699900734580e+01,-2.509275698069372851e+01,-3.609939205044816504e+02
1.445000000000007034e+01,6.555509459563207963e-02,-2.509275721675079041e+01,-2.509275720673045029e+01,-3.622485583552988260e+02
1.450000000000007105e+01,6.555501590047899119e-02,-2.509276235165136626e+01,-2.509276243034651799e+01,-3.635031965515765364e+02
1.455000000000007176e+01,6.555506189999568689e-02,-2.509275883287609687e+01,-2.509275878687657979e+01,-3.647578344472208300e+02
1.460000000000007248e+01,6.555509070117003512e-02,-2.509275717808973738e+01,-2.509275714928856260e+01,-3.660124722773240933e+02
1.465000000000007319e+01,6.555510783270840358e-02,-2.509275697786216597e+01,-2.509275696073062889e+01,-3.672671101090856496e+02
1.470000000000007390e+01,6.555511671852916333e-02,-2.509275719766981894e+01,-2.509275718878399886e+01,-3.685217479600833030e+02
1.475000000000007461e+01,6.555503694305098161e-02,-2.509276232806334761e+01,-2.509276240783882628e+01,-3.697763861562619354e+02
1.480000000000007532e+01,6.555508193808771977e-02,-2.509275882056474671e+01,-2.509275877556970968e+01,-3.710310240522951517e+02
1.485000000000007603e+01,6.555510977987005772e-02,-2.509275715279535035e+01,-2.509275712495356814e+01,-3.722856618820931089e+02
1.490000000000007674e+01,6.555512601343808921e-02,-2.509275695637462888e+01,-2.509275694014106151e+01,-3.735402997136782801e+02
1.495000000000007745e+01,6.555513403445446807e-02,-2.509275717439647124e+01,-2.509275716637545628e+01,-3.747949375643771077e+02
1.500000000000007816e+01,6.555505344827623759e-02,-2.509276230652524120e+01,-2.509276238711142071e+01,-3.760495757602895424e+02
1.505000000000007887e+01,6.555509765526372490e-02,-2.509275880459584940e+01,-2.509275876038886111e+01,-3.773042136563123563e+02
1.510000000000007958e+01,6.555512474540364787e-02,-2.509275713748983350e+01,-2.509275711039969181e+01,-3.785588514860966711e+02
1.515000000000008029e+01,6.555514026258216220e-02,-2.509275694019826730e+01,-2.509275692468109042e+01,-3.798134893175894149e+02
1.520000000000008100e+01,6.555514760588773693e-02,-2.509275716423014302e+01,-2.509275715688683661e+01,-3.810681271684575790e+02
1.525000000000008171e+01,6.555506637298322281e-02,-2.509276229741773889e+01,-2.509276237865064374e+01,-3.823227653645613486e+02
1.530000000000008242e+01,6.555510996018322489e-02,-2.509275879279859112e+01,-2.509275874921139149e+01,-3.835774032606140622e+02
1.535000000000008313e+01,6.555513647022605250e-02,-2.509275712384073387e+01,-2.509275709733068993e+01,-3.848320410902961157e+02
1.540000000000008384e+01,6.555515140956402753e-02,-2.509275693193657020e+01,-2.509275691699723154e+01,-3.860866789219535917e+02
1.545000000000008455e+01,6.555515822978619234e-02,-2.509275714763688825e+01,-2.509275714081666564e+01,-3.873413167725151993e+02
1.550000000000008527e+01,6.555507648701419665e-02,-2.509276228341958515e+01,-2.509276236516235770e+01,-3.885959549684289982e+02
1.555000000000008598e+01,6.555511959549042977e-02,-2.509275877596598292e+01,-2.509275873285750791e+01,-3.898505928641187666e+02
1.560000000000008669e+01,6.555514564748159134e-02,-2.509275711745046422e+01,-2.509275709139847166e+01,-3.911052306939393475e+02
1.565000000000008740e+01,6.555516016088895614e-02,-2.509275691542606879e+01,-2.509275690091266142e+01,-3.923598685251972142e+02
1.570000000000008811e+01,6.555516656492997585e-02,-2.509275713820634124e+01,-2.509275713180230127e+01,-3.936145063757035132e+02
1.575000000000008882e+01,6.555508441792443075e-02,-2.509276227290335015e+01,-2.509276235505035402e+01,-3.948691445714956672e+02
1.580000000000008953e+01,6.555512713483140075e-02,-2.509275877278825462e+01,-2.509275873007134905e+01,-3.961237824674182093e+02
1.585000000000009024e+01,6.555515282343205019e-02,-2.509275710718721086e+01,-2.509275708149861117e+01,-3.973784202970889510e+02
1.590000000000009095e+01,6.555516698134601639e-02,-2.509275691270538289e+01,-2.509275689854746716e+01,-3.986330581285662902e+02
1.595000000000009166e+01,6.555517304510466436e-02,-2.509275713218311665e+01,-2.509275712611935916e+01,-3.998876959791117542e+02
1.600000000000009237e+01,6.555509058803088429e-02,-2.509276226754774797e+01,-2.509276235000482203e+01,-4.011423341749461997e+02
1.605000000000009308e+01,6.555513302001764186e-02,-2.509275876258583438e+01,-2.509275872015384934e+01,-4.023969720706434714e+02
1.610000000000009379e+01,6.555515842403719651e-02,-2.509275709836039070e+01,-2.509275707295637048e+01,-4.036516099001574958e+02
1.615000000000009450e+01,6.555517231739893536e-02,-2.509275690658123636e+01,-2.509275689268787346e+01,-4.049062477315932256e+02
1.620000000000009521e+01,6.555517812089488305e-02,-2.509275712306101269e+01,-2.509275711725751634e+01,-4.061608855819427504e+02
1.625000000000009592e+01,6.555509541610436697e-02,-2.509276226567525470e+01,-2.509276234838004527e+01,-4.074155237779312984e+02
1.630000000000009663e+01,6.555513760282485891e-02,-2.509275875212232165e+01,-2.509275870993560176e+01,-4.086701616733507194e+02
1.635000000000009734e+01,6.555516278854836565e-02,-2.509275709938913224e+01,-2.509275707420340851e+01,-4.099247995031344658e+02
1.640000000000009805e+01,6.555517647449737861e-02,-2.509275690210793641e+01,-2.509275688842198804e+01,-4.111794373345538816e+02
1.645000000000009877e+01,6.555518208148543302e-02,-2.509275712189035445e+01,-2.509275711628336580e+01,-4.124340751850414222e+02
1.650000000000009948e+01,6.555509918459143104e-02,-2.509276225756645573e+01,-2.509276234046334864e+01,-4.136887133808166368e+02
1.655000000000010019e+01,6.555514120400506017e-02,-2.509275875547456280e+01,-2.509275871345515085e+01,-4.149433512765709224e+02
1.660000000000010090e+01,6.555516621919729725e-02,-2.509275709268738197e+01,-2.509275706767218850e+01,-4.161979891061901071e+02
1.665000000000010161e+01,6.555517974430974393e-02,-2.509275690051194374e+01,-2.509275688698683027e+01,-4.174526269376905816e+02
1.670000000000010232e+01,6.555518521007151767e-02,-2.509275711169205181e+01,-2.509275710622629063e+01,-4.187072647878093790e+02
1.675000000000010303e+01,6.555510216527861422e-02,-2.509276224952394685e+01,-2.509276233256873923e+01,-4.199619029833303898e+02
1.680000000000010374e+01,6.555514402707428301e-02,-2.509275875744619810e+01,-2.509275871558440230e+01,-4.212165408793408687e+02
1.685000000000010445e+01,6.555516890415323539e-02,-2.509275708963772900e+01,-2.509275706476065082e+01,-4.224711787089456720e+02
1.690000000000010516e+01,6.555518230344017927e-02,-2.509275688911975877e+01,-2.509275687572047175e+01,-4.237258165400023699e+02
1.695000000000010587e+01,6.555518764092851947e-02,-2.509275711019450839e+01,-2.509275710485702149e+01,-4.249804543901746001e+02
1.700000000000010658e+01,6.555510448704253423e-02,-2.509276225157773865e+01,-2.509276233473162421e+01,-4.262350925859074096e+02
1.705000000000010729e+01,6.555514625803225692e-02,-2.509275874589074817e+01,-2.509275870411975973e+01,-4.274897304814309678e+02
1.710000000000010800e+01,6.555517104039752796e-02,-2.509275708948252515e+01,-2.509275706470015876e+01,-4.287443683111227415e+02
1.715000000000010871e+01,6.555518433893979535e-02,-2.509275688750624056e+01,-2.509275687420769785e+01,-4.299990061421995051e+02
1.720000000000010942e+01,6.555518958118966566e-02,-2.509275711047896351e+01,-2.509275710523671421e+01,-4.312536439924812157e+02
1.725000000000011013e+01,6.555510634902302070e-02,-2.509276225272004268e+01,-2.509276233595220873e+01,-4.325082821883494262e+02
1.730000000000011084e+01,6.555514801608107456e-02,-2.509275875069451445e+01,-2.509275870902745709e+01,-4.337629200842170576e+02
1.735000000000011156e+01,6.555517270574065525e-02,-2.509275708123767501e+01,-2.509275705654801669e+01,-4.350175579135893145e+02
1.740000000000011227e+01,6.555518591039163900e-02,-2.509275689388009312e+01,-2.509275688067544152e+01,-4.362721957450786476e+02
1.745000000000011298e+01,6.555519106939475260e-02,-2.509275710841160034e+01,-2.509275710325259823e+01,-4.375268335953402357e+02
1.750000000000011369e+01,6.555510774810111019e-02,-2.509276225095506518e+01,-2.509276233427635816e+01,-4.387814717912092988e+02
1.755000000000011440e+01,6.555514935295415901e-02,-2.509275874566827724e+01,-2.509275870406342435e+01,-4.400361096868878121e+02
1.760000000000011511e+01,6.555517397920095080e-02,-2.509275708181028008e+01,-2.509275705718403415e+01,-4.412907475163520985e+02
1.765000000000011582e+01,6.555518713073925363e-02,-2.509275689007572652e+01,-2.509275687692418799e+01,-4.425453853477043822e+02
1.770000000000011653e+01,6.555519223293550246e-02,-2.509275710492659783e+01,-2.509275709982440006e+01,-4.438000231978485317e+02
1.775000000000011724e+01,6.555510886854318264e-02,-2.509276225084242640e+01,-2.509276233420681734e+01,-4.450546613937550546e+02
1.780000000000011795e+01,6.555515042888913901e-02,-2.509275874645978632e+01,-2.509275870489944182e+01,-4.463092992895176394e+02
1.785000000000011866e+01,6.555517499611224208e-02,-2.509275707834357760e+01,-2.509275705377635290e+01,-4.475639371188676137e+02
1.790000000000011937e+01,6.555518809382529510e-02,-2.509275689342820925e+01,-2.509275688033049789e+01,-4.488185749504413593e+02
1.795000000000012008e+01,6.555519315533807345e-02,-2.509275710398905446e+01,-2.509275709892754236e+01,-4.500732128005793129e+02
1.800000000000012079e+01,6.555510974143637093e-02,-2.509276224640093034e+01,-2.509276232981483190e+01,-4.513278509963132592e+02
1.805000000000012150e+01,6.555515125653869901e-02,-2.509275874242476689e+01,-2.509275870090966620e+01,-4.525824888919193540e+02
1.810000000000012221e+01,6.555517578277209045e-02,-2.509275708520049264e+01,-2.509275706067425915e+01,-4.538371267216531351e+02
1.815000000000012292e+01,6.555518885114428040e-02,-2.509275688564937212e+01,-2.509275687258099907e+01,-4.550917645528672324e+02
1.820000000000012363e+01,6.555519388201154485e-02,-2.509275710920898206e+01,-2.509275710417811567e+01,-4.563464024032967927e+02
1.825000000000012434e+01,6.555511044165333867e-02,-2.509276224804253275e+01,-2.509276233148289137e+01,-4.576010405991392531e+02
1.830000000000012506e+01,6.555515193053698675e-02,-2.509275874297800257e+01,-2.509275870148911736e+01,-4.588556784947992924e+02
1.835000000000012577e+01,6.555517643865133026e-02,-2.509275708114637027e+01,-2.509275705663825562e+01,-4.601103163243485028e+02
1.840000000000012648e+01,6.555518948248421907e-02,-2.509275688440754948e+01,-2.509275687136371502e+01,-4.613649541555250266e+02
1.845000000000012719e+01,6.555519448426980200e-02,-2.509275710823602878e+01,-2.509275710323424491e+01,-4.626195920059350897e+02
1.850000000000012790e+01,6.555511101448693867e-02,-2.509276224482030671e+01,-2.509276232829008890e+01,-4.638742302016459007e+02
1.855000000000012861e+01,6.555515246790330486e-02,-2.509275874252678307e+01,-2.509275870107336814e+01,-4.651288680973188434e+02
1.860000000000012932e+01,6.555517695170276493e-02,-2.509275707612018635e+01,-2.509275705163638648e+01,-4.663835059266410212e+02
1.865000000000013003e+01,6.555518995822927353e-02,-2.509275688694011919e+01,-2.509275687393359178e+01,-4.676381437579815383e+02
1.870000000000013074e+01,6.555519492318132024e-02,-2.509275710299980844e+01,-2.509275709803485555e+01,-4.688927816081665583e+02
1.875000000000013145e+01,6.555511142243369838e-02,-2.509276224283399159e+01,-2.509276232633473924e+01,-4.701474198038090435e+02
1.880000000000013216e+01,6.555515286782977180e-02,-2.509275873974189963e+01,-2.509275869829650318e+01,-4.714020576993507348e+02
1.885000000000013287e+01,6.555517733165562577e-02,-2.509275707764774310e+01,-2.509275705318391658e+01,-4.726566955287693190e+02
1.890000000000013358e+01,6.555519031869423696e-02,-2.509275688627768020e+01,-2.509275687329064297e+01,-4.739113333600961369e+02
1.895000000000013429e+01,6.555519527856086548e-02,-2.509275710657322733e+01,-2.509275710161336193e+01,-4.751659712104649884e+02
1.900000000000013500e+01,6.555511176122023886e-02,-2.509276224825686796e+01,-2.509276233177421034e+01,-4.764206094063951582e+02
1.905000000000013571e+01,6.555515318063194485e-02,-2.509275874565467035e+01,-2.509275870423525845e+01,-4.776752473022584695e+02
1.910000000000013642e+01,6.555517762610177379e-02,-2.509275707453521420e+01,-2.509275705008974455e+01,-4.789298851315397769e+02
1.915000000000013713e+01,6.555519060793860153e-02,-2.509275687666231036e+01,-2.509275686368047431e+01,-4.801845229623910427e+02
1.920000000000013785e+01,6.555519555137387377e-02,-2.509275710190895126e+01,-2.509275709696551715e+01,-4.814391608125430366e+02
1.925000000000013856e+01,6.555511201540609179e-02,-2.509276223836084441e+01,-2.509276232189681366e+01,-4.826937990079970291e+02
1.930000000000013927e+01,6.555515341690017206e-02,-2.509275874128487516e+01,-2.509275869988337959e+01,-4.839484369036597968e+02
1.935000000000013998e+01,6.555517784240308399e-02,-2.509275707576553671e+01,-2.509275705134003331e+01,-4.852030747330225608e+02
1.940000000000014069e+01,6.555519080402588683e-02,-2.509275688375720748e+01,-2.509275687079558637e+01,-4.864577125642487658e+02
1.945000000000014140e+01,6.555519573995335914e-02,-2.509275710355306543e+01,-2.509275709861713821e+01,-4.877123504144905155e+02
1.950000000000014211e+01,6.555511218937441764e-02,-2.509276224506603015e+01,-2.509276232861660816e+01,-4.889669886102943792e+02
1.955000000000014282e+01,6.555515357713713465e-02,-2.509275874097498260e+01,-2.509275869958721827e+01,-4.902216265059553848e+02
1.960000000000014353e+01,6.555517800718377308e-02,-2.509275707466983008e+01,-2.509275705023978276e+01,-4.914762643352588043e+02
1.965000000000014424e+01,6.555519097084569480e-02,-2.509275688348368760e+01,-2.509275687052002723e+01,-4.927309021664693205e+02
1.970000000000014495e+01,6.555519589194631902e-02,-2.509275710850126373e+01,-2.509275710358016198e+01,-4.939855400169732889e+02
1.975000000000014566e+01,6.555511234287997313e-02,-2.509276225002160032e+01,-2.509276233357066843e+01,-4.952401782130233983e+02
1.980000000000014637e+01,6.555515373641852828e-02,-2.509275874573011578e+01,-2.509275870433657829e+01,-4.964948161089164387e+02
1.985000000000014708e+01,6.555517816293829347e-02,-2.509275708243351843e+01,-2.509275705800699896e+01,-4.977494539386115662e+02
1.990000000000014779e+01,6.555519111386334807e-02,-2.509275688742184940e+01,-2.509275687447092551e+01,-4.990040917700317209e+02
1.995000000000014850e+01,6.555519603346238178e-02,-2.509275710276311244e+01,-2.509275709784351349e+01,-5.002587296202502216e+02
2.000000000000014921e+01,6.555511247677212050e-02,-2.509276224551232914e+01,-2.509276232906901782e+01,-5.015133678160825639e+02


==> data/cavity_small_extra_energy.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,3.750000000000001110e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.750000000000001110e-01
5.000000000000000278e-02,3.903985332911458772e-01,-1.947262913927077221e+01,-1.945723060597962473e+01,-5.832329236723927668e-01
1.000000000000000056e-01,3.903031519276022876e-01,-2.513909877435952822e+01,-2.513919415572307159e+01,-1.840283243753912945e+00
1.500000000000000222e-01,3.904832087311084221e-01,-2.501274225650565342e+01,-2.501256219970214900e+01,-3.090740299775689426e+00
2.000000000000000111e-01,3.909048634345119733e-01,-2.496848709518308596e+01,-2.496806544047968401e+01,-4.338742999831440628e+00
2.500000000000000000e-01,3.914519323484811353e-01,-2.496194955521542269e+01,-2.496140248630145209e+01,-5.586293408678242756e+00
2.999999999999999889e-01,3.920794823853327449e-01,-2.496007928420284827e+01,-2.495945173416599516e+01,-6.833669822851534015e+00
3.499999999999999778e-01,3.927718202140819681e-01,-2.496006390054541768e+01,-2.495937156271666879e+01,-8.080980680050055653e+00
3.999999999999999667e-01,3.935188997991516668e-01,-2.496078577660382081e+01,-2.496003869701875288e+01,-9.328272889295178061e+00
4.499999999999999556e-01,3.943122965928064771e-01,-2.496192418966041160e+01,-2.496113079286675784e+01,-1.057557570198454222e+01
4.999999999999999445e-01,3.951442599442067105e-01,-2.496323447139821283e+01,-2.496240250804681438e+01,-1.182290546220305316e+01
5.499999999999999334e-01,3.960081808543413073e-01,-2.496467910259575618e+01,-2.496381518168562152e+01,-1.307027549642270614e+01
5.999999999999999778e-01,3.968976454894101447e-01,-2.496614557370040544e+01,-2.496525610906533643e+01,-1.431769331047265759e+01
6.500000000000000222e-01,3.978067522319515548e-01,-2.496760934867594628e+01,-2.496670024193340609e+01,-1.556516467116391311e+01
7.000000000000000666e-01,3.987301425594462212e-01,-2.496904547791015361e+01,-2.496812208758266038e+01,-1.681269355473192562e+01
7.500000000000001110e-01,3.996629000453683633e-01,-2.497044109010064972e+01,-2.496950833261472624e+01,-1.806028285175103676e+01
8.000000000000001554e-01,4.006006373488200656e-01,-2.497179062310274134e+01,-2.497085288579928886e+01,-1.930793464560272099e+01
8.500000000000001998e-01,4.015393886698811476e-01,-2.497308675637625441e+01,-2.497214800505519250e+01,-2.055565023210047215e+01
9.000000000000002442e-01,4.024756213953364914e-01,-2.497432546943701581e+01,-2.497338923671156152e+01,-2.180343027284686741e+01
9.500000000000002887e-01,4.034061244349194109e-01,-2.497550454388287022e+01,-2.497457404084328658e+01,-2.305127499700142835e+01
1.000000000000000222e+00,4.043281625066800222e-01,-2.497662561540469994e+01,-2.497570357733293989e+01,-2.429918423969990471e+01
1.050000000000000266e+00,4.052393071915791345e-01,-2.497768569482304102e+01,-2.497677455013814196e+01,-2.554715737975615752e+01
1.100000000000000311e+00,4.061376562707832427e-01,-2.497869109340021510e+01,-2.497779274432101104e+01,-2.679519358534696494e+01
1.150000000000000355e+00,4.070215174678869507e-01,-2.497964241911613925e+01,-2.497875855791903632e+01,-2.804329184510566719e+01
1.200000000000000400e+00,4.078894186929270527e-01,-2.498054301291060852e+01,-2.497967511168556953e+01,-2.929145109452615614e+01
1.250000000000000444e+00,4.087400192029495560e-01,-2.498139607038165977e+01,-2.498054546987163604e+01,-3.053967029753522056e+01
1.300000000000000488e+00,4.095721729577144199e-01,-2.498220654525538720e+01,-2.498137439150062278e+01,-3.178794847104322585e+01
1.350000000000000533e+00,4.103847790888116021e-01,-2.498297344871241066e+01,-2.498216084258131175e+01,-3.303628453734775405e+01
1.400000000000000577e+00,4.111768756155671500e-01,-2.498370244731380652e+01,-2.498291035078705136e+01,-3.428467756318668336e+01
1.450000000000000622e+00,4.119476591438631652e-01,-2.498440636033919304e+01,-2.498363557681089731e+01,-3.553312709767534727e+01
1.500000000000000666e+00,4.126964028992244904e-01,-2.498506173442308764e+01,-2.498431299066772482e+01,-3.678163144064114221e+01
1.550000000000000711e+00,4.134224186177059002e-01,-2.498567850615913599e+01,-2.498495249044065503e+01,-3.803018935023061431e+01
1.600000000000000755e+00,4.141253526526487150e-01,-2.498626557208391930e+01,-2.498556263804897526e+01,-3.927879969479987210e+01
1.650000000000000799e+00,4.148049720778114180e-01,-2.498682359307905898e+01,-2.498614397365389550e+01,-4.052746125502866192e+01
1.700000000000000844e+00,4.154615658037599246e-01,-2.498736469106075830e+01,-2.498670809733480880e+01,-4.177617289585575122e+01
1.750000000000000888e+00,4.160953978291945798e-01,-2.498787942942747264e+01,-2.498724559740203688e+01,-4.302493303530168589e+01
1.800000000000000933e+00,4.167065328977175298e-01,-2.498837101579430353e+01,-2.498775988072577903e+01,-4.427374045102287425e+01
1.850000000000000977e+00,4.172950418106439741e-01,-2.498884241748121937e+01,-2.498825390856829287e+01,-4.552259406298401245e+01
1.900000000000001021e+00,4.178610518975836019e-01,-2.498929294227526299e+01,-2.498872693218832453e+01,-4.677149270001083892e+01
1.950000000000001066e+00,4.184050761739782631e-01,-2.498971995557628034e+01,-2.498917593129988646e+01,-4.802043467351325745e+01
2.000000000000000888e+00,4.189275049440249754e-01,-2.499014025904902780e+01,-2.498961783027898065e+01,-4.926941925769565955e+01
2.050000000000000711e+00,4.194284206208166998e-01,-2.499053724227306006e+01,-2.499003632659626817e+01,-5.051844520413251871e+01
2.100000000000000533e+00,4.199080704101765815e-01,-2.499092693486880634e+01,-2.499044728507944768e+01,-5.176751190108660694e+01
2.150000000000000355e+00,4.203664427915186352e-01,-2.499129521960890443e+01,-2.499083684722756260e+01,-5.301661828968570944e+01
2.200000000000000178e+00,4.208040611213372806e-01,-2.499166314917475518e+01,-2.499122553084493603e+01,-5.426576382881462735e+01
2.250000000000000000e+00,4.212210982813067162e-01,-2.499201193147145261e+01,-2.499159489431148273e+01,-5.551494738822822939e+01
2.299999999999999822e+00,4.216180429476898417e-01,-2.499235668784189812e+01,-2.499195974317551361e+01,-5.676416827795394227e+01
2.349999999999999645e+00,4.219949779126083156e-01,-2.499268420336986196e+01,-2.499230726840494299e+01,-5.801342555315751781e+01
2.399999999999999467e+00,4.223522831570245550e-01,-2.499299791469330856e+01,-2.499264060944889110e+01,-5.926271814364776702e+01
2.449999999999999289e+00,4.226896084817533539e-01,-2.499328577889428971e+01,-2.499294845356956074e+01,-6.051204510726775254e+01
2.499999999999999112e+00,4.230072822810502786e-01,-2.499357183526436899e+01,-2.499325416146507095e+01,-6.176140602523167900e+01
2.549999999999998934e+00,4.233053337123233728e-01,-2.499385189443053079e+01,-2.499355384299925831e+01,-6.301080056852192968e+01
2.599999999999998757e+00,4.235845967829782177e-01,-2.499413906821883913e+01,-2.499385980514818328e+01,-6.426022825886221312e+01
2.649999999999998579e+00,4.238446682739654969e-01,-2.499439750444695818e+01,-2.499413743295597001e+01,-6.550968806259356825e+01
2.699999999999998401e+00,4.240852688748146804e-01,-2.499461073576081915e+01,-2.499437013515996853e+01,-6.675917799878075698e+01
2.749999999999998224e+00,4.243065531943678304e-01,-2.499483853544718315e+01,-2.499461725112762878e+01,-6.800869864123356479e+01
2.799999999999998046e+00,4.245085481206962719e-01,-2.499501766519082935e+01,-2.499481567026450080e+01,-6.925824752956677344e+01
2.849999999999997868e+00,4.246912895896739482e-01,-2.499517056649243330e+01,-2.499498782502345406e+01,-7.050782331642241729e+01
2.899999999999997691e+00,4.248550573426524424e-01,-2.499535889618620388e+01,-2.499519512843322389e+01,-7.175742749347874394e+01
2.949999999999997513e+00,4.250001475839551568e-01,-2.499551993917926751e+01,-2.499537484893796346e+01,-7.300705840019639936e+01
2.999999999999997335e+00,4.251264644933889780e-01,-2.499566985715554068e+01,-2.499554354024610703e+01,-7.425671557614474239e+01
3.049999999999997158e+00,4.252337882331439500e-01,-2.499579477757914248e+01,-2.499568745383938762e+01,-7.550639799128394714e+01
3.099999999999996980e+00,4.253226667423633534e-01,-2.499589841361069986e+01,-2.499580953510147907e+01,-7.675610403345525867e+01
3.149999999999996803e+00,4.253932099348178841e-01,-2.499600129769046930e+01,-2.499593075449801560e+01,-7.800583355514731920e+01
3.199999999999996625e+00,4.254458189592625894e-01,-2.499605684236265546e+01,-2.499600423333821198e+01,-7.925558378824101169e+01
3.249999999999996447e+00,4.254808822586826911e-01,-2.499607950750951346e+01,-2.499604444421009219e+01,-8.050535270031706148e+01
3.299999999999996270e+00,4.254988914704510572e-01,-2.499607044876688633e+01,-2.499605243955511824e+01,-8.175513821354363131e+01
3.349999999999996092e+00,4.254995161141624793e-01,-2.499596870363266987e+01,-2.499596807898895889e+01,-8.300493602408155880e+01
3.399999999999995914e+00,4.254825557799739033e-01,-2.499577062042194342e+01,-2.499578758075613294e+01,-8.425474151543683377e+01
3.449999999999995737e+00,4.254476207667270415e-01,-2.499544125670604089e+01,-2.499547619171928758e+01,-8.550454851328538552e+01
3.499999999999995559e+00,4.253948294959731813e-01,-2.499496877679391815e+01,-2.499502156806467212e+01,-8.675434974339584926e+01
3.549999999999995381e+00,4.253235221303162117e-01,-2.499430632670928176e+01,-2.499437763407494018e+01,-8.800413636709697585e+01
3.599999999999995204e+00,4.252332361806289152e-01,-2.499332153821778135e+01,-2.499341182416747031e+01,-8.925389272995754197e+01
3.649999999999995026e+00,4.251237972867026871e-01,-2.499192114350299931e+01,-2.499203058239692510e+01,-9.050359822602662518e+01
3.699999999999994849e+00,4.249932445782216850e-01,-2.498991535451783363e+01,-2.499004590722631391e+01,-9.175322454646099857e+01
3.749999999999994671e+00,4.248397370891399127e-01,-2.498724665281508805e+01,-2.498740016030416911e+01,-9.300274038659082976e+01
3.799999999999994493e+00,4.246625336215874569e-01,-2.498393836401368873e+01,-2.498411556748123985e+01,-9.425211450825906923e+01
3.849999999999994316e+00,4.244605487030922442e-01,-2.498036409981372685e+01,-2.498056608473222084e+01,-9.550133469816825027e+01
3.899999999999994138e+00,4.242346521674142945e-01,-2.497691917180266330e+01,-2.497714506833834136e+01,-9.675040655329407002e+01
3.949999999999993960e+00,4.239858961786576730e-01,-2.497381197823117560e+01,-2.497406073421993256e+01,-9.799934590819438540e+01
3.999999999999993783e+00,4.237157920867064553e-01,-2.497117328141671777e+01,-2.497144338550866749e+01,-9.924817467635718060e+01
4.049999999999993605e+00,4.234259635542686473e-01,-2.496900768784639624e+01,-2.496929751637883399e+01,-1.004969148892819391e+02
4.099999999999993427e+00,4.231200324655421952e-01,-2.496729124328672000e+01,-2.496759717437544523e+01,-1.017455853825349976e+02
4.149999999999993250e+00,4.227998045582635478e-01,-2.496589389471904497e+01,-2.496621412262632234e+01,-1.029942003051782251e+02
4.199999999999993072e+00,4.224678988869205454e-01,-2.496475401379191439e+01,-2.496508591946325595e+01,-1.042427699115391704e+02
4.249999999999992895e+00,4.221266807936424614e-01,-2.496382238515642982e+01,-2.496416360324970896e+01,-1.054913022488902783e+02
4.299999999999992717e+00,4.217792180120493173e-01,-2.496309075015596690e+01,-2.496343821293756093e+01,-1.067398042491796701e+02
4.349999999999992539e+00,4.214272553777032027e-01,-2.496251138347762222e+01,-2.496286334611196978e+01,-1.079882817809878901e+02
4.399999999999992362e+00,4.210727363947098789e-01,-2.496204895840644511e+01,-2.496240347738944010e+01,-1.092367387478912093e+02
4.449999999999992184e+00,4.207177713678674214e-01,-2.496172162142052997e+01,-2.496207658644737393e+01,-1.104851797939890758e+02
4.499999999999992006e+00,4.203638694138588927e-01,-2.496140159046310458e+01,-2.496175549241711167e+01,-1.117336037754662357e+02
4.549999999999991829e+00,4.200122406773119099e-01,-2.496126674926122746e+01,-2.496161837799777317e+01,-1.129820187416658541e+02
4.599999999999991651e+00,4.196632339634872588e-01,-2.496114136749769941e+01,-2.496149037421152528e+01,-1.142304248167545637e+02
4.649999999999991473e+00,4.193179609001775887e-01,-2.496111690063068167e+01,-2.496146217369399167e+01,-1.154788259348494108e+02
4.699999999999991296e+00,4.189767930334649670e-01,-2.496110853783711647e+01,-2.496144970570382782e+01,-1.167272225296079711e+02
4.749999999999991118e+00,4.186396331144623950e-01,-2.496107661849624293e+01,-2.496141377841524545e+01,-1.179756135204517875e+02
4.799999999999990941e+00,4.183071441852004857e-01,-2.496104460167790506e+01,-2.496137709060716858e+01,-1.192239982394649473e+02
4.849999999999990763e+00,4.179792452651258650e-01,-2.496099237815516503e+01,-2.496132027707523804e+01,-1.204723757572927809e+02
4.899999999999990585e+00,4.176563450553358869e-01,-2.496092672813588820e+01,-2.496124962834567640e+01,-1.217207449939093777e+02
4.949999999999990408e+00,4.173381710318481153e-01,-2.496091879730354890e+01,-2.496123697132703612e+01,-1.229691091077980474e+02
4.999999999999990230e+00,4.170253894117948446e-01,-2.496094514893490768e+01,-2.496125793055496089e+01,-1.242174691468648433e+02
5.049999999999990052e+00,4.167184223094894113e-01,-2.496104301606481712e+01,-2.496134998316712128e+01,-1.254658282647703942e+02
5.099999999999989875e+00,4.164180023166113576e-01,-2.496123357059899561e+01,-2.496153399059187450e+01,-1.267141903632932127e+02
5.149999999999989697e+00,4.161237344724894593e-01,-2.496138396357616074e+01,-2.496167823142028297e+01,-1.279625538293161497e+02
5.199999999999989519e+00,4.158358882568838899e-01,-2.496156067427502023e+01,-2.496184852049062641e+01,-1.292109197092455020e+02
5.249999999999989342e+00,4.155541663095950744e-01,-2.496169232022610984e+01,-2.496197404217339866e+01,-1.304592860472041025e+02
5.299999999999989164e+00,4.152786370428315221e-01,-2.496183298253873417e+01,-2.496210851180549639e+01,-1.317076532255977952e+02
5.349999999999988987e+00,4.150091850076778055e-01,-2.496200246040871917e+01,-2.496227191244387456e+01,-1.329560228006533862e+02
5.399999999999988809e+00,4.147460856411711028e-01,-2.496216820634798594e+01,-2.496243130571449242e+01,-1.342043943103372783e+02
5.449999999999988631e+00,4.144891730991633327e-01,-2.496229931357246912e+01,-2.496255622611447578e+01,-1.354527661885579164e+02
5.499999999999988454e+00,4.142384696194103544e-01,-2.496245073113772150e+01,-2.496270143461747537e+01,-1.367011394285945300e+02
5.549999999999988276e+00,4.139944214282279544e-01,-2.496257073940681792e+01,-2.496281478759799910e+01,-1.379495120137560775e+02
5.599999999999988098e+00,4.137571272351230900e-01,-2.496271692591201941e+01,-2.496295422010512510e+01,-1.391978851542447728e+02
5.649999999999987921e+00,4.135264124495003912e-01,-2.496285867711044659e+01,-2.496308939189606946e+01,-1.404462588028859216e+02
5.699999999999987743e+00,4.133027207751523990e-01,-2.496301199421813521e+01,-2.496323568589248154e+01,-1.416946330942711541e+02
5.749999999999987566e+00,4.130858187250557867e-01,-2.496314358015437662e+01,-2.496336048220447168e+01,-1.429430071753289724e+02
5.799999999999987388e+00,4.128761915080579881e-01,-2.496328766111932396e+01,-2.496349728833632042e+01,-1.441913811856019549e+02
5.849999999999987210e+00,4.126735023062673147e-01,-2.496340319199205382e+01,-2.496360588119384616e+01,-1.454397540344033359e+02
5.899999999999987033e+00,4.124775061217557659e-01,-2.496347185003202540e+01,-2.496366784621653778e+01,-1.466881236230894672e+02
5.949999999999986855e+00,4.122883869956928127e-01,-2.496358829836564652e+01,-2.496377741749170909e+01,-1.479364921571337845e+02
5.999999999999986677e+00,4.121062740999268392e-01,-2.496368710357559451e+01,-2.496386921647135892e+01,-1.491848586252083351e+02
6.049999999999986500e+00,4.119319161027152898e-01,-2.496383379282634962e+01,-2.496400815082355962e+01,-1.504332246728468760e+02
6.099999999999986322e+00,4.117645882428032644e-01,-2.496395176113455960e+01,-2.496411908899447241e+01,-1.516815895887635293e+02
6.149999999999986144e+00,4.116044016987998599e-01,-2.496407163155182474e+01,-2.496423181809582914e+01,-1.529299533568851075e+02
6.199999999999985967e+00,4.114513307137875331e-01,-2.496420637672572340e+01,-2.496435944771073423e+01,-1.541783167467064288e+02
6.249999999999985789e+00,4.113051845933556883e-01,-2.496435707429532513e+01,-2.496450322041575731e+01,-1.554266807465416491e+02
6.299999999999985612e+00,4.111652486368807535e-01,-2.496443325033650851e+01,-2.496457318629298427e+01,-1.566750423450149299e+02
6.349999999999985434e+00,4.110315964825076440e-01,-2.496456903175739583e+01,-2.496470268391176717e+01,-1.579234044487571680e+02
6.399999999999985256e+00,4.109044371355012881e-01,-2.496472995544284501e+01,-2.496485711478985081e+01,-1.591717681058763105e+02
6.449999999999985079e+00,4.107837148436473962e-01,-2.496490406923522087e+01,-2.496502479152707465e+01,-1.604201340316299138e+02
6.499999999999984901e+00,4.106690163560730578e-01,-2.496506876534795438e+01,-2.496518346383552966e+01,-1.616685021683848902e+02
6.549999999999984723e+00,4.105602492974371742e-01,-2.496524779423002371e+01,-2.496535656128865810e+01,-1.629168733251550236e+02
6.599999999999984546e+00,4.104571710632185511e-01,-2.496540211306123069e+01,-2.496550519129544909e+01,-1.641652465090423050e+02
6.649999999999984368e+00,4.103596763957657600e-01,-2.496557481774198806e+01,-2.496567231240944196e+01,-1.654136227445968643e+02
6.699999999999984190e+00,4.102677035753574675e-01,-2.496574417064850238e+01,-2.496583614346890911e+01,-1.666620019259496814e+02
6.749999999999984013e+00,4.101806431534080755e-01,-2.496587521879168747e+01,-2.496596227921363820e+01,-1.679103827473112176e+02
6.799999999999983835e+00,4.100984175977206436e-01,-2.496601779304937807e+01,-2.496610001860506500e+01,-1.691587658625193740e+02
6.849999999999983658e+00,4.100203982951828308e-01,-2.496613487667095299e+01,-2.496621289597349147e+01,-1.704071506256554471e+02
6.899999999999983480e+00,4.099474105056771789e-01,-2.496629057738077506e+01,-2.496636356517027977e+01,-1.716555381423139863e+02
6.949999999999983302e+00,4.098786775458161946e-01,-2.496645703545851092e+01,-2.496652576841837146e+01,-1.729039297270467728e+02
6.999999999999983125e+00,4.098138883513879338e-01,-2.496658949992805177e+01,-2.496665428912248075e+01,-1.741523239912376084e+02
7.049999999999982947e+00,4.097530731427836415e-01,-2.496673208650754461e+01,-2.496679290171615051e+01,-1.754007214107715811e+02
7.099999999999982769e+00,4.096958707042511749e-01,-2.496685572816224763e+01,-2.496691293060078110e+01,-1.766491213996182239e+02
7.149999999999982592e+00,4.096419240396313444e-01,-2.496695510668000395e+01,-2.496700905334462206e+01,-1.778975231016168550e+02
7.199999999999982414e+00,4.095913940455022662e-01,-2.496710254911236859e+01,-2.496715307910649884e+01,-1.791459287590666065e+02
7.249999999999982236e+00,4.095436081775493120e-01,-2.496722744454580578e+01,-2.496727523041375818e+01,-1.803943379171618346e+02
7.299999999999982059e+00,4.094986340057844565e-01,-2.496731780011683810e+01,-2.496736277428860262e+01,-1.816427487813394350e+02
7.349999999999981881e+00,4.094565767084654695e-01,-2.496744437823494422e+01,-2.496748643553226188e+01,-1.828911630575485106e+02
7.399999999999981704e+00,4.094171615731786451e-01,-2.496756875982278245e+01,-2.496760817495806961e+01,-1.841395809106749368e+02
7.449999999999981526e+00,4.093805146261728645e-01,-2.496768594973573130e+01,-2.496772259668273719e+01,-1.853880018551087119e+02
7.499999999999981348e+00,4.093459437108407650e-01,-2.496777052066435587e+01,-2.496780509157968808e+01,-1.866364249520572685e+02
7.549999999999981171e+00,4.093129463141319535e-01,-2.496780853649888954e+01,-2.496784153389559791e+01,-1.878848483762789101e+02
7.599999999999980993e+00,4.092827291040722626e-01,-2.496789819551366207e+01,-2.496792841272372243e+01,-1.891332735032646610e+02
7.649999999999980815e+00,4.092545807106949818e-01,-2.496798516745402807e+01,-2.496801331584740424e+01,-1.903817009100307303e+02
7.699999999999980638e+00,4.092282164997971261e-01,-2.496803758840328058e+01,-2.496806395261417677e+01,-1.916301291536617839e+02
7.749999999999980460e+00,4.092038444202831249e-01,-2.496811498431764775e+01,-2.496813935639716320e+01,-1.928785592749571833e+02
7.799999999999980282e+00,4.091814125443886674e-01,-2.496819774839496375e+01,-2.496822018027085832e+01,-1.941269915942528144e+02
7.849999999999980105e+00,4.091606943640935801e-01,-2.496824715484714119e+01,-2.496826787302743611e+01,-1.953754246701754766e+02
7.899999999999979927e+00,4.091419053282882023e-01,-2.496832354157706746e+01,-2.496834233061287378e+01,-1.966238596362901490e+02
7.949999999999979750e+00,4.091250274565177425e-01,-2.496841545411762198e+01,-2.496843233198939416e+01,-1.978722972868677914e+02
7.999999999999979572e+00,4.091093699420160767e-01,-2.496850075105506050e+01,-2.496851640856956323e+01,-1.991207379819350365e+02
8.049999999999979394e+00,4.090948752353436024e-01,-2.496855822853666496e+01,-2.496857272324333721e+01,-2.003691803880685427e+02
8.099999999999980105e+00,4.090817369706940543e-01,-2.496863065974660501e+01,-2.496864379801125366e+01,-2.016176250593205168e+02
8.149999999999980815e+00,4.090703457778699370e-01,-2.496871543904939372e+01,-2.496872683024221828e+01,-2.028660722224658173e+02
8.199999999999981526e+00,4.090603388363935888e-01,-2.496877857713043269e+01,-2.496878858407190904e+01,-2.041145211582638410e+02
8.249999999999982236e+00,4.090517241629499923e-01,-2.496884914033255143e+01,-2.496885775500599536e+01,-2.053629722299538969e+02
8.299999999999982947e+00,4.090439375098089969e-01,-2.496891142786252615e+01,-2.496891921451566887e+01,-2.066114255880001735e+02
8.349999999999983658e+00,4.090373251054995052e-01,-2.496895820821998768e+01,-2.496896482062429712e+01,-2.078598801108154817e+02
8.399999999999984368e+00,4.090315939919176302e-01,-2.496902832943320760e+01,-2.496903406054678953e+01,-2.091083372584006952e+02
8.449999999999985079e+00,4.090262127083163501e-01,-2.496907633833172468e+01,-2.496908171961532474e+01,-2.103567964566009039e+02
8.499999999999985789e+00,4.090214373896362554e-01,-2.496908284349816753e+01,-2.496908761881684669e+01,-2.116052553740944973e+02
8.549999999999986500e+00,4.090174523243009785e-01,-2.496909686715530796e+01,-2.496910085222064168e+01,-2.128537142025176081e+02
8.599999999999987210e+00,4.090141836732257286e-01,-2.496918117924178659e+01,-2.496918444789286085e+01,-2.141021765301307482e+02
8.649999999999987921e+00,4.090112672880349409e-01,-2.496922973976793614e+01,-2.496923265615312815e+01,-2.153506409335043372e+02
8.699999999999988631e+00,4.090096090320247679e-01,-2.496931752168042706e+01,-2.496931917993643779e+01,-2.165991084678443883e+02
8.749999999999989342e+00,4.090087418818038056e-01,-2.496939132973054853e+01,-2.496939219688076861e+01,-2.178475789014811426e+02
8.799999999999990052e+00,4.090086194297908317e-01,-2.496948650479645693e+01,-2.496948662724847168e+01,-2.190960533491729620e+02
8.849999999999990763e+00,4.090089644100612931e-01,-2.496954320177414388e+01,-2.496954285679387198e+01,-2.203445301642813945e+02
8.899999999999991473e+00,4.090102266246820051e-01,-2.496965230969854233e+01,-2.496965104748392150e+01,-2.215930115175517017e+02
8.949999999999992184e+00,4.090125534888149339e-01,-2.496974332667770113e+01,-2.496974099981356687e+01,-2.228414963570214411e+02
8.999999999999992895e+00,4.090144626638937408e-01,-2.496978823221017052e+01,-2.496978632303509116e+01,-2.240899838594568791e+02
9.049999999999993605e+00,4.090170447728653236e-01,-2.496988720618140789e+01,-2.496988462407243503e+01,-2.253384756376569840e+02
9.099999999999994316e+00,4.090203746559555320e-01,-2.496994812413649711e+01,-2.496994479425340785e+01,-2.265869697139807215e+02
9.149999999999995026e+00,4.090240039761884883e-01,-2.496998879485085610e+01,-2.496998516553062331e+01,-2.278354655244030482e+02
9.199999999999995737e+00,4.090284763171274651e-01,-2.497003803957634105e+01,-2.497003356723540080e+01,-2.290839629540409135e+02
9.249999999999996447e+00,4.090342310515349133e-01,-2.497007357658726789e+01,-2.497006782185286156e+01,-2.303324608781358904e+02
9.299999999999997158e+00,4.090414157685629548e-01,-2.497016740676344071e+01,-2.497016022204641317e+01,-2.315809620637570276e+02
9.349999999999997868e+00,4.090489834989994300e-01,-2.497024088692118227e+01,-2.497023331919074707e+01,-2.328294665403726640e+02
9.399999999999998579e+00,4.090567972775337457e-01,-2.497028320529388878e+01,-2.497027539151535436e+01,-2.340779728868588165e+02
9.449999999999999289e+00,4.090652286451980091e-01,-2.497031995063760945e+01,-2.497031151926994497e+01,-2.353264804530230379e+02
9.500000000000000000e+00,4.090747350993903519e-01,-2.497040547037724423e+01,-2.497039596392305327e+01,-2.365749912200877247e+02
9.550000000000000711e+00,4.090845866663183616e-01,-2.497045412842912526e+01,-2.497044427686219592e+01,-2.378235040749422353e+02
9.600000000000001421e+00,4.090955030368587653e-01,-2.497052961158077267e+01,-2.497051869521023093e+01,-2.390720196391507386e+02
9.650000000000002132e+00,4.091071222618328784e-01,-2.497061516429478800e+01,-2.497060354506981383e+01,-2.403205387781405022e+02
9.700000000000002842e+00,4.091189992805587261e-01,-2.497069373687818583e+01,-2.497068185985946087e+01,-2.415690615879656775e+02
9.750000000000003553e+00,4.091319853487606073e-01,-2.497081051248460426e+01,-2.497079752641640127e+01,-2.428175891275217282e+02
9.800000000000004263e+00,4.091462684641034020e-01,-2.497091054210043737e+01,-2.497089625898509624e+01,-2.440661203715114027e+02
9.850000000000004974e+00,4.091610894162890366e-01,-2.497102643613920847e+01,-2.497101161518702384e+01,-2.453146568723661574e+02
9.900000000000005684e+00,4.091750854356807077e-01,-2.497103260710658290e+01,-2.497101861108719234e+01,-2.465631945067021036e+02
9.950000000000006395e+00,4.091901179420406875e-01,-2.497114455975814451e+01,-2.497112952725178303e+01,-2.478117367021836515e+02
1.000000000000000711e+01,4.092065623927697016e-01,-2.497129520733803787e+01,-2.497127876288730874e+01,-2.490602850180998189e+02
1.005000000000000782e+01,4.092228915222743679e-01,-2.497137444892578984e+01,-2.497135811979628528e+01,-2.503088374114166186e+02
1.010000000000000853e+01,4.092390870568498040e-01,-2.497142752836111868e+01,-2.497141133282654479e+01,-2.515573925923000900e+02
1.015000000000000924e+01,4.092562670833624350e-01,-2.497155315691160382e+01,-2.497153597688508953e+01,-2.528059530701191591e+02
1.020000000000000995e+01,4.092746040202407398e-01,-2.497169655705516433e+01,-2.497167822011828520e+01,-2.540545195610350220e+02
1.025000000000001066e+01,4.092925792922026962e-01,-2.497174965526736656e+01,-2.497173167999540411e+01,-2.553030890685264183e+02
1.030000000000001137e+01,4.093107817347560462e-01,-2.497182163207275352e+01,-2.497180342963019939e+01,-2.565516619476875348e+02
1.035000000000001208e+01,4.093282094730451570e-01,-2.497181324040490225e+01,-2.497179581266661330e+01,-2.578002351819695264e+02
1.040000000000001279e+01,4.093469960888230785e-01,-2.497193100097387131e+01,-2.497191221435809183e+01,-2.590488129454024602e+02
1.045000000000001350e+01,4.093664640974410407e-01,-2.497203678756356027e+01,-2.497201731955494353e+01,-2.602973953167719969e+02
1.050000000000001421e+01,4.093849451104231152e-01,-2.497202642432507957e+01,-2.497200794331209650e+01,-2.615459781569752522e+02
1.055000000000001492e+01,4.094034918638820297e-01,-2.497204560372819415e+01,-2.497202705697473490e+01,-2.627945618904082039e+02
1.060000000000001563e+01,4.094234424872938982e-01,-2.497217010154575334e+01,-2.497215015092234225e+01,-2.640431504448620785e+02
1.065000000000001634e+01,4.094423331007762124e-01,-2.497216857021306069e+01,-2.497214967959957832e+01,-2.652917399827592249e+02
1.070000000000001705e+01,4.094610101670829727e-01,-2.497217970069972992e+01,-2.497216102363342216e+01,-2.665403302907279226e+02
1.075000000000001776e+01,4.094804897918581377e-01,-2.497225243426339958e+01,-2.497223295463862414e+01,-2.677889234328163184e+02
1.080000000000001847e+01,4.094990482529248244e-01,-2.497224619884600827e+01,-2.497222764038493992e+01,-2.690375171842975419e+02
1.085000000000001918e+01,4.095181175079232183e-01,-2.497231801032913623e+01,-2.497229894107413628e+01,-2.702861140155590647e+02
1.090000000000001990e+01,4.095364560496799200e-01,-2.497231673111779315e+01,-2.497229839257603601e+01,-2.715347115135731428e+02
1.095000000000002061e+01,4.095545690406451889e-01,-2.497232898126249623e+01,-2.497231086827153135e+01,-2.727833098496453204e+02
1.100000000000002132e+01,4.095730882729529121e-01,-2.497239231885549060e+01,-2.497237379962318116e+01,-2.740319109463558220e+02
1.105000000000002203e+01,4.095907235148434355e-01,-2.497237131850343062e+01,-2.497235368326154159e+01,-2.752805118770391459e+02
1.110000000000002274e+01,4.096079225879658559e-01,-2.497238496473822167e+01,-2.497236776566509775e+01,-2.765291139262029674e+02
1.115000000000002345e+01,4.096247694386845328e-01,-2.497238469726381282e+01,-2.497236785041309304e+01,-2.777777163142154677e+02
1.120000000000002416e+01,4.096409940857280718e-01,-2.497237131088525430e+01,-2.497235508623820976e+01,-2.790263186551126751e+02
1.125000000000002487e+01,4.096577874153786158e-01,-2.497243581428777404e+01,-2.497241902095812449e+01,-2.802749236524974208e+02
1.130000000000002558e+01,4.096735061713983050e-01,-2.497241025311053164e+01,-2.497239453435451040e+01,-2.815235284463969379e+02
1.135000000000002629e+01,4.096899703847920460e-01,-2.497247342584245189e+01,-2.497245696162905659e+01,-2.827721356534756296e+02
1.140000000000002700e+01,4.097057262161643565e-01,-2.497249203675686502e+01,-2.497247628092549121e+01,-2.840207444994821344e+02
1.145000000000002771e+01,4.097208061853458982e-01,-2.497250100423532970e+01,-2.497248592426614877e+01,-2.852693544697247034e+02
1.150000000000002842e+01,4.097353675931937333e-01,-2.497252654859325105e+01,-2.497251198718540266e+01,-2.865179662357465418e+02
1.155000000000002913e+01,4.097494864663574488e-01,-2.497256595329145057e+01,-2.497255183441828663e+01,-2.877665804145379980e+02
1.160000000000002984e+01,4.097632164639776198e-01,-2.497260474187187285e+01,-2.497259101187425401e+01,-2.890151969216339580e+02
1.165000000000003055e+01,4.097764310944360666e-01,-2.497263152730118563e+01,-2.497261831267072552e+01,-2.902638152833686149e+02
1.170000000000003126e+01,4.097889191602399062e-01,-2.497265812127686857e+01,-2.497264563321106579e+01,-2.915124357013666554e+02
1.175000000000003197e+01,4.098002946187172535e-01,-2.497263529406917115e+01,-2.497262391861069375e+01,-2.927610560906116461e+02
1.180000000000003268e+01,4.098120165981067320e-01,-2.497267186439851727e+01,-2.497266014241912657e+01,-2.940096779618522191e+02
1.185000000000003340e+01,4.098231952281161661e-01,-2.497268248929992396e+01,-2.497267131066991297e+01,-2.952583009076872145e+02
1.190000000000003411e+01,4.098340861426313930e-01,-2.497270113000293179e+01,-2.497269023908841490e+01,-2.965069250732728392e+02
1.195000000000003482e+01,4.098442169460905782e-01,-2.497270322498489392e+01,-2.497269309418143379e+01,-2.977555501037185763e+02
1.200000000000003553e+01,4.098539763086104792e-01,-2.497271205889459367e+01,-2.497270229953207377e+01,-2.990041759473007801e+02
1.205000000000003624e+01,4.098631796528992011e-01,-2.497272761017121923e+01,-2.497271840682693167e+01,-3.002528031244650606e+02
1.210000000000003695e+01,4.098712140647320368e-01,-2.497269779807894707e+01,-2.497268976366711257e+01,-3.015014299799572086e+02
1.215000000000003766e+01,4.098792551282897101e-01,-2.497270051594214024e+01,-2.497269247487858124e+01,-3.027500569646907138e+02
1.220000000000003837e+01,4.098871748390354730e-01,-2.497272018334889410e+01,-2.497271226363814733e+01,-3.039986850541474723e+02
1.225000000000003908e+01,4.098935527036571824e-01,-2.497267509995959145e+01,-2.497266872209496924e+01,-3.052473124312808181e+02
1.230000000000003979e+01,4.099003441071507603e-01,-2.497270064971691994e+01,-2.497269385831342703e+01,-3.064959406723631332e+02
1.235000000000004050e+01,4.099063169643819560e-01,-2.497268291197827850e+01,-2.497267693912104747e+01,-3.077445688451048227e+02
1.240000000000004121e+01,4.099106200795701316e-01,-2.497262022680973104e+01,-2.497261592369454419e+01,-3.089931955533301107e+02
1.245000000000004192e+01,4.099166966186459926e-01,-2.497270525963986998e+01,-2.497269918310079362e+01,-3.102418247397730511e+02
1.250000000000004263e+01,4.099215078855346084e-01,-2.497269867276752464e+01,-2.497269386150063752e+01,-3.114904548621445315e+02
1.255000000000004334e+01,4.099270067122806060e-01,-2.497276041701501015e+01,-2.497275491818826509e+01,-3.127390873841685561e+02
1.260000000000004405e+01,4.099315923414273422e-01,-2.497278155345728479e+01,-2.497277696782813905e+01,-3.139877218762122766e+02
1.265000000000004476e+01,4.099364708516389788e-01,-2.497285465017314721e+01,-2.497284977166293629e+01,-3.152363597302107223e+02
1.270000000000004547e+01,4.099408464790256224e-01,-2.497288284521775736e+01,-2.497287846959036983e+01,-3.164849994968442388e+02
1.275000000000004619e+01,4.099445440144209307e-01,-2.497291765476854764e+01,-2.497291395723315333e+01,-3.177336416820472209e+02
1.280000000000004690e+01,4.099473666505285552e-01,-2.497291636839512918e+01,-2.497291354575902034e+01,-3.189822846778308190e+02
1.285000000000004761e+01,4.099493891594743755e-01,-2.497291505770317599e+01,-2.497291303519423167e+01,-3.202309284082070917e+02
1.290000000000004832e+01,4.099521111828902109e-01,-2.497301092671234812e+01,-2.497300820468893079e+01,-3.214795762325192641e+02
1.295000000000004903e+01,4.099545371828452467e-01,-2.497306862718495424e+01,-2.497306620118499865e+01,-3.227282272378785706e+02
1.300000000000004974e+01,4.099571047518272282e-01,-2.497318669955722470e+01,-2.497318413198824416e+01,-3.239768840052874452e+02
1.305000000000005045e+01,4.099587114755678385e-01,-2.497323560813879340e+01,-2.497323400141505445e+01,-3.252255441789706651e+02
1.310000000000005116e+01,4.099605958310474918e-01,-2.497333961548438452e+01,-2.497333773112890398e+01,-3.264742092753893985e+02
1.315000000000005187e+01,4.099617303718818828e-01,-2.497340531463914814e+01,-2.497340418009831353e+01,-3.277228784065804916e+02
1.320000000000005258e+01,4.099625767757058559e-01,-2.497347906349067159e+01,-2.497347821708684634e+01,-3.289715515133512440e+02
1.325000000000005329e+01,4.099639451656412192e-01,-2.497359670078429517e+01,-2.497359533239436047e+01,-3.302202299800005107e+02
1.330000000000005400e+01,4.099656912721355573e-01,-2.497367189093662176e+01,-2.497367014483012682e+01,-3.314689118284408664e+02
1.335000000000005471e+01,4.099663683770313760e-01,-2.497369082507827898e+01,-2.497369014797338238e+01,-3.327175956925898959e+02
1.340000000000005542e+01,4.099679959600587287e-01,-2.497380462113839172e+01,-2.497380299355536337e+01,-3.339662842960637477e+02
1.345000000000005613e+01,4.099691646518890953e-01,-2.497388016996929139e+01,-2.497387900127746008e+01,-3.352149771358704129e+02
1.350000000000005684e+01,4.099700498941635796e-01,-2.497392583001062505e+01,-2.497392494476834912e+01,-3.364636725421286769e+02
1.355000000000005755e+01,4.099712409166205718e-01,-2.497398042365962567e+01,-2.497397923263716990e+01,-3.377123703722892287e+02
1.360000000000005826e+01,4.099737672967476709e-01,-2.497412708715183172e+01,-2.497412456077170617e+01,-3.389610742002666939e+02
1.365000000000005898e+01,4.099749784379447259e-01,-2.497415827902948138e+01,-2.497415706788828516e+01,-3.402097809030769326e+02
1.370000000000005969e+01,4.099758481635634721e-01,-2.497419927621115932e+01,-2.497419840648554157e+01,-3.414584899971618484e+02
1.375000000000006040e+01,4.099771657046569207e-01,-2.497428529819161724e+01,-2.497428398065052235e+01,-3.427072029445303656e+02
1.380000000000006111e+01,4.099783723092970122e-01,-2.497434835115727125e+01,-2.497434714455263105e+01,-3.439559191554836275e+02
1.385000000000006182e+01,4.099795122638819622e-01,-2.497440073922497916e+01,-2.497439959927039510e+01,-3.452046380524902816e+02
1.390000000000006253e+01,4.099801558844505811e-01,-2.497441232182209703e+01,-2.497441167820152685e+01,-3.464533580249607780e+02
1.395000000000006324e+01,4.099814389489101485e-01,-2.497445303157812191e+01,-2.497445174851366190e+01,-3.477020793934752305e+02
1.400000000000006395e+01,4.099824717849521738e-01,-2.497446807675033753e+01,-2.497446704391429506e+01,-3.489508017644767506e+02
1.405000000000006466e+01,4.099837692223304852e-01,-2.497452167417525004e+01,-2.497452037673787117e+01,-3.501995265507481463e+02
1.410000000000006537e+01,4.099836944513703951e-01,-2.497447687355715118e+01,-2.497447694832811038e+01,-3.514482504691969211e+02
1.415000000000006608e+01,4.099855430000827194e-01,-2.497457456631336825e+01,-2.497457271776465504e+01,-3.526969773489639124e+02
1.420000000000006679e+01,4.099863108983048399e-01,-2.497457194079649767e+01,-2.497457117289827622e+01,-3.539457051781054702e+02
1.425000000000006750e+01,4.099881447281473190e-01,-2.497465024283444990e+01,-2.497464840900460814e+01,-3.551944358564173285e+02
1.430000000000006821e+01,4.099881702992023147e-01,-2.497460110298538893e+01,-2.497460107741433433e+01,-3.564431658859955974e+02
1.435000000000006892e+01,4.099904592042218354e-01,-2.497475723437958806e+01,-2.497475494547456876e+01,-3.576919014588095820e+02
1.440000000000006963e+01,4.099890610264310675e-01,-2.497458117706363367e+01,-2.497458257524142411e+01,-3.589406319158405836e+02
1.445000000000007034e+01,4.099915740373233364e-01,-2.497478589092473200e+01,-2.497478337791384106e+01,-3.601893686973758690e+02
1.450000000000007105e+01,4.099905092926389161e-01,-2.497465249783885710e+01,-2.497465356258354063e+01,-3.614381023870125205e+02
1.455000000000007176e+01,4.099919919379554356e-01,-2.497477017893551476e+01,-2.497476869629019802e+01,-3.626868394133139759e+02
1.460000000000007248e+01,4.099926881207249796e-01,-2.497479456727959501e+01,-2.497479387109682492e+01,-3.639355784454951959e+02
1.465000000000007319e+01,4.099925488718136335e-01,-2.497482606535458771e+01,-2.497482620460349878e+01,-3.651843198880118280e+02
1.470000000000007390e+01,4.099906769857797340e-01,-2.497474320875037535e+01,-2.497474508063640997e+01,-3.664330589203353838e+02
1.475000000000007461e+01,4.099883190392887844e-01,-2.497469389250090188e+01,-2.497469625044739416e+01,-3.676817959729069116e+02
1.480000000000007532e+01,4.099867529865329763e-01,-2.497476317178649552e+01,-2.497476473783925144e+01,-3.689305356975490326e+02
1.485000000000007603e+01,4.099829643950531621e-01,-2.497469331294039208e+01,-2.497469710153187350e+01,-3.701792741517875243e+02
1.490000000000007674e+01,4.099787539550580617e-01,-2.497464397240169731e+01,-2.497464818284169397e+01,-3.714280105608476106e+02
1.495000000000007745e+01,4.099750461701565096e-01,-2.497466457145771557e+01,-2.497466827924261779e+01,-3.726767474972053833e+02
1.500000000000007816e+01,4.099689129983999925e-01,-2.497456209382755077e+01,-2.497456822699930612e+01,-3.739254817350685016e+02
1.505000000000007887e+01,4.099653085021810472e-01,-2.497469309311882668e+01,-2.497469669761504463e+01,-3.751742199942206639e+02
1.510000000000007958e+01,4.099594486738877830e-01,-2.497467963172111283e+01,-2.497468549154940476e+01,-3.764229598356350266e+02
1.515000000000008029e+01,4.099522236889879823e-01,-2.497463969624583768e+01,-2.497464692123073604e+01,-3.776716990454322058e+02
1.520000000000008100e+01,4.099451445852210218e-01,-2.497463171479191146e+01,-2.497463879389567865e+01,-3.789204377102756212e+02
1.525000000000008171e+01,4.099373059855774826e-01,-2.497459659269311771e+01,-2.497460443129276086e+01,-3.801691753785099195e+02
1.530000000000008242e+01,4.099306426091932076e-01,-2.497465292609465592e+01,-2.497465958947104170e+01,-3.814179146881910469e+02
1.535000000000008313e+01,4.099218036421207190e-01,-2.497456732443033545e+01,-2.497457616339740838e+01,-3.826666518933796510e+02
1.540000000000008384e+01,4.099109029077983024e-01,-2.497435605564660221e+01,-2.497436695638092630e+01,-3.839153805968962843e+02
1.545000000000008455e+01,4.098998451359123774e-01,-2.497421905241309759e+01,-2.497423011018498329e+01,-3.851641026072888394e+02
1.550000000000008527e+01,4.098863736298910543e-01,-2.497391708299697655e+01,-2.497393055450299926e+01,-3.864128119329446918e+02
1.555000000000008598e+01,4.098705556970059227e-01,-2.497363715793783001e+01,-2.497365297587071353e+01,-3.876615096087744519e+02
1.560000000000008669e+01,4.098520266176780558e-01,-2.497330034689342426e+01,-2.497331887597275113e+01,-3.889101931551984421e+02
1.565000000000008740e+01,4.098308706235569421e-01,-2.497297307018748569e+01,-2.497299422618160847e+01,-3.901588629647018820e+02
1.570000000000008811e+01,4.098087297606882728e-01,-2.497278041430307383e+01,-2.497280255516594138e+01,-3.914075241262798954e+02
1.575000000000008882e+01,4.097847514104404620e-01,-2.497263562691998828e+01,-2.497265960527023765e+01,-3.926561798859761439e+02
1.580000000000008953e+01,4.097595145225547686e-01,-2.497252583612661425e+01,-2.497255107301450039e+01,-3.939048314146703547e+02
1.585000000000009024e+01,4.097337449305279988e-01,-2.497249262763296329e+01,-2.497251839722499156e+01,-3.951534818156439997e+02
1.590000000000009095e+01,4.097078794184552120e-01,-2.497250282616113637e+01,-2.497252869167320810e+01,-3.964021328224641252e+02
1.595000000000009166e+01,4.096825148906239056e-01,-2.497258568523141165e+01,-2.497261104975924439e+01,-3.976507874712535795e+02
1.600000000000009237e+01,4.096542688836757873e-01,-2.497244403862390172e+01,-2.497247228463085023e+01,-3.988994379191917119e+02
1.605000000000009308e+01,4.096291248113241856e-01,-2.497263103910771420e+01,-2.497265618318006730e+01,-4.001480946152194633e+02
1.610000000000009379e+01,4.096042158603574457e-01,-2.497271178821994653e+01,-2.497273669717091238e+01,-4.013967551135813778e+02
1.615000000000009450e+01,4.095802957338914307e-01,-2.497275500900920875e+01,-2.497277892913567499e+01,-4.026454167841583285e+02
1.620000000000009521e+01,4.095569309295210569e-01,-2.497280712294369920e+01,-2.497283048774806957e+01,-4.038940805051099119e+02
1.625000000000009592e+01,4.095354788919653988e-01,-2.497291232521688187e+01,-2.497293377725443619e+01,-4.051427475734083146e+02
1.630000000000009663e+01,4.095130931517675377e-01,-2.497295065312475870e+01,-2.497297303886495712e+01,-4.063914174918047593e+02
1.635000000000009734e+01,4.094929605782505200e-01,-2.497304351954748824e+01,-2.497306365212100587e+01,-4.076400898003556676e+02
1.640000000000009805e+01,4.094752541637610710e-01,-2.497314217959796423e+01,-2.497315988601245351e+01,-4.088887646157500626e+02
1.645000000000009877e+01,4.094589663298127680e-01,-2.497330729568466623e+01,-2.497332358351861359e+01,-4.101374462683682509e+02
1.650000000000009948e+01,4.094438946328585738e-01,-2.497341935090121723e+01,-2.497343442259817081e+01,-4.113861323076102394e+02
1.655000000000010019e+01,4.094295354697574663e-01,-2.497346867429079253e+01,-2.497348303345389198e+01,-4.126348201004879002e+02
1.660000000000010090e+01,4.094162735118245799e-01,-2.497359855127746897e+01,-2.497361181323540080e+01,-4.138835132900097165e+02
1.665000000000010161e+01,4.094039924992577961e-01,-2.497365919080494479e+01,-2.497367147181751079e+01,-4.151322085305625365e+02
1.670000000000010232e+01,4.093931958158395501e-01,-2.497374941386460279e+01,-2.497376021054802209e+01,-4.163809067979392466e+02
1.675000000000010303e+01,4.093837321771024440e-01,-2.497382911674717576e+01,-2.497383858038591242e+01,-4.176296077174152970e+02
1.680000000000010374e+01,4.093737505662720655e-01,-2.497381400541665997e+01,-2.497382398702749029e+01,-4.188783083992969978e+02
1.685000000000010445e+01,4.093668423681692814e-01,-2.497394222918780926e+01,-2.497394913738591171e+01,-4.201270124189544504e+02
1.690000000000010516e+01,4.093596893975364193e-01,-2.497395643267048726e+01,-2.497396358564111907e+01,-4.213757173935586025e+02
1.695000000000010587e+01,4.093530530950695301e-01,-2.497398352878021655e+01,-2.497399016508268232e+01,-4.226244232063000936e+02
1.700000000000010658e+01,4.093470364827033192e-01,-2.497399994578130489e+01,-2.497400596239367232e+01,-4.238731292202015197e+02
1.705000000000010729e+01,4.093414825151822090e-01,-2.497400746572156649e+01,-2.497401301968908882e+01,-4.251218351474551014e+02
1.710000000000010800e+01,4.093357654643043353e-01,-2.497398685417924469e+01,-2.497399257123012362e+01,-4.263705402072149582e+02
1.715000000000010871e+01,4.093316634892176231e-01,-2.497403696268074214e+01,-2.497404106465582885e+01,-4.276192461573240280e+02
1.720000000000010942e+01,4.093264775616459183e-01,-2.497398424419435159e+01,-2.497398943012192163e+01,-4.288679505554613343e+02
1.725000000000011013e+01,4.093212862171553001e-01,-2.497392972952891199e+01,-2.497393492087340405e+01,-4.301166522332822524e+02
1.730000000000011084e+01,4.093173415041349017e-01,-2.497392572768741204e+01,-2.497392967240043404e+01,-4.313653524643796118e+02
1.735000000000011156e+01,4.093123454026209584e-01,-2.497382964524138771e+01,-2.497383464134290065e+01,-4.326140489427432385e+02
1.740000000000011227e+01,4.093078837410153437e-01,-2.497376034302435599e+01,-2.497376480468596327e+01,-4.338627414215560520e+02
1.745000000000011298e+01,4.093040736050235218e-01,-2.497372384157279868e+01,-2.497372765170879205e+01,-4.351114314237706822e+02
1.750000000000011369e+01,4.092991594501640407e-01,-2.497359283049124201e+01,-2.497359774464610283e+01,-4.363601159794501427e+02
1.755000000000011440e+01,4.092953660846739838e-01,-2.497359678915607617e+01,-2.497360058252156634e+01,-4.376087996122734012e+02
1.760000000000011511e+01,4.092901670485163956e-01,-2.497344554527981231e+01,-2.497345074431596856e+01,-4.388574770885735461e+02
1.765000000000011582e+01,4.092860252133478927e-01,-2.497342810293942250e+01,-2.497343224477459245e+01,-4.401061526355557021e+02
1.770000000000011653e+01,4.092819428860093867e-01,-2.497337432922385503e+01,-2.497337841155119520e+01,-4.413548254343442068e+02
1.775000000000011724e+01,4.092775100307595171e-01,-2.497332540967552816e+01,-2.497332984253077726e+01,-4.426034961376832939e+02
1.780000000000011795e+01,4.092727833698192041e-01,-2.497326556184766844e+01,-2.497327028850860842e+01,-4.438521641424366067e+02
1.785000000000011866e+01,4.092693360647713385e-01,-2.497329536659475835e+01,-2.497329881389980599e+01,-4.451008323580713864e+02
1.790000000000011937e+01,4.092652290036284946e-01,-2.497327118494725084e+01,-2.497327529200839535e+01,-4.463495000243798927e+02
1.795000000000012008e+01,4.092607092594762741e-01,-2.497323247763991461e+01,-2.497323699738406688e+01,-4.475981661680060597e+02
1.800000000000012079e+01,4.092560526415907063e-01,-2.497319213645317149e+01,-2.497319679307105744e+01,-4.488468304314466195e+02
1.805000000000012150e+01,4.092522690019659293e-01,-2.497314533214391119e+01,-2.497314911578353502e+01,-4.500954914816934433e+02
1.810000000000012221e+01,4.092473631003403778e-01,-2.497306977805864392e+01,-2.497307468396027019e+01,-4.513441498764980224e+02
1.815000000000012292e+01,4.092429106420811813e-01,-2.497299397117305020e+01,-2.497299842363131006e+01,-4.525928040275149442e+02
1.820000000000012363e+01,4.092379359158231922e-01,-2.497289085180979740e+01,-2.497289582653605677e+01,-4.538414535448317224e+02
1.825000000000012434e+01,4.092335525831000131e-01,-2.497284367330433952e+01,-2.497284805663706209e+01,-4.550901001118296563e+02
1.830000000000012506e+01,4.092290650832803856e-01,-2.497282675936385488e+01,-2.497283124686367373e+01,-4.563387459372976878e+02
1.835000000000012577e+01,4.092243892100327907e-01,-2.497270926399529145e+01,-2.497271393986853738e+01,-4.575873860763707057e+02
1.840000000000012648e+01,4.092182628016689527e-01,-2.497248529997235877e+01,-2.497249142638072428e+01,-4.588360164677776538e+02
1.845000000000012719e+01,4.092137167079965554e-01,-2.497246341751993626e+01,-2.497246796361361021e+01,-4.600846441847473329e+02
1.850000000000012790e+01,4.092070872147010041e-01,-2.497223279393752904e+01,-2.497223942343082470e+01,-4.613332624539374933e+02
1.855000000000012861e+01,4.092014477801002581e-01,-2.497208484975758935e+01,-2.497209048919219043e+01,-4.625818723358599982e+02
1.860000000000012932e+01,4.091933609297894736e-01,-2.497184388667396959e+01,-2.497185197352428077e+01,-4.638304726170439949e+02
1.865000000000013003e+01,4.091856216943181579e-01,-2.497165408081105298e+01,-2.497166182004652413e+01,-4.650790630603200384e+02
1.870000000000013074e+01,4.091763294095810410e-01,-2.497147705872653489e+01,-2.497148635101127212e+01,-4.663276462055410434e+02
1.875000000000013145e+01,4.091661858147656039e-01,-2.497125825957893142e+01,-2.497126840317374530e+01,-4.675762192621148756e+02
1.880000000000013216e+01,4.091566430746428340e-01,-2.497116487065439827e+01,-2.497117441339452171e+01,-4.688247870483876909e+02
1.885000000000013287e+01,4.091452292653356970e-01,-2.497099225857185800e+01,-2.497100367238116547e+01,-4.700733480751255797e+02
1.890000000000013358e+01,4.091340339422023242e-01,-2.497089133592063703e+01,-2.497090253124376957e+01,-4.713219038372447471e+02
1.895000000000013429e+01,4.091229362811514836e-01,-2.497073488636995009e+01,-2.497074598403100154e+01,-4.725704516792242771e+02
1.900000000000013500e+01,4.091112842373161862e-01,-2.497065993913061988e+01,-2.497067159117445456e+01,-4.738189963282246708e+02
1.905000000000013571e+01,4.090997028058355189e-01,-2.497061947400009174e+01,-2.497063105543157135e+01,-4.750675388833561215e+02
1.910000000000013642e+01,4.090884890627435877e-01,-2.497055007983113839e+01,-2.497056129357423160e+01,-4.763160776010907966e+02
1.915000000000013713e+01,4.090781548282224067e-01,-2.497054289302746710e+01,-2.497055322726198767e+01,-4.775646150799766474e+02
1.920000000000013785e+01,4.090664373709572699e-01,-2.497042401273375845e+01,-2.497043573019102425e+01,-4.788131479980706331e+02
1.925000000000013856e+01,4.090562358067365567e-01,-2.497041225427526001e+01,-2.497042245583947917e+01,-4.800616788123485890e+02
1.930000000000013927e+01,4.090458300456009111e-01,-2.497032724898867784e+01,-2.497033765474981237e+01,-4.813102055805591704e+02
1.935000000000013998e+01,4.090346963250968693e-01,-2.497021606849756736e+01,-2.497022720221807290e+01,-4.825587275177045967e+02
1.940000000000014069e+01,4.090249360444561111e-01,-2.497014219281266278e+01,-2.497015195309330338e+01,-4.838072443876258717e+02
1.945000000000014140e+01,4.090156158362735495e-01,-2.497006985897686349e+01,-2.497007917918504560e+01,-4.850557572007828639e+02
1.950000000000014211e+01,4.090055061593839136e-01,-2.496995527493012190e+01,-2.496996538460701132e+01,-4.863042650742062847e+02
1.955000000000014282e+01,4.089959587259512364e-01,-2.496989793828130288e+01,-2.496990748571473517e+01,-4.875527695185537596e+02
1.960000000000014353e+01,4.089869427935641788e-01,-2.496986743751547522e+01,-2.496987645344786344e+01,-4.888012719063619329e+02
1.965000000000014424e+01,4.089775899769766965e-01,-2.496978578524729642e+01,-2.496979513806388340e+01,-4.900497705484408471e+02
1.970000000000014495e+01,4.089688655006170626e-01,-2.496973564424231640e+01,-2.496974436871867553e+01,-4.912982660551293179e+02
1.975000000000014566e+01,4.089598044070153482e-01,-2.496965460570415374e+01,-2.496966366679775717e+01,-4.925467578465081715e+02
1.980000000000014637e+01,4.089509725612708313e-01,-2.496960640151444721e+01,-2.496961523336019084e+01,-4.937952469984296044e+02
1.985000000000014708e+01,4.089419217832553910e-01,-2.496953084369533116e+01,-2.496953989447334621e+01,-4.950437325913924269e+02
1.990000000000014779e+01,4.089323536302814643e-01,-2.496946826894364335e+01,-2.496947783709661906e+01,-4.962922155729925748e+02
1.995000000000014850e+01,4.089237371764955498e-01,-2.496945673054164416e+01,-2.496946534699543108e+01,-4.975406970259734294e+02
2.000000000000014921e+01,4.089145649944680994e-01,-2.496940230139791339e+01,-2.496941147357994240e+01,-4.987891763132253686e+02


==> data/contraction_energy_large.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,3.904303829323430486e-06,0.000000000000000000e+00,3.904303829323430486e-06,3.904303829323430486e-06
1.000000000000000021e-02,1.844164754291017583e-03,-9.240487737023805881e-01,-9.222085132519188821e-01,-7.396322982732789555e-03
2.000000000000000042e-02,7.325467168898196213e-03,-2.921494027279544436e+00,-2.916012724864937233e+00,-3.112996084092105320e-02
2.999999999999999889e-02,1.619101974119961304e-02,-5.886551561421103251e+00,-5.877686008848801436e+00,-8.112992388283067624e-02
4.000000000000000083e-02,2.802122420392419433e-02,-9.680542612750366871e+00,-9.668712408287643001e+00,-1.661051455476097727e-01
5.000000000000000278e-02,4.228453227574333062e-02,-1.413448148919231251e+01,-1.412021818112049409e+01,-2.931866523677137959e-01
6.000000000000000472e-02,5.838622145270033759e-02,-1.906654382135605630e+01,-1.905044213217909999e+01,-4.677504014043173397e-01
7.000000000000000666e-02,7.571701804151156900e-02,-2.429632175146991813e+01,-2.427899095488110603e+01,-6.933828223302053173e-01
8.000000000000000167e-02,9.369539274694614617e-02,-2.965602352510968487e+01,-2.963804515040424903e+01,-9.719646828758674584e-01
8.999999999999999667e-02,1.117996354597093622e-01,-3.499867325443359789e+01,-3.498056901172083144e+01,-1.303847172707440327e+00
9.999999999999999167e-02,1.295885559786797425e-01,-4.020298837023039340e+01,-4.018519944971142621e+01,-1.688088135890773778e+00
1.099999999999999867e-01,1.467110776860841015e-01,-4.517506171356204447e+01,-4.515793919185463778e+01,-2.122716231318990232e+00
1.199999999999999817e-01,1.629065928136814723e-01,-4.984756384491003445e+01,-4.983136832978243547e+01,-2.604996354640492839e+00
1.299999999999999767e-01,1.779985190301473230e-01,-5.417716232091767381e+01,-5.416207039470121032e+01,-3.131676051633204061e+00
1.399999999999999856e-01,1.918835806474886718e-01,-5.814097813448000807e+01,-5.812709307286266380e+01,-3.699200771360663165e+00
1.499999999999999944e-01,2.045190846405124108e-01,-6.173261597584821914e+01,-6.171998047185519454e+01,-4.303891427126121272e+00
1.600000000000000033e-01,2.159098018735537139e-01,-6.495831276398514831e+01,-6.494692204675210689e+01,-4.942083837532931234e+00
1.700000000000000122e-01,2.260957225898298506e-01,-6.783340691885894103e+01,-6.782322099814265925e+01,-5.610231986005245197e+00
1.800000000000000211e-01,2.351412973408099905e-01,-7.037934778039910100e+01,-7.037030220564811600e+01,-6.304979889058255793e+00
1.900000000000000300e-01,2.431265040339822270e-01,-7.262124211549937058e+01,-7.261325690880619277e+01,-7.023207103520078043e+00
2.000000000000000389e-01,2.501397370150022503e-01,-7.458595828910681291e+01,-7.457894505612578939e+01,-7.762053453430125316e+00
2.100000000000000477e-01,2.562724074212132663e-01,-7.630070326606295339e+01,-7.629457059565673660e+01,-8.518927815684545379e+00
2.200000000000000566e-01,2.616150108366132598e-01,-7.779202258108806234e+01,-7.778667997767266229e+01,-9.291505438080026380e+00
2.300000000000000655e-01,2.662544294235676401e-01,-7.908512167576833463e+01,-7.908048225718138724e+01,-1.007771723625075566e+01
2.400000000000000744e-01,2.702721819274068182e-01,-8.020345532309248426e+01,-8.019943757058864264e+01,-1.087573403697784080e+01
2.500000000000000555e-01,2.737434291043387424e-01,-8.116850621378887354e+01,-8.116503496661194106e+01,-1.168394785193879670e+01
2.600000000000000644e-01,2.767365168574343337e-01,-8.199970577061243660e+01,-8.199671268285933934e+01,-1.250095182189182630e+01
2.700000000000000733e-01,2.793129179344977508e-01,-8.271445589222859951e+01,-8.271187949115153515e+01,-1.332551997973705049e+01
2.800000000000000822e-01,2.815274265082705063e-01,-8.332821290910457890e+01,-8.332599840053080698e+01,-1.415658760025432272e+01
2.900000000000000910e-01,2.834285299515565959e-01,-8.385461470451063803e+01,-8.385271360106735017e+01,-1.499323264385614252e+01
3.000000000000000999e-01,2.850588760445267877e-01,-8.430562793538054223e+01,-8.430399758928757592e+01,-1.583465857711697922e+01
3.100000000000001088e-01,2.864557913598388406e-01,-8.469170459388953986e+01,-8.469030767857422859e+01,-1.668017870774056277e+01
3.200000000000001177e-01,2.876518069114755716e-01,-8.502193811052279671e+01,-8.502074209497115476e+01,-1.752920207329415092e+01
3.300000000000001266e-01,2.886751780495732111e-01,-8.530421404241985783e+01,-8.530319067128175448e+01,-1.838122084258025168e+01
3.400000000000001354e-01,2.895503723338614388e-01,-8.554535572670586419e+01,-8.554448053242157357e+01,-1.923579920556302270e+01
3.500000000000001443e-01,2.902985267359435850e-01,-8.575124744504506680e+01,-8.575049929064297771e+01,-2.009256352561139281e+01
3.600000000000001532e-01,2.909378616733798717e-01,-8.592696094671529750e+01,-8.592632161177786543e+01,-2.095119380014110533e+01
3.700000000000001621e-01,2.914840567013697314e-01,-8.607685512368892944e+01,-8.607630892866093575e+01,-2.181141615635000619e+01
3.800000000000001710e-01,2.919505862067400814e-01,-8.620467385807624794e+01,-8.620420732857087387e+01,-2.267299636542539787e+01
3.900000000000001799e-01,2.923490130601387738e-01,-8.631362887110830684e+01,-8.631323044425491275e+01,-2.353573422728308273e+01
4.000000000000001887e-01,2.926892496778977226e-01,-8.640646939915750124e+01,-8.640612916253974163e+01,-2.439945868465689927e+01
4.100000000000001976e-01,2.929797868222782098e-01,-8.648555886056122688e+01,-8.648526832341684667e+01,-2.526402373611812990e+01
4.200000000000002065e-01,2.932278905739495456e-01,-8.655290302992659690e+01,-8.655265492617492384e+01,-2.612930466266572793e+01
4.300000000000002154e-01,2.934397755245392592e-01,-8.661023225461832453e+01,-8.661002036966773687e+01,-2.699519510026131996e+01
4.400000000000002243e-01,2.936207549499971203e-01,-8.665901797581464905e+01,-8.665883699638919779e+01,-2.786160430059400994e+01
4.500000000000002331e-01,2.937753669708159654e-01,-8.670051774108182485e+01,-8.670036312906100306e+01,-2.872845486598400910e+01
4.600000000000002420e-01,2.939074889926628353e-01,-8.673580704249864937e+01,-8.673567492047679650e+01,-2.959568081438715126e+01
4.700000000000002509e-01,2.940204306054269856e-01,-8.676580182222261328e+01,-8.676568888060984364e+01,-3.046322589099661116e+01
4.800000000000002598e-01,2.941170171357614382e-01,-8.679128563776772864e+01,-8.679118905123739580e+01,-3.133104216084395688e+01
4.900000000000002687e-01,2.941996585098275996e-01,-8.681292573949673397e+01,-8.681284309812266997e+01,-3.219908877686486193e+01
5.000000000000002220e-01,2.942704111844290371e-01,-8.683129168808980580e+01,-8.683122093541520314e+01,-3.306733094107115534e+01
5.100000000000002309e-01,2.943310295664113285e-01,-8.684686932593356801e+01,-8.684680870755158821e+01,-3.393573901594850639e+01
5.200000000000002398e-01,2.943830086922468170e-01,-8.686007254192610105e+01,-8.686002056280027261e+01,-3.480428776224193399e+01
5.300000000000002487e-01,2.944276246185542623e-01,-8.687125433704964905e+01,-8.687120972112333561e+01,-3.567295568968612685e+01
5.400000000000002576e-01,2.944659643161662843e-01,-8.688071618347730407e+01,-8.688067784377969360e+01,-3.654172451182328984e+01
5.500000000000002665e-01,2.944989548807778745e-01,-8.688871454244868175e+01,-8.688868155188407627e+01,-3.741057866668316478e+01
5.600000000000002753e-01,2.945273865672409785e-01,-8.689546805972383936e+01,-8.689543962803737998e+01,-3.827950491559394663e+01
5.700000000000002842e-01,2.945519330154813264e-01,-8.690116213772614628e+01,-8.690113759127790161e+01,-3.914849199052296314e+01
5.800000000000002931e-01,2.945731683616651386e-01,-8.690595703835077757e+01,-8.690593580300459564e+01,-4.001753032556028700e+01
5.900000000000003020e-01,2.945915816915680718e-01,-8.690998777292087141e+01,-8.690996935959097414e+01,-4.088661178995959489e+01
6.000000000000003109e-01,2.946075898182951014e-01,-8.691336935016312282e+01,-8.691335334203640173e+01,-4.175572947533449764e+01
6.100000000000003197e-01,2.946215476465617322e-01,-8.691620019191667268e+01,-8.691618623408839994e+01,-4.262487751942539660e+01
6.200000000000003286e-01,2.946337578436420412e-01,-8.691856380861729292e+01,-8.691855159842020839e+01,-4.349405094731449140e+01
6.300000000000003375e-01,2.946444781312251848e-01,-8.692053150326027833e+01,-8.692052078297270157e+01,-4.436324554205950932e+01
6.400000000000003464e-01,2.946539279218178264e-01,-8.692216405406176705e+01,-8.692215460427117080e+01,-4.523245773280953586e+01
6.500000000000003553e-01,2.946622944338980199e-01,-8.692351312930877327e+01,-8.692350476279669635e+01,-4.610168449759053999e+01
6.600000000000003642e-01,2.946697369955518231e-01,-8.692462305720039240e+01,-8.692461561463873920e+01,-4.697092328560088959e+01
6.700000000000003730e-01,2.946763913381637012e-01,-8.692553118613260210e+01,-8.692552453178998917e+01,-4.784017194311959997e+01
6.800000000000003819e-01,2.946823728780468277e-01,-8.692626918720297624e+01,-8.692626320566309062e+01,-4.870942865345174511e+01
6.900000000000003908e-01,2.946877802103631816e-01,-8.692686462305142925e+01,-8.692685921571911933e+01,-4.957869189234995133e+01
7.000000000000003997e-01,2.946926965758400740e-01,-8.692734019413204294e+01,-8.692733527776655933e+01,-5.044796037792579568e+01
7.100000000000004086e-01,2.946971934915201263e-01,-8.692771572630979904e+01,-8.692771122939412010e+01,-5.131723303827320848e+01
7.200000000000004174e-01,2.947013317016028422e-01,-8.692800791898480384e+01,-8.692800378077471635e+01,-5.218650897925297727e+01
7.300000000000004263e-01,2.947051623583882285e-01,-8.692823077805090293e+01,-8.692822694739412270e+01,-5.305578745637669869e+01
7.400000000000004352e-01,2.947087297102710668e-01,-8.692839662633335251e+01,-8.692839305898147018e+01,-5.392506785528814817e+01
7.500000000000004441e-01,2.947120707065595813e-01,-8.692851551952284694e+01,-8.692851217852656021e+01,-5.479434966948709018e+01
7.600000000000004530e-01,2.947152173968475841e-01,-8.692859605906467380e+01,-8.692859291237438413e+01,-5.566363248338744540e+01
7.700000000000004619e-01,2.947181967180714790e-01,-8.692864567294090250e+01,-8.692864269361967899e+01,-5.653291596079563419e+01
7.800000000000004707e-01,2.947210316760242033e-01,-8.692867063371124914e+01,-8.692866779875329541e+01,-5.740219983217479438e+01
7.900000000000004796e-01,2.947237416974813340e-01,-8.692867633890345758e+01,-8.692867362888199523e+01,-5.827148388554237357e+01
8.000000000000004885e-01,2.947263430986585830e-01,-8.692866692354333225e+01,-8.692866432214215422e+01,-5.914076795337663128e+01
8.100000000000004974e-01,2.947288500828421087e-01,-8.692864627139778122e+01,-8.692864376441359298e+01,-6.001005190910642995e+01
8.200000000000005063e-01,2.947312746268354600e-01,-8.692861761985233215e+01,-8.692861519530833903e+01,-6.087933566076095815e+01
8.300000000000005151e-01,2.947336264283844653e-01,-8.692858352879738959e+01,-8.692858117699583431e+01,-6.174861914424738529e+01
8.400000000000005240e-01,2.947359144576714440e-01,-8.692854645161209248e+01,-8.692854416358279934e+01,-6.261790232073421691e+01
8.500000000000005329e-01,2.947381456983043102e-01,-8.692850800564052349e+01,-8.692850577439989479e+01,-6.348718516954998847e+01
8.600000000000005418e-01,2.947403263661942940e-01,-8.692846988837349897e+01,-8.692846770770560738e+01,-6.435646768776582860e+01
8.700000000000005507e-01,2.947424614913748964e-01,-8.692843503456023768e+01,-8.692843289943505170e+01,-6.522574990298625153e+01
8.800000000000005596e-01,2.947445556120923404e-01,-8.692840206465116637e+01,-8.692839997053044954e+01,-6.609503182951205247e+01
8.900000000000005684e-01,2.947466122645651665e-01,-8.692837221612589360e+01,-8.692837015947341683e+01,-6.696431349502084629e+01
9.000000000000005773e-01,2.947486346707935412e-01,-8.692834664610619200e+01,-8.692834462369995663e+01,-6.783359493907566673e+01
9.100000000000005862e-01,2.947506253918403263e-01,-8.692832621280263083e+01,-8.692832422208158505e+01,-6.870287621048264270e+01
9.200000000000005951e-01,2.947525863733943541e-01,-8.692831115986236057e+01,-8.692830919888081098e+01,-6.957215736109971260e+01
9.300000000000006040e-01,2.947545195177585509e-01,-8.692830181395541445e+01,-8.692829988081105341e+01,-7.044143844609490657e+01
9.400000000000006128e-01,2.947564263278897867e-01,-8.692829876442455372e+01,-8.692829685761442704e+01,-7.131071952692900595e+01
9.500000000000006217e-01,2.947583082831343737e-01,-8.692830224514878523e+01,-8.692830036319354292e+01,-7.218000066742524723e+01
9.600000000000006306e-01,2.947601662566711744e-01,-8.692831212560247423e+01,-8.692831026762894453e+01,-7.304928193070773546e+01
9.700000000000006395e-01,2.947620012061847872e-01,-8.692832866923957624e+01,-8.692832683429006124e+01,-7.391856338245061409e+01
9.800000000000006484e-01,2.947638139032094928e-01,-8.692835223364727426e+01,-8.692835042095025244e+01,-7.478784509209005193e+01
9.900000000000006573e-01,2.947656045671032676e-01,-8.692838226355536335e+01,-8.692838047289147596e+01,-7.565712712406171647e+01
1.000000000000000666e+00,2.947673739221355893e-01,-8.692841924894470651e+01,-8.692841747958966891e+01,-7.652640954719612409e+01
1.010000000000000675e+00,2.947691226304202661e-01,-8.692846314781964168e+01,-8.692846139911135595e+01,-7.739569242996603293e+01
1.020000000000000684e+00,2.947708504665993989e-01,-8.692851230546605734e+01,-8.692851057762987921e+01,-7.826497582518452134e+01
1.030000000000000693e+00,2.947725578238096777e-01,-8.692857059298995637e+01,-8.692856888563274254e+01,-7.913425982375721901e+01
1.040000000000000702e+00,2.947742448144403671e-01,-8.692863504991503021e+01,-8.692863336292440124e+01,-8.000354448726574219e+01
1.050000000000000711e+00,2.947759115944433295e-01,-8.692870416902994180e+01,-8.692870250224993356e+01,-8.087282986217603309e+01
1.060000000000000719e+00,2.947775584571564744e-01,-8.692878235690118061e+01,-8.692878071003846685e+01,-8.174211603888232958e+01
1.070000000000000728e+00,2.947791851748261527e-01,-8.692886502119122838e+01,-8.692886339447355226e+01,-8.261140306237656716e+01
1.080000000000000737e+00,2.947807921609257864e-01,-8.692895617755807791e+01,-8.692895457057197461e+01,-8.348069101716605189e+01
1.090000000000000746e+00,2.947823788459058014e-01,-8.692905128248352753e+01,-8.692904969579855390e+01,-8.434997994330589677e+01
1.100000000000000755e+00,2.947839459605615109e-01,-8.692915501730973915e+01,-8.692915345019508777e+01,-8.521926992636434761e+01
1.110000000000000764e+00,2.947854927587328366e-01,-8.692926229921236825e+01,-8.692926075241419426e+01,-8.608856100255829347e+01
1.120000000000000773e+00,2.947870198348520598e-01,-8.692937810758961348e+01,-8.692937658051349104e+01,-8.695785325655806730e+01
1.130000000000000782e+00,2.947885265886281969e-01,-8.692949720775314404e+01,-8.692949570099936807e+01,-8.782714672188181737e+01
1.140000000000000790e+00,2.947900134549606976e-01,-8.692962444212822959e+01,-8.692962295526189109e+01,-8.869644147943677126e+01
1.150000000000000799e+00,2.947914801804962792e-01,-8.692975473433928357e+01,-8.692975326761374788e+01,-8.956573756005462883e+01
1.160000000000000808e+00,2.947929269714671952e-01,-8.692989291013208231e+01,-8.692989146334110728e+01,-9.043503504236497292e+01
1.170000000000000817e+00,2.947943532465445160e-01,-8.693003378854088226e+01,-8.693003236226580555e+01,-9.130433395397530205e+01
1.180000000000000826e+00,2.947957595957634847e-01,-8.693018260363264460e+01,-8.693018119728343152e+01,-9.217363437366240930e+01
1.190000000000000835e+00,2.947971454240649880e-01,-8.693033361084859223e+01,-8.693033222502029389e+01,-9.304293632394258395e+01
1.200000000000000844e+00,2.947985112831504884e-01,-8.693049231012017231e+01,-8.693049094426108070e+01,-9.391223988118470345e+01
1.210000000000000853e+00,2.947998565561329443e-01,-8.693065305557594513e+01,-8.693065171030296767e+01,-9.478154506646747279e+01
1.220000000000000862e+00,2.948011817587150030e-01,-8.693082118061967378e+01,-8.693081985541709855e+01,-9.565085195307109700e+01
1.230000000000000870e+00,2.948024864243816712e-01,-8.693099100821717684e+01,-8.693098970355150357e+01,-9.652016055848758924e+01
1.240000000000000879e+00,2.948037708806756640e-01,-8.693116579358972729e+01,-8.693116450913343840e+01,-9.738947093196719607e+01
1.250000000000000888e+00,2.948050348488768790e-01,-8.693134786659580016e+01,-8.693134660262759894e+01,-9.825878314666495328e+01
1.260000000000000897e+00,2.948062783342089710e-01,-8.693153047031977110e+01,-8.693152922683444217e+01,-9.912809720788281709e+01
1.270000000000000906e+00,2.948075016226530121e-01,-8.693171765536828843e+01,-8.693171643207983834e+01,-9.999741316114804590e+01
1.280000000000000915e+00,2.948087045507497561e-01,-8.693191175236833601e+01,-8.693191054944023222e+01,-1.008667310757436439e+02
1.290000000000000924e+00,2.948098868311317400e-01,-8.693210612485744093e+01,-8.693210494257705534e+01,-1.017360509547118284e+02
1.300000000000000933e+00,2.948110489790033983e-01,-8.693230465133922280e+01,-8.693230348919135508e+01,-1.026053728390773472e+02
1.310000000000000941e+00,2.948121907838278655e-01,-8.693251008147092307e+01,-8.693250893966609283e+01,-1.034746967980872228e+02
1.320000000000000950e+00,2.948133120469574320e-01,-8.693271515545463046e+01,-8.693271403419150545e+01,-1.043440228283786411e+02
1.330000000000000959e+00,2.948144132923450345e-01,-8.693292430759166223e+01,-8.693292320634627401e+01,-1.052133509702091629e+02
1.340000000000000968e+00,2.948154940671378066e-01,-8.693313989375782569e+01,-8.693313881298303158e+01,-1.060826812883719441e+02
1.350000000000000977e+00,2.948165545128774712e-01,-8.693335497974490522e+01,-8.693335391929916511e+01,-1.069520137777236499e+02
1.360000000000000986e+00,2.948175950310760185e-01,-8.693357363856034681e+01,-8.693357259804214721e+01,-1.078213484735910583e+02
1.370000000000000995e+00,2.948186151824523926e-01,-8.693379604453205900e+01,-8.693379502438068585e+01,-1.086906854138850065e+02
1.380000000000001004e+00,2.948196152651201274e-01,-8.693402406809020988e+01,-8.693402306800754786e+01,-1.095600246544832288e+02
1.390000000000001013e+00,2.948205950782906704e-01,-8.693425094138233078e+01,-8.693424996156916507e+01,-1.104293661840838894e+02
1.400000000000001021e+00,2.948215551195990658e-01,-8.693448109573772342e+01,-8.693448013569641830e+01,-1.112987100349999565e+02
1.410000000000001030e+00,2.948224951964505958e-01,-8.693471458839471211e+01,-8.693471364831786730e+01,-1.121680562408070472e+02
1.420000000000001039e+00,2.948234152179514678e-01,-8.693495071332836233e+01,-8.693494979330685624e+01,-1.130374048279188344e+02
1.430000000000001048e+00,2.948243153860087284e-01,-8.693518937672837410e+01,-8.693518847656031312e+01,-1.139067558215180611e+02
1.440000000000001057e+00,2.948251959283701984e-01,-8.693543051148000700e+01,-8.693542963093764797e+01,-1.147761092460904990e+02
1.450000000000001066e+00,2.948260565039901304e-01,-8.693567398335770235e+01,-8.693567312278207737e+01,-1.156454651253484514e+02
1.460000000000001075e+00,2.948268975404039205e-01,-8.693591972452334460e+01,-8.693591888348693431e+01,-1.165148234815572721e+02
1.470000000000001084e+00,2.948277191665922836e-01,-8.693616757532650752e+01,-8.693616675370031999e+01,-1.173841843356843526e+02
1.480000000000001092e+00,2.948285210528969746e-01,-8.693641768707092865e+01,-8.693641688518462729e+01,-1.182535477106687551e+02
1.490000000000001101e+00,2.948293036112204502e-01,-8.693666962431541378e+01,-8.693666884175709697e+01,-1.191229136243535720e+02
1.500000000000001110e+00,2.948300667316061663e-01,-8.693692355066873745e+01,-8.693692278754835456e+01,-1.199922820967398707e+02
1.510000000000001119e+00,2.948308106682790974e-01,-8.693717926082035774e+01,-8.693717851688369080e+01,-1.208616531454114096e+02
1.520000000000001128e+00,2.948315353932857708e-01,-8.693743674570696101e+01,-8.693743602098194856e+01,-1.217310267881434669e+02
1.530000000000001137e+00,2.948322411034092760e-01,-8.693769589194951664e+01,-8.693769518623939518e+01,-1.226004030413528341e+02
1.540000000000001146e+00,2.948329278236834772e-01,-8.693795682923834534e+01,-8.693795614251807535e+01,-1.234697819229249518e+02
1.550000000000001155e+00,2.948335956103931288e-01,-8.693821910865625568e+01,-8.693821844086954798e+01,-1.243391634462247879e+02
1.560000000000001164e+00,2.948342447089972729e-01,-8.693848300301647214e+01,-8.693848235391786261e+01,-1.252085476271563635e+02
1.570000000000001172e+00,2.948348750434983678e-01,-8.693874828540840838e+01,-8.693874765507391089e+01,-1.260779344796759460e+02
1.580000000000001181e+00,2.948354868709461840e-01,-8.693901500628834356e+01,-8.693901439446089796e+01,-1.269473240179113702e+02
1.590000000000001190e+00,2.948360801856275693e-01,-8.693928298962846668e+01,-8.693928239631378574e+01,-1.278167162544929738e+02
1.600000000000001199e+00,2.948366550516586249e-01,-8.693955221154661217e+01,-8.693955163668057651e+01,-1.286861112017424205e+02
1.610000000000001208e+00,2.948372117836499662e-01,-8.693982269423162279e+01,-8.693982213749963250e+01,-1.295555088719527248e+02
1.620000000000001217e+00,2.948377502688463436e-01,-8.694009408395227467e+01,-8.694009354546707868e+01,-1.304249092743070548e+02
1.630000000000001226e+00,2.948382707189401986e-01,-8.694036658191375011e+01,-8.694036606146364932e+01,-1.312943124196760891e+02
1.640000000000001235e+00,2.948387732906427305e-01,-8.694064012243308071e+01,-8.694063961986137201e+01,-1.321637183183287050e+02
1.650000000000001243e+00,2.948392579889515530e-01,-8.694091444767508392e+01,-8.694091396297677932e+01,-1.330331269781071626e+02
1.660000000000001252e+00,2.948397251369201388e-01,-8.694118980268650887e+01,-8.694118933553853878e+01,-1.339025384089860609e+02
1.670000000000001261e+00,2.948401745241819305e-01,-8.694146581151986197e+01,-8.694146536213260390e+01,-1.347719526177139926e+02
1.680000000000001270e+00,2.948406066953583871e-01,-8.694174269258432730e+01,-8.694174226041315023e+01,-1.356413696124686794e+02
1.690000000000001279e+00,2.948410212274772957e-01,-8.694202007263977805e+01,-8.694201965810765387e+01,-1.365107893986629506e+02
1.700000000000001288e+00,2.948414189499580784e-01,-8.694229832040900874e+01,-8.694229792268652091e+01,-1.373802119841445517e+02
1.710000000000001297e+00,2.948417993440182183e-01,-8.694257688676506746e+01,-8.694257650637101165e+01,-1.382496373726181389e+02
1.720000000000001306e+00,2.948421628568108632e-01,-8.694285614597308154e+01,-8.694285578246028479e+01,-1.391190655705650840e+02
1.730000000000001315e+00,2.948425095954873010e-01,-8.694313592388581924e+01,-8.694313557714714591e+01,-1.399884965830652561e+02
1.740000000000001323e+00,2.948428397862514760e-01,-8.694341589326167252e+01,-8.694341556307091423e+01,-1.408579304118071320e+02
1.750000000000001332e+00,2.948431531031071584e-01,-8.694369635711512956e+01,-8.694369604379826910e+01,-1.417273670620614325e+02
1.760000000000001341e+00,2.948434503002967388e-01,-8.694397714246061071e+01,-8.694397684526342118e+01,-1.425968065362888240e+02
1.770000000000001350e+00,2.948437309830484465e-01,-8.694425819231059904e+01,-8.694425791162784378e+01,-1.434662488375291787e+02
1.780000000000001359e+00,2.948439957964583691e-01,-8.694453939727540615e+01,-8.694453913246199761e+01,-1.443356939666885239e+02
1.790000000000001368e+00,2.948442443301065863e-01,-8.694482102229085285e+01,-8.694482077375720053e+01,-1.452051419283777989e+02
1.800000000000001377e+00,2.948444771785539986e-01,-8.694510274150424323e+01,-8.694510250865579337e+01,-1.460745927229444021e+02
1.810000000000001386e+00,2.948446942455779651e-01,-8.694538450837255539e+01,-8.694538429130552970e+01,-1.469440463509610879e+02
1.820000000000001394e+00,2.948448956847817271e-01,-8.694566628612315640e+01,-8.694566608468394975e+01,-1.478135028123831205e+02
1.830000000000001403e+00,2.948450816102332062e-01,-8.694594835410210010e+01,-8.694594816817664196e+01,-1.486829621099986980e+02
1.840000000000001412e+00,2.948452524622202087e-01,-8.694623020830280780e+01,-8.694623003745081746e+01,-1.495524242412297440e+02
1.850000000000001421e+00,2.948454078314309279e-01,-8.694651210592219570e+01,-8.694651195055298842e+01,-1.504218892069197580e+02
1.860000000000001430e+00,2.948455484698671580e-01,-8.694679397837965951e+01,-8.694679383774122527e+01,-1.512913570060650841e+02
1.870000000000001439e+00,2.948456739444203500e-01,-8.694707574111944837e+01,-8.694707561564489140e+01,-1.521608276380017344e+02
1.880000000000001448e+00,2.948457846488212186e-01,-8.694735738652870793e+01,-8.694735727582430229e+01,-1.530303011011626211e+02
1.890000000000001457e+00,2.948458808286058552e-01,-8.694763881174166897e+01,-8.694763871556187951e+01,-1.538997773931002655e+02
1.900000000000001465e+00,2.948459623385483730e-01,-8.694791998112425802e+01,-8.694791989961431966e+01,-1.547692565114015792e+02
1.910000000000001474e+00,2.948460296761339916e-01,-8.694820105874646288e+01,-8.694820099140888203e+01,-1.556387384546514454e+02
1.920000000000001483e+00,2.948460827715458366e-01,-8.694848184354921727e+01,-8.694848179045381187e+01,-1.565082232199915211e+02
1.930000000000001492e+00,2.948461216447993971e-01,-8.694876238577852234e+01,-8.694876234690526928e+01,-1.573777108049760614e+02
1.940000000000001501e+00,2.948461469818131619e-01,-8.694904281833429138e+01,-8.694904279299727534e+01,-1.582472012078223997e+02
1.950000000000001510e+00,2.948461580562152240e-01,-8.694932260579673766e+01,-8.694932259472233227e+01,-1.591166944228059776e+02
1.960000000000001519e+00,2.948461558205809352e-01,-8.694960245028303802e+01,-8.694960245251867548e+01,-1.599861904495444378e+02
1.970000000000001528e+00,2.948461398098645159e-01,-8.694988164966537170e+01,-8.694988166567608801e+01,-1.608556892820517987e+02
1.980000000000001537e+00,2.948461106676268928e-01,-8.695016060491111887e+01,-8.695016063405336126e+01,-1.617251909172431397e+02
1.990000000000001545e+00,2.948460682730489335e-01,-8.695043927403047235e+01,-8.695043931642504731e+01,-1.625946953523780394e+02
2.000000000000001332e+00,2.948460126714014806e-01,-8.695071732198100278e+01,-8.695071737758264874e+01,-1.634642025811994870e+02
2.010000000000001119e+00,2.948459441025164662e-01,-8.695099518069807232e+01,-8.695099524926695267e+01,-1.643337126015753427e+02
2.020000000000000906e+00,2.948458631791247564e-01,-8.695127240684088576e+01,-8.695127248776427109e+01,-1.652032254065671566e+02
2.030000000000000693e+00,2.948457690619178950e-01,-8.695154920588095138e+01,-8.695154929999816318e+01,-1.660727409927431779e+02
2.040000000000000480e+00,2.948456627694835408e-01,-8.695182574936973197e+01,-8.695182585566216460e+01,-1.669422593565292914e+02
2.050000000000000266e+00,2.948455441258140963e-01,-8.695210161067220156e+01,-8.695210172931587067e+01,-1.678117804912796771e+02
2.060000000000000053e+00,2.948454131622207375e-01,-8.695237638452353224e+01,-8.695237651548713131e+01,-1.686813043860884989e+02
2.069999999999999840e+00,2.948452699255367238e-01,-8.695265133106481414e+01,-8.695265147430150421e+01,-1.695508310426358491e+02
2.079999999999999627e+00,2.948451153854477758e-01,-8.695292492477602764e+01,-8.695292507931611681e+01,-1.704203604464237003e+02
2.089999999999999414e+00,2.948449482238102437e-01,-8.695319842613744754e+01,-8.695319859329909207e+01,-1.712898925978467162e+02
2.099999999999999201e+00,2.948447699720244675e-01,-8.695347067064220425e+01,-8.695347084889398559e+01,-1.721594274828049151e+02
2.109999999999998987e+00,2.948445802648628211e-01,-8.695374315488531636e+01,-8.695374334459248189e+01,-1.730289651040609442e+02
2.119999999999998774e+00,2.948443788454158665e-01,-8.695401368845851664e+01,-8.695401388987797020e+01,-1.738985054423649501e+02
2.129999999999998561e+00,2.948441662391120266e-01,-8.695428462620526489e+01,-8.695428483881157433e+01,-1.747680485012333236e+02
2.139999999999998348e+00,2.948439428328730183e-01,-8.695455454029426789e+01,-8.695455476370050008e+01,-1.756375942700424844e+02
2.149999999999998135e+00,2.948437081389854164e-01,-8.695482315240376181e+01,-8.695482338709764747e+01,-1.765071427362604197e+02
2.159999999999997922e+00,2.948434626291682736e-01,-8.695509150764024753e+01,-8.695509175315007155e+01,-1.773766938968466320e+02
2.169999999999997708e+00,2.948432067098945564e-01,-8.695535886145221127e+01,-8.695535911737148638e+01,-1.782462477413804152e+02
2.179999999999997495e+00,2.948429398705672555e-01,-8.695562528034520255e+01,-8.695562554718452475e+01,-1.791158042610231860e+02
2.189999999999997282e+00,2.948426628887786949e-01,-8.695589084246368827e+01,-8.695589111944548222e+01,-1.799853634464296022e+02
2.199999999999997069e+00,2.948423757439518345e-01,-8.695615587478263819e+01,-8.695615616192746700e+01,-1.808549252923222639e+02
2.209999999999996856e+00,2.948420779458210128e-01,-8.695641973729712504e+01,-8.695642003509524898e+01,-1.817244897874933542e+02
2.219999999999996643e+00,2.948417705322106119e-01,-8.695668260132900684e+01,-8.695668290874262141e+01,-1.825940569209202522e+02
2.229999999999996430e+00,2.948414530973973990e-01,-8.695694458469822052e+01,-8.695694490213303141e+01,-1.834636266842020405e+02
2.239999999999996216e+00,2.948411261825977792e-01,-8.695720570152468554e+01,-8.695720602843948654e+01,-1.843331990681320747e+02
2.249999999999996003e+00,2.948407894306583898e-01,-8.695746579020485001e+01,-8.695746612695678834e+01,-1.852027740627860624e+02
2.259999999999995790e+00,2.948404431949706583e-01,-8.695772483886030102e+01,-8.695772518509599536e+01,-1.860723516574103371e+02
2.269999999999995577e+00,2.948400876055418118e-01,-8.695798299628953032e+01,-8.695798335187896555e+01,-1.869419318429626742e+02
2.279999999999995364e+00,2.948397231755862102e-01,-8.695824018754355222e+01,-8.695824055197350333e+01,-1.878115146092680732e+02
2.289999999999995151e+00,2.948393493105117003e-01,-8.695849620723443252e+01,-8.695849658109951008e+01,-1.886810999452054887e+02
2.299999999999994937e+00,2.948389664724804793e-01,-8.695875118984127994e+01,-8.695875157267930433e+01,-1.895506878399419293e+02
2.309999999999994724e+00,2.948385749840605197e-01,-8.695900517849904077e+01,-8.695900556998745401e+01,-1.904202782832153389e+02
2.319999999999994511e+00,2.948381749846399336e-01,-8.695925805588487378e+01,-8.695925845588429581e+01,-1.912898712637735912e+02
2.329999999999994298e+00,2.948377661986806841e-01,-8.695950987061698356e+01,-8.695951027940294864e+01,-1.921594667712657269e+02
2.339999999999994085e+00,2.948373489050898355e-01,-8.695976039636089183e+01,-8.695976081365448351e+01,-1.930290647925229166e+02
2.349999999999993872e+00,2.948369235884460426e-01,-8.696001003003974006e+01,-8.696001045535638241e+01,-1.938986653181399618e+02
2.359999999999993658e+00,2.948364899027962061e-01,-8.696025850059058371e+01,-8.696025893427623998e+01,-1.947682683368315111e+02
2.369999999999993445e+00,2.948360486202732944e-01,-8.696050592501561027e+01,-8.696050636629813368e+01,-1.956378738373641681e+02
2.379999999999993232e+00,2.948355990004616900e-01,-8.696075190306976310e+01,-8.696075235268958181e+01,-1.965074818060146811e+02
2.389999999999993019e+00,2.948351416646851630e-01,-8.696099699527795224e+01,-8.696099745261372505e+01,-1.973770922333032445e+02
2.399999999999992806e+00,2.948346768299308640e-01,-8.696124100831028159e+01,-8.696124147314503716e+01,-1.982467051082211071e+02
2.409999999999992593e+00,2.948342044480553037e-01,-8.696148377002391783e+01,-8.696148424240578834e+01,-1.991163204183032178e+02
2.419999999999992379e+00,2.948337244565604753e-01,-8.696172537147575099e+01,-8.696172585146724998e+01,-1.999859381520094530e+02
2.429999999999992166e+00,2.948332376626199292e-01,-8.696196584217676673e+01,-8.696196632897070344e+01,-2.008555582972251443e+02
2.439999999999991953e+00,2.948327432745195265e-01,-8.696220503378752653e+01,-8.696220552817563032e+01,-2.017251808419511292e+02
2.449999999999991740e+00,2.948322419669089367e-01,-8.696244309430618102e+01,-8.696244359561379156e+01,-2.025948057742018023e+02
2.459999999999991527e+00,2.948317338336223781e-01,-8.696267998501203067e+01,-8.696268049314531368e+01,-2.034644330821851952e+02
2.469999999999991314e+00,2.948312189372994108e-01,-8.696291549137505683e+01,-8.696291600627138507e+01,-2.043340627519952761e+02
2.479999999999991100e+00,2.948306972228706413e-01,-8.696314995742991982e+01,-8.696315047914434615e+01,-2.052036947732840133e+02
2.489999999999990887e+00,2.948301691683021808e-01,-8.696338313133539089e+01,-8.696338365938996162e+01,-2.060733291326519350e+02
2.499999999999990674e+00,2.948296347535988016e-01,-8.696361510666930883e+01,-8.696361564108401865e+01,-2.069429658181333309e+02
2.509999999999990461e+00,2.948290936410503660e-01,-8.696384580117924656e+01,-8.696384634229178801e+01,-2.078126048172576645e+02
2.519999999999990248e+00,2.948285465748624601e-01,-8.696407545638079739e+01,-8.696407600344699063e+01,-2.086822461188876900e+02
2.529999999999990035e+00,2.948279933686567822e-01,-8.696430361259238850e+01,-8.696430416579859468e+01,-2.095518897082197896e+02
2.539999999999989821e+00,2.948274341621855421e-01,-8.696453077420302691e+01,-8.696453133340949648e+01,-2.104215355751682921e+02
2.549999999999989608e+00,2.948268692856922391e-01,-8.696475663383147037e+01,-8.696475719870795729e+01,-2.112911837063830944e+02
2.559999999999989395e+00,2.948262984672895826e-01,-8.696498114387057399e+01,-8.696498171468897453e+01,-2.121608340886402004e+02
2.569999999999989182e+00,2.948257221541016881e-01,-8.696520458971140499e+01,-8.696520516602458883e+01,-2.130304867108504823e+02
2.579999999999988969e+00,2.948251401967049712e-01,-8.696542672137154284e+01,-8.696542730332893711e+01,-2.139001415600216092e+02
2.589999999999988756e+00,2.948245531498309702e-01,-8.696564774004619380e+01,-8.696564832709306359e+01,-2.147697986244689616e+02
2.599999999999988542e+00,2.948239604297242522e-01,-8.696586738306017139e+01,-8.696586797578028438e+01,-2.156394578910196742e+02
2.609999999999988329e+00,2.948233626526773898e-01,-8.696608594642897572e+01,-8.696608654420602136e+01,-2.165091193482610095e+02
2.619999999999988116e+00,2.948227598021761486e-01,-8.696630320888594667e+01,-8.696630381173645219e+01,-2.173787829832003524e+02
2.629999999999987903e+00,2.948221520001098606e-01,-8.696651910894146909e+01,-8.696651971674353376e+01,-2.182484487820918275e+02
2.639999999999987690e+00,2.948215392505629251e-01,-8.696673387055508897e+01,-8.696673448330463430e+01,-2.191181167335469127e+02
2.649999999999987477e+00,2.948209217549391248e-01,-8.696694735762173423e+01,-8.696694797511736397e+01,-2.199877868246187518e+02
2.659999999999987264e+00,2.948202995445743380e-01,-8.696715970240194338e+01,-8.696716032461230839e+01,-2.208574590438531402e+02
2.669999999999987050e+00,2.948196728720990922e-01,-8.696737083584486072e+01,-8.696737146251733463e+01,-2.217271333788840479e+02
2.679999999999986837e+00,2.948190415699916134e-01,-8.696758061548881358e+01,-8.696758124679092816e+01,-2.225968098163410787e+02
2.689999999999986624e+00,2.948184061347690621e-01,-8.696778929848764506e+01,-8.696778993392287305e+01,-2.234664883447611601e+02
2.699999999999986411e+00,2.948177663304514251e-01,-8.696799666210959856e+01,-8.696799730191391120e+01,-2.243361689511865791e+02
2.709999999999986198e+00,2.948171223883343517e-01,-8.696820275128013122e+01,-8.696820339522224685e+01,-2.252058516226414895e+02
2.719999999999985985e+00,2.948164743340761507e-01,-8.696840765967260722e+01,-8.696840830772686104e+01,-2.260755363472924557e+02
2.729999999999985771e+00,2.948158223736361827e-01,-8.696861136057879094e+01,-8.696861201253922502e+01,-2.269452231128586845e+02
2.739999999999985558e+00,2.948151664333998334e-01,-8.696881371993224263e+01,-8.696881437587248342e+01,-2.278149119059982297e+02
2.749999999999985345e+00,2.948145066523029101e-01,-8.696901502597091849e+01,-8.696901568575201225e+01,-2.286846027160390520e+02
2.759999999999985132e+00,2.948138433082116983e-01,-8.696921503499987693e+01,-8.696921569834397303e+01,-2.295542955297331389e+02
2.769999999999984919e+00,2.948131763578555886e-01,-8.696941384888104665e+01,-8.696941451583140292e+01,-2.304239903351723058e+02
2.779999999999984706e+00,2.948125057386951076e-01,-8.696961130457816580e+01,-8.696961197519732423e+01,-2.312936871188372550e+02
2.789999999999984492e+00,2.948118318831061124e-01,-8.696980768510316295e+01,-8.696980835895875828e+01,-2.321633858695438732e+02
2.799999999999984279e+00,2.948111545969832048e-01,-8.697000270438753944e+01,-8.697000338167366351e+01,-2.330330865738738737e+02
2.809999999999984066e+00,2.948104740555079761e-01,-8.697019653460426980e+01,-8.697019721514574542e+01,-2.339027892197613880e+02
2.819999999999983853e+00,2.948097903098867434e-01,-8.697038917318535312e+01,-8.697038985693097857e+01,-2.347724937952388586e+02
2.829999999999983640e+00,2.948091036816903876e-01,-8.697058068510825990e+01,-8.697058137173645775e+01,-2.356422002887181293e+02
2.839999999999983427e+00,2.948084138457419678e-01,-8.697077102843678631e+01,-8.697077171827272934e+01,-2.365119086888384459e+02
2.849999999999983213e+00,2.948077212858684626e-01,-8.697096000045694097e+01,-8.697096069301682064e+01,-2.373816189814028803e+02
2.859999999999983000e+00,2.948070258522924592e-01,-8.697114780440692527e+01,-8.697114849984049556e+01,-2.382513311548805461e+02
2.869999999999982787e+00,2.948063277376268276e-01,-8.697133460189206744e+01,-8.697133530000672863e+01,-2.391210451990141337e+02
2.879999999999982574e+00,2.948056270122602074e-01,-8.697152009794012884e+01,-8.697152079866549457e+01,-2.399907611007189132e+02
2.889999999999982361e+00,2.948049237443547410e-01,-8.697170424979991310e+01,-8.697170495306781390e+01,-2.408604788464848241e+02
2.899999999999982148e+00,2.948042177765388128e-01,-8.697188724846300545e+01,-8.697188795443082654e+01,-2.417301984249372708e+02
2.909999999999981934e+00,2.948035097008741001e-01,-8.697206937238725288e+01,-8.697207008046291321e+01,-2.425999198267368229e+02
2.919999999999981721e+00,2.948027992133702146e-01,-8.697224998360923109e+01,-8.697225069409672926e+01,-2.434696430370604219e+02
2.929999999999981508e+00,2.948020863921340107e-01,-8.697242948038814347e+01,-8.697243019320937663e+01,-2.443393680446855285e+02
2.939999999999981295e+00,2.948013714742135361e-01,-8.697260786985036418e+01,-8.697260858476828105e+01,-2.452090948383019509e+02
2.949999999999981082e+00,2.948006545438350279e-01,-8.697278509802119117e+01,-8.697278581495156402e+01,-2.460788234062125355e+02
2.959999999999980869e+00,2.947999354680091444e-01,-8.697296106623650758e+01,-8.697296178531233579e+01,-2.469485537359507532e+02
2.969999999999980655e+00,2.947992145486021953e-01,-8.697313598215856700e+01,-8.697313670307796940e+01,-2.478182858166917697e+02
2.979999999999980442e+00,2.947984916476511508e-01,-8.697330963307538809e+01,-8.697331035597633786e+01,-2.486880196359234674e+02
2.989999999999980229e+00,2.947977671615112927e-01,-8.697348225042019010e+01,-8.697348297490633229e+01,-2.495577551829138088e+02
2.999999999999980016e+00,2.947970409751679011e-01,-8.697365360966327330e+01,-8.697365433584961636e+01,-2.504274924451967763e+02
3.009999999999979803e+00,2.947963129375293367e-01,-8.697382381576014154e+01,-8.697382454379777528e+01,-2.512972314113920049e+02
3.019999999999979590e+00,2.947955833600218178e-01,-8.697399286555470610e+01,-8.697399359513221384e+01,-2.521669720696250749e+02
3.029999999999979376e+00,2.947948523715383518e-01,-8.697416098618379010e+01,-8.697416171717227940e+01,-2.530367144104753834e+02
3.039999999999979163e+00,2.947941198638650007e-01,-8.697432773551801688e+01,-8.697432846802568918e+01,-2.539064584203382537e+02
3.049999999999978950e+00,2.947933860265092298e-01,-8.697449352867698735e+01,-8.697449426251434090e+01,-2.547762040894623965e+02
3.059999999999978737e+00,2.947926508884967101e-01,-8.697465813186565242e+01,-8.697465886700366866e+01,-2.556459514059190496e+02
3.069999999999978524e+00,2.947919146265660650e-01,-8.697482184395015281e+01,-8.697482258021207713e+01,-2.565157003606204853e+02
3.079999999999978311e+00,2.947911768897490958e-01,-8.697498400037227384e+01,-8.697498473810908592e+01,-2.573854509383610321e+02
3.089999999999978098e+00,2.947904381843540200e-01,-8.697514535358702403e+01,-8.697514609229241955e+01,-2.582552031306022968e+02
3.099999999999977884e+00,2.947896983357286560e-01,-8.697530539856221310e+01,-8.697530613841084346e+01,-2.591249569244365603e+02
3.109999999999977671e+00,2.947889576587585658e-01,-8.697546446278960275e+01,-8.697546520346656962e+01,-2.599947123097414305e+02
3.119999999999977458e+00,2.947882160806154506e-01,-8.697562240716402471e+01,-8.697562314874217293e+01,-2.608644692753911727e+02
3.129999999999977245e+00,2.947874735995918427e-01,-8.697577915884626520e+01,-8.697577990132728587e+01,-2.617342278094607195e+02
3.139999999999977032e+00,2.947867301060845824e-01,-8.697593478789875121e+01,-8.697593553139225264e+01,-2.626039879008332036e+02
3.149999999999976819e+00,2.947859861085940780e-01,-8.697608944072737813e+01,-8.697609018472486753e+01,-2.634737495392379287e+02
3.159999999999976605e+00,2.947852413056162302e-01,-8.697624283445055937e+01,-8.697624357925353422e+01,-2.643435127123854613e+02
3.169999999999976392e+00,2.947844959569099199e-01,-8.697639525115232573e+01,-8.697639599650102582e+01,-2.652132774102456665e+02
3.179999999999976179e+00,2.947837498372006815e-01,-8.697654648074788497e+01,-8.697654722686759499e+01,-2.660830436211728056e+02
3.189999999999975966e+00,2.947830033872823052e-01,-8.697669675842129777e+01,-8.697669750487121121e+01,-2.669528113352069454e+02
3.199999999999975753e+00,2.947822562966524451e-01,-8.697684593813991683e+01,-8.697684668523054086e+01,-2.678225805416790308e+02
3.209999999999975540e+00,2.947815089871271832e-01,-8.697699398618384237e+01,-8.697699473349337040e+01,-2.686923512288503844e+02
3.219999999999975326e+00,2.947807612644844366e-01,-8.697714092499248295e+01,-8.697714167271512054e+01,-2.695621233858229857e+02
3.229999999999975113e+00,2.947800133214370510e-01,-8.697728692372777459e+01,-8.697728767167082253e+01,-2.704318970030033142e+02
3.239999999999974900e+00,2.947792649259489695e-01,-8.697743166675411430e+01,-8.697743241514960744e+01,-2.713016720680663525e+02
3.249999999999974687e+00,2.947785165621738535e-01,-8.697757550388941183e+01,-8.697757625225318634e+01,-2.721714485714689999e+02
3.259999999999974474e+00,2.947777679679886020e-01,-8.697771821537537562e+01,-8.697771896396956492e+01,-2.730412265022169436e+02
3.269999999999974261e+00,2.947770193333908995e-01,-8.697785980826557761e+01,-8.697786055690016838e+01,-2.739110058489342236e+02
3.279999999999974047e+00,2.947762705378182968e-01,-8.697800036079421204e+01,-8.697800110958978337e+01,-2.747807866013377520e+02
3.289999999999973834e+00,2.947755220703477397e-01,-8.697813998793816381e+01,-8.697814073640563493e+01,-2.756505687496846235e+02
3.299999999999973621e+00,2.947747733363793032e-01,-8.697827837111772453e+01,-8.697827911985169180e+01,-2.765203522821297497e+02
3.309999999999973408e+00,2.947740249556585757e-01,-8.697841592237477926e+01,-8.697841667075549310e+01,-2.773901371897342187e+02
3.319999999999973195e+00,2.947732764757426960e-01,-8.697855219866964660e+01,-8.697855294714956642e+01,-2.782599234602008096e+02
3.329999999999972982e+00,2.947725283304933885e-01,-8.697868769794736465e+01,-8.697868844609261885e+01,-2.791297110853254821e+02
3.339999999999972768e+00,2.947717804312383061e-01,-8.697882191734959179e+01,-8.697882266524884187e+01,-2.799995000523982185e+02
3.349999999999972555e+00,2.947710328957030557e-01,-8.697895529719470176e+01,-8.697895604473023923e+01,-2.808692903529056935e+02
3.359999999999972342e+00,2.947702856418531470e-01,-8.697908745979313494e+01,-8.697908820704698485e+01,-2.817390819747574824e+02
3.369999999999972129e+00,2.947695388805312566e-01,-8.697921888144398395e+01,-8.697921962820529984e+01,-2.826088749103332134e+02
3.379999999999971916e+00,2.947687924281697236e-01,-8.697934903960667441e+01,-8.697934978605903211e+01,-2.834786691471816766e+02
3.389999999999971703e+00,2.947680466293862156e-01,-8.697947841986751882e+01,-8.697947916566630511e+01,-2.843484646771791517e+02
3.399999999999971489e+00,2.947673012653327929e-01,-8.697960655303165822e+01,-8.697960729839570604e+01,-2.852182614880734945e+02
3.409999999999971276e+00,2.947665564580250197e-01,-8.697973396713675243e+01,-8.697973471194406159e+01,-2.860880595725521971e+02
3.419999999999971063e+00,2.947658122569608574e-01,-8.697986031432769494e+01,-8.697986105852875482e+01,-2.869578589198965233e+02
3.429999999999970850e+00,2.947650687211457177e-01,-8.697998560497472909e+01,-8.697998634851055044e+01,-2.878276595194820970e+02
3.439999999999970637e+00,2.947643259502696345e-01,-8.698011007874855238e+01,-8.698011082151943185e+01,-2.886974613630404178e+02
3.449999999999970424e+00,2.947635838041503531e-01,-8.698023348457141424e+01,-8.698023422671752769e+01,-2.895672644400322611e+02
3.459999999999970210e+00,2.947628425126175289e-01,-8.698035596442166195e+01,-8.698035670571319145e+01,-2.904370687409679590e+02
3.469999999999969997e+00,2.947621020136822478e-01,-8.698047734255108310e+01,-8.698047808305001638e+01,-2.913068742548924206e+02
3.479999999999969784e+00,2.947613622673654343e-01,-8.698059790502128408e+01,-8.698059864476759628e+01,-2.921766809736889741e+02
3.489999999999969571e+00,2.947606235170772138e-01,-8.698071733196418620e+01,-8.698071807071447381e+01,-2.930464888857589472e+02
3.499999999999969358e+00,2.947598855881127244e-01,-8.698083594543793140e+01,-8.698083668336690266e+01,-2.939162979831422717e+02
3.509999999999969145e+00,2.947591488844414909e-01,-8.698095355476201007e+01,-8.698095429146567881e+01,-2.947861082553935717e+02
3.519999999999968932e+00,2.947584130033726324e-01,-8.698107024562506240e+01,-8.698107098150613581e+01,-2.956559196937309366e+02
3.529999999999968718e+00,2.947576781450714778e-01,-8.698118598064974094e+01,-8.698118671550804493e+01,-2.965257322883957158e+02
3.539999999999968505e+00,2.947569443201086825e-01,-8.698130080419059595e+01,-8.698130153801555764e+01,-2.973955460302625511e+02
3.549999999999968292e+00,2.947562115991547160e-01,-8.698141478270855487e+01,-8.698141551542950367e+01,-2.982653609108105570e+02
3.559999999999968079e+00,2.947554801474119301e-01,-8.698152788580227934e+01,-8.698152861725402829e+01,-2.991351769211203759e+02
3.569999999999967866e+00,2.947547498164181934e-01,-8.698163985195448333e+01,-8.698164058228547901e+01,-3.000049940499708896e+02
3.579999999999967653e+00,2.947540206417266218e-01,-8.698175109211493350e+01,-8.698175182128962035e+01,-3.008748122900667568e+02
3.589999999999967439e+00,2.947532926537082543e-01,-8.698186132821663819e+01,-8.698186205620466183e+01,-3.017446316313369721e+02
3.599999999999967226e+00,2.947525659077434579e-01,-8.698197064903243358e+01,-8.698197137577840010e+01,-3.026144520645732428e+02
3.609999999999967013e+00,2.947518407072605706e-01,-8.698207923511988326e+01,-8.698207996032036249e+01,-3.034842735821249562e+02
3.619999999999966800e+00,2.947511166317113851e-01,-8.698218678943811710e+01,-8.698218751351366507e+01,-3.043540961740948774e+02
3.629999999999966587e+00,2.947503939414035101e-01,-8.698229347125212030e+01,-8.698229419394242257e+01,-3.052239198314977102e+02
3.639999999999966374e+00,2.947496726896983721e-01,-8.698239931229134925e+01,-8.698240003354305827e+01,-3.060937445458723118e+02
3.649999999999966160e+00,2.947489527784704078e-01,-8.698250424384214341e+01,-8.698250496375337093e+01,-3.069635703082219607e+02
3.659999999999965947e+00,2.947482344565514611e-01,-8.698260842158548201e+01,-8.698260913990739596e+01,-3.078333971107597336e+02
3.669999999999965734e+00,2.947475174446387847e-01,-8.698271160399478674e+01,-8.698271232100670147e+01,-3.087032249438116196e+02
3.679999999999965521e+00,2.947468021546780226e-01,-8.698281414595489025e+01,-8.698281486124484729e+01,-3.095730538005611265e+02
3.689999999999965308e+00,2.947460882091902379e-01,-8.698291563773481982e+01,-8.698291635168030211e+01,-3.104428836708839867e+02
3.699999999999965095e+00,2.947453758953745839e-01,-8.698301639608318681e+01,-8.698301710839700718e+01,-3.113127145471586346e+02
3.709999999999964881e+00,2.947446651756022162e-01,-8.698311633362891371e+01,-8.698311704434868830e+01,-3.121825464212147381e+02
3.719999999999964668e+00,2.947439559417763810e-01,-8.698321528534225422e+01,-8.698321599457608500e+01,-3.130523792833019456e+02
3.729999999999964455e+00,2.947432485447521455e-01,-8.698331360708864679e+01,-8.698331431448566775e+01,-3.139222131267698614e+02
3.739999999999964242e+00,2.947425425779677255e-01,-8.698341097829613489e+01,-8.698341168426291858e+01,-3.147920479425196163e+02
3.749999999999964029e+00,2.947418384912113276e-01,-8.698350760272315085e+01,-8.698350830680990953e+01,-3.156618837226336041e+02
3.759999999999963816e+00,2.947411361948275577e-01,-8.698360345811289562e+01,-8.698360416040928556e+01,-3.165317204595111207e+02
3.769999999999963602e+00,2.947404354049414366e-01,-8.698369838792569908e+01,-8.698369908871558209e+01,-3.174015581441802851e+02
3.779999999999963389e+00,2.947397365001513947e-01,-8.698379267041813989e+01,-8.698379336932292460e+01,-3.182713967697892485e+02
3.789999999999963176e+00,2.947390393099814654e-01,-8.698388603179367351e+01,-8.698388672898384755e+01,-3.191412363272973494e+02
3.799999999999962963e+00,2.947383438974380820e-01,-8.698397862179787410e+01,-8.698397931721041232e+01,-3.200110768089278963e+02
3.809999999999962750e+00,2.947376504844371192e-01,-8.698407055105570862e+01,-8.698407124446870853e+01,-3.208809182078514937e+02
3.819999999999962537e+00,2.947369586965656318e-01,-8.698416149738862657e+01,-8.698416218917650156e+01,-3.217507605146132619e+02
3.829999999999962323e+00,2.947362689614174691e-01,-8.698425184530502463e+01,-8.698425253504017007e+01,-3.226206037228014338e+02
3.839999999999962110e+00,2.947355809557714590e-01,-8.698434125455408150e+01,-8.698434194255972329e+01,-3.234904478233526106e+02
3.849999999999961897e+00,2.947348947512530848e-01,-8.698442998893285960e+01,-8.698443067513737503e+01,-3.243602928094464914e+02
3.859999999999961684e+00,2.947342107181443183e-01,-8.698451799836365694e+01,-8.698451868239676799e+01,-3.252301386734632160e+02
3.869999999999961471e+00,2.947335284661046773e-01,-8.698460515829179940e+01,-8.698460584054383560e+01,-3.260999854072981634e+02
3.879999999999961258e+00,2.947328482782468062e-01,-8.698469170330696443e+01,-8.698469238349481714e+01,-3.269698330045190460e+02
3.889999999999961044e+00,2.947321700440273529e-01,-8.698477740507298961e+01,-8.698477808330720507e+01,-3.278396814568040440e+02
3.899999999999960831e+00,2.947314936953681075e-01,-8.698486233057127492e+01,-8.698486300691993733e+01,-3.287095307564583777e+02
3.909999999999960618e+00,2.947308195256769792e-01,-8.698494672159479535e+01,-8.698494739576449319e+01,-3.295793808978440325e+02
3.919999999999960405e+00,2.947301472899416797e-01,-8.698503024686307583e+01,-8.698503091909880425e+01,-3.304492318725484097e+02
3.929999999999960192e+00,2.947294772399834950e-01,-8.698511304390333976e+01,-8.698511371395329661e+01,-3.313190836730374258e+02
3.939999999999959979e+00,2.947288090409116434e-01,-8.698519504432691463e+01,-8.698519571252599292e+01,-3.321889362916797381e+02
3.949999999999959766e+00,2.947281429766036021e-01,-8.698527643869056192e+01,-8.698527710475487140e+01,-3.330587897221309390e+02
3.959999999999959552e+00,2.947274790931636024e-01,-8.698535704321547257e+01,-8.698535770709891324e+01,-3.339286439564465354e+02
3.969999999999959339e+00,2.947268172686541843e-01,-8.698543697185145618e+01,-8.698543763367597137e+01,-3.347984989879895465e+02
3.979999999999959126e+00,2.947261575299853775e-01,-8.698551621546468482e+01,-8.698551687520335918e+01,-3.356683548098828851e+02
3.989999999999958913e+00,2.947254999475109050e-01,-8.698559468005446149e+01,-8.698559533763693707e+01,-3.365382114142659020e+02
3.999999999999958700e+00,2.947248444879752571e-01,-8.698567252441036146e+01,-8.698567317986989167e+01,-3.374080687949695516e+02
4.009999999999958931e+00,2.947241913809379166e-01,-8.698574975266519971e+01,-8.698575040577223660e+01,-3.382779269456032125e+02
4.019999999999958717e+00,2.947235401552224521e-01,-8.698582606460347222e+01,-8.698582671582919090e+01,-3.391477858574749575e+02
4.029999999999958504e+00,2.947228913645067450e-01,-8.698590189115881799e+01,-8.698590253994953514e+01,-3.400176455251772722e+02
4.039999999999958291e+00,2.947222445124723644e-01,-8.698597697016992925e+01,-8.698597761702195896e+01,-3.408875059417310354e+02
4.049999999999958078e+00,2.947216000505383238e-01,-8.698605139314641121e+01,-8.698605203760834570e+01,-3.417573671001244406e+02
4.059999999999957865e+00,2.947209578131576579e-01,-8.698612514777180138e+01,-8.698612579000918288e+01,-3.426272289938395375e+02
4.069999999999957652e+00,2.947203177240739769e-01,-8.698619822484991460e+01,-8.698619886493899855e+01,-3.434970916161771584e+02
4.079999999999957438e+00,2.947196799751687912e-01,-8.698627064361117789e+01,-8.698627128136008935e+01,-3.443669549603621363e+02
4.089999999999957225e+00,2.947190444983477930e-01,-8.698634241542121970e+01,-8.698634305089804286e+01,-3.452368190199932201e+02
4.099999999999957012e+00,2.947184110851999717e-01,-8.698641352108739966e+01,-8.698641415450055092e+01,-3.461066837886172038e+02
4.109999999999956799e+00,2.947177802051606510e-01,-8.698648402963453918e+01,-8.698648466051457717e+01,-3.469765492597936714e+02
4.119999999999956586e+00,2.947171514173937412e-01,-8.698655384567970827e+01,-8.698655447446748212e+01,-3.478464154270382096e+02
4.129999999999956373e+00,2.947165250242499424e-01,-8.698662315631925424e+01,-8.698662378271239959e+01,-3.487162822849945769e+02
4.139999999999956160e+00,2.947159008807601621e-01,-8.698669170585878874e+01,-8.698669233000228473e+01,-3.495861498261966176e+02
4.149999999999955946e+00,2.947152791001969585e-01,-8.698675969223032212e+01,-8.698676031401087982e+01,-3.504560180448994515e+02
4.159999999999955733e+00,2.947146596701596399e-01,-8.698682713573069236e+01,-8.698682775516073207e+01,-3.513258869356868104e+02
4.169999999999955520e+00,2.947140425160671429e-01,-8.698689383219745253e+01,-8.698689444935153858e+01,-3.521957564911628538e+02
4.179999999999955307e+00,2.947134277490614518e-01,-8.698696006186467855e+01,-8.698696067663168208e+01,-3.530656267065485281e+02
4.189999999999955094e+00,2.947128152122580613e-01,-8.698702560993591248e+01,-8.698702622247272132e+01,-3.539354975751846837e+02
4.199999999999954881e+00,2.947122050799534376e-01,-8.698709056565429876e+01,-8.698709117578660255e+01,-3.548053690909735565e+02
4.209999999999954667e+00,2.947115974521438142e-01,-8.698715499814635166e+01,-8.698715560577416284e+01,-3.556752412485828359e+02
4.219999999999954454e+00,2.947109919410847989e-01,-8.698721876382197138e+01,-8.698721936933303311e+01,-3.565451140417321199e+02
4.229999999999954241e+00,2.947103890814085081e-01,-8.698728205468863450e+01,-8.698728265754830602e+01,-3.574149874651387222e+02
4.239999999999954028e+00,2.947097885210172019e-01,-8.698734474964277297e+01,-8.698734535020317082e+01,-3.582848615131955512e+02
4.249999999999953815e+00,2.947091903020470638e-01,-8.698740691301375705e+01,-8.698740751123273185e+01,-3.591547361805446599e+02
4.259999999999953602e+00,2.947085944705278293e-01,-8.698746844485161489e+01,-8.698746904068313768e+01,-3.600246114608247012e+02
4.269999999999953388e+00,2.947080010899048030e-01,-8.698752944519918628e+01,-8.698753003857980559e+01,-3.608944873486573215e+02
4.279999999999953175e+00,2.947074099545869408e-01,-8.698758986290926032e+01,-8.698759045404457879e+01,-3.617643638384217866e+02
4.289999999999952962e+00,2.947068215548100945e-01,-8.698764988281517674e+01,-8.698765047121494831e+01,-3.626342409256496921e+02
4.299999999999952749e+00,2.947062354209140089e-01,-8.698770919737545171e+01,-8.698770978350934513e+01,-3.635041186037573766e+02
4.309999999999952536e+00,2.947056516144740956e-01,-8.698776803487344012e+01,-8.698776861867987975e+01,-3.643739968679125241e+02
4.319999999999952323e+00,2.947050704074128391e-01,-8.698782629394165156e+01,-8.698782687514871270e+01,-3.652438757120590367e+02
4.329999999999952109e+00,2.947044915975414736e-01,-8.698788405022035874e+01,-8.698788462903023344e+01,-3.661137551313711356e+02
4.339999999999951896e+00,2.947039150526232221e-01,-8.698794125235563968e+01,-8.698794182890055993e+01,-3.669836351204396010e+02
4.349999999999951683e+00,2.947033411931013203e-01,-8.698799803166488687e+01,-8.698799860552441032e+01,-3.678535156746157782e+02
4.359999999999951470e+00,2.947027696393243468e-01,-8.698805418384567645e+01,-8.698805475539946030e+01,-3.687233967880080172e+02
4.369999999999951257e+00,2.947022006485457979e-01,-8.698811000503636137e+01,-8.698811057402714653e+01,-3.695932784570491663e+02
4.379999999999951044e+00,2.947016340618525132e-01,-8.698816510719896655e+01,-8.698816567378565878e+01,-3.704631606747078081e+02
4.389999999999950830e+00,2.947010699008720813e-01,-8.698821977969269881e+01,-8.698822034385368340e+01,-3.713330434366657187e+02
4.399999999999950617e+00,2.947005080547223099e-01,-8.698827390286538730e+01,-8.698827446471153735e+01,-3.722029267375405084e+02
4.409999999999950404e+00,2.946999489383957394e-01,-8.698832758623909456e+01,-8.698832814535542468e+01,-3.730728105725192449e+02
4.419999999999950191e+00,2.946993920717987936e-01,-8.698838063084119199e+01,-8.698838118770778749e+01,-3.739426949356942487e+02
4.429999999999949978e+00,2.946988375620220313e-01,-8.698843325948402594e+01,-8.698843381399380803e+01,-3.748125798227988525e+02
4.439999999999949765e+00,2.946982858771933222e-01,-8.698848547296319111e+01,-8.698848602464802582e+01,-3.756824652292132782e+02
4.449999999999949551e+00,2.946977363947795858e-01,-8.698853708298788945e+01,-8.698853763247029747e+01,-3.765523511495255775e+02
4.459999999999949338e+00,2.946971893456680758e-01,-8.698858821485849546e+01,-8.698858876190760725e+01,-3.774222375787232977e+02
4.469999999999949125e+00,2.946966448375502035e-01,-8.698863885636571069e+01,-8.698863940087382218e+01,-3.782921245117950662e+02
4.479999999999948912e+00,2.946961027325692428e-01,-8.698868904411129677e+01,-8.698868958621628167e+01,-3.791620119443411454e+02
4.489999999999948699e+00,2.946955630474132892e-01,-8.698873873905250775e+01,-8.698873927873766831e+01,-3.800318998714168401e+02
4.499999999999948486e+00,2.946950260259162957e-01,-8.698878801294594609e+01,-8.698878854996743826e+01,-3.809017882885677864e+02
4.509999999999948272e+00,2.946944913804466770e-01,-8.698883667127527985e+01,-8.698883720592074553e+01,-3.817716771899260380e+02
4.519999999999948059e+00,2.946939589664893111e-01,-8.698888484834395740e+01,-8.698888538075792098e+01,-3.826415665708233860e+02
4.529999999999947846e+00,2.946934292552988999e-01,-8.698893261402484711e+01,-8.698893314373603403e+01,-3.835114564266748403e+02
4.539999999999947633e+00,2.946929018898929997e-01,-8.698897987811844246e+01,-8.698898040548384358e+01,-3.843813467528214005e+02
4.549999999999947420e+00,2.946923768684457934e-01,-8.698902668076524947e+01,-8.698902720578669800e+01,-3.852512375446505075e+02
4.559999999999947207e+00,2.946918546450612575e-01,-8.698907314520553768e+01,-8.698907366742892577e+01,-3.861211287983259695e+02
4.569999999999946994e+00,2.946913345361786285e-01,-8.698911892373835997e+01,-8.698911944384724393e+01,-3.869910205076722036e+02
4.579999999999946780e+00,2.946908169870346983e-01,-8.698916439644112586e+01,-8.698916491399026540e+01,-3.878609126691857796e+02
4.589999999999946567e+00,2.946903020206038115e-01,-8.698920940023231196e+01,-8.698920991519874235e+01,-3.887308052781544916e+02
4.599999999999946354e+00,2.946897893130572821e-01,-8.698925386514083868e+01,-8.698925437784838266e+01,-3.896006983295134773e+02
4.609999999999946141e+00,2.946892790167101039e-01,-8.698929798457329809e+01,-8.698929849486964372e+01,-3.904705918196555672e+02
4.619999999999945928e+00,2.946887713375326290e-01,-8.698934163513196438e+01,-8.698934214281113952e+01,-3.913404857436860880e+02
4.629999999999945715e+00,2.946882660809032606e-01,-8.698938487671928499e+01,-8.698938538197590731e+01,-3.922103800977099013e+02
4.639999999999945501e+00,2.946877632001773661e-01,-8.698942769858851420e+01,-8.698942820146923793e+01,-3.930802748775765281e+02
4.649999999999945288e+00,2.946872629133391319e-01,-8.698947010239120914e+01,-8.698947060267805398e+01,-3.939501700788872540e+02
4.659999999999945075e+00,2.946867649252425392e-01,-8.698951197738780650e+01,-8.698951247537590348e+01,-3.948200656966492375e+02
4.669999999999944862e+00,2.946862693105304354e-01,-8.698955352561721099e+01,-8.698955402123192471e+01,-3.956899617275200853e+02
4.679999999999944649e+00,2.946857762441683071e-01,-8.698959456605682306e+01,-8.698959505912318946e+01,-3.965598581662470110e+02
4.689999999999944436e+00,2.946852857442792128e-01,-8.698963534275073073e+01,-8.698963583325061677e+01,-3.974297550101744605e+02
4.699999999999944222e+00,2.946847973709131874e-01,-8.698967556516505795e+01,-8.698967605353841748e+01,-3.982996522541994864e+02
4.709999999999944009e+00,2.946843116069301494e-01,-8.698971539154476318e+01,-8.698971587730873978e+01,-3.991695498938789228e+02
4.719999999999943796e+00,2.946838284055358081e-01,-8.698975496900946780e+01,-8.698975545221085781e+01,-4.000394479267704355e+02
4.729999999999943583e+00,2.946833473734654651e-01,-8.698979401654256094e+01,-8.698979449757463556e+01,-4.009093463479679258e+02
4.739999999999943370e+00,2.946828688638671867e-01,-8.698983269435251486e+01,-8.698983317286212014e+01,-4.017792451534210727e+02
4.749999999999943157e+00,2.946823929306725542e-01,-8.698987106405685665e+01,-8.698987153999004818e+01,-4.026491443399947912e+02
4.759999999999942943e+00,2.946819189993372667e-01,-8.698990890435429435e+01,-8.698990937828563119e+01,-4.035190439029696563e+02
4.769999999999942730e+00,2.946814477585452119e-01,-8.698994649951914937e+01,-8.698994697075994509e+01,-4.043889438392056377e+02
4.779999999999942517e+00,2.946809789098541743e-01,-8.698998366766248580e+01,-8.698998413651118256e+01,-4.052588441447309151e+02
4.789999999999942304e+00,2.946805124427954170e-01,-8.699002049755401345e+01,-8.699002096402107043e+01,-4.061287448161734801e+02
4.799999999999942091e+00,2.946800483203217413e-01,-8.699005696654438680e+01,-8.699005743066686591e+01,-4.069986458499614059e+02
4.809999999999941878e+00,2.946795867622825082e-01,-8.699009307969487281e+01,-8.699009354125291793e+01,-4.078685472423164242e+02
4.819999999999941664e+00,2.946791275010569588e-01,-8.699012882836399285e+01,-8.699012928762522279e+01,-4.087384489898612969e+02
4.829999999999941451e+00,2.946786705306080334e-01,-8.699016420470140076e+01,-8.699016466167185513e+01,-4.096083510888787487e+02
4.839999999999941238e+00,2.946782160446234644e-01,-8.699019926168035965e+01,-8.699019971616634450e+01,-4.104782535359815370e+02
4.849999999999941025e+00,2.946777638727728355e-01,-8.699023390725679405e+01,-8.699023435942864069e+01,-4.113481563272259791e+02
4.859999999999940812e+00,2.946773142266213008e-01,-8.699026836023105602e+01,-8.699026880987720745e+01,-4.122180594604744215e+02
4.869999999999940599e+00,2.946768668063810548e-01,-8.699030230259721463e+01,-8.699030275001744883e+01,-4.130879629309206962e+02
4.879999999999940385e+00,2.946764218043798622e-01,-8.699033597268193319e+01,-8.699033641768393466e+01,-4.139578667356495316e+02
4.889999999999940172e+00,2.946759792480037610e-01,-8.699036937776692469e+01,-8.699036982032329490e+01,-4.148277708719835459e+02
4.899999999999939959e+00,2.946755388827835276e-01,-8.699040226474645010e+01,-8.699040270511167705e+01,-4.156976753349962337e+02
4.909999999999939746e+00,2.946751009781211628e-01,-8.699043495382430535e+01,-8.699043539172896544e+01,-4.165675801224390966e+02
4.919999999999939533e+00,2.946746652218152351e-01,-8.699046727490289754e+01,-8.699046771065920325e+01,-4.174374852309444464e+02
4.929999999999939320e+00,2.946742321498496686e-01,-8.699049939110510365e+01,-8.699049982417706417e+01,-4.183073906579274421e+02
4.939999999999939106e+00,2.946738012831903175e-01,-8.699053111289610740e+01,-8.699053154376277064e+01,-4.191772963999230797e+02
4.949999999999938893e+00,2.946733726360810657e-01,-8.699056246978069851e+01,-8.699056289842781098e+01,-4.200472024532680280e+02
4.959999999999938680e+00,2.946729464464407089e-01,-8.699059367104722185e+01,-8.699059409723686542e+01,-4.209171088161681382e+02
4.969999999999938467e+00,2.946725225404271953e-01,-8.699062447675932219e+01,-8.699062490066533826e+01,-4.217870154848417314e+02
4.979999999999938254e+00,2.946721010343236191e-01,-8.699065500176892840e+01,-8.699065542327502953e+01,-4.226569224563655212e+02
4.989999999999938041e+00,2.946716817174158121e-01,-8.699068526002403701e+01,-8.699068567934094176e+01,-4.235268297282826779e+02
4.999999999999937828e+00,2.946712648028648185e-01,-8.699071518258323010e+01,-8.699071559949777566e+01,-4.243967372970230940e+02
5.009999999999937614e+00,2.946708501076546471e-01,-8.699074481591591734e+01,-8.699074523061112529e+01,-4.252666451598774415e+02
5.019999999999937401e+00,2.946704376006094583e-01,-8.699077417357347031e+01,-8.699077458608051927e+01,-4.261365533141202491e+02
5.029999999999937188e+00,2.946700277513698008e-01,-8.699080337864813828e+01,-8.699080378849737372e+01,-4.270064617577559716e+02
5.039999999999936975e+00,2.946696198401487221e-01,-8.699083201946415045e+01,-8.699083242737536636e+01,-4.278763704858618553e+02
5.049999999999936762e+00,2.946692142117171564e-01,-8.699086055472616863e+01,-8.699086096035459548e+01,-4.287462794970375626e+02
5.059999999999936549e+00,2.946688109607452088e-01,-8.699088875250048147e+01,-8.699088915575144654e+01,-4.296161887878135417e+02
5.069999999999936335e+00,2.946684099897204367e-01,-8.699091671952328397e+01,-8.699091712049430214e+01,-4.304860983559798342e+02
5.079999999999936122e+00,2.946680111634754629e-01,-8.699094434540947418e+01,-8.699094474423571910e+01,-4.313560081982601560e+02
5.089999999999935909e+00,2.946676145741154440e-01,-8.699097166122241731e+01,-8.699097205781177422e+01,-4.322259183114617258e+02
5.099999999999935696e+00,2.946672203975019833e-01,-8.699099889884570302e+01,-8.699099929302231260e+01,-4.330958286946267890e+02
5.109999999999935483e+00,2.946668281249351651e-01,-8.699102563739475613e+01,-8.699102602966732434e+01,-4.339657393432732988e+02
5.119999999999935270e+00,2.946664383210886862e-01,-8.699105221173856251e+01,-8.699105260154240682e+01,-4.348356502551945368e+02
5.129999999999935056e+00,2.946660506258821921e-01,-8.699107845254503957e+01,-8.699107884024024884e+01,-4.357055614274152049e+02
5.139999999999934843e+00,2.946656651960274376e-01,-8.699110451158155399e+01,-8.699110489701141091e+01,-4.365754728579609036e+02
5.149999999999934630e+00,2.946652819814275515e-01,-8.699113024289755458e+01,-8.699113062611215241e+01,-4.374453845436044617e+02
5.159999999999934417e+00,2.946649008480226040e-01,-8.699115573565453019e+01,-8.699115611678793414e+01,-4.383152964820944248e+02
5.169999999999934204e+00,2.946645220457109748e-01,-8.699118100651294583e+01,-8.699118138531525801e+01,-4.391852086709618561e+02
5.179999999999933991e+00,2.946641453671240418e-01,-8.699120592311494704e+01,-8.699120629979353225e+01,-4.400551211068715816e+02
5.189999999999933777e+00,2.946637708428196945e-01,-8.699123062939077045e+01,-8.699123100391507535e+01,-4.409250337876897561e+02
5.199999999999933564e+00,2.946633984398817629e-01,-8.699125513792034781e+01,-8.699125551032328474e+01,-4.417949467114719369e+02
5.209999999999933351e+00,2.946630282733672668e-01,-8.699127925046708754e+01,-8.699127962063360542e+01,-4.426648598741431329e+02
5.219999999999933138e+00,2.946626600942407470e-01,-8.699130310229617180e+01,-8.699130347047530165e+01,-4.435347732733452517e+02
5.229999999999932925e+00,2.946622941144777519e-01,-8.699132685843633794e+01,-8.699132722441609644e+01,-4.444046869079093653e+02
5.239999999999932712e+00,2.946619304101298908e-01,-8.699135033110216852e+01,-8.699135069480651339e+01,-4.452746007749246928e+02
5.249999999999932498e+00,2.946615687410057416e-01,-8.699137346959162187e+01,-8.699137383126074496e+01,-4.461445148712897435e+02
5.259999999999932285e+00,2.946612090384301275e-01,-8.699139641284641300e+01,-8.699139677254899539e+01,-4.470144291951207265e+02
5.269999999999932072e+00,2.946608517599154653e-01,-8.699141922976879471e+01,-8.699141958704730371e+01,-4.478843437446969347e+02
5.279999999999931859e+00,2.946604963388516074e-01,-8.699144154860047706e+01,-8.699144190402154209e+01,-4.487542585156040218e+02
5.289999999999931646e+00,2.946601430231044483e-01,-8.699146379456006173e+01,-8.699146414787580284e+01,-4.496241735068653611e+02
5.299999999999931433e+00,2.946597919200557580e-01,-8.699148582517516104e+01,-8.699148617627821523e+01,-4.504940887162201761e+02
5.309999999999931219e+00,2.946594429692103168e-01,-8.699150748927026200e+01,-8.699150783822111066e+01,-4.513640041400637983e+02
5.319999999999931006e+00,2.946590958762162482e-01,-8.699152904929161423e+01,-8.699152939638460680e+01,-4.522339197776497031e+02
5.329999999999930793e+00,2.946587509972583563e-01,-8.699155030011655754e+01,-8.699155064499551315e+01,-4.531038356255298254e+02
5.339999999999930580e+00,2.946584079809473344e-01,-8.699157127173685922e+01,-8.699157161475316968e+01,-4.539737516812635363e+02
5.349999999999930367e+00,2.946580672083787267e-01,-8.699159205242074222e+01,-8.699159239319331505e+01,-4.548436679425602733e+02
5.359999999999930154e+00,2.946577283954777138e-01,-8.699161265841921420e+01,-8.699161299723211016e+01,-4.557135844079573985e+02
5.369999999999929940e+00,2.946573915035478608e-01,-8.699163291204452264e+01,-8.699163324893645211e+01,-4.565835010739697282e+02
5.379999999999929727e+00,2.946570567933690099e-01,-8.699165299431111009e+01,-8.699165332902128966e+01,-4.574534179386230335e+02
5.389999999999929514e+00,2.946567240742349880e-01,-8.699167298885049604e+01,-8.699167332156963539e+01,-4.583233350012307028e+02
5.399999999999929301e+00,2.946563932145023768e-01,-8.699169243531557072e+01,-8.699169276617530500e+01,-4.591932522564435999e+02
5.409999999999929088e+00,2.946560645035576353e-01,-8.699171192254343055e+01,-8.699171225125436990e+01,-4.600631697043799591e+02
5.419999999999928875e+00,2.946557376281317420e-01,-8.699173107454282672e+01,-8.699173140141824945e+01,-4.609330873420008174e+02
5.429999999999928662e+00,2.946554130662420445e-01,-8.699175006578320790e+01,-8.699175039034510348e+01,-4.618030051672205332e+02
5.439999999999928448e+00,2.946550902071476963e-01,-8.699176877638947758e+01,-8.699176909924857171e+01,-4.626729231778435860e+02
5.449999999999928235e+00,2.946547694071181001e-01,-8.699178728528798388e+01,-8.699178760608801042e+01,-4.635428413714964222e+02
5.459999999999928022e+00,2.946544504683706323e-01,-8.699180564565716622e+01,-8.699180596459591186e+01,-4.644127597468917656e+02
5.469999999999927809e+00,2.946541334780226618e-01,-8.699182373080877539e+01,-8.699182404779912758e+01,-4.652826783011901739e+02
5.479999999999927596e+00,2.946538184067347688e-01,-8.699184153212851811e+01,-8.699184184719980806e+01,-4.661525970315827863e+02
5.489999999999927383e+00,2.946535054450520330e-01,-8.699185939712060645e+01,-8.699185971008229501e+01,-4.670225159385156530e+02
5.499999999999927169e+00,2.946531942242298641e-01,-8.699187680883733265e+01,-8.699187712005814888e+01,-4.678924350178248801e+02
5.509999999999926956e+00,2.946528850761540586e-01,-8.699189410084726148e+01,-8.699189440999533929e+01,-4.687623542679813795e+02
5.519999999999926743e+00,2.946525777479886976e-01,-8.699191134984823748e+01,-8.699191165717640217e+01,-4.696322736888080840e+02
5.529999999999926530e+00,2.946522723533094301e-01,-8.699192823425104848e+01,-8.699192853964572691e+01,-4.705021932765452561e+02
5.539999999999926317e+00,2.946519688516915925e-01,-8.699194496182786907e+01,-8.699194526532949112e+01,-4.713721130296651722e+02
5.549999999999926104e+00,2.946516673361106453e-01,-8.699196166081509318e+01,-8.699196196233067724e+01,-4.722420329477889140e+02
5.559999999999925890e+00,2.946513675470820437e-01,-8.699197801558882759e+01,-8.699197831537784964e+01,-4.731119530277338185e+02
5.569999999999925677e+00,2.946510697548387347e-01,-8.699199425758398263e+01,-8.699199455537622327e+01,-4.739818732681019355e+02
5.579999999999925464e+00,2.946507739394452208e-01,-8.699201043984227510e+01,-8.699201073565767217e+01,-4.748517936683157359e+02
5.589999999999925251e+00,2.946504799853986167e-01,-8.699202631641381345e+01,-8.699202661036785855e+01,-4.757217142254339137e+02
5.599999999999925038e+00,2.946501877163445471e-01,-8.699204205606038443e+01,-8.699204234832943428e+01,-4.765916349382636099e+02
5.609999999999924825e+00,2.946498974873042465e-01,-8.699205775901531013e+01,-8.699205804924434915e+01,-4.774615558060827993e+02
5.619999999999924611e+00,2.946496089271015140e-01,-8.699207313167008238e+01,-8.699207342023028389e+01,-4.783314768259597258e+02
5.629999999999924398e+00,2.946493223090949076e-01,-8.699208843820412085e+01,-8.699208872482212485e+01,-4.792013979969597699e+02
5.639999999999924185e+00,2.946490375686534602e-01,-8.699210365856825433e+01,-8.699210394330869178e+01,-4.800713193182859300e+02
5.649999999999923972e+00,2.946487545926493312e-01,-8.699211861811311053e+01,-8.699211890108911405e+01,-4.809412407874431210e+02
5.659999999999923759e+00,2.946484733839349612e-01,-8.699213340389925975e+01,-8.699213368510797295e+01,-4.818111624026908544e+02
5.669999999999923546e+00,2.946481940895307461e-01,-8.699214819443731983e+01,-8.699214847373171722e+01,-4.826810841639295973e+02
5.679999999999923332e+00,2.946479165111263732e-01,-8.699216267573113726e+01,-8.699216295330954551e+01,-4.835510060682653375e+02
5.689999999999923119e+00,2.946476407934265351e-01,-8.699217705879054563e+01,-8.699217733450824142e+01,-4.844209281145709269e+02
5.699999999999922906e+00,2.946473669024654019e-01,-8.699219141242696196e+01,-8.699219168631792343e+01,-4.852908503025861933e+02
5.709999999999922693e+00,2.946470946990797368e-01,-8.699220541542831597e+01,-8.699220568763169581e+01,-4.861607726289438460e+02
5.719999999999922480e+00,2.946468242523072600e-01,-8.699221936691789381e+01,-8.699221963736466989e+01,-4.870306950930598191e+02
5.729999999999922267e+00,2.946465556243398343e-01,-8.699223313880179376e+01,-8.699223340742976518e+01,-4.879006176930757874e+02
5.739999999999922053e+00,2.946462885923698538e-01,-8.699224668542348127e+01,-8.699224695245544581e+01,-4.887705404269619862e+02
5.749999999999921840e+00,2.946460233963253961e-01,-8.699226014370098881e+01,-8.699226040889703881e+01,-4.896404632935950190e+02
5.759999999999921627e+00,2.946457598517154275e-01,-8.699227345003097867e+01,-8.699227371357558525e+01,-4.905103862916399748e+02
5.769999999999921414e+00,2.946454980203796481e-01,-8.699228654754534773e+01,-8.699228680937667946e+01,-4.913803094189468084e+02
5.779999999999921201e+00,2.946452378758747659e-01,-8.699229944364989819e+01,-8.699229970379440147e+01,-4.922502326735277620e+02
5.789999999999920988e+00,2.946449794394869759e-01,-8.699231226284705087e+01,-8.699231252128343783e+01,-4.931201560545925986e+02
5.799999999999920774e+00,2.946447226328914870e-01,-8.699232483393907955e+01,-8.699232509074568043e+01,-4.939900795597386036e+02
5.809999999999920561e+00,2.946444675680704450e-01,-8.699233733653640854e+01,-8.699233759160122759e+01,-4.948600031881687755e+02
5.819999999999920348e+00,2.946442141650904012e-01,-8.699234966268173253e+01,-8.699234991608470580e+01,-4.957299269381985596e+02
5.829999999999920135e+00,2.946439623101951844e-01,-8.699236170140599711e+01,-8.699236195326089671e+01,-4.965998508070675257e+02
5.839999999999919922e+00,2.946437120858836911e-01,-8.699237364566137387e+01,-8.699237389588569158e+01,-4.974697747937484564e+02
5.849999999999919709e+00,2.946434636276588082e-01,-8.699238551765955663e+01,-8.699238576611777773e+01,-4.983396988973832435e+02
5.859999999999919496e+00,2.946432168471780910e-01,-8.699239718241278752e+01,-8.699239742919327512e+01,-4.992096231159878243e+02
5.869999999999919282e+00,2.946429716004547728e-01,-8.699240867628829221e+01,-8.699240892153501647e+01,-5.000795474479974132e+02
5.879999999999919069e+00,2.946427279377090702e-01,-8.699242006119905568e+01,-8.699242030486179544e+01,-5.009494718922721859e+02
5.889999999999918856e+00,2.946424858682495374e-01,-8.699243123568653857e+01,-8.699243147775599994e+01,-5.018193964466985335e+02
5.899999999999918643e+00,2.946422453831721855e-01,-8.699244223613096949e+01,-8.699244247661604845e+01,-5.026893211095448919e+02
5.909999999999918430e+00,2.946420065248682718e-01,-8.699245317915243447e+01,-8.699245341801074005e+01,-5.035592458801946805e+02
5.919999999999918217e+00,2.946417692075297690e-01,-8.699246391158641245e+01,-8.699246414890374979e+01,-5.044291707566279115e+02
5.929999999999918003e+00,2.946415335320984874e-01,-8.699247454189834627e+01,-8.699247477757377567e+01,-5.052990957377223253e+02
5.939999999999917790e+00,2.946412993580532214e-01,-8.699248501103515707e+01,-8.699248524520919545e+01,-5.061690208220067575e+02
5.949999999999917577e+00,2.946410667703546205e-01,-8.699249532490735248e+01,-8.699249555749504736e+01,-5.070389460078435491e+02
5.959999999999917364e+00,2.946408357471522743e-01,-8.699250553991429058e+01,-8.699250577093749826e+01,-5.079088712942659072e+02
5.969999999999917151e+00,2.946406063414806487e-01,-8.699251577044604744e+01,-8.699251599985171879e+01,-5.087787966813760363e+02
5.979999999999916938e+00,2.946403784485397415e-01,-8.699252572715961662e+01,-8.699252595505255670e+01,-5.096487221665405514e+02
5.989999999999916724e+00,2.946401521406107893e-01,-8.699253560436407895e+01,-8.699253583067201134e+01,-5.105186477488921355e+02
5.999999999999916511e+00,2.946399274006749613e-01,-8.699254550165579758e+01,-8.699254572639573269e+01,-5.113885734286486695e+02
6.009999999999916298e+00,2.946397039934848805e-01,-8.699255621126430071e+01,-8.699255643467148502e+01,-5.122584992141684097e+02
6.019999999999916085e+00,2.946394822484013076e-01,-8.699256479271004139e+01,-8.699256501445512413e+01,-5.131284250838406251e+02
6.029999999999915872e+00,2.946392620989862765e-01,-8.699257439550993354e+01,-8.699257461565935046e+01,-5.139983510479452207e+02
6.039999999999915659e+00,2.946390433533469522e-01,-8.699258367316168972e+01,-8.699258389190732998e+01,-5.148682771034224288e+02
6.049999999999915445e+00,2.946388261157478761e-01,-8.699259302126327498e+01,-8.699259323850087355e+01,-5.157382032508726297e+02
6.059999999999915232e+00,2.946386104296592756e-01,-8.699260223023530614e+01,-8.699260244592139202e+01,-5.166081294888610955e+02
6.069999999999915019e+00,2.946383961460780077e-01,-8.699261122709941674e+01,-8.699261144138300494e+01,-5.174780558154155869e+02
6.079999999999914806e+00,2.946381833064847244e-01,-8.699262021362658004e+01,-8.699262042646617488e+01,-5.183479822303914943e+02
6.089999999999914593e+00,2.946379717549696409e-01,-8.699263171529733540e+01,-8.699263192684884416e+01,-5.192179087590959625e+02
6.099999999999914380e+00,2.946377618457118874e-01,-8.699263951959378005e+01,-8.699263972950303980e+01,-5.200878353642011689e+02
6.109999999999914166e+00,2.946375542084885280e-01,-8.699264926502323192e+01,-8.699264947266046022e+01,-5.209577620644886338e+02
6.119999999999913953e+00,2.946373468693603281e-01,-8.699265719311277678e+01,-8.699265740045190398e+01,-5.218276888437590060e+02
6.129999999999913740e+00,2.946371411483824643e-01,-8.699266548025551060e+01,-8.699266568597649041e+01,-5.226976157042824980e+02
6.139999999999913527e+00,2.946369367826046082e-01,-8.699267365790539941e+01,-8.699267386227117527e+01,-5.235675426452273769e+02
6.149999999999913314e+00,2.946367349224388033e-01,-8.699268318084075702e+01,-8.699268338270091760e+01,-5.244374696788959227e+02
6.159999999999913101e+00,2.946365328491337143e-01,-8.699269022396347850e+01,-8.699269042603678770e+01,-5.253073967832087874e+02
6.169999999999912887e+00,2.946363327295144496e-01,-8.699269810137977288e+01,-8.699269830149938798e+01,-5.261773239643422357e+02
6.179999999999912674e+00,2.946361340012634833e-01,-8.699270583471715668e+01,-8.699270603344540120e+01,-5.270472512214175822e+02
6.189999999999912461e+00,2.946359365899027249e-01,-8.699271340452902734e+01,-8.699271360194039460e+01,-5.279171785528742475e+02
6.199999999999912248e+00,2.946357414276652431e-01,-8.699272221555240492e+01,-8.699272241071464862e+01,-5.287871059701919876e+02
6.209999999999912035e+00,2.946355462960168481e-01,-8.699272964910979056e+01,-8.699272984424143829e+01,-5.296570334618147626e+02
6.219999999999911822e+00,2.946353529337832344e-01,-8.699273613804727745e+01,-8.699273633140951745e+01,-5.305269610165574932e+02
6.229999999999911608e+00,2.946351609903841151e-01,-8.699274328260845834e+01,-8.699274347455185818e+01,-5.313968886413269956e+02
6.239999999999911395e+00,2.946349717871357687e-01,-8.699275248002113869e+01,-8.699275266922438732e+01,-5.322668163553305476e+02
6.249999999999911182e+00,2.946347816909053452e-01,-8.699275884909108925e+01,-8.699275903918731956e+01,-5.331367441339176594e+02
6.259999999999910969e+00,2.946345936014334033e-01,-8.699276495627566419e+01,-8.699276514436513708e+01,-5.340066719715698582e+02
6.269999999999910756e+00,2.946344069118175812e-01,-8.699277172288911686e+01,-8.699277190957873529e+01,-5.348765998754884095e+02
6.279999999999910543e+00,2.946342230575227927e-01,-8.699278059899390314e+01,-8.699278078284820026e+01,-5.357465278653326095e+02
6.289999999999910330e+00,2.946340380574578033e-01,-8.699278637173165407e+01,-8.699278655673171556e+01,-5.366164559140499932e+02
6.299999999999910116e+00,2.946338552319273663e-01,-8.699279233399848010e+01,-8.699279251682401082e+01,-5.374863840202154961e+02
6.309999999999909903e+00,2.946336744606823377e-01,-8.699279965243121637e+01,-8.699279983320245435e+01,-5.383563121975111017e+02
6.319999999999909690e+00,2.946334937172196966e-01,-8.699280585842919322e+01,-8.699280603917264898e+01,-5.392262404368387934e+02
6.329999999999909477e+00,2.946333148505159150e-01,-8.699281157278548449e+01,-8.699281175165218372e+01,-5.400961687314332949e+02
6.339999999999909264e+00,2.946331385362578326e-01,-8.699282031790386327e+01,-8.699282049421812246e+01,-5.409660971109266256e+02
6.349999999999909051e+00,2.946329614835878075e-01,-8.699282456037799705e+01,-8.699282473743066646e+01,-5.418360255335830971e+02
6.359999999999908837e+00,2.946327869078085859e-01,-8.699283215558187976e+01,-8.699283233015765404e+01,-5.427059540297146896e+02
6.369999999999908624e+00,2.946326127912795023e-01,-8.699283699692207961e+01,-8.699283717103860170e+01,-5.435758825738004134e+02
6.379999999999908411e+00,2.946324401312456209e-01,-8.699284337074436735e+01,-8.699284354340440473e+01,-5.444458111801677660e+02
6.389999999999908198e+00,2.946322699835646763e-01,-8.699285046218118111e+01,-8.699285063232886728e+01,-5.453157398549373056e+02
6.399999999999907985e+00,2.946320995112384766e-01,-8.699285619273692305e+01,-8.699285636320925619e+01,-5.461856685873370907e+02
6.409999999999907772e+00,2.946319304095567082e-01,-8.699286153351206963e+01,-8.699286170261375162e+01,-5.470555973717738425e+02
6.419999999999907558e+00,2.946317634186156331e-01,-8.699286775102353886e+01,-8.699286791801448260e+01,-5.479255262162749887e+02
6.429999999999907345e+00,2.946315973160339441e-01,-8.699287403707747046e+01,-8.699287420318005104e+01,-5.487954551227483080e+02
6.439999999999907132e+00,2.946314315729368083e-01,-8.699287872966598911e+01,-8.699287889540909191e+01,-5.496653840757880971e+02
6.449999999999906919e+00,2.946312675395600933e-01,-8.699288368822193718e+01,-8.699288385225531783e+01,-5.505353130767036873e+02
6.459999999999906706e+00,2.946311049501062485e-01,-8.699288984896138288e+01,-8.699289001155084122e+01,-5.514052421377828068e+02
6.469999999999906493e+00,2.946309445678681471e-01,-8.699289681658225959e+01,-8.699289697696450219e+01,-5.522751712663308581e+02
6.479999999999906279e+00,2.946307831674011557e-01,-8.699290050823665865e+01,-8.699290066963712320e+01,-5.531451004328137060e+02
6.489999999999906066e+00,2.946306237981100029e-01,-8.699290505837109322e+01,-8.699290521774038609e+01,-5.540150296427666490e+02
6.499999999999905853e+00,2.946304654363681164e-01,-8.699291025374454023e+01,-8.699291041210628350e+01,-5.548849589036657335e+02
6.509999999999905640e+00,2.946303084209179191e-01,-8.699291512351359756e+01,-8.699291528052904710e+01,-5.557548882119164091e+02
6.519999999999905427e+00,2.946301538629209071e-01,-8.699292188076744026e+01,-8.699292203532543510e+01,-5.566248175852820168e+02
6.529999999999905214e+00,2.946299983133501832e-01,-8.699292521046578486e+01,-8.699292536601535630e+01,-5.574947469929362569e+02
6.539999999999905000e+00,2.946298446691736905e-01,-8.699292990804720205e+01,-8.699293006169138209e+01,-5.583646764456608480e+02
6.549999999999904787e+00,2.946296923464867268e-01,-8.699293470970393116e+01,-8.699293486202661541e+01,-5.592346059450806024e+02
6.559999999999904574e+00,2.946295417282169260e-01,-8.699294027247715633e+01,-8.699294042309541908e+01,-5.601045354984236155e+02
6.569999999999904361e+00,2.946293909265843558e-01,-8.699294373456834251e+01,-8.699294388536998213e+01,-5.609744650865709445e+02
6.579999999999904148e+00,2.946292422117281484e-01,-8.699294874031261315e+01,-8.699294888902747402e+01,-5.618443947226890032e+02
6.589999999999903935e+00,2.946290938217399069e-01,-8.699295243355925322e+01,-8.699295258194923974e+01,-5.627143243954145646e+02
6.599999999999903721e+00,2.946289482329375042e-01,-8.699295868576828639e+01,-8.699295883135708607e+01,-5.635842541278610724e+02
6.609999999999903508e+00,2.946288014877976869e-01,-8.699296123778358947e+01,-8.699296138452872640e+01,-5.644541838869840831e+02
6.619999999999903295e+00,2.946286567330141382e-01,-8.699296540798533783e+01,-8.699296555274011666e+01,-5.653241136858187019e+02
6.629999999999903082e+00,2.946285127911441037e-01,-8.699296896270514878e+01,-8.699296910664702409e+01,-5.661940435193876056e+02
6.639999999999902869e+00,2.946283717163514226e-01,-8.699297512516687902e+01,-8.699297526624167176e+01,-5.670639734117140733e+02
6.649999999999902656e+00,2.946282290692943673e-01,-8.699297709717990301e+01,-8.699297723982695629e+01,-5.679339033253329490e+02
6.659999999999902442e+00,2.946280888882729099e-01,-8.699298145094191170e+01,-8.699298159112292694e+01,-5.688038332800233547e+02
6.669999999999902229e+00,2.946279496117094610e-01,-8.699298528121478569e+01,-8.699298542049135108e+01,-5.696737632721120690e+02
6.679999999999902016e+00,2.946278104963394595e-01,-8.699298785797587641e+01,-8.699298799709124808e+01,-5.705436932898072655e+02
6.689999999999901803e+00,2.946276740612332468e-01,-8.699299268694319665e+01,-8.699299282337830164e+01,-5.714136233531118023e+02
6.699999999999901590e+00,2.946275372728606734e-01,-8.699299534581473381e+01,-8.699299548260310644e+01,-5.722835534433583007e+02
6.709999999999901377e+00,2.946274027859528410e-01,-8.699299987733832040e+01,-8.699300001182523090e+01,-5.731534835766185552e+02
6.719999999999901164e+00,2.946272676615172004e-01,-8.699300182169578477e+01,-8.699300195682022263e+01,-5.740234137299598842e+02
6.729999999999900950e+00,2.946271359000652845e-01,-8.699300719198400600e+01,-8.699300732374545930e+01,-5.748933439336411766e+02
6.739999999999900737e+00,2.946270033574558411e-01,-8.699300980495861779e+01,-8.699300993750122757e+01,-5.757632741642333940e+02
6.749999999999900524e+00,2.946268719767686228e-01,-8.699301208928045526e+01,-8.699301222066114292e+01,-5.766332044165069419e+02
6.759999999999900311e+00,2.946267418476457012e-01,-8.699301533623537352e+01,-8.699301546636449700e+01,-5.775031346999984407e+02
6.769999999999900098e+00,2.946266131845640124e-01,-8.699301908333325173e+01,-8.699301921199632659e+01,-5.783730650194947884e+02
6.779999999999899885e+00,2.946264854925212395e-01,-8.699302275274288831e+01,-8.699302288043493547e+01,-5.792429953747143827e+02
6.789999999999899671e+00,2.946263576449975607e-01,-8.699302466739364093e+01,-8.699302479524116904e+01,-5.801129257492357283e+02
6.799999999999899458e+00,2.946262315625843842e-01,-8.699302786676108212e+01,-8.699302799284349419e+01,-5.809828561539858356e+02
6.809999999999899245e+00,2.946261064457240120e-01,-8.699303088735919687e+01,-8.699303101247605241e+01,-5.818527865879761976e+02
6.819999999999899032e+00,2.946259826884874977e-01,-8.699303443670119407e+01,-8.699303456045842609e+01,-5.827227170561005778e+02
6.829999999999898819e+00,2.946258596832608823e-01,-8.699303742975739340e+01,-8.699303755276261541e+01,-5.835926475534033671e+02
6.839999999999898606e+00,2.946257366399362976e-01,-8.699303915909467833e+01,-8.699303928213799963e+01,-5.844625780680377147e+02
6.849999999999898392e+00,2.946256154879926537e-01,-8.699304231494180328e+01,-8.699304243609374510e+01,-5.853325086123389838e+02
6.859999999999898179e+00,2.946254948786005690e-01,-8.699304472674340616e+01,-8.699304484735279175e+01,-5.862024391802158334e+02
6.869999999999897966e+00,2.946253761024191231e-01,-8.699304844499773992e+01,-8.699304856377392525e+01,-5.870723697834418999e+02
6.879999999999897753e+00,2.946252572984678353e-01,-8.699305065692570338e+01,-8.699305077572965672e+01,-5.879423004088151856e+02
6.889999999999897540e+00,2.946251393815115804e-01,-8.699305286685491012e+01,-8.699305298477186454e+01,-5.888122310554006162e+02
6.899999999999897327e+00,2.946250219522048575e-01,-8.699305441962650320e+01,-8.699305453705581215e+01,-5.896821617170261334e+02
6.909999999999897113e+00,2.946249070904348177e-01,-8.699305838045206940e+01,-8.699305849531384638e+01,-5.905520924156924139e+02
6.919999999999896900e+00,2.946247911690185184e-01,-8.699305920450443352e+01,-8.699305932042584288e+01,-5.914220231236589598e+02
6.929999999999896687e+00,2.946246774809491709e-01,-8.699306217782056194e+01,-8.699306229150863601e+01,-5.922919538591252149e+02
6.939999999999896474e+00,2.946245639281705464e-01,-8.699306394680940002e+01,-8.699306406036217254e+01,-5.931618846121459683e+02
6.949999999999896261e+00,2.946244514851849572e-01,-8.699306605107517498e+01,-8.699306616351816501e+01,-5.940318153850996623e+02
6.959999999999896048e+00,2.946243407265520253e-01,-8.699306934204676622e+01,-8.699306945280540049e+01,-5.949017461892788106e+02
6.969999999999895834e+00,2.946242289787981417e-01,-8.699306970133490324e+01,-8.699306981308265563e+01,-5.957716769980398794e+02
6.979999999999895621e+00,2.946241195912995825e-01,-8.699307252016436109e+01,-8.699307262955186104e+01,-5.966416078326291199e+02
6.989999999999895408e+00,2.946240106939974623e-01,-8.699307455111403442e+01,-8.699307466001133093e+01,-5.975115386870376142e+02
6.999999999999895195e+00,2.946239020243974771e-01,-8.699307574370371299e+01,-8.699307585237330898e+01,-5.983814695531442567e+02
7.009999999999894982e+00,2.946237944549736087e-01,-8.699307716345589370e+01,-8.699307727102531373e+01,-5.992514004323481913e+02
7.019999999999894769e+00,2.946236889166555795e-01,-8.699308042683793474e+01,-8.699308053237625415e+01,-6.001213313421549174e+02
7.029999999999894555e+00,2.946235831827495044e-01,-8.699308198795695546e+01,-8.699308209369085887e+01,-6.009912622677683203e+02
7.039999999999894342e+00,2.946234776481875262e-01,-8.699308278547283635e+01,-8.699308289100740410e+01,-6.018611932011576755e+02
7.049999999999894129e+00,2.946233739528948958e-01,-8.699308501260878757e+01,-8.699308511630408702e+01,-6.027311241549791703e+02
7.059999999999893916e+00,2.946232703704459999e-01,-8.699308612049847511e+01,-8.699308622408092617e+01,-6.036010551197665563e+02
7.069999999999893703e+00,2.946231691543511610e-01,-8.699308957050445201e+01,-8.699308967172053997e+01,-6.044709861166877545e+02
7.079999999999893490e+00,2.946230665494252166e-01,-8.699308960842131455e+01,-8.699308971102624355e+01,-6.053409171153767829e+02
7.089999999999893276e+00,2.946229665383230389e-01,-8.699309246175307919e+01,-8.699309256176418614e+01,-6.062108481400053961e+02
7.099999999999893063e+00,2.946228667182909655e-01,-8.699309415244776744e+01,-8.699309425226779524e+01,-6.070807791813498397e+02
7.109999999999892850e+00,2.946227673027813077e-01,-8.699309537237256507e+01,-8.699309547178808089e+01,-6.079507102344890654e+02
7.119999999999892637e+00,2.946226686173371023e-01,-8.699309655582005973e+01,-8.699309665450550710e+01,-6.088206412987327667e+02
7.129999999999892424e+00,2.946225707719107301e-01,-8.699309781340738823e+01,-8.699309791125281777e+01,-6.096905723747122465e+02
7.139999999999892211e+00,2.946224747440421288e-01,-8.699310060610544326e+01,-8.699310070213331869e+01,-6.105605034768011592e+02
7.149999999999891998e+00,2.946223786357090035e-01,-8.699310191967985872e+01,-8.699310201578819601e+01,-6.114304345921062804e+02
7.159999999999891784e+00,2.946222831383977225e-01,-8.699310318383859908e+01,-8.699310327933591225e+01,-6.123003657194419702e+02
7.169999999999891571e+00,2.946221885575492916e-01,-8.699310464061336745e+01,-8.699310473519422260e+01,-6.131702968604289481e+02
7.179999999999891358e+00,2.946220943276591786e-01,-8.699310544285076219e+01,-8.699310553708065186e+01,-6.140402280090874001e+02
7.189999999999891145e+00,2.946220010976955406e-01,-8.699310607858252808e+01,-8.699310617181248517e+01,-6.149101591631032306e+02
7.199999999999890932e+00,2.946219092737849543e-01,-8.699310873186281867e+01,-8.699310882368672537e+01,-6.157800903422456713e+02
7.209999999999890719e+00,2.946218176964119917e-01,-8.699311000965110452e+01,-8.699311010122848131e+01,-6.166500215339195847e+02
7.219999999999890505e+00,2.946217265018624132e-01,-8.699311094431848801e+01,-8.699311103551303859e+01,-6.175199527345573642e+02
7.229999999999890292e+00,2.946216362170004932e-01,-8.699311203999273800e+01,-8.699311213027759493e+01,-6.183898839452421043e+02
7.239999999999890079e+00,2.946215465273321898e-01,-8.699311298590548347e+01,-8.699311307559514717e+01,-6.192598151647908935e+02
7.249999999999889866e+00,2.946214576769355387e-01,-8.699311354185468304e+01,-8.699311363070508207e+01,-6.201297463890598465e+02
7.259999999999889653e+00,2.946213704238306308e-01,-8.699311627882754294e+01,-8.699311636608064191e+01,-6.209996776391012645e+02
7.269999999999889440e+00,2.946212830421961471e-01,-8.699311734488593117e+01,-8.699311743226756732e+01,-6.218696088999317908e+02
7.279999999999889226e+00,2.946211963346463403e-01,-8.699311846446887841e+01,-8.699311855117642267e+01,-6.227395401712839202e+02
7.289999999999889013e+00,2.946211103777149898e-01,-8.699311972111564728e+01,-8.699311980707257419e+01,-6.236094714544519775e+02
7.299999999999888800e+00,2.946210252353512749e-01,-8.699312089256667946e+01,-8.699312097770904018e+01,-6.244794027485201013e+02
7.309999999999888587e+00,2.946209406788025675e-01,-8.699312202782927272e+01,-8.699312211238581938e+01,-6.253493340533549372e+02
7.319999999999888374e+00,2.946208565449950911e-01,-8.699312244785555492e+01,-8.699312253198935707e+01,-6.262192653619673592e+02
7.329999999999888161e+00,2.946207734190908201e-01,-8.699312401599878797e+01,-8.699312409912468524e+01,-6.270891966852532278e+02
7.339999999999887947e+00,2.946206918331453206e-01,-8.699312653865375466e+01,-8.699312662023970688e+01,-6.279591280322256353e+02
7.349999999999887734e+00,2.946206097468313523e-01,-8.699312724232899541e+01,-8.699312732441531182e+01,-6.288290593867352527e+02
7.359999999999887521e+00,2.946205279241079222e-01,-8.699312755610033321e+01,-8.699312763792305248e+01,-6.296989907441191008e+02
7.369999999999887308e+00,2.946204477810430711e-01,-8.699312900137549320e+01,-8.699312908151856050e+01,-6.305689221142757788e+02
7.379999999999887095e+00,2.946203680723903928e-01,-8.699313050578629714e+01,-8.699313058549495281e+01,-6.314388534990423523e+02
7.389999999999886882e+00,2.946202883032716935e-01,-8.699313009425966925e+01,-8.699313017402879211e+01,-6.323087848797541710e+02
7.399999999999886668e+00,2.946202095676707100e-01,-8.699313152792710468e+01,-8.699313160666270051e+01,-6.331787162737689414e+02
7.409999999999886455e+00,2.946201320576292138e-01,-8.699313326224699949e+01,-8.699313333975703699e+01,-6.340486476839015495e+02
7.419999999999886242e+00,2.946200543546502182e-01,-8.699313351729820454e+01,-8.699313359500118281e+01,-6.349185790967775347e+02
7.429999999999886029e+00,2.946199773077791129e-01,-8.699313400196830059e+01,-8.699313407901517792e+01,-6.357885105138440167e+02
7.439999999999885816e+00,2.946199012678116791e-01,-8.699313521775999902e+01,-8.699313529379996623e+01,-6.366584419420615859e+02
7.449999999999885603e+00,2.946198260586400663e-01,-8.699313640930112967e+01,-8.699313648451030190e+01,-6.375283733813636218e+02
7.459999999999885389e+00,2.946197509391814684e-01,-8.699313698200020895e+01,-8.699313705711966804e+01,-6.383983048263031606e+02
7.469999999999885176e+00,2.946196768022866230e-01,-8.699313752491383411e+01,-8.699313759905072629e+01,-6.392682362756892189e+02
7.479999999999884963e+00,2.946196033064796826e-01,-8.699313895617221704e+01,-8.699313902966802914e+01,-6.401381677387468017e+02
7.489999999999884750e+00,2.946195306492033761e-01,-8.699314030235494499e+01,-8.699314037501221719e+01,-6.410080992144276024e+02
7.499999999999884537e+00,2.946194578569189537e-01,-8.699314020919028678e+01,-8.699314028198257631e+01,-6.418780306893117995e+02
7.509999999999884324e+00,2.946193861393673896e-01,-8.699314181886448694e+01,-8.699314189058203795e+01,-6.427479621792180069e+02
7.519999999999884110e+00,2.946193149637376107e-01,-8.699314284133347996e+01,-8.699314291250911424e+01,-6.436178936788070359e+02
7.529999999999883897e+00,2.946192439209111003e-01,-8.699314261478269827e+01,-8.699314268582551790e+01,-6.444878251759976138e+02
7.539999999999883684e+00,2.946191745754749847e-01,-8.699314511083861134e+01,-8.699314518018404385e+01,-6.453577566964514745e+02
7.549999999999883471e+00,2.946191047918021999e-01,-8.699314536715986890e+01,-8.699314543694353574e+01,-6.462276882199067813e+02
7.559999999999883258e+00,2.946190360588375468e-01,-8.699314612887405929e+01,-8.699314619760701817e+01,-6.470976197499284126e+02
7.569999999999883045e+00,2.946189676735039287e-01,-8.699314719367063731e+01,-8.699314726205597026e+01,-6.479675512902505261e+02
7.579999999999882832e+00,2.946188999016395860e-01,-8.699314812353260606e+01,-8.699314819130447063e+01,-6.488374828392577456e+02
7.589999999999882618e+00,2.946188327080434544e-01,-8.699315003355482645e+01,-8.699315010074842291e+01,-6.497074144067868247e+02
7.599999999999882405e+00,2.946187660590179891e-01,-8.699315038581207205e+01,-8.699315045246109435e+01,-6.505773459772939304e+02
7.609999999999882192e+00,2.946186994252774083e-01,-8.699315096469911168e+01,-8.699315103133285731e+01,-6.514472775535746223e+02
7.619999999999881979e+00,2.946186337939672995e-01,-8.699315193327583984e+01,-8.699315199890715178e+01,-6.523172091385387148e+02
7.629999999999881766e+00,2.946185685609908900e-01,-8.699315244916931533e+01,-8.699315251440229702e+01,-6.531871407282634436e+02
7.639999999999881553e+00,2.946185043913880364e-01,-8.699315379455701702e+01,-8.699315385872661466e+01,-6.540570723303786735e+02
7.649999999999881339e+00,2.946184402608589825e-01,-8.699315387403227362e+01,-8.699315393816280562e+01,-6.549270039332494662e+02
7.659999999999881126e+00,2.946183765196243032e-01,-8.699315472520594028e+01,-8.699315478894718012e+01,-6.557969355442426149e+02
7.669999999999880913e+00,2.946183131811000444e-01,-8.699315486613541282e+01,-8.699315492947393125e+01,-6.566668671562425743e+02
7.679999999999880700e+00,2.946182506809382207e-01,-8.699315554399724704e+01,-8.699315560649741030e+01,-6.575367987741826710e+02
7.689999999999880487e+00,2.946181891337031344e-01,-8.699315674620231675e+01,-8.699315680774955695e+01,-6.584067304031918866e+02
7.699999999999880274e+00,2.946181274706490827e-01,-8.699315707117420970e+01,-8.699315713283726836e+01,-6.592766620355666873e+02
7.709999999999880060e+00,2.946180662893258528e-01,-8.699315748130229053e+01,-8.699315754248361543e+01,-6.601465936715610496e+02
7.719999999999879847e+00,2.946180056973661809e-01,-8.699315796805589684e+01,-8.699315802864785496e+01,-6.610165253118336750e+02
7.729999999999879634e+00,2.946179454253464169e-01,-8.699315810006753225e+01,-8.699315816033954718e+01,-6.618864569531062898e+02
7.739999999999879421e+00,2.946178862344288052e-01,-8.699315934636219083e+01,-8.699315940555311499e+01,-6.627563886057608897e+02
7.749999999999879208e+00,2.946178266741522056e-01,-8.699315895095395490e+01,-8.699315901051423339e+01,-6.636263202548306026e+02
7.759999999999878995e+00,2.946177682979826407e-01,-8.699315994642623195e+01,-8.699316000480240518e+01,-6.644962519126711413e+02
7.769999999999878781e+00,2.946177103052869950e-01,-8.699316043364252948e+01,-8.699316049163522280e+01,-6.653661835750002638e+02
7.779999999999878568e+00,2.946176526054362643e-01,-8.699316065716205060e+01,-8.699316071486190083e+01,-6.662361152392717258e+02
7.789999999999878355e+00,2.946175951515853653e-01,-8.699316080403040985e+01,-8.699316086148425597e+01,-6.671060469047658898e+02
7.799999999999878142e+00,2.946175390624571344e-01,-8.699316217451142563e+01,-8.699316223060056075e+01,-6.679759785826001917e+02
7.809999999999877929e+00,2.946174828886388708e-01,-8.699316255155308397e+01,-8.699316260772690157e+01,-6.688459102642895004e+02
7.819999999999877716e+00,2.946174270468805423e-01,-8.699316303958040919e+01,-8.699316309542216175e+01,-6.697158419505270786e+02
7.829999999999877502e+00,2.946173712212617479e-01,-8.699316266120536056e+01,-8.699316271703098380e+01,-6.705857736329646741e+02
7.839999999999877289e+00,2.946173164547863932e-01,-8.699316330059551206e+01,-8.699316335536198608e+01,-6.714557053207371382e+02
7.849999999999877076e+00,2.946172619386244196e-01,-8.699316362224286081e+01,-8.699316367675902484e+01,-6.723256370114758056e+02
7.859999999999876863e+00,2.946172084449026896e-01,-8.699316476902549766e+01,-8.699316482251921911e+01,-6.731955687126596786e+02
7.869999999999876650e+00,2.946171545697331418e-01,-8.699316440671539397e+01,-8.699316446059056318e+01,-6.740655004106019987e+02
7.879999999999876437e+00,2.946171016663531872e-01,-8.699316528543805305e+01,-8.699316533834142717e+01,-6.749354321163597206e+02
7.889999999999876223e+00,2.946170489704834639e-01,-8.699316552524963697e+01,-8.699316557794550420e+01,-6.758053638243080741e+02
7.899999999999876010e+00,2.946169968518948523e-01,-8.699316610203707967e+01,-8.699316615415567355e+01,-6.766752955374470275e+02
7.909999999999875797e+00,2.946169446322289831e-01,-8.699316593650073060e+01,-8.699316598872039208e+01,-6.775452272490316545e+02
7.919999999999875584e+00,2.946168936305345043e-01,-8.699316689327199015e+01,-8.699316694427368191e+01,-6.784151589689661250e+02
7.929999999999875371e+00,2.946168425872200958e-01,-8.699316697956029998e+01,-8.699316703060361533e+01,-6.792850906898050880e+02
7.939999999999875158e+00,2.946167920454315081e-01,-8.699316743620786951e+01,-8.699316748674965538e+01,-6.801550224147089239e+02
7.949999999999874944e+00,2.946167419156403011e-01,-8.699316752674069164e+01,-8.699316757687047641e+01,-6.810249541401060469e+02
7.959999999999874731e+00,2.946166920490972951e-01,-8.699316765301713872e+01,-8.699316770288368161e+01,-6.818948858665028183e+02
7.969999999999874518e+00,2.946166425769655706e-01,-8.699316782548257265e+01,-8.699316787495470749e+01,-6.827648175942297257e+02
7.979999999999874305e+00,2.946165937181308148e-01,-8.699316823144859256e+01,-8.699316828030742954e+01,-6.836347493254030496e+02
7.989999999999874092e+00,2.946165455329032845e-01,-8.699316890110583245e+01,-8.699316894929106070e+01,-6.845046810625993885e+02
7.999999999999873879e+00,2.946164974522599844e-01,-8.699316932768098809e+01,-8.699316937576162445e+01,-6.853746128039568930e+02
8.009999999999873666e+00,2.946164497953970840e-01,-8.699316958975762759e+01,-8.699316963741449626e+01,-6.862445445475112820e+02
8.019999999999873452e+00,2.946164025874942749e-01,-8.699317003902447709e+01,-8.699317008623238223e+01,-6.871144762951093981e+02
8.029999999999873239e+00,2.946163558470351607e-01,-8.699317042984114323e+01,-8.699317047658159652e+01,-6.879844080461483600e+02
8.039999999999873026e+00,2.946163094153364526e-01,-8.699317079688360366e+01,-8.699317084331529770e+01,-6.888543398005488143e+02
8.049999999999872813e+00,2.946162634025049076e-01,-8.699317121450042123e+01,-8.699317126051325033e+01,-6.897242715587066186e+02
8.059999999999872600e+00,2.946162176942827560e-01,-8.699317168396694910e+01,-8.699317172967516854e+01,-6.905942033212545539e+02
8.069999999999872387e+00,2.946161727774472827e-01,-8.699317248705692407e+01,-8.699317253197375521e+01,-6.914641350910419533e+02
8.079999999999872173e+00,2.946161279331623306e-01,-8.699317296103004082e+01,-8.699317300587432555e+01,-6.923340668654965384e+02
8.089999999999871960e+00,2.946160834369477843e-01,-8.699317349250264897e+01,-8.699317353699886723e+01,-6.932039986449177604e+02
8.099999999999871747e+00,2.946160394301417518e-01,-8.699317381638167035e+01,-8.699317386038848099e+01,-6.940739304270883849e+02
8.109999999999871534e+00,2.946159954881010790e-01,-8.699317397365406634e+01,-8.699317401759610391e+01,-6.949438622107669516e+02
8.119999999999871321e+00,2.946159520608315208e-01,-8.699317438920569145e+01,-8.699317443263295502e+01,-6.958137939980863393e+02
8.129999999999871108e+00,2.946159090079691900e-01,-8.699317474520150029e+01,-8.699317478825436467e+01,-6.966837257885912322e+02
8.139999999999870894e+00,2.946158667524453323e-01,-8.699317567460111889e+01,-8.699317571685664063e+01,-6.975536575875927383e+02
8.149999999999870681e+00,2.946158238972058085e-01,-8.699317534370578642e+01,-8.699317538656102045e+01,-6.984235893838850870e+02
8.159999999999870468e+00,2.946157819743966955e-01,-8.699317572590656766e+01,-8.699317576782937067e+01,-6.992935211830670141e+02
8.169999999999870255e+00,2.946157408701178815e-01,-8.699317663769090814e+01,-8.699317667879518012e+01,-7.001634529905481941e+02
8.179999999999870042e+00,2.946156991328295338e-01,-8.699317627516833795e+01,-8.699317631690563246e+01,-7.010333847950371364e+02
8.189999999999869829e+00,2.946156582500117360e-01,-8.699317670706490446e+01,-8.699317674794772870e+01,-7.019033166029905715e+02
8.199999999999869615e+00,2.946156174893503343e-01,-8.699317677760359402e+01,-8.699317681836426175e+01,-7.027732484115272200e+02
8.209999999999869402e+00,2.946155775802707377e-01,-8.699317763061887376e+01,-8.699317767052795602e+01,-7.036431802277425049e+02
8.219999999999869189e+00,2.946155373177596903e-01,-8.699317733476281944e+01,-8.699317737502532566e+01,-7.045131120413526560e+02
8.229999999999868976e+00,2.946154977662666097e-01,-8.699317762904435369e+01,-8.699317766859584822e+01,-7.053830438571945933e+02
8.239999999999868763e+00,2.946154586730634350e-01,-8.699317804711765234e+01,-8.699317808621086101e+01,-7.062529756767588651e+02
8.249999999999868550e+00,2.946154197683120146e-01,-8.699317823974696751e+01,-8.699317827865172603e+01,-7.071229074980610676e+02
8.259999999999868336e+00,2.946153808404252672e-01,-8.699317804725667713e+01,-8.699317808618457093e+01,-7.079928393174615167e+02
8.269999999999868123e+00,2.946153428536069097e-01,-8.699317882333534158e+01,-8.699317886132216415e+01,-7.088627711436816980e+02
8.279999999999867910e+00,2.946153045993069042e-01,-8.699317854526955784e+01,-8.699317858352385713e+01,-7.097327029673886045e+02
8.289999999999867697e+00,2.946152670242566662e-01,-8.699317893204953123e+01,-8.699317896962458008e+01,-7.106026347942841994e+02
8.299999999999867484e+00,2.946152296154099237e-01,-8.699317884501564890e+01,-8.699317888242450181e+01,-7.114725666201431977e+02
8.309999999999867271e+00,2.946151925505599567e-01,-8.699317902781039891e+01,-8.699317906487524965e+01,-7.123424984474861503e+02
8.319999999999867057e+00,2.946151560029187655e-01,-8.699317943397086594e+01,-8.699317947051851263e+01,-7.132124302783734038e+02
8.329999999999866844e+00,2.946151191831352656e-01,-8.699317911334762243e+01,-8.699317915016740699e+01,-7.140823621063266273e+02
8.339999999999866631e+00,2.946150829985402786e-01,-8.699317918585649068e+01,-8.699317922204109266e+01,-7.149522939343697772e+02
8.349999999999866418e+00,2.946150474377541850e-01,-8.699317974978785628e+01,-8.699317978534864437e+01,-7.158222257674284492e+02
8.359999999999866205e+00,2.946150119216336960e-01,-8.699317972138828736e+01,-8.699317975690441074e+01,-7.166921576001584526e+02
8.369999999999865992e+00,2.946149763397506449e-01,-8.699317932101531881e+01,-8.699317935659719581e+01,-7.175620894289505713e+02
8.379999999999865778e+00,2.946149415781768033e-01,-8.699317983264388943e+01,-8.699317986740545905e+01,-7.184320212620385746e+02
8.389999999999865565e+00,2.946149071858981672e-01,-8.699318031952338970e+01,-8.699318035391566184e+01,-7.193019530996260755e+02
8.399999999999865352e+00,2.946148728732165267e-01,-8.699318044527491622e+01,-8.699318047958759337e+01,-7.201718849383914858e+02
8.409999999999865139e+00,2.946148384557594202e-01,-8.699318000609396506e+01,-8.699318004051141884e+01,-7.210418167728698791e+02
8.419999999999864926e+00,2.946148048523130059e-01,-8.699318041188458039e+01,-8.699318044548802220e+01,-7.219117486105922126e+02
8.429999999999864713e+00,2.946147713813113134e-01,-8.699318043808418111e+01,-8.699318047155517775e+01,-7.227816804484440354e+02
8.439999999999864500e+00,2.946147380634911994e-01,-8.699318043776537479e+01,-8.699318047108319263e+01,-7.236516122861395388e+02
8.449999999999864286e+00,2.946147055963503347e-01,-8.699318136394552425e+01,-8.699318139641266612e+01,-7.245215441322461629e+02
8.459999999999864073e+00,2.946146726778042790e-01,-8.699318098803246357e+01,-8.699318102095101324e+01,-7.253914759750450685e+02
8.469999999999863860e+00,2.946146404277265041e-01,-8.699318119179396547e+01,-8.699318122404403653e+01,-7.262614078192129909e+02
8.479999999999863647e+00,2.946146083922757120e-01,-8.699318143264231651e+01,-8.699318146467776103e+01,-7.271313396655748420e+02
8.489999999999863434e+00,2.946145765821174267e-01,-8.699318157410168340e+01,-8.699318160591184323e+01,-7.280012715131259711e+02
8.499999999999863221e+00,2.946145456083376635e-01,-8.699318247420772821e+01,-8.699318250518150819e+01,-7.288712033688418614e+02
8.509999999999863007e+00,2.946145137819205506e-01,-8.699318191665362576e+01,-8.699318194848004282e+01,-7.297411352198347458e+02
8.519999999999862794e+00,2.946144833133105267e-01,-8.699318273717436512e+01,-8.699318276764297764e+01,-7.306110670776749885e+02
8.529999999999862581e+00,2.946144524741911019e-01,-8.699318253426193337e+01,-8.699318256510105130e+01,-7.314809989338567675e+02
8.539999999999862368e+00,2.946144220452940332e-01,-8.699318283676143437e+01,-8.699318286719032756e+01,-7.323509307926533438e+02
8.549999999999862155e+00,2.946143917383118316e-01,-8.699318289175977270e+01,-8.699318292206675096e+01,-7.332208626518779511e+02
8.559999999999861942e+00,2.946143617618650623e-01,-8.699318295013266322e+01,-8.699318298010911121e+01,-7.340907945113556252e+02
8.569999999999861728e+00,2.946143320648038078e-01,-8.699318325258710161e+01,-8.699318328228416419e+01,-7.349607263735784954e+02
8.579999999999861515e+00,2.946143027153227956e-01,-8.699318336068110114e+01,-8.699318339003058043e+01,-7.358306582365347595e+02
8.589999999999861302e+00,2.946142734945389474e-01,-8.699318347551903230e+01,-8.699318350473981809e+01,-7.367005901005107944e+02
8.599999999999861089e+00,2.946142445387813780e-01,-8.699318371116955007e+01,-8.699318374012530342e+01,-7.375705219665782124e+02
8.609999999999860876e+00,2.946142153777742134e-01,-8.699318322480787913e+01,-8.699318325396887985e+01,-7.384404538279873123e+02
8.619999999999860663e+00,2.946141873241903686e-01,-8.699318395938135495e+01,-8.699318398743493219e+01,-7.393103856956347499e+02
8.629999999999860449e+00,2.946141587784542049e-01,-8.699318371144975970e+01,-8.699318373999550147e+01,-7.401803175612949417e+02
8.639999999999860236e+00,2.946141310203309049e-01,-8.699318401952373847e+01,-8.699318404728185783e+01,-7.410502494292483107e+02
8.649999999999860023e+00,2.946141030519972004e-01,-8.699318383181949343e+01,-8.699318385978783397e+01,-7.419201812955348032e+02
8.659999999999859810e+00,2.946140752891193704e-01,-8.699318372826729728e+01,-8.699318375603017728e+01,-7.427901131605804039e+02
8.669999999999859597e+00,2.946140480518639193e-01,-8.699318394932377885e+01,-8.699318397656102775e+01,-7.436600450273109573e+02
8.679999999999859384e+00,2.946140207130970023e-01,-8.699318360153996821e+01,-8.699318362887873946e+01,-7.445299768906651252e+02
8.689999999999859170e+00,2.946139935903221430e-01,-8.699318349520331140e+01,-8.699318352232609186e+01,-7.453999087527398615e+02
8.699999999999858957e+00,2.946139672459143766e-01,-8.699318380490771574e+01,-8.699318383125212506e+01,-7.462698406171333545e+02
8.709999999999858744e+00,2.946139410215294352e-01,-8.699318415986526531e+01,-8.699318418608964976e+01,-7.471397724849563247e+02
8.719999999999858531e+00,2.946139144410619415e-01,-8.699318369855849653e+01,-8.699318372513896236e+01,-7.480097043485224049e+02
8.729999999999858318e+00,2.946138883260240870e-01,-8.699318361622104590e+01,-8.699318364233607781e+01,-7.488796362107996174e+02
8.739999999999858105e+00,2.946138624762136282e-01,-8.699318353907166568e+01,-8.699318356492148041e+01,-7.497495680720401197e+02
8.749999999999857891e+00,2.946138369052823114e-01,-8.699318372133052435e+01,-8.699318374690145106e+01,-7.506194999348244892e+02
8.759999999999857678e+00,2.946138117625128339e-01,-8.699318381581869630e+01,-8.699318384096146417e+01,-7.514894317981254517e+02
8.769999999999857465e+00,2.946137864145338403e-01,-8.699318356582759293e+01,-8.699318359117556554e+01,-7.523593636591316454e+02
8.779999999999857252e+00,2.946137613233719699e-01,-8.699318339826918134e+01,-8.699318342336034959e+01,-7.532292955182055039e+02
8.789999999999857039e+00,2.946137367108088712e-01,-8.699318358946857188e+01,-8.699318361408113276e+01,-7.540992273787127260e+02
8.799999999999856826e+00,2.946137127610829465e-01,-8.699318435719430909e+01,-8.699318438114403307e+01,-7.549691592462344261e+02
8.809999999999856612e+00,2.946136881513805594e-01,-8.699318394639452379e+01,-8.699318397100422828e+01,-7.558390911103081180e+02
8.819999999999856399e+00,2.946136641589978677e-01,-8.699318405909843932e+01,-8.699318408309082429e+01,-7.567090229748914680e+02
8.829999999999856186e+00,2.946136405919890233e-01,-8.699318440222204174e+01,-8.699318442578905319e+01,-7.575789548424806981e+02
8.839999999999855973e+00,2.946136168356954244e-01,-8.699318425697633472e+01,-8.699318428073263476e+01,-7.584488867088066399e+02
8.849999999999855760e+00,2.946135938412202671e-01,-8.699318500154180356e+01,-8.699318502453627389e+01,-7.593188185818165721e+02
8.859999999999855547e+00,2.946135708228152517e-01,-8.699318525316326145e+01,-8.699318527618166286e+01,-7.601887504573666092e+02
8.869999999999855333e+00,2.946135477384717039e-01,-8.699318535166112554e+01,-8.699318537474546531e+01,-7.610586823339675675e+02
8.879999999999855120e+00,2.946135251848231995e-01,-8.699318567732710505e+01,-8.699318569988075467e+01,-7.619286142132945088e+02
8.889999999999854907e+00,2.946135027570876419e-01,-8.699318598936923763e+01,-8.699318601179697907e+01,-7.627985460956158477e+02
8.899999999999854694e+00,2.946134806824607377e-01,-8.699318652572095800e+01,-8.699318654779558813e+01,-7.636684779829477066e+02
8.909999999999854481e+00,2.946134586723639370e-01,-8.699318689400169546e+01,-8.699318691601179410e+01,-7.645384098738977627e+02
8.919999999999854268e+00,2.946134373570737930e-01,-8.699318774137097421e+01,-8.699318776268626152e+01,-7.654083417726268408e+02
8.929999999999854055e+00,2.946134150692804043e-01,-8.699318721862616144e+01,-8.699318724091395438e+01,-7.662782736671008479e+02
8.939999999999853841e+00,2.946133936067069636e-01,-8.699318751350801904e+01,-8.699318753497058765e+01,-7.671482055636985251e+02
8.949999999999853628e+00,2.946133721855273557e-01,-8.699318770895727937e+01,-8.699318773037846597e+01,-7.680181374622093244e+02
8.959999999999853415e+00,2.946133513679147775e-01,-8.699318849036781387e+01,-8.699318851118542284e+01,-7.688880693679304841e+02
8.969999999999853202e+00,2.946133304715791157e-01,-8.699318879210541411e+01,-8.699318881300175121e+01,-7.697580012767479047e+02
8.979999999999852989e+00,2.946133094678430875e-01,-8.699318863646385580e+01,-8.699318865746759855e+01,-7.706279331841162730e+02
8.989999999999852776e+00,2.946132884963511556e-01,-8.699318845904599584e+01,-8.699318848001749416e+01,-7.714978650896781573e+02
8.999999999999852562e+00,2.946132683419344089e-01,-8.699318907800991951e+01,-8.699318909816433631e+01,-7.723677970006127680e+02
9.009999999999852349e+00,2.946132479384185321e-01,-8.699318904189890134e+01,-8.699318906230242021e+01,-7.732377289114352834e+02
9.019999999999852136e+00,2.946132279378673724e-01,-8.699318948229307580e+01,-8.699318950229363168e+01,-7.741076608262587797e+02
9.029999999999851923e+00,2.946132078980172042e-01,-8.699318923915276969e+01,-8.699318925919261858e+01,-7.749775927386900776e+02
9.039999999999851710e+00,2.946131877614762695e-01,-8.699318892620095767e+01,-8.699318894633749721e+01,-7.758475246480886653e+02
9.049999999999851497e+00,2.946131682822006326e-01,-8.699318941401359950e+01,-8.699318943349287281e+01,-7.767174565617079907e+02
9.059999999999851283e+00,2.946131487062343957e-01,-8.699318930637235781e+01,-8.699318932594832177e+01,-7.775873884743476765e+02
9.069999999999851070e+00,2.946131295359913360e-01,-8.699318956711684336e+01,-8.699318958628708742e+01,-7.784573203891891353e+02
9.079999999999850857e+00,2.946131101977524369e-01,-8.699318950678373596e+01,-8.699318952612198075e+01,-7.793272523035951735e+02
9.089999999999850644e+00,2.946130910058246677e-01,-8.699318927119990974e+01,-8.699318929039183956e+01,-7.801971842154990782e+02
9.099999999999850431e+00,2.946130723256768502e-01,-8.699318961331795208e+01,-8.699318963199810639e+01,-7.810671161303123426e+02
9.109999999999850218e+00,2.946130533700241916e-01,-8.699318938000102719e+01,-8.699318939895667313e+01,-7.819370480430679891e+02
9.119999999999850004e+00,2.946130351066885145e-01,-8.699318977190540636e+01,-8.699318979016874209e+01,-7.828069799590504090e+02
9.129999999999849791e+00,2.946130164138369700e-01,-8.699318938123111877e+01,-8.699318939992396338e+01,-7.836769118715556033e+02
9.139999999999849578e+00,2.946129988972716607e-01,-8.699319038530852310e+01,-8.699319040282509263e+01,-7.845468437929251877e+02
9.149999999999849365e+00,2.946129800414086231e-01,-8.699318916959671810e+01,-8.699318918845257542e+01,-7.854167757034770148e+02
9.159999999999849152e+00,2.946129625381273542e-01,-8.699318996665518000e+01,-8.699318998415846238e+01,-7.862867076206467800e+02
9.169999999999848939e+00,2.946129446681902131e-01,-8.699318972711117226e+01,-8.699318974498110890e+01,-7.871566395357879173e+02
9.179999999999848725e+00,2.946129269957878938e-01,-8.699318968212834591e+01,-8.699318969980075167e+01,-7.880265714502816081e+02
9.189999999999848512e+00,2.946129097267046193e-01,-8.699319001173518018e+01,-8.699319002900426767e+01,-7.888965033676680605e+02
9.199999999999848299e+00,2.946128922715052223e-01,-8.699318978473928610e+01,-8.699318980219447894e+01,-7.897664352829706331e+02
9.209999999999848086e+00,2.946128752799520578e-01,-8.699319001880334667e+01,-8.699319003579489618e+01,-7.906363672001501754e+02
9.219999999999847873e+00,2.946128580857212409e-01,-8.699318987635138001e+01,-8.699318989354560472e+01,-7.915062991161079253e+02
9.229999999999847660e+00,2.946128410332869985e-01,-8.699318961597118971e+01,-8.699318963302361851e+01,-7.923762310293201381e+02
9.239999999999847446e+00,2.946128249117037079e-01,-8.699319034985212795e+01,-8.699319036597371735e+01,-7.932461629489401957e+02
9.249999999999847233e+00,2.946128084720137652e-01,-8.699319057030017177e+01,-8.699319058673985694e+01,-7.941160948710828507e+02
9.259999999999847020e+00,2.946127920277669676e-01,-8.699319048880684591e+01,-8.699319050525109276e+01,-7.949860267924151458e+02
9.269999999999846807e+00,2.946127757466881492e-01,-8.699319053579435490e+01,-8.699319055207543272e+01,-7.958559587140541680e+02
9.279999999999846594e+00,2.946127591571819915e-01,-8.699319005915427283e+01,-8.699319007574378304e+01,-7.967258906312351883e+02
9.289999999999846381e+00,2.946127437433631591e-01,-8.699319087953678320e+01,-8.699319089495060098e+01,-7.975958225554443288e+02
9.299999999999846167e+00,2.946127277634640329e-01,-8.699319064984565841e+01,-8.699319066582555138e+01,-7.984657544779227010e+02
9.309999999999845954e+00,2.946127120729091775e-01,-8.699319076714373011e+01,-8.699319078283429008e+01,-7.993356864012847609e+02
9.319999999999845741e+00,2.946126964941012671e-01,-8.699319077447196946e+01,-8.699319079005077526e+01,-8.002056183246081673e+02
9.329999999999845528e+00,2.946126812593518607e-01,-8.699319106463801177e+01,-8.699319107987275856e+01,-8.010755502504894139e+02
9.339999999999845315e+00,2.946126662361157056e-01,-8.699319156123078756e+01,-8.699319157625401999e+01,-8.019454821811248166e+02
9.349999999999845102e+00,2.946126511642201407e-01,-8.699319163556798173e+01,-8.699319165063987214e+01,-8.028154141125523893e+02
9.359999999999844889e+00,2.946126359464816824e-01,-8.699319141708642178e+01,-8.699319143230415818e+01,-8.036853460419409885e+02
9.369999999999844675e+00,2.946126213794910131e-01,-8.699319198505553175e+01,-8.699319199962252469e+01,-8.045552779763584113e+02
9.379999999999844462e+00,2.946126069320306184e-01,-8.699319244745947799e+01,-8.699319246190694344e+01,-8.054252099152805613e+02
9.389999999999844249e+00,2.946125923119866097e-01,-8.699319243350937825e+01,-8.699319244812942031e+01,-8.062951418542356805e+02
9.399999999999844036e+00,2.946125779361176700e-01,-8.699319276868267536e+01,-8.699319278305854652e+01,-8.071650737962983158e+02
9.409999999999843823e+00,2.946125634182721331e-01,-8.699319255243312909e+01,-8.699319256695098090e+01,-8.080350057363406222e+02
9.419999999999843610e+00,2.946125494892440910e-01,-8.699319313318363811e+01,-8.699319314711266315e+01,-8.089049376816014956e+02
9.429999999999843396e+00,2.946125356433993980e-01,-8.699319356826084970e+01,-8.699319358210669861e+01,-8.097748696311299454e+02
9.439999999999843183e+00,2.946125212690771100e-01,-8.699319306370738047e+01,-8.699319307808170265e+01,-8.106448015761413899e+02
9.449999999999842970e+00,2.946125074286595202e-01,-8.699319321397351246e+01,-8.699319322781393282e+01,-8.115147335221215599e+02
9.459999999999842757e+00,2.946124938751301658e-01,-8.699319361251971827e+01,-8.699319362607324990e+01,-8.123846654718003037e+02
9.469999999999842544e+00,2.946124803039306128e-01,-8.699319369325148443e+01,-8.699319370682268016e+01,-8.132545974223039593e+02
9.479999999999842331e+00,2.946124665525824415e-01,-8.699319355169231471e+01,-8.699319356544366144e+01,-8.141245293715721800e+02
9.489999999999842117e+00,2.946124535222887642e-01,-8.699319404705964587e+01,-8.699319406008993383e+01,-8.149944613250730754e+02
9.499999999999841904e+00,2.946124401409153659e-01,-8.699319379721403322e+01,-8.699319381059540035e+01,-8.158643932764266538e+02
9.509999999999841691e+00,2.946124268576033045e-01,-8.699319382230112296e+01,-8.699319383558443519e+01,-8.167343252279329135e+02
9.519999999999841478e+00,2.946124140316499496e-01,-8.699319416643071179e+01,-8.699319417925666187e+01,-8.176042571824231118e+02
9.529999999999841265e+00,2.946124011910052354e-01,-8.699319434819300056e+01,-8.699319436103364467e+01,-8.184741891387457144e+02
9.539999999999841052e+00,2.946123880483705326e-01,-8.699319403812417306e+01,-8.699319405126681204e+01,-8.193441210922695745e+02
9.549999999999840838e+00,2.946123753941217727e-01,-8.699319418217206135e+01,-8.699319419482631588e+01,-8.202140530467455619e+02
9.559999999999840625e+00,2.946123625322365491e-01,-8.699319386178855495e+01,-8.699319387465044429e+01,-8.210839849982253327e+02
9.569999999999840412e+00,2.946123501915823284e-01,-8.699319428366345619e+01,-8.699319429600410558e+01,-8.219539169534026541e+02
9.579999999999840199e+00,2.946123379039394252e-01,-8.699319443866049539e+01,-8.699319445094813830e+01,-8.228238489100768902e+02
9.589999999999839986e+00,2.946123258451306404e-01,-8.699319469777492486e+01,-8.699319470983373037e+01,-8.236937808691134251e+02
9.599999999999839773e+00,2.946123134605388993e-01,-8.699319452312003875e+01,-8.699319453550462811e+01,-8.245637128267292155e+02
9.609999999999839559e+00,2.946123012356933191e-01,-8.699319437727891113e+01,-8.699319438950375627e+01,-8.254336447827269012e+02
9.619999999999839346e+00,2.946122896023170568e-01,-8.699319490418723433e+01,-8.699319491582060948e+01,-8.263035767434021182e+02
9.629999999999839133e+00,2.946122778459870917e-01,-8.699319511983327402e+01,-8.699319513158960149e+01,-8.271735087063567562e+02
9.639999999999838920e+00,2.946122660318611919e-01,-8.699319506413198155e+01,-8.699319507594610457e+01,-8.280434406688121953e+02
9.649999999999838707e+00,2.946122546841737355e-01,-8.699319552231554553e+01,-8.699319553366323987e+01,-8.289133726353830980e+02
9.659999999999838494e+00,2.946122434364519260e-01,-8.699319611233649141e+01,-8.699319612358421239e+01,-8.297833046077541894e+02
9.669999999999838280e+00,2.946122319490576680e-01,-8.699319593926065863e+01,-8.699319595074805989e+01,-8.306532365786341643e+02
9.679999999999838067e+00,2.946122207260237769e-01,-8.699319615812741802e+01,-8.699319616935045474e+01,-8.315231685514385163e+02
9.689999999999837854e+00,2.946122098050132365e-01,-8.699319679647182113e+01,-8.699319680739283456e+01,-8.323931005303242046e+02
9.699999999999837641e+00,2.946121987107855333e-01,-8.699319671273330812e+01,-8.699319672382753765e+01,-8.332630325085457343e+02
9.709999999999837428e+00,2.946121877628227193e-01,-8.699319683446671547e+01,-8.699319684541467268e+01,-8.341329644878383078e+02
9.719999999999837215e+00,2.946121768112487938e-01,-8.699319706985488665e+01,-8.699319708080646762e+01,-8.350028964694884053e+02
9.729999999999837001e+00,2.946121666113740156e-01,-8.699319807914818625e+01,-8.699319808934805565e+01,-8.358728284604798091e+02
9.739999999999836788e+00,2.946121558421494480e-01,-8.699319799687725663e+01,-8.699319800764648392e+01,-8.367427604512178050e+02
9.749999999999836575e+00,2.946121450513332629e-01,-8.699319794349391088e+01,-8.699319795428472446e+01,-8.376126924414435280e+02
9.759999999999836362e+00,2.946121344080229187e-01,-8.699319790007301378e+01,-8.699319791071631869e+01,-8.384826244310876291e+02
9.769999999999836149e+00,2.946121242286703357e-01,-8.699319840595252629e+01,-8.699319841613187521e+01,-8.393525564253264974e+02
9.779999999999835936e+00,2.946121138196263201e-01,-8.699319852576920198e+01,-8.699319853617824094e+01,-8.402224884209932725e+02
9.789999999999835723e+00,2.946121037964872236e-01,-8.699319887383416017e+01,-8.699319888385730337e+01,-8.410924204197548306e+02
9.799999999999835509e+00,2.946120937506819804e-01,-8.699319910868273098e+01,-8.699319911872854050e+01,-8.419623524208874414e+02
9.809999999999835296e+00,2.946120834382104925e-01,-8.699319899294368952e+01,-8.699319900325616572e+01,-8.428322844211293159e+02
9.819999999999835083e+00,2.946120736282918928e-01,-8.699319936160920008e+01,-8.699319937141912362e+01,-8.437022164245553313e+02
9.829999999999834870e+00,2.946120636324484621e-01,-8.699319920913539761e+01,-8.699319921913124176e+01,-8.445721484266424568e+02
9.839999999999834657e+00,2.946120541355869982e-01,-8.699319974253289445e+01,-8.699319975202975286e+01,-8.454420804335646835e+02
9.849999999999834444e+00,2.946120443647571863e-01,-8.699319975032979357e+01,-8.699319976010062305e+01,-8.463120124408387710e+02
9.859999999999834230e+00,2.946120345483835834e-01,-8.699319963238392006e+01,-8.699319964220029533e+01,-8.471819444469789460e+02
9.869999999999834017e+00,2.946120252241955506e-01,-8.699320015252368421e+01,-8.699320016184786653e+01,-8.480518764578284845e+02
9.879999999999833804e+00,2.946120151680602373e-01,-8.699319940287691111e+01,-8.699319941293305192e+01,-8.489218084619134288e+02
9.889999999999833591e+00,2.946120060690973208e-01,-8.699320003362095122e+01,-8.699320004271991991e+01,-8.497917404713485894e+02
9.899999999999833378e+00,2.946119967297456954e-01,-8.699320013781473904e+01,-8.699320014715408433e+01,-8.506616724820661375e+02
9.909999999999833165e+00,2.946119878851121143e-01,-8.699320072699947559e+01,-8.699320073584411261e+01,-8.515316044981807408e+02
9.919999999999832951e+00,2.946119784101771111e-01,-8.699320022431631116e+01,-8.699320023379124223e+01,-8.524015365098988468e+02
9.929999999999832738e+00,2.946119693896131486e-01,-8.699320059392960047e+01,-8.699320060295016788e+01,-8.532714685248587330e+02
9.939999999999832525e+00,2.946119601706299607e-01,-8.699320029361204831e+01,-8.699320030283102767e+01,-8.541414005370138511e+02
9.949999999999832312e+00,2.946119513167302362e-01,-8.699320050201245635e+01,-8.699320051086635885e+01,-8.550113325508879143e+02
9.959999999999832099e+00,2.946119426805229313e-01,-8.699320093439129664e+01,-8.699320094302750306e+01,-8.558812645688680050e+02
9.969999999999831886e+00,2.946119342327376822e-01,-8.699320128815158171e+01,-8.699320129659936640e+01,-8.567511965901971962e+02
9.979999999999831672e+00,2.946119253876740562e-01,-8.699320110179418464e+01,-8.699320111063924799e+01,-8.576211286100601683e+02
9.989999999999831459e+00,2.946119161977252543e-01,-8.699320050672456262e+01,-8.699320051591450920e+01,-8.584910606243173561e+02
9.999999999999831246e+00,2.946119082745675133e-01,-8.699320150445645083e+01,-8.699320151237961340e+01,-8.593609926472851157e+02
1.000999999999983103e+01,2.946118999118519932e-01,-8.699320163737445455e+01,-8.699320164573717307e+01,-8.602309246720215015e+02
1.001999999999983082e+01,2.946118911000545904e-01,-8.699320123577207653e+01,-8.699320124458387227e+01,-8.611008566931909627e+02
1.002999999999983061e+01,2.946118830027974478e-01,-8.699320167516748370e+01,-8.699320168326474345e+01,-8.619707887180400121e+02
1.003999999999983039e+01,2.946118747794053694e-01,-8.699320170012462938e+01,-8.699320170834802468e+01,-8.628407207432645691e+02
1.004999999999983018e+01,2.946118662737037819e-01,-8.699320143613182665e+01,-8.699320144463753479e+01,-8.637106527661316022e+02
1.005999999999982997e+01,2.946118583876882191e-01,-8.699320181476568337e+01,-8.699320182265169876e+01,-8.645805847921652685e+02
1.006999999999982975e+01,2.946118502540724382e-01,-8.699320171551285341e+01,-8.699320172364646453e+01,-8.654505168174540586e+02
1.007999999999982954e+01,2.946118427077117907e-01,-8.699320232047588775e+01,-8.699320232802224950e+01,-8.663204488482052739e+02
1.008999999999982933e+01,2.946118346418569178e-01,-8.699320210411805476e+01,-8.699320211218390853e+01,-8.671903808773123501e+02
1.009999999999982911e+01,2.946118268242177707e-01,-8.699320223761790771e+01,-8.699320224543554048e+01,-8.680603129075061588e+02
1.010999999999982890e+01,2.946118190592447172e-01,-8.699320244379188694e+01,-8.699320245155685427e+01,-8.689302449397090413e+02
1.011999999999982869e+01,2.946118113185024479e-01,-8.699320234507483462e+01,-8.699320235281557245e+01,-8.698001769709004520e+02
1.012999999999982847e+01,2.946118039756644991e-01,-8.699320286532405078e+01,-8.699320287266688467e+01,-8.706701090068966096e+02
1.013999999999982826e+01,2.946117961354907666e-01,-8.699320258886201884e+01,-8.699320259670219002e+01,-8.715400410406252831e+02
1.014999999999982805e+01,2.946117886219666859e-01,-8.699320264471253950e+01,-8.699320265222605997e+01,-8.724099730745859915e+02
1.015999999999982784e+01,2.946117813043852562e-01,-8.699320282672606197e+01,-8.699320283404364318e+01,-8.732799051101708301e+02
1.016999999999982762e+01,2.946117740239214133e-01,-8.699320312493775020e+01,-8.699320313221821266e+01,-8.741498371487007262e+02
1.017999999999982741e+01,2.946117665959406273e-01,-8.699320292060565407e+01,-8.699320292803363941e+01,-8.750197691853347806e+02
1.018999999999982720e+01,2.946117594398257045e-01,-8.699320302611302225e+01,-8.699320303326913972e+01,-8.758897012227520236e+02
1.019999999999982698e+01,2.946117523017431350e-01,-8.699320320162385656e+01,-8.699320320876194046e+01,-8.767596332619062878e+02
1.020999999999982677e+01,2.946117452990000829e-01,-8.699320339781691303e+01,-8.699320340481965275e+01,-8.776295653028872721e+02
1.021999999999982656e+01,2.946117384596362854e-01,-8.699320373048898603e+01,-8.699320373732834355e+01,-8.784994973470315927e+02
1.022999999999982634e+01,2.946117312379145647e-01,-8.699320362801164208e+01,-8.699320363523335686e+01,-8.793694293905334689e+02
1.023999999999982613e+01,2.946117245012510044e-01,-8.699320387373873587e+01,-8.699320388047540575e+01,-8.802393614360074707e+02
1.024999999999982592e+01,2.946117177139148113e-01,-8.699320397715136721e+01,-8.699320398393869880e+01,-8.811092934825662724e+02
1.025999999999982570e+01,2.946117110220342061e-01,-8.699320432459973063e+01,-8.699320433129160790e+01,-8.819792255325040742e+02
1.026999999999982549e+01,2.946117040050929559e-01,-8.699320398545009425e+01,-8.699320399246703062e+01,-8.828491575793755146e+02
1.027999999999982528e+01,2.946116979129240199e-01,-8.699320468214926905e+01,-8.699320468824143404e+01,-8.837190896322891831e+02
1.028999999999982506e+01,2.946116911475397115e-01,-8.699320456242574551e+01,-8.699320456919113553e+01,-8.845890216846788690e+02
1.029999999999982485e+01,2.946116847977121034e-01,-8.699320500867777639e+01,-8.699320501502759839e+01,-8.854589537411154652e+02
1.030999999999982464e+01,2.946116780399051782e-01,-8.699320464808751296e+01,-8.699320465484531439e+01,-8.863288857943541643e+02
1.031999999999982442e+01,2.946116717772933047e-01,-8.699320503950545458e+01,-8.699320504576806456e+01,-8.871988178510118814e+02
1.032999999999982421e+01,2.946116652898423394e-01,-8.699320500730857475e+01,-8.699320501379602888e+01,-8.880687499075723963e+02
1.033999999999982400e+01,2.946116589956857545e-01,-8.699320508648712291e+01,-8.699320509278128100e+01,-8.889386819647314724e+02
1.034999999999982379e+01,2.946116529775233972e-01,-8.699320562694408920e+01,-8.699320563296225828e+01,-8.898086140270190754e+02
1.035999999999982357e+01,2.946116466258180133e-01,-8.699320531821948066e+01,-8.699320532457119270e+01,-8.906785460865529558e+02
1.036999999999982336e+01,2.946116407504540402e-01,-8.699320572461498102e+01,-8.699320573049034522e+01,-8.915484781496745654e+02
1.037999999999982315e+01,2.946116345068616749e-01,-8.699320572381901684e+01,-8.699320573006261270e+01,-8.924184102131563350e+02
1.038999999999982293e+01,2.946116285075123797e-01,-8.699320582486177500e+01,-8.699320583086112890e+01,-8.932883422774043538e+02
1.039999999999982272e+01,2.946116225551939638e-01,-8.699320592898126847e+01,-8.699320593493358444e+01,-8.941582743426464504e+02
1.040999999999982251e+01,2.946116165317306801e-01,-8.699320600650659685e+01,-8.699320601253006657e+01,-8.950282064087349454e+02
1.041999999999982229e+01,2.946116105137799868e-01,-8.699320587549085815e+01,-8.699320588150881406e+01,-8.958981384735077427e+02
1.042999999999982208e+01,2.946116050278500542e-01,-8.699320640833468588e+01,-8.699320641382061581e+01,-8.967680705430771013e+02
1.043999999999982187e+01,2.946115991110073717e-01,-8.699320631936321035e+01,-8.699320632528005603e+01,-8.976380026121876199e+02
1.044999999999982165e+01,2.946115936096054266e-01,-8.699320657314812877e+01,-8.699320657864953432e+01,-8.985079346834205580e+02
1.045999999999982144e+01,2.946115877938618177e-01,-8.699320642604119769e+01,-8.699320643185694735e+01,-8.993778667534967326e+02
1.046999999999982123e+01,2.946115821333896712e-01,-8.699320658322588429e+01,-8.699320658888635194e+01,-9.002477988249894452e+02
1.047999999999982101e+01,2.946115767107318484e-01,-8.699320684608363763e+01,-8.699320685150630084e+01,-9.011177308988728782e+02
1.048999999999982080e+01,2.946115714842325595e-01,-8.699320724946122141e+01,-8.699320725468771798e+01,-9.019876629765940379e+02
1.049999999999982059e+01,2.946115654878322943e-01,-8.699320668612185159e+01,-8.699320669211824963e+01,-9.028575950494516746e+02
1.050999999999982037e+01,2.946115603969871599e-01,-8.699320724574151598e+01,-8.699320725083235573e+01,-9.037275271269999166e+02
1.051999999999982016e+01,2.946115549721834981e-01,-8.699320715610902255e+01,-8.699320716153383160e+01,-9.045974592039857498e+02
1.052999999999981995e+01,2.946115498610353267e-01,-8.699320750985643258e+01,-8.699320751496757964e+01,-9.054673912841954007e+02
1.053999999999981974e+01,2.946115447089996398e-01,-8.699320776266797850e+01,-8.699320776782001019e+01,-9.063373233669741467e+02
1.054999999999981952e+01,2.946115393353301859e-01,-8.699320753886492241e+01,-8.699320754423858659e+01,-9.072072554477365429e+02
1.055999999999981931e+01,2.946115341970444446e-01,-8.699320786096279789e+01,-8.699320786610108769e+01,-9.080771875314843555e+02
1.056999999999981910e+01,2.946115290424862199e-01,-8.699320785667887890e+01,-8.699320786183344012e+01,-9.089471196152056791e+02
1.057999999999981888e+01,2.946115241533613371e-01,-8.699320825848856487e+01,-8.699320826337769574e+01,-9.098170517026798052e+02
1.058999999999981867e+01,2.946115189928704137e-01,-8.699320819405727434e+01,-8.699320819921776149e+01,-9.106869837897808111e+02
1.059999999999981846e+01,2.946115140812299860e-01,-8.699320833579346868e+01,-8.699320834070510955e+01,-9.115569158780504040e+02
1.060999999999981824e+01,2.946115092944266989e-01,-8.699320851367852470e+01,-8.699320851846532321e+01,-9.124268479679740267e+02
1.061999999999981803e+01,2.946115042225322389e-01,-8.699320847250898225e+01,-8.699320847758087893e+01,-9.132967800577710022e+02
1.062999999999981782e+01,2.946114993648694669e-01,-8.699320856619702624e+01,-8.699320857105469429e+01,-9.141667121482905713e+02
1.063999999999981760e+01,2.946114945956285203e-01,-8.699320868854779576e+01,-8.699320869331702966e+01,-9.150366442399453035e+02
1.064999999999981739e+01,2.946114898512749436e-01,-8.699320887848506345e+01,-8.699320888322941414e+01,-9.159065763334745043e+02
1.065999999999981718e+01,2.946114848752376392e-01,-8.699320866037520261e+01,-8.699320866535123287e+01,-9.167765084250543168e+02
1.066999999999981696e+01,2.946114801729423083e-01,-8.699320876336248887e+01,-8.699320876806478964e+01,-9.176464405173901469e+02
1.067999999999981675e+01,2.946114756356877917e-01,-8.699320908854288348e+01,-8.699320909308013938e+01,-9.185163726128129156e+02
1.068999999999981654e+01,2.946114712759533849e-01,-8.699320929760511945e+01,-8.699320930196485335e+01,-9.193863047101485790e+02
1.069999999999981632e+01,2.946114667537553244e-01,-8.699320945205123223e+01,-8.699320945657342463e+01,-9.202562368091913640e+02
1.070999999999981611e+01,2.946114618629225856e-01,-8.699320911491615504e+01,-8.699320911980699123e+01,-9.211261689052313386e+02
1.071999999999981590e+01,2.946114576372574345e-01,-8.699320958757776623e+01,-8.699320959180343493e+01,-9.219961010053327755e+02
1.072999999999981569e+01,2.946114531913037182e-01,-8.699320963407163276e+01,-8.699320963851758393e+01,-9.228660331061194029e+02
1.073999999999981547e+01,2.946114483842355858e-01,-8.699320931490881037e+01,-8.699320931971587356e+01,-9.237359652040755691e+02
1.074999999999981526e+01,2.946114445351786792e-01,-8.699321009586003584e+01,-8.699321009970908847e+01,-9.246058973088831863e+02
1.075999999999981505e+01,2.946114400571487879e-01,-8.699320979906003970e+01,-8.699320980353806476e+01,-9.254758294113519241e+02
1.076999999999981483e+01,2.946114358217866713e-01,-8.699321004004410440e+01,-8.699321004427946491e+01,-9.263457615159876468e+02
1.077999999999981462e+01,2.946114316355957219e-01,-8.699321016730635847e+01,-8.699321017149254942e+01,-9.272156936218468672e+02
1.078999999999981441e+01,2.946114272842431658e-01,-8.699321007489901092e+01,-8.699321007925036042e+01,-9.280856257269472280e+02
1.079999999999981419e+01,2.946114230120717159e-01,-8.699321009369707269e+01,-8.699321009796923931e+01,-9.289555578321563871e+02
1.080999999999981398e+01,2.946114190930400056e-01,-8.699321045208034775e+01,-8.699321045599937463e+01,-9.298254899405961851e+02
1.081999999999981377e+01,2.946114149116715319e-01,-8.699321047298523979e+01,-8.699321047716661326e+01,-9.306954220495074424e+02
1.082999999999981355e+01,2.946114109852774332e-01,-8.699321083972097313e+01,-8.699321084364736123e+01,-9.315653541618310101e+02
1.083999999999981334e+01,2.946114069730370044e-01,-8.699321080682183549e+01,-8.699321081083407137e+01,-9.324352862739115153e+02
1.084999999999981313e+01,2.946114030773706594e-01,-8.699321109569874011e+01,-8.699321109959440435e+01,-9.333052183887640467e+02
1.085999999999981291e+01,2.946113989459668847e-01,-8.699321091341620615e+01,-8.699321091754761426e+01,-9.341751505020296236e+02
1.086999999999981270e+01,2.946113951523117724e-01,-8.699321113689271101e+01,-8.699321114068636973e+01,-9.350450826171922927e+02
1.087999999999981249e+01,2.946113911875431479e-01,-8.699321109916859029e+01,-8.699321110313336192e+01,-9.359150147321487339e+02
1.088999999999981227e+01,2.946113873818272944e-01,-8.699321139382239210e+01,-8.699321139762810162e+01,-9.367849468498927763e+02
1.089999999999981206e+01,2.946113835744976206e-01,-8.699321147649700947e+01,-8.699321148030433903e+01,-9.376548789684650274e+02
1.090999999999981185e+01,2.946113797137568935e-01,-8.699321136790027253e+01,-8.699321137176100649e+01,-9.385248110860048882e+02
1.091999999999981164e+01,2.946113759530213927e-01,-8.699321155610249434e+01,-8.699321155986322651e+01,-9.393947432053266766e+02
1.092999999999981142e+01,2.946113721221487181e-01,-8.699321147873733651e+01,-8.699321148256821346e+01,-9.402646753239448572e+02
1.093999999999981121e+01,2.946113683749102541e-01,-8.699321147230689633e+01,-8.699321147605412818e+01,-9.411346074424151311e+02
1.094999999999981100e+01,2.946113647265659607e-01,-8.699321159572413364e+01,-8.699321159937247216e+01,-9.420045395620206818e+02
1.095999999999981078e+01,2.946113612258008940e-01,-8.699321164547751550e+01,-8.699321164897827430e+01,-9.428744716819762743e+02
1.096999999999981057e+01,2.946113575900470294e-01,-8.699321163710366989e+01,-8.699321164073941759e+01,-9.437444038019830259e+02
1.097999999999981036e+01,2.946113538444666835e-01,-8.699321161230638211e+01,-8.699321161605196551e+01,-9.446143359218516480e+02
1.098999999999981014e+01,2.946113504339876177e-01,-8.699321180931308106e+01,-8.699321181272355830e+01,-9.454842680433553141e+02
1.099999999999980993e+01,2.946113467648663886e-01,-8.699321158186212699e+01,-8.699321158553124178e+01,-9.463542001628430853e+02
1.100999999999980972e+01,2.946113433976166873e-01,-8.699321196580126525e+01,-8.699321196916851306e+01,-9.472241322858683361e+02
1.101999999999980950e+01,2.946113398936160421e-01,-8.699321191902045314e+01,-8.699321192252445201e+01,-9.480940644085625308e+02
1.102999999999980929e+01,2.946113365643845405e-01,-8.699321205911817856e+01,-8.699321206244741234e+01,-9.489639965324830655e+02
1.103999999999980908e+01,2.946113332080682601e-01,-8.699321215647765371e+01,-8.699321215983397337e+01,-9.498339286574041580e+02
1.104999999999980886e+01,2.946113298240458644e-01,-8.699321212362517031e+01,-8.699321212700918693e+01,-9.507038607820244351e+02
1.105999999999980865e+01,2.946113264920348085e-01,-8.699321218085724183e+01,-8.699321218418924673e+01,-9.515737929071650569e+02
1.106999999999980844e+01,2.946113233731899039e-01,-8.699321256439277761e+01,-8.699321256751161968e+01,-9.524437250359278551e+02
1.107999999999980822e+01,2.946113201137190440e-01,-8.699321249025102532e+01,-8.699321249351049801e+01,-9.533136571640898183e+02
1.108999999999980801e+01,2.946113170543159798e-01,-8.699321266267180874e+01,-8.699321266573120681e+01,-9.541835892937759809e+02
1.109999999999980780e+01,2.946113137549531968e-01,-8.699321267017728587e+01,-8.699321267347664843e+01,-9.550535214237771697e+02
1.110999999999980759e+01,2.946113107307759549e-01,-8.699321287005605541e+01,-8.699321287308023898e+01,-9.559234535555018510e+02
1.111999999999980737e+01,2.946113075992333741e-01,-8.699321284881929728e+01,-8.699321285195084386e+01,-9.567933856871217131e+02
1.112999999999980716e+01,2.946113043298793643e-01,-8.699321282522768684e+01,-8.699321282849703607e+01,-9.576633178186432360e+02
1.113999999999980695e+01,2.946113015338248653e-01,-8.699321323251157878e+01,-8.699321323530763550e+01,-9.585332499537644253e+02
1.114999999999980673e+01,2.946112984201438856e-01,-8.699321318420591354e+01,-8.699321318731959707e+01,-9.594031820887200865e+02
1.115999999999980652e+01,2.946112953473024043e-01,-8.699321321822810660e+01,-8.699321322130094813e+01,-9.602731142239751989e+02
1.116999999999980631e+01,2.946112923838792308e-01,-8.699321329938511838e+01,-8.699321330234853633e+01,-9.611430463599324412e+02
1.117999999999980609e+01,2.946112894816015904e-01,-8.699321346255678122e+01,-8.699321346545906408e+01,-9.620129784974602671e+02
1.118999999999980588e+01,2.946112863754263844e-01,-8.699321340346190823e+01,-8.699321340656808843e+01,-9.628829106346009894e+02
1.119999999999980567e+01,2.946112837809083951e-01,-8.699321380905571743e+01,-8.699321381165023581e+01,-9.637528427752861262e+02
1.120999999999980545e+01,2.946112807463201477e-01,-8.699321364131870382e+01,-8.699321364435328974e+01,-9.646227749147340091e+02
1.121999999999980524e+01,2.946112778806936339e-01,-8.699321383383409056e+01,-8.699321383669972363e+01,-9.654927070559378990e+02
1.122999999999980503e+01,2.946112750591905471e-01,-8.699321384698971826e+01,-8.699321384981122662e+01,-9.663626391972293277e+02
1.123999999999980481e+01,2.946112725043082414e-01,-8.699321406180665406e+01,-8.699321406436153836e+01,-9.672325713404022736e+02
1.124999999999980460e+01,2.946112696962215893e-01,-8.699321417973665405e+01,-8.699321418254474736e+01,-9.681025034850076736e+02
1.125999999999980439e+01,2.946112668776114107e-01,-8.699321417830549308e+01,-8.699321418112410242e+01,-9.689724356296093219e+02
1.126999999999980417e+01,2.946112640237460445e-01,-8.699321404928190304e+01,-8.699321405213576952e+01,-9.698423677729559813e+02
1.127999999999980396e+01,2.946112614701769661e-01,-8.699321447797920825e+01,-8.699321448053277095e+01,-9.707122999202892970e+02
1.128999999999980375e+01,2.946112587788798365e-01,-8.699321444015943428e+01,-8.699321444285072857e+01,-9.715822320673821650e+02
1.129999999999980353e+01,2.946112560899558641e-01,-8.699321446791856260e+01,-8.699321447060748369e+01,-9.724521642147502689e+02
1.130999999999980332e+01,2.946112533567042946e-01,-8.699321455391823577e+01,-8.699321455665148051e+01,-9.733220963630227516e+02
1.131999999999980311e+01,2.946112509942541702e-01,-8.699321484910410618e+01,-8.699321485146656130e+01,-9.741920285138761528e+02
1.132999999999980290e+01,2.946112483485605060e-01,-8.699321478788027662e+01,-8.699321479052596828e+01,-9.750619606644006581e+02
1.133999999999980268e+01,2.946112456016522496e-01,-8.699321469100287629e+01,-8.699321469374977767e+01,-9.759318928140576190e+02
1.134999999999980247e+01,2.946112430741892885e-01,-8.699321475153523409e+01,-8.699321475406269144e+01,-9.768018249641004331e+02
1.135999999999980226e+01,2.946112408322755227e-01,-8.699321511971260179e+01,-8.699321512195452044e+01,-9.776717571175394141e+02
1.136999999999980204e+01,2.946112381922216805e-01,-8.699321505771220586e+01,-8.699321506035225582e+01,-9.785416892707565921e+02
1.137999999999980183e+01,2.946112356240582764e-01,-8.699321493403400041e+01,-8.699321493660215765e+01,-9.794116214226651209e+02
1.138999999999980162e+01,2.946112332562679237e-01,-8.699321515660642490e+01,-8.699321515897420909e+01,-9.802815535765989807e+02
1.139999999999980140e+01,2.946112308304731364e-01,-8.699321526302038876e+01,-8.699321526544618166e+01,-9.811514857316550433e+02
1.140999999999980119e+01,2.946112285914164741e-01,-8.699321531404015673e+01,-8.699321531627921900e+01,-9.820214178870345449e+02
1.141999999999980098e+01,2.946112261321219838e-01,-8.699321528476747289e+01,-8.699321528722676078e+01,-9.828913500423415144e+02
1.142999999999980076e+01,2.946112236611084234e-01,-8.699321531975655830e+01,-8.699321532222757014e+01,-9.837612821980100080e+02
1.143999999999980055e+01,2.946112214445004152e-01,-8.699321547811474886e+01,-8.699321548033135798e+01,-9.846312143550078417e+02
1.144999999999980034e+01,2.946112191948905279e-01,-8.699321561874280917e+01,-8.699321562099241589e+01,-9.855011465134449509e+02
1.145999999999980012e+01,2.946112167183705388e-01,-8.699321552914418021e+01,-8.699321553162070586e+01,-9.863710786712127856e+02
1.146999999999979991e+01,2.946112143364996161e-01,-8.699321544400883965e+01,-8.699321544639070680e+01,-9.872410108280347458e+02
1.147999999999979970e+01,2.946112122885871099e-01,-8.699321573641974226e+01,-8.699321573846765432e+01,-9.881109429874469470e+02
1.148999999999979948e+01,2.946112099301877452e-01,-8.699321566945222628e+01,-8.699321567181063131e+01,-9.889808751464998977e+02
1.149999999999979927e+01,2.946112077826695264e-01,-8.699321584971772836e+01,-8.699321585186524430e+01,-9.898508073071445779e+02
1.150999999999979906e+01,2.946112056013727165e-01,-8.699321589612578975e+01,-8.699321589830708490e+01,-9.907207394682869790e+02
1.151999999999979885e+01,2.946112033562416355e-01,-8.699321589667884780e+01,-8.699321589892397810e+01,-9.915906716294989565e+02
1.152999999999979863e+01,2.946112012806401670e-01,-8.699321598256101140e+01,-8.699321598463660621e+01,-9.924606037914001035e+02
1.153999999999979842e+01,2.946111991454312684e-01,-8.699321607421451574e+01,-8.699321607634972509e+01,-9.933305359542774795e+02
1.154999999999979821e+01,2.946111969057035873e-01,-8.699321606263387707e+01,-8.699321606487360725e+01,-9.942004681171434868e+02
1.155999999999979799e+01,2.946111949742374336e-01,-8.699321626301859567e+01,-8.699321626495006399e+01,-9.950704002817052469e+02
1.156999999999979778e+01,2.946111929025992948e-01,-8.699321628325330380e+01,-8.699321628532494799e+01,-9.959403324466094318e+02
1.157999999999979757e+01,2.946111908171086813e-01,-8.699321645458763896e+01,-8.699321645667312453e+01,-9.968102646132407472e+02
1.158999999999979735e+01,2.946111888131107692e-01,-8.699321649313023386e+01,-8.699321649513423438e+01,-9.976801967801761748e+02
1.159999999999979714e+01,2.946111870098466756e-01,-8.699321663532903415e+01,-8.699321663713229213e+01,-9.985501289483325991e+02
1.160999999999979693e+01,2.946111849092926671e-01,-8.699321664045903901e+01,-8.699321664255958808e+01,-9.994200611168378146e+02
1.161999999999979671e+01,2.946111829057914133e-01,-8.699321673484794815e+01,-8.699321673685145129e+01,-1.000289993286189770e+03
1.162999999999979650e+01,2.946111810103758666e-01,-8.699321690808601204e+01,-8.699321690998142742e+01,-1.001159925457165969e+03
1.163999999999979629e+01,2.946111790384789431e-01,-8.699321696519412228e+01,-8.699321696716602048e+01,-1.002029857628789841e+03
1.164999999999979607e+01,2.946111771012396852e-01,-8.699321694497346869e+01,-8.699321694691070661e+01,-1.002899789800176791e+03
1.165999999999979586e+01,2.946111753012199963e-01,-8.699321716381680858e+01,-8.699321716561682649e+01,-1.003769721973614992e+03
1.166999999999979565e+01,2.946111733050589820e-01,-8.699321721234568372e+01,-8.699321721434183985e+01,-1.004639654147734632e+03
1.167999999999979543e+01,2.946111714811441296e-01,-8.699321726275015010e+01,-8.699321726457407067e+01,-1.005509586322186010e+03
1.168999999999979522e+01,2.946111697179639166e-01,-8.699321744853138227e+01,-8.699321745029456565e+01,-1.006379518498434550e+03
1.169999999999979501e+01,2.946111676219026476e-01,-8.699321723339815549e+01,-8.699321723549421392e+01,-1.007249450672864555e+03
1.170999999999979480e+01,2.946111660139073551e-01,-8.699321759173166413e+01,-8.699321759333966497e+01,-1.008119382850390025e+03
1.171999999999979458e+01,2.946111642053281243e-01,-8.699321761523974317e+01,-8.699321761704831601e+01,-1.008989315028350916e+03
1.172999999999979437e+01,2.946111624313124677e-01,-8.699321773489481302e+01,-8.699321773666882507e+01,-1.009859247207473800e+03
1.173999999999979416e+01,2.946111606236115898e-01,-8.699321771128151681e+01,-8.699321771308922280e+01,-1.010729179386394321e+03
1.174999999999979394e+01,2.946111588191534514e-01,-8.699321771315223373e+01,-8.699321771495668543e+01,-1.011599111565330304e+03
1.175999999999979373e+01,2.946111571340090385e-01,-8.699321793873124875e+01,-8.699321794041638611e+01,-1.012469043746402804e+03
1.176999999999979352e+01,2.946111555301362261e-01,-8.699321791881999388e+01,-8.699321792042387358e+01,-1.013338975927194952e+03
1.177999999999979330e+01,2.946111538327744750e-01,-8.699321803349776872e+01,-8.699321803519512741e+01,-1.014208908109227309e+03
1.178999999999979309e+01,2.946111520229271474e-01,-8.699321809316472809e+01,-8.699321809497457991e+01,-1.015078840291968731e+03
1.179999999999979288e+01,2.946111503166043422e-01,-8.699321811268083593e+01,-8.699321811438716168e+01,-1.015948772474801899e+03
1.180999999999979266e+01,2.946111487434844300e-01,-8.699321824332727715e+01,-8.699321824490039035e+01,-1.016818704658808315e+03
1.181999999999979245e+01,2.946111470239771712e-01,-8.699321827929877315e+01,-8.699321828101828658e+01,-1.017688636843320865e+03
1.182999999999979224e+01,2.946111453815919989e-01,-8.699321831493729462e+01,-8.699321831657968573e+01,-1.018558569028112515e+03
1.183999999999979202e+01,2.946111438660216075e-01,-8.699321852820527567e+01,-8.699321852972084912e+01,-1.019428501214910170e+03
1.184999999999979181e+01,2.946111421151922372e-01,-8.699321842003035954e+01,-8.699321842178119368e+01,-1.020298433400861313e+03
1.185999999999979160e+01,2.946111406406154432e-01,-8.699321856775100059e+01,-8.699321856922557572e+01,-1.021168365588013330e+03
1.186999999999979138e+01,2.946111389919310874e-01,-8.699321856777297057e+01,-8.699321856942165709e+01,-1.022038297775339743e+03
1.187999999999979117e+01,2.946111373693789393e-01,-8.699321862817251372e+01,-8.699321862979506648e+01,-1.022908229963244025e+03
1.188999999999979096e+01,2.946111359264164675e-01,-8.699321876541516474e+01,-8.699321876685812072e+01,-1.023778162152341224e+03
1.189999999999979075e+01,2.946111343823136774e-01,-8.699321874406844302e+01,-8.699321874561255186e+01,-1.024648094341325987e+03
1.190999999999979053e+01,2.946111327964292537e-01,-8.699321881914636378e+01,-8.699321882073225254e+01,-1.025518026531103487e+03
1.191999999999979032e+01,2.946111312657785364e-01,-8.699321884736798438e+01,-8.699321884889863554e+01,-1.026387958721107907e+03
1.192999999999979011e+01,2.946111299309521758e-01,-8.699321904859728249e+01,-8.699321904993210808e+01,-1.027257890912928815e+03
1.193999999999978989e+01,2.946111283099296374e-01,-8.699321900664280349e+01,-8.699321900826382148e+01,-1.028127823104616255e+03
1.194999999999978968e+01,2.946111269164657931e-01,-8.699321910178228734e+01,-8.699321910317574691e+01,-1.028997755297027652e+03
1.195999999999978947e+01,2.946111253980454592e-01,-8.699321903232132058e+01,-8.699321903383973620e+01,-1.029867687488869251e+03
1.196999999999978925e+01,2.946111240747629756e-01,-8.699321932371869082e+01,-8.699321932504197719e+01,-1.030737619683429784e+03
1.197999999999978904e+01,2.946111227386001841e-01,-8.699321934511000620e+01,-8.699321934644616761e+01,-1.031607551878217009e+03
1.198999999999978883e+01,2.946111213929975547e-01,-8.699321942512410999e+01,-8.699321942646970740e+01,-1.032477484073813912e+03
1.199999999999978861e+01,2.946111198544660303e-01,-8.699321941850557494e+01,-8.699321942004411312e+01,-1.033347416269537689e+03
1.200999999999978840e+01,2.946111185012454947e-01,-8.699321946801417482e+01,-8.699321946936738925e+01,-1.034217348465570922e+03
1.201999999999978819e+01,2.946111170929954781e-01,-8.699321952391848356e+01,-8.699321952532673663e+01,-1.035087280662218518e+03
1.202999999999978797e+01,2.946111158046790246e-01,-8.699321973555623799e+01,-8.699321973684455145e+01,-1.035957212860862455e+03
1.203999999999978776e+01,2.946111144758633560e-01,-8.699321978585177817e+01,-8.699321978718059256e+01,-1.036827145060049816e+03
1.204999999999978755e+01,2.946111131025456742e-01,-8.699321980758574568e+01,-8.699321980895906847e+01,-1.037697077259499110e+03
1.205999999999978733e+01,2.946111116731993107e-01,-8.699321982669893316e+01,-8.699321982812827514e+01,-1.038567009459195333e+03
1.206999999999978712e+01,2.946111104406650139e-01,-8.699321998563952718e+01,-8.699321998687206303e+01,-1.039436941660284219e+03
1.207999999999978691e+01,2.946111091879470845e-01,-8.699321996048448113e+01,-8.699321996173719640e+01,-1.040306873861141639e+03
1.208999999999978670e+01,2.946111078403451655e-01,-8.699322006449192202e+01,-8.699322006583952316e+01,-1.041176806063134109e+03
1.209999999999978648e+01,2.946111064988243822e-01,-8.699321998378054843e+01,-8.699321998512206733e+01,-1.042046738264313490e+03
1.210999999999978627e+01,2.946111053194555573e-01,-8.699322012868333331e+01,-8.699322012986270636e+01,-1.042916670466779806e+03
1.211999999999978606e+01,2.946111040909448753e-01,-8.699322023239575685e+01,-8.699322023362427103e+01,-1.043786602670332286e+03
1.212999999999978584e+01,2.946111028173833968e-01,-8.699322021860123755e+01,-8.699322021987480014e+01,-1.044656534873791998e+03
1.213999999999978563e+01,2.946111016102118119e-01,-8.699322031385865728e+01,-8.699322031506582675e+01,-1.045526467078137784e+03
1.214999999999978542e+01,2.946111003100997938e-01,-8.699322032585224918e+01,-8.699322032715235764e+01,-1.046396399282696393e+03
1.215999999999978520e+01,2.946110991454725103e-01,-8.699322033924111963e+01,-8.699322034040574181e+01,-1.047266331487253410e+03
1.216999999999978499e+01,2.946110979418480880e-01,-8.699322039486443714e+01,-8.699322039606806811e+01,-1.048136263692405464e+03
1.217999999999978478e+01,2.946110967499781519e-01,-8.699322051279334289e+01,-8.699322051398520728e+01,-1.049006195898725309e+03
1.218999999999978456e+01,2.946110956189453289e-01,-8.699322058789039147e+01,-8.699322058902141919e+01,-1.049876128105735461e+03
1.219999999999978435e+01,2.946110945132267012e-01,-8.699322060028214310e+01,-8.699322060138786128e+01,-1.050746060312844065e+03
1.220999999999978414e+01,2.946110933908420715e-01,-8.699322069537912228e+01,-8.699322069650150979e+01,-1.051615992520920145e+03
1.221999999999978392e+01,2.946110922403462618e-01,-8.699322071285712354e+01,-8.699322071400762013e+01,-1.052485924729199269e+03
1.222999999999978371e+01,2.946110910853982912e-01,-8.699322072665346184e+01,-8.699322072780840642e+01,-1.053355856937620729e+03
1.223999999999978350e+01,2.946110899519054360e-01,-8.699322078814645920e+01,-8.699322078927994539e+01,-1.054225789146635634e+03
1.224999999999978328e+01,2.946110888491414448e-01,-8.699322086590666459e+01,-8.699322086700942691e+01,-1.055095721356397462e+03
1.225999999999978307e+01,2.946110877242793524e-01,-8.699322082495113762e+01,-8.699322082607599782e+01,-1.055965653565772072e+03
1.226999999999978286e+01,2.946110865747110785e-01,-8.699322086448086111e+01,-8.699322086563043399e+01,-1.056835585775566415e+03
1.227999999999978264e+01,2.946110855781010063e-01,-8.699322094916512071e+01,-8.699322095016172796e+01,-1.057705517986054701e+03
1.228999999999978243e+01,2.946110845258512190e-01,-8.699322101261360274e+01,-8.699322101366584548e+01,-1.058575450197233067e+03
1.229999999999978222e+01,2.946110833316796795e-01,-8.699322097440322921e+01,-8.699322097559739575e+01,-1.059445382408171326e+03
1.230999999999978201e+01,2.946110823178202387e-01,-8.699322101642417238e+01,-8.699322101743803159e+01,-1.060315314619349465e+03
1.231999999999978179e+01,2.946110813467111011e-01,-8.699322106444031988e+01,-8.699322106541143285e+01,-1.061185246830965070e+03
1.232999999999978158e+01,2.946110802199098377e-01,-8.699322108339103465e+01,-8.699322108451784175e+01,-1.062055179042925602e+03
1.233999999999978137e+01,2.946110792620517116e-01,-8.699322114822759033e+01,-8.699322114918544457e+01,-1.062925111255365891e+03
1.234999999999978115e+01,2.946110783429134461e-01,-8.699322125846232723e+01,-8.699322125938147110e+01,-1.063795043468869608e+03
1.235999999999978094e+01,2.946110772859591997e-01,-8.699322127831159435e+01,-8.699322127936855509e+01,-1.064664975682709837e+03
1.236999999999978073e+01,2.946110762803220151e-01,-8.699322126946368883e+01,-8.699322127046931996e+01,-1.065534907896410232e+03
1.237999999999978051e+01,2.946110753348633038e-01,-8.699322135900011688e+01,-8.699322135994557925e+01,-1.066404840110945543e+03
1.238999999999978030e+01,2.946110743352332029e-01,-8.699322142319356033e+01,-8.699322142419319448e+01,-1.067274772326177072e+03
1.239999999999978009e+01,2.946110735403751346e-01,-8.699322155375352850e+01,-8.699322155454838423e+01,-1.068144704542509544e+03
1.240999999999977987e+01,2.946110725829353405e-01,-8.699322150226798556e+01,-8.699322150322542768e+01,-1.069014636758489587e+03
1.241999999999977966e+01,2.946110715832628291e-01,-8.699322159749962680e+01,-8.699322159849930358e+01,-1.069884568975464390e+03
1.242999999999977945e+01,2.946110706721872807e-01,-8.699322167983117993e+01,-8.699322168074225203e+01,-1.070754501193173837e+03
1.243999999999977923e+01,2.946110697653702148e-01,-8.699322177653954213e+01,-8.699322177744636519e+01,-1.071624433411845985e+03
1.244999999999977902e+01,2.946110688161940327e-01,-8.699322182037427353e+01,-8.699322182132344494e+01,-1.072494365630998800e+03
1.245999999999977881e+01,2.946110679243503783e-01,-8.699322186141739621e+01,-8.699322186230924103e+01,-1.073364297850504954e+03
1.246999999999977859e+01,2.946110669682581173e-01,-8.699322181517874242e+01,-8.699322181613483451e+01,-1.074234230069612750e+03
1.247999999999977838e+01,2.946110660703888384e-01,-8.699322199376850051e+01,-8.699322199466637073e+01,-1.075104162290448130e+03
1.248999999999977817e+01,2.946110651880203268e-01,-8.699322197637758336e+01,-8.699322197725994954e+01,-1.075974094511094336e+03
1.249999999999977796e+01,2.946110644277971646e-01,-8.699322207782962835e+01,-8.699322207858985223e+01,-1.076844026732632983e+03
1.250999999999977774e+01,2.946110634826538677e-01,-8.699322213329736542e+01,-8.699322213424251515e+01,-1.077713958954910822e+03
1.251999999999977753e+01,2.946110626287066769e-01,-8.699322218994814193e+01,-8.699322219080208640e+01,-1.078583891177664327e+03
1.252999999999977732e+01,2.946110618304483841e-01,-8.699322227114220141e+01,-8.699322227194045354e+01,-1.079453823401174077e+03
1.253999999999977710e+01,2.946110609898788812e-01,-8.699322242063978194e+01,-8.699322242148035400e+01,-1.080323755626221100e+03
1.254999999999977689e+01,2.946110601119037442e-01,-8.699322228017962289e+01,-8.699322228105759791e+01,-1.081193687849900698e+03
1.255999999999977668e+01,2.946110594520832682e-01,-8.699322243963401036e+01,-8.699322244029383455e+01,-1.082063620074956816e+03
1.256999999999977646e+01,2.946110585980958319e-01,-8.699322254263353216e+01,-8.699322254348751926e+01,-1.082933552301237114e+03
1.257999999999977625e+01,2.946110578673548641e-01,-8.699322267576756929e+01,-8.699322267649830565e+01,-1.083803484528725676e+03
1.258999999999977604e+01,2.946110570710570586e-01,-8.699322264564233365e+01,-8.699322264643862468e+01,-1.084673416755978451e+03
1.259999999999977582e+01,2.946110561351287793e-01,-8.699322267626644134e+01,-8.699322267720236823e+01,-1.085543348983676879e+03
1.260999999999977561e+01,2.946110553781232100e-01,-8.699322271497035786e+01,-8.699322271572737009e+01,-1.086413281211583808e+03
1.261999999999977540e+01,2.946110546832438892e-01,-8.699322290099154031e+01,-8.699322290168642269e+01,-1.087283213441288581e+03
1.262999999999977518e+01,2.946110537942466800e-01,-8.699322288797870328e+01,-8.699322288886770593e+01,-1.088153145671057473e+03
1.263999999999977497e+01,2.946110531007554156e-01,-8.699322297733128551e+01,-8.699322297802477522e+01,-1.089023077901524175e+03
1.264999999999977476e+01,2.946110523756628741e-01,-8.699322302294149267e+01,-8.699322302366658732e+01,-1.089893010132478594e+03
1.265999999999977454e+01,2.946110515034371380e-01,-8.699322301008864144e+01,-8.699322301096086107e+01,-1.090762942363451657e+03
1.266999999999977433e+01,2.946110507847376492e-01,-8.699322310830336846e+01,-8.699322310902206823e+01,-1.091632874595253497e+03
1.267999999999977412e+01,2.946110501787613245e-01,-8.699322328040575769e+01,-8.699322328101173696e+01,-1.092502806828663552e+03
1.268999999999977391e+01,2.946110493981857759e-01,-8.699322325613829321e+01,-8.699322325691886704e+01,-1.093372739062005621e+03
1.269999999999977369e+01,2.946110488479188882e-01,-8.699322344334463253e+01,-8.699322344389490524e+01,-1.094242671296989329e+03
1.270999999999977348e+01,2.946110480837512147e-01,-8.699322338956923772e+01,-8.699322339033341223e+01,-1.095112603531649256e+03
1.271999999999977327e+01,2.946110473046698597e-01,-8.699322347651344955e+01,-8.699322347729253124e+01,-1.095982535767193440e+03
1.272999999999977305e+01,2.946110465567782222e-01,-8.699322348838335017e+01,-8.699322348913123903e+01,-1.096852468002825162e+03
1.273999999999977284e+01,2.946110459747129928e-01,-8.699322364636276461e+01,-8.699322364694482701e+01,-1.097722400239870922e+03
1.274999999999977263e+01,2.946110452383148837e-01,-8.699322373670685238e+01,-8.699322373744324466e+01,-1.098592332477974423e+03
1.275999999999977241e+01,2.946110444863231370e-01,-8.699322363410533399e+01,-8.699322363485732978e+01,-1.099462264715067477e+03
1.276999999999977220e+01,2.946110438253490282e-01,-8.699322371945896748e+01,-8.699322372011994275e+01,-1.100332196952923141e+03
1.277999999999977199e+01,2.946110431774007776e-01,-8.699322387762371989e+01,-8.699322387827166381e+01,-1.101202129192347456e+03
1.278999999999977177e+01,2.946110426005305594e-01,-8.699322391717602443e+01,-8.699322391775289987e+01,-1.102072061432096007e+03
1.279999999999977156e+01,2.946110418965409705e-01,-8.699322393268776921e+01,-8.699322393339176074e+01,-1.102941993672126728e+03
1.280999999999977135e+01,2.946110411186570466e-01,-8.699322393702519207e+01,-8.699322393780308005e+01,-1.103811925912274774e+03
1.281999999999977113e+01,2.946110404734719190e-01,-8.699322397333004631e+01,-8.699322397397523332e+01,-1.104681858152653376e+03
1.282999999999977092e+01,2.946110398489986126e-01,-8.699322397785743988e+01,-8.699322397848190747e+01,-1.105551790393056308e+03
1.283999999999977071e+01,2.946110392499952102e-01,-8.699322410970637520e+01,-8.699322411030537694e+01,-1.106421722634752541e+03
1.284999999999977049e+01,2.946110387341713266e-01,-8.699322418767559384e+01,-8.699322418819141944e+01,-1.107291654877144992e+03
1.285999999999977028e+01,2.946110380566424602e-01,-8.699322410884974488e+01,-8.699322410952727580e+01,-1.108161587118911029e+03
1.286999999999977007e+01,2.946110373372809454e-01,-8.699322417331154611e+01,-8.699322417403091379e+01,-1.109031519361363507e+03
1.287999999999976986e+01,2.946110368063239449e-01,-8.699322424557541922e+01,-8.699322424610637938e+01,-1.109901451604350086e+03
1.288999999999976964e+01,2.946110361485377305e-01,-8.699322420706113235e+01,-8.699322420771892439e+01,-1.110771383847078596e+03
1.289999999999976943e+01,2.946110354440664714e-01,-8.699322426546041243e+01,-8.699322426616488713e+01,-1.111641316090437613e+03
1.290999999999976922e+01,2.946110348318179417e-01,-8.699322427678382041e+01,-8.699322427739606667e+01,-1.112511248333817775e+03
1.291999999999976900e+01,2.946110343152884004e-01,-8.699322439356249959e+01,-8.699322439407903573e+01,-1.113381180578270005e+03
1.292999999999976879e+01,2.946110336980970468e-01,-8.699322440706303894e+01,-8.699322440768023057e+01,-1.114251112822957793e+03
1.293999999999976858e+01,2.946110331076696731e-01,-8.699322441849113829e+01,-8.699322441908157089e+01,-1.115121045067733121e+03
1.294999999999976836e+01,2.946110325392548579e-01,-8.699322443651161052e+01,-8.699322443708003050e+01,-1.115990977312666701e+03
1.295999999999976815e+01,2.946110319092266061e-01,-8.699322449671703339e+01,-8.699322449734705742e+01,-1.116860909558263984e+03
1.296999999999976794e+01,2.946110314582676692e-01,-8.699322460565232973e+01,-8.699322460610328278e+01,-1.117730841804771444e+03
1.297999999999976772e+01,2.946110308419740975e-01,-8.699322451903317699e+01,-8.699322451964947334e+01,-1.118600774050578138e+03
1.298999999999976751e+01,2.946110302509979961e-01,-8.699322465414932992e+01,-8.699322465474030253e+01,-1.119470706297710649e+03
1.299999999999976730e+01,2.946110297175609793e-01,-8.699322466085351380e+01,-8.699322466138694665e+01,-1.120340638544852709e+03
1.300999999999976708e+01,2.946110293949374404e-01,-8.699322475478319916e+01,-8.699322475510582819e+01,-1.121210570792723274e+03
1.301999999999976687e+01,2.946110286779872189e-01,-8.699322467878879195e+01,-8.699322467950574378e+01,-1.122080503040227995e+03
1.302999999999976666e+01,2.946110281320833968e-01,-8.699322468828290766e+01,-8.699322468882881765e+01,-1.122950435287656774e+03
1.303999999999976644e+01,2.946110276124229155e-01,-8.699322473569645808e+01,-8.699322473621612062e+01,-1.123820367535533251e+03
1.304999999999976623e+01,2.946110271190086061e-01,-8.699322484498489416e+01,-8.699322484547830925e+01,-1.124690299784476565e+03
1.305999999999976602e+01,2.946110265351619684e-01,-8.699322480840881155e+01,-8.699322480899266452e+01,-1.125560232033144530e+03
1.306999999999976581e+01,2.946110260190084040e-01,-8.699322480833725990e+01,-8.699322480885341236e+01,-1.126430164281744055e+03
1.307999999999976559e+01,2.946110254145197227e-01,-8.699322485679937245e+01,-8.699322485740385957e+01,-1.127300096530916562e+03
1.308999999999976538e+01,2.946110249678199344e-01,-8.699322491913815725e+01,-8.699322491958486125e+01,-1.128170028780554730e+03
1.309999999999976517e+01,2.946110245111590031e-01,-8.699322493754728214e+01,-8.699322493800394795e+01,-1.129039961030386849e+03
1.310999999999976495e+01,2.946110239572577449e-01,-8.699322500643275191e+01,-8.699322500698664840e+01,-1.129909893281004997e+03
1.311999999999976474e+01,2.946110234935711003e-01,-8.699322503063514489e+01,-8.699322503109883087e+01,-1.130779825531775032e+03
1.312999999999976453e+01,2.946110230722051582e-01,-8.699322504162255143e+01,-8.699322504204391748e+01,-1.131649757782612824e+03
1.313999999999976431e+01,2.946110225019001883e-01,-8.699322506689054535e+01,-8.699322506746085537e+01,-1.132519690033851930e+03
1.314999999999976410e+01,2.946110220390517620e-01,-8.699322510959433430e+01,-8.699322511005718184e+01,-1.133389622285410496e+03
1.315999999999976389e+01,2.946110216454228548e-01,-8.699322520683300297e+01,-8.699322520722662944e+01,-1.134259554537872646e+03
1.316999999999976367e+01,2.946110211204394647e-01,-8.699322523317273692e+01,-8.699322523369771432e+01,-1.135129486790729061e+03
1.317999999999976346e+01,2.946110208344228654e-01,-8.699322534208506852e+01,-8.699322534237109039e+01,-1.135999419044435854e+03
1.318999999999976325e+01,2.946110203432633079e-01,-8.699322529453704078e+01,-8.699322529502819634e+01,-1.136869351297872527e+03
1.319999999999976303e+01,2.946110197958707877e-01,-8.699322535436066062e+01,-8.699322535490804853e+01,-1.137739283551963354e+03
1.320999999999976282e+01,2.946110194212890332e-01,-8.699322539614638572e+01,-8.699322539652096964e+01,-1.138609215806299289e+03
1.321999999999976261e+01,2.946110189661811374e-01,-8.699322542196385655e+01,-8.699322542241895917e+01,-1.139479148060974239e+03
1.322999999999976239e+01,2.946110183639258362e-01,-8.699322537590190052e+01,-8.699322537650415654e+01,-1.140349080315335641e+03
1.323999999999976218e+01,2.946110179950553465e-01,-8.699322550024280076e+01,-8.699322550061167192e+01,-1.141219012570706809e+03
1.324999999999976197e+01,2.946110176157884508e-01,-8.699322549369099988e+01,-8.699322549407027338e+01,-1.142088944826022953e+03
1.325999999999976176e+01,2.946110170828539765e-01,-8.699322552285404697e+01,-8.699322552338698245e+01,-1.142958877081784522e+03
1.326999999999976154e+01,2.946110167234932131e-01,-8.699322560618007572e+01,-8.699322560653943981e+01,-1.143828809338205474e+03
1.327999999999976133e+01,2.946110163292700590e-01,-8.699322562338288378e+01,-8.699322562377710710e+01,-1.144698741594833564e+03
1.328999999999976112e+01,2.946110158812644264e-01,-8.699322563745813852e+01,-8.699322563790614993e+01,-1.145568673851656285e+03
1.329999999999976090e+01,2.946110154327652997e-01,-8.699322563919044171e+01,-8.699322563963893629e+01,-1.146438606108496515e+03
1.330999999999976069e+01,2.946110150979328601e-01,-8.699322572765616712e+01,-8.699322572799100328e+01,-1.147308538366107996e+03
1.331999999999976048e+01,2.946110145670695624e-01,-8.699322570878992167e+01,-8.699322570932078236e+01,-1.148178470623726525e+03
1.332999999999976026e+01,2.946110142065019311e-01,-8.699322576796528494e+01,-8.699322576832585696e+01,-1.149048402881766833e+03
1.333999999999976005e+01,2.946110139163659047e-01,-8.699322582479281607e+01,-8.699322582508295909e+01,-1.149918335140304862e+03
1.334999999999975984e+01,2.946110135375484274e-01,-8.699322586051656003e+01,-8.699322586089537879e+01,-1.150788267399288770e+03
1.335999999999975962e+01,2.946110131531210485e-01,-8.699322587942342011e+01,-8.699322587980785215e+01,-1.151658199658467538e+03
1.336999999999975941e+01,2.946110128077304990e-01,-8.699322593910041235e+01,-8.699322593944580717e+01,-1.152528131918203826e+03
1.337999999999975920e+01,2.946110123980292816e-01,-8.699322599693859104e+01,-8.699322599734828998e+01,-1.153398064178582899e+03
1.338999999999975898e+01,2.946110119772096803e-01,-8.699322598800847572e+01,-8.699322598842930176e+01,-1.154267996438883756e+03
1.339999999999975877e+01,2.946110116196282158e-01,-8.699322604108061796e+01,-8.699322604143820570e+01,-1.155137928699652093e+03
1.340999999999975856e+01,2.946110111699911105e-01,-8.699322608140589352e+01,-8.699322608185552497e+01,-1.156007860960915878e+03
1.341999999999975834e+01,2.946110108407837824e-01,-8.699322613013549699e+01,-8.699322613046470565e+01,-1.156877793222546416e+03
1.342999999999975813e+01,2.946110106093632885e-01,-8.699322623952788547e+01,-8.699322623975930924e+01,-1.157747725485173078e+03
1.343999999999975792e+01,2.946110101558713223e-01,-8.699322625064830561e+01,-8.699322625110180240e+01,-1.158617657748132842e+03
1.344999999999975770e+01,2.946110098263111099e-01,-8.699322628746132580e+01,-8.699322628779088973e+01,-1.159487590011337261e+03
1.345999999999975749e+01,2.946110095292546194e-01,-8.699322635469040677e+01,-8.699322635498745626e+01,-1.160357522275181054e+03
1.346999999999975728e+01,2.946110091605184667e-01,-8.699322645286130751e+01,-8.699322645323005077e+01,-1.161227454540078497e+03
1.347999999999975707e+01,2.946110088367188129e-01,-8.699322647960769928e+01,-8.699322647993149360e+01,-1.162097386805198312e+03
1.348999999999975685e+01,2.946110085613833363e-01,-8.699322656932693576e+01,-8.699322656960227107e+01,-1.162967319071166912e+03
1.349999999999975664e+01,2.946110080957537458e-01,-8.699322652073439599e+01,-8.699322652120002886e+01,-1.163837251336839927e+03
1.350999999999975643e+01,2.946110078058906678e-01,-8.699322659551589254e+01,-8.699322659580575134e+01,-1.164707183603084786e+03
1.351999999999975621e+01,2.946110075776197657e-01,-8.699322669423537491e+01,-8.699322669446364387e+01,-1.165577115870255511e+03
1.352999999999975600e+01,2.946110072382468470e-01,-8.699322676366136875e+01,-8.699322676400073817e+01,-1.166447048138231594e+03
1.353999999999975579e+01,2.946110069190813752e-01,-8.699322677824724792e+01,-8.699322677856640951e+01,-1.167316980406333187e+03
1.354999999999975557e+01,2.946110066010309003e-01,-8.699322681288931847e+01,-8.699322681320737161e+01,-1.168186912674779933e+03
1.355999999999975536e+01,2.946110063980463822e-01,-8.699322693576544907e+01,-8.699322693596843692e+01,-1.169056844944340583e+03
1.356999999999975515e+01,2.946110060566864974e-01,-8.699322686382348024e+01,-8.699322686416483918e+01,-1.169926777213320293e+03
1.357999999999975493e+01,2.946110057681632366e-01,-8.699322697532699067e+01,-8.699322697561551365e+01,-1.170796709483361838e+03
1.358999999999975472e+01,2.946110054047901272e-01,-8.699322703471693785e+01,-8.699322703508030941e+01,-1.171666641754072543e+03
1.359999999999975451e+01,2.946110050983514195e-01,-8.699322706951807049e+01,-8.699322706982451336e+01,-1.172536574025074060e+03
1.360999999999975429e+01,2.946110048284724114e-01,-8.699322705895433216e+01,-8.699322705922421051e+01,-1.173406506295933468e+03
1.361999999999975408e+01,2.946110044775209214e-01,-8.699322713557457121e+01,-8.699322713592552248e+01,-1.174276438567640298e+03
1.362999999999975387e+01,2.946110041784313904e-01,-8.699322714589327177e+01,-8.699322714619236763e+01,-1.175146370839398287e+03
1.363999999999975365e+01,2.946110038850187629e-01,-8.699322716869393446e+01,-8.699322716898734598e+01,-1.176016303111378875e+03
1.364999999999975344e+01,2.946110035367356383e-01,-8.699322722597668189e+01,-8.699322722632496152e+01,-1.176886235383986786e+03
1.365999999999975323e+01,2.946110033020555297e-01,-8.699322722333732827e+01,-8.699322722357200632e+01,-1.177756167656455091e+03
1.366999999999975302e+01,2.946110030019233328e-01,-8.699322725738240081e+01,-8.699322725768253406e+01,-1.178626099929329030e+03
1.367999999999975280e+01,2.946110026882284849e-01,-8.699322728823302953e+01,-8.699322728854671993e+01,-1.179496032202524930e+03
1.368999999999975259e+01,2.946110023729502925e-01,-8.699322728500439439e+01,-8.699322728531967641e+01,-1.180365964475690362e+03
1.369999999999975238e+01,2.946110020950895025e-01,-8.699322730960192018e+01,-8.699322730987978503e+01,-1.181235896749064295e+03
1.370999999999975216e+01,2.946110018556402088e-01,-8.699322742150140186e+01,-8.699322742174085477e+01,-1.182105829023518709e+03
1.371999999999975195e+01,2.946110016045233038e-01,-8.699322741779405987e+01,-8.699322741804517989e+01,-1.182975761297947656e+03
1.372999999999975174e+01,2.946110013138293349e-01,-8.699322744623098913e+01,-8.699322744652168637e+01,-1.183845693572700839e+03
1.373999999999975152e+01,2.946110009320762058e-01,-8.699322742175368717e+01,-8.699322742213543336e+01,-1.184715625847300089e+03
1.374999999999975131e+01,2.946110007478551784e-01,-8.699322749478294270e+01,-8.699322749496715801e+01,-1.185585558122432076e+03
1.375999999999975110e+01,2.946110006554855110e-01,-8.699322757441970566e+01,-8.699322757451207622e+01,-1.186455490398268694e+03
1.376999999999975088e+01,2.946110002632342795e-01,-8.699322751912335150e+01,-8.699322751951559951e+01,-1.187325422673852245e+03
1.377999999999975067e+01,2.946110000506098059e-01,-8.699322758841201164e+01,-8.699322758862463445e+01,-1.188195354949949206e+03
1.378999999999975046e+01,2.946109997619769105e-01,-8.699322759642357994e+01,-8.699322759671221661e+01,-1.189065287226201917e+03
1.379999999999975024e+01,2.946109994967114343e-01,-8.699322767622972208e+01,-8.699322767649498189e+01,-1.189935219503229519e+03
1.380999999999975003e+01,2.946109992525970944e-01,-8.699322767234833975e+01,-8.699322767259245381e+01,-1.190805151780196866e+03
1.381999999999974982e+01,2.946109989843241350e-01,-8.699322769547733003e+01,-8.699322769574560255e+01,-1.191675084057420008e+03
1.382999999999974960e+01,2.946109986550772275e-01,-8.699322769694096280e+01,-8.699322769727021409e+01,-1.192545016334718639e+03
1.383999999999974939e+01,2.946109984712023677e-01,-8.699322778733609596e+01,-8.699322778751997021e+01,-1.193414948612776016e+03
1.384999999999974918e+01,2.946109982843836406e-01,-8.699322783337150611e+01,-8.699322783355832200e+01,-1.194284880891296325e+03
1.385999999999974897e+01,2.946109979741556861e-01,-8.699322786609268121e+01,-8.699322786640290417e+01,-1.195154813170267516e+03
1.386999999999974875e+01,2.946109977915213896e-01,-8.699322793486869898e+01,-8.699322793505133689e+01,-1.196024745449798729e+03
1.387999999999974854e+01,2.946109975405021286e-01,-8.699322790141648909e+01,-8.699322790166750963e+01,-1.196894677729063915e+03
1.388999999999974833e+01,2.946109972157289203e-01,-8.699322791829777657e+01,-8.699322791862255144e+01,-1.197764610008571481e+03
1.389999999999974811e+01,2.946109970858892257e-01,-8.699322796217673215e+01,-8.699322796230657673e+01,-1.198634542288323246e+03
1.390999999999974790e+01,2.946109968885127217e-01,-8.699322800360162944e+01,-8.699322800379900400e+01,-1.199504474568556589e+03
1.391999999999974769e+01,2.946109965700672850e-01,-8.699322802939899191e+01,-8.699322802971744295e+01,-1.200374406849168963e+03
1.392999999999974747e+01,2.946109963690412004e-01,-8.699322805875151232e+01,-8.699322805895253907e+01,-1.201244339129957552e+03
1.393999999999974726e+01,2.946109963215728933e-01,-8.699322812120220760e+01,-8.699322812124967186e+01,-1.202114271411217032e+03
1.394999999999974705e+01,2.946109960108141412e-01,-8.699322809094958586e+01,-8.699322809126034883e+01,-1.202984203692437404e+03
1.395999999999974683e+01,2.946109957474611907e-01,-8.699322806203218761e+01,-8.699322806229554317e+01,-1.203854135973321036e+03
1.396999999999974662e+01,2.946109955671630254e-01,-8.699322813443903613e+01,-8.699322813461932924e+01,-1.204724068254845633e+03
1.397999999999974641e+01,2.946109952360685402e-01,-8.699322811721525284e+01,-8.699322811754635154e+01,-1.205594000536348858e+03
1.398999999999974619e+01,2.946109950777779929e-01,-8.699322816947403680e+01,-8.699322816963233151e+01,-1.206463932818201783e+03
1.399999999999974598e+01,2.946109948841205695e-01,-8.699322815666647557e+01,-8.699322815686012689e+01,-1.207333865099962168e+03
1.400999999999974577e+01,2.946109945859209378e-01,-8.699322820094108977e+01,-8.699322820123929034e+01,-1.208203797382269840e+03
1.401999999999974555e+01,2.946109943961286448e-01,-8.699322822210953632e+01,-8.699322822229932228e+01,-1.209073729664680513e+03
1.402999999999974534e+01,2.946109941730862269e-01,-8.699322819227735692e+01,-8.699322819250039629e+01,-1.209943661946826296e+03
1.403999999999974513e+01,2.946109939933017619e-01,-8.699322824983373437e+01,-8.699322825001351589e+01,-1.210813594229504588e+03
1.404999999999974492e+01,2.946109937918730548e-01,-8.699322824406176835e+01,-8.699322824426319301e+01,-1.211683526512146727e+03
1.405999999999974470e+01,2.946109935916458866e-01,-8.699322825892022593e+01,-8.699322825912045687e+01,-1.212553458794935977e+03
1.406999999999974449e+01,2.946109933543111792e-01,-8.699322833831159585e+01,-8.699322833854893133e+01,-1.213423391078556506e+03
1.407999999999974428e+01,2.946109931472054577e-01,-8.699322830919237504e+01,-8.699322830939948403e+01,-1.214293323361855528e+03
1.408999999999974406e+01,2.946109930132262966e-01,-8.699322834013911176e+01,-8.699322834027309170e+01,-1.215163255645390791e+03
1.409999999999974385e+01,2.946109927519096616e-01,-8.699322833082513284e+01,-8.699322833108645625e+01,-1.216033187928960615e+03
1.410999999999974364e+01,2.946109925645956085e-01,-8.699322836069609366e+01,-8.699322836088340694e+01,-1.216903120212754629e+03
1.411999999999974342e+01,2.946109924213342057e-01,-8.699322841596729461e+01,-8.699322841611055424e+01,-1.217773052497057506e+03
1.412999999999974321e+01,2.946109921597239167e-01,-8.699322843747891909e+01,-8.699322843774052672e+01,-1.218642984781693940e+03
1.413999999999974300e+01,2.946109922124928171e-01,-8.699322853211421602e+01,-8.699322853206145112e+01,-1.219512917066962245e+03
1.414999999999974278e+01,2.946109919962105472e-01,-8.699322849026657423e+01,-8.699322849048286344e+01,-1.220382849352081166e+03
1.415999999999974257e+01,2.946109917331840578e-01,-8.699322852951267748e+01,-8.699322852977570619e+01,-1.221252781637639373e+03
1.416999999999974236e+01,2.946109915686368486e-01,-8.699322855929874265e+01,-8.699322855946329014e+01,-1.222122713923396987e+03
1.417999999999974214e+01,2.946109914385613981e-01,-8.699322858181386664e+01,-8.699322858194393859e+01,-1.222992646209345139e+03
1.418999999999974193e+01,2.946109911665873993e-01,-8.699322861040757005e+01,-8.699322861067953738e+01,-1.223862578495721209e+03
1.419999999999974172e+01,2.946109910421675360e-01,-8.699322863139624928e+01,-8.699322863152066532e+01,-1.224732510782159579e+03
1.420999999999974150e+01,2.946109908805004118e-01,-8.699322871053146855e+01,-8.699322871069313123e+01,-1.225602443069426499e+03
1.421999999999974129e+01,2.946109906774039278e-01,-8.699322875985475889e+01,-8.699322876005786043e+01,-1.226472375357228202e+03
1.422999999999974108e+01,2.946109905889646718e-01,-8.699322878997216435e+01,-8.699322879006059850e+01,-1.227342307645216351e+03
1.423999999999974087e+01,2.946109903772857197e-01,-8.699322873710399051e+01,-8.699322873731567540e+01,-1.228212239932799093e+03
1.424999999999974065e+01,2.946109901737974379e-01,-8.699322882196690898e+01,-8.699322882217039421e+01,-1.229082172221222208e+03
1.425999999999974044e+01,2.946109900623759548e-01,-8.699322885120012927e+01,-8.699322885131155658e+01,-1.229952104509845640e+03
1.426999999999974023e+01,2.946109899369702134e-01,-8.699322888018740230e+01,-8.699322888031281309e+01,-1.230822036798773070e+03
1.427999999999974001e+01,2.946109897320335347e-01,-8.699322888802926457e+01,-8.699322888823419930e+01,-1.231691969087858297e+03
1.428999999999973980e+01,2.946109895966084746e-01,-8.699322893607138951e+01,-8.699322893620681896e+01,-1.232561901377354616e+03
1.429999999999973959e+01,2.946109895087765107e-01,-8.699322900326866659e+01,-8.699322900335650388e+01,-1.233431833667475075e+03
1.430999999999973937e+01,2.946109894310798283e-01,-8.699322909212492050e+01,-8.699322909220261124e+01,-1.234301765958474107e+03
1.431999999999973916e+01,2.946109892307249845e-01,-8.699322901935279617e+01,-8.699322901955315501e+01,-1.235171698248867870e+03
1.432999999999973895e+01,2.946109891532679437e-01,-8.699322906510207076e+01,-8.699322906517953413e+01,-1.236041630539596326e+03
1.433999999999973873e+01,2.946109889035495866e-01,-8.699322909679710847e+01,-8.699322909704682161e+01,-1.236911562830813864e+03
1.434999999999973852e+01,2.946109887591824017e-01,-8.699322910276463006e+01,-8.699322910290899813e+01,-1.237781495121985927e+03
1.435999999999973831e+01,2.946109886258557187e-01,-8.699322912242016059e+01,-8.699322912255348683e+01,-1.238651427413343299e+03
1.436999999999973809e+01,2.946109884349928376e-01,-8.699322919873226567e+01,-8.699322919892313166e+01,-1.239521359705521718e+03
1.437999999999973788e+01,2.946109882883127806e-01,-8.699322917366161789e+01,-8.699322917380830233e+01,-1.240391291997405006e+03
1.438999999999973767e+01,2.946109882250457779e-01,-8.699322926378857801e+01,-8.699322926385184473e+01,-1.241261224290106156e+03
1.439999999999973745e+01,2.946109879951019361e-01,-8.699322925844640508e+01,-8.699322925867635092e+01,-1.242131156582920539e+03
1.440999999999973724e+01,2.946109878762688261e-01,-8.699322929948699823e+01,-8.699322929960582940e+01,-1.243001088876034373e+03
1.441999999999973703e+01,2.946109877896651574e-01,-8.699322929208999255e+01,-8.699322929217659350e+01,-1.243871021169041796e+03
1.442999999999973681e+01,2.946109875750339557e-01,-8.699322932048173129e+01,-8.699322932069635783e+01,-1.244740953462461221e+03
1.443999999999973660e+01,2.946109874482636393e-01,-8.699322932693729626e+01,-8.699322932706407130e+01,-1.245610885755857225e+03
1.444999999999973639e+01,2.946109873265345680e-01,-8.699322935124241951e+01,-8.699322935136414969e+01,-1.246480818049491518e+03
1.445999999999973618e+01,2.946109871586972129e-01,-8.699322939799522203e+01,-8.699322939816306643e+01,-1.247350750343639220e+03
1.446999999999973596e+01,2.946109870846959078e-01,-8.699322942109229473e+01,-8.699322942116629065e+01,-1.248220682637924028e+03
1.447999999999973575e+01,2.946109869353156774e-01,-8.699322942162403649e+01,-8.699322942177342100e+01,-1.249090614932289554e+03
1.448999999999973554e+01,2.946109867553098338e-01,-8.699322946140118518e+01,-8.699322946158119407e+01,-1.249960547227083680e+03
1.449999999999973532e+01,2.946109866354355011e-01,-8.699322945120223949e+01,-8.699322945132210805e+01,-1.250830479521715461e+03
1.450999999999973511e+01,2.946109866975347158e-01,-8.699322957394073796e+01,-8.699322957387863653e+01,-1.251700411817392705e+03
1.451999999999973490e+01,2.946109865116255389e-01,-8.699322953131097336e+01,-8.699322953149687976e+01,-1.252570344112891917e+03
1.452999999999973468e+01,2.946109863515148364e-01,-8.699322953483496690e+01,-8.699322953499508060e+01,-1.253440276408400450e+03
1.453999999999973447e+01,2.946109861912096228e-01,-8.699322952770877748e+01,-8.699322952786907592e+01,-1.254310208703837816e+03
1.454999999999973426e+01,2.946109860225863408e-01,-8.699322958308155762e+01,-8.699322958325018362e+01,-1.255180140999837022e+03
1.455999999999973404e+01,2.946109859693335498e-01,-8.699322962121684100e+01,-8.699322962127008907e+01,-1.256050073296102710e+03
1.456999999999973383e+01,2.946109858414453497e-01,-8.699322961839494894e+01,-8.699322961852283242e+01,-1.256920005592414554e+03
1.457999999999973362e+01,2.946109856753353906e-01,-8.699322967491553982e+01,-8.699322967508165050e+01,-1.257789937889329849e+03
1.458999999999973340e+01,2.946109855320955262e-01,-8.699322962098179346e+01,-8.699322962112503888e+01,-1.258659870185682848e+03
1.459999999999973319e+01,2.946109854380523085e-01,-8.699322970142846145e+01,-8.699322970152250889e+01,-1.259529802482790956e+03
1.460999999999973298e+01,2.946109853492629438e-01,-8.699322976214990888e+01,-8.699322976223869830e+01,-1.260399734780501376e+03
1.461999999999973276e+01,2.946109852418139496e-01,-8.699322974900664462e+01,-8.699322974911409290e+01,-1.261269667078098792e+03
1.462999999999973255e+01,2.946109851245965472e-01,-8.699322977586406580e+01,-8.699322977598127693e+01,-1.262139599375974740e+03
1.463999999999973234e+01,2.946109849543572246e-01,-8.699322979654129995e+01,-8.699322979671154599e+01,-1.263009531674110349e+03
1.464999999999973213e+01,2.946109848712936130e-01,-8.699322980287713847e+01,-8.699322980296020091e+01,-1.263879463972222084e+03
1.465999999999973191e+01,2.946109848305599743e-01,-8.699322983358116801e+01,-8.699322983362189632e+01,-1.264749396270598709e+03
1.466999999999973170e+01,2.946109846625388218e-01,-8.699322987256567785e+01,-8.699322987273369279e+01,-1.265619328569492382e+03
1.467999999999973149e+01,2.946109845968384322e-01,-8.699322986947048264e+01,-8.699322986953617942e+01,-1.266489260868252813e+03
1.468999999999973127e+01,2.946109846186493741e-01,-8.699322994386524499e+01,-8.699322994384343133e+01,-1.267359193167669673e+03
1.469999999999973106e+01,2.946109844003455547e-01,-8.699322992988636827e+01,-8.699322993010467542e+01,-1.268229125467186805e+03
1.470999999999973085e+01,2.946109843367905046e-01,-8.699322992236812979e+01,-8.699322992243168073e+01,-1.269099057766474061e+03
1.471999999999973063e+01,2.946109841959876352e-01,-8.699322989850867316e+01,-8.699322989864947431e+01,-1.269968990065599883e+03
1.472999999999973042e+01,2.946109840058296903e-01,-8.699322995279089810e+01,-8.699322995298105354e+01,-1.270838922365317785e+03
1.473999999999973021e+01,2.946109839619994730e-01,-8.699322996619491732e+01,-8.699322996623874360e+01,-1.271708854665023637e+03
1.474999999999972999e+01,2.946109839017513887e-01,-8.699322996993571167e+01,-8.699322996999596569e+01,-1.272578786964783149e+03
1.475999999999972978e+01,2.946109836794689740e-01,-8.699322994853015700e+01,-8.699322994875244319e+01,-1.273448719264490819e+03
1.476999999999972957e+01,2.946109836251442071e-01,-8.699323001152383483e+01,-8.699323001157816293e+01,-1.274318651564660513e+03
1.477999999999972935e+01,2.946109834987193365e-01,-8.699322999135833356e+01,-8.699322999148475333e+01,-1.275188583864700604e+03
1.478999999999972914e+01,2.946109833334077943e-01,-8.699323002116211967e+01,-8.699323002132743454e+01,-1.276058516165077435e+03
1.479999999999972893e+01,2.946109833562819968e-01,-8.699323005884507154e+01,-8.699323005882219206e+01,-1.276928448465642987e+03
1.480999999999972871e+01,2.946109832375836124e-01,-8.699323003398968979e+01,-8.699323003410839306e+01,-1.277798380766101673e+03
1.481999999999972850e+01,2.946109830630846416e-01,-8.699323006074841658e+01,-8.699323006092291166e+01,-1.278668313066883456e+03
1.482999999999972829e+01,2.946109830148689879e-01,-8.699323006974738348e+01,-8.699323006979560091e+01,-1.279538245367629315e+03
1.483999999999972808e+01,2.946109829123738644e-01,-8.699323007858507140e+01,-8.699323007868756008e+01,-1.280408177668517510e+03
1.484999999999972786e+01,2.946109828235776162e-01,-8.699323013667127213e+01,-8.699323013676006155e+01,-1.281278109969973229e+03
1.485999999999972765e+01,2.946109827505754564e-01,-8.699323014342436977e+01,-8.699323014349737093e+01,-1.282148042271480563e+03
1.486999999999972744e+01,2.946109828188204216e-01,-8.699323022543914874e+01,-8.699323022537090822e+01,-1.283017974573666834e+03
1.487999999999972722e+01,2.946109826067118687e-01,-8.699323017775724054e+01,-8.699323017796935176e+01,-1.283887906875656654e+03
1.488999999999972701e+01,2.946109825092700918e-01,-8.699323018417850051e+01,-8.699323018427594434e+01,-1.284757839177595770e+03
1.489999999999972680e+01,2.946109825152294914e-01,-8.699323022750792234e+01,-8.699323022750196799e+01,-1.285627771479865032e+03
1.490999999999972658e+01,2.946109823287214602e-01,-8.699323023387552212e+01,-8.699323023406202537e+01,-1.286497703782390317e+03
1.491999999999972637e+01,2.946109822348379481e-01,-8.699323021991912697e+01,-8.699323022001300387e+01,-1.287367636084683454e+03
1.492999999999972616e+01,2.946109821583107191e-01,-8.699323024735622312e+01,-8.699323024743274857e+01,-1.288237568387233750e+03
1.493999999999972594e+01,2.946109820690023251e-01,-8.699323029426035703e+01,-8.699323029434967225e+01,-1.289107500690265624e+03
1.494999999999972573e+01,2.946109819600251645e-01,-8.699323029009720187e+01,-8.699323029020618492e+01,-1.289977432993275443e+03
1.495999999999972552e+01,2.946109819160454557e-01,-8.699323029894914328e+01,-8.699323029899312587e+01,-1.290847365296308908e+03
1.496999999999972530e+01,2.946109817535577657e-01,-8.699323031252863814e+01,-8.699323031269112505e+01,-1.291717297599596805e+03
1.497999999999972509e+01,2.946109817070842740e-01,-8.699323034857420112e+01,-8.699323034862067061e+01,-1.292587229903128900e+03
1.498999999999972488e+01,2.946109817207514525e-01,-8.699323035081104649e+01,-8.699323035079737565e+01,-1.293457162206623480e+03
1.499999999999972466e+01,2.946109815264628118e-01,-8.699323036018323307e+01,-8.699323036037752388e+01,-1.294327094510419784e+03
1.500999999999972445e+01,2.946109814709424457e-01,-8.699323036737916937e+01,-8.699323036743469117e+01,-1.295197026814149012e+03
1.501999999999972424e+01,2.946109814316099085e-01,-8.699323038041174527e+01,-8.699323038045108092e+01,-1.296066959117992383e+03
1.502999999999972403e+01,2.946109812653738280e-01,-8.699323041259935962e+01,-8.699323041276559820e+01,-1.296936891422284589e+03
1.503999999999972381e+01,2.946109814249820991e-01,-8.699323050541282498e+01,-8.699323050525322287e+01,-1.297806823727179108e+03
1.504999999999972360e+01,2.946109812877618084e-01,-8.699323041322242034e+01,-8.699323041335964035e+01,-1.298676756031448349e+03
1.505999999999972339e+01,2.946109811439217019e-01,-8.699323045757617479e+01,-8.699323045772001706e+01,-1.299546688336168017e+03
1.506999999999972317e+01,2.946109810886928804e-01,-8.699323046607666754e+01,-8.699323046613189092e+01,-1.300416620640884048e+03
1.507999999999972296e+01,2.946109810023603282e-01,-8.699323046388472847e+01,-8.699323046397105941e+01,-1.301286552945609401e+03
1.508999999999972275e+01,2.946109809449480865e-01,-8.699323053247212556e+01,-8.699323053252953741e+01,-1.302156485250991409e+03
1.509999999999972253e+01,2.946109808235624072e-01,-8.699323047141731990e+01,-8.699323047153870903e+01,-1.303026417555827038e+03
1.510999999999972232e+01,2.946109807517168777e-01,-8.699323048672773950e+01,-8.699323048679958958e+01,-1.303896349860766122e+03
1.511999999999972211e+01,2.946109806392549491e-01,-8.699323052340240281e+01,-8.699323052351486751e+01,-1.304766282166112660e+03
1.512999999999972189e+01,2.946109806302072420e-01,-8.699323055685469797e+01,-8.699323055686375028e+01,-1.305636214471689982e+03
1.513999999999972168e+01,2.946109805756923494e-01,-8.699323057243655910e+01,-8.699323057249107194e+01,-1.306506146777468985e+03
1.514999999999972147e+01,2.946109804703116453e-01,-8.699323058263335895e+01,-8.699323058273874665e+01,-1.307376079083400782e+03
1.515999999999972125e+01,2.946109803970600738e-01,-8.699323057790701341e+01,-8.699323057798027037e+01,-1.308246011389252999e+03
1.516999999999972104e+01,2.946109803274802874e-01,-8.699323058186290325e+01,-8.699323058193247959e+01,-1.309115943695141141e+03
1.517999999999972083e+01,2.946109802800758737e-01,-8.699323063367961595e+01,-8.699323063372702336e+01,-1.309985876001525185e+03
1.518999999999972061e+01,2.946109802165251534e-01,-8.699323063153009628e+01,-8.699323063159364722e+01,-1.310855808307904226e+03
1.519999999999972040e+01,2.946109801389649729e-01,-8.699323061285508629e+01,-8.699323061293264914e+01,-1.311725740614110236e+03
1.520999999999972019e+01,2.946109802097398034e-01,-8.699323076649547204e+01,-8.699323076642470198e+01,-1.312595672921704590e+03
1.521999999999971998e+01,2.946109801431479047e-01,-8.699323068821941263e+01,-8.699323068828600469e+01,-1.313465605228653203e+03
1.522999999999971976e+01,2.946109800641740772e-01,-8.699323069388476881e+01,-8.699323069396373853e+01,-1.314335537535671165e+03
1.523999999999971955e+01,2.946109799351655512e-01,-8.699323072681087865e+01,-8.699323072693988479e+01,-1.315205469843068158e+03
1.524999999999971934e+01,2.946109798696401327e-01,-8.699323071638259819e+01,-8.699323071644812444e+01,-1.316075402150297577e+03
1.525999999999971912e+01,2.946109798107010569e-01,-8.699323074830934388e+01,-8.699323074836827629e+01,-1.316945334457839863e+03
1.526999999999971891e+01,2.946109797293266497e-01,-8.699323077811672533e+01,-8.699323077819809669e+01,-1.317815266765702518e+03
1.527999999999971870e+01,2.946109796528753044e-01,-8.699323075899508240e+01,-8.699323075907153680e+01,-1.318685199073368949e+03
1.528999999999971848e+01,2.946109795984658275e-01,-8.699323076615660000e+01,-8.699323076621101336e+01,-1.319555131381084948e+03
1.529999999999971827e+01,2.946109794948685856e-01,-8.699323080408917974e+01,-8.699323080419277687e+01,-1.320425063689229546e+03
1.530999999999971806e+01,2.946109795337789605e-01,-8.699323082326228018e+01,-8.699323082322337086e+01,-1.321294995997423257e+03
1.531999999999971784e+01,2.946109794562982720e-01,-8.699323080212013792e+01,-8.699323080219761550e+01,-1.322164928305521698e+03
1.532999999999971763e+01,2.946109793352175710e-01,-8.699323083587195526e+01,-8.699323083599303175e+01,-1.323034860614001673e+03
1.533999999999971742e+01,2.946109792808104810e-01,-8.699323082147613206e+01,-8.699323082153054543e+01,-1.323904792922270872e+03
1.534999999999971720e+01,2.946109792424431717e-01,-8.699323084251406613e+01,-8.699323084255243543e+01,-1.324774725230734475e+03
1.535999999999971699e+01,2.946109791841013403e-01,-8.699323087679236721e+01,-8.699323087685070277e+01,-1.325644657539560512e+03
1.536999999999971678e+01,2.946109791600116656e-01,-8.699323087567243817e+01,-8.699323087569652557e+01,-1.326514589848341302e+03
1.537999999999971656e+01,2.946109791049721371e-01,-8.699323086542342764e+01,-8.699323086547846628e+01,-1.327384522157050469e+03
1.538999999999971635e+01,2.946109791429630809e-01,-8.699323096369339225e+01,-8.699323096365540664e+01,-1.328254454466649349e+03
1.539999999999971614e+01,2.946109790805546136e-01,-8.699323092334995522e+01,-8.699323092341236929e+01,-1.329124386775945368e+03
1.540999999999971593e+01,2.946109790592572608e-01,-8.699323092806717739e+01,-8.699323092808847946e+01,-1.329994319085247298e+03
1.541999999999971571e+01,2.946109788884997416e-01,-8.699323095198232636e+01,-8.699323095215308399e+01,-1.330864251394937810e+03
1.542999999999971550e+01,2.946109788613798242e-01,-8.699323094966017322e+01,-8.699323094968728753e+01,-1.331734183704461657e+03
1.543999999999971529e+01,2.946109787984254047e-01,-8.699323093471969059e+01,-8.699323093478264468e+01,-1.332604116013871817e+03
1.544999999999971507e+01,2.946109787337070074e-01,-8.699323099230110756e+01,-8.699323099236582379e+01,-1.333474048323859506e+03
1.545999999999971486e+01,2.946109786973661882e-01,-8.699323096066137850e+01,-8.699323096069771566e+01,-1.334343980633502497e+03
1.546999999999971465e+01,2.946109786570484945e-01,-8.699323098369048068e+01,-8.699323098373079688e+01,-1.335213912943379682e+03
1.547999999999971443e+01,2.946109785428198125e-01,-8.699323099924893654e+01,-8.699323099936316339e+01,-1.336083845253486516e+03
1.548999999999971422e+01,2.946109785354424915e-01,-8.699323102192943225e+01,-8.699323102193680768e+01,-1.336953777563713174e+03
1.549999999999971401e+01,2.946109785370848444e-01,-8.699323102068488822e+01,-8.699323102068323976e+01,-1.337823709873918460e+03
1.550999999999971379e+01,2.946109783917991165e-01,-8.699323102784897799e+01,-8.699323102799426977e+01,-1.338693642184342252e+03
1.551999999999971358e+01,2.946109783807815408e-01,-8.699323103639318333e+01,-8.699323103640419674e+01,-1.339563574494717159e+03
1.552999999999971337e+01,2.946109783408786265e-01,-8.699323105906793785e+01,-8.699323105910784193e+01,-1.340433506805347861e+03
1.553999999999971315e+01,2.946109782495427987e-01,-8.699323107491063922e+01,-8.699323107500197239e+01,-1.341303439116188429e+03
1.554999999999971294e+01,2.946109784252921027e-01,-8.699323114135343360e+01,-8.699323114117768796e+01,-1.342173371427426218e+03
1.555999999999971273e+01,2.946109783131219961e-01,-8.699323106638341585e+01,-8.699323106649558213e+01,-1.343043303738202212e+03
1.556999999999971251e+01,2.946109781780878456e-01,-8.699323109880735672e+01,-8.699323109894238826e+01,-1.343913236049325405e+03
1.557999999999971230e+01,2.946109781698235119e-01,-8.699323113013674913e+01,-8.699323113014501985e+01,-1.344783168360635045e+03
1.558999999999971209e+01,2.946109781702564989e-01,-8.699323111995023794e+01,-8.699323111994981161e+01,-1.345653100671834181e+03
1.559999999999971187e+01,2.946109780268677536e-01,-8.699323115038735921e+01,-8.699323115053074673e+01,-1.346523032983481471e+03
1.560999999999971166e+01,2.946109780119107180e-01,-8.699323115463135991e+01,-8.699323115464632394e+01,-1.347392965295042814e+03
1.561999999999971145e+01,2.946109779756550529e-01,-8.699323114572460725e+01,-8.699323114576085914e+01,-1.348262897606536171e+03
1.562999999999971124e+01,2.946109778273696134e-01,-8.699323117279207906e+01,-8.699323117294036933e+01,-1.349132829918412426e+03
1.563999999999971102e+01,2.946109779113336713e-01,-8.699323120615331106e+01,-8.699323120606935333e+01,-1.350002762230390090e+03
1.564999999999971081e+01,2.946109778601215812e-01,-8.699323119331529597e+01,-8.699323119336651189e+01,-1.350872694542374347e+03
1.565999999999971060e+01,2.946109777376040850e-01,-8.699323119292201056e+01,-8.699323119304452234e+01,-1.351742626854426135e+03
1.566999999999971038e+01,2.946109777472986080e-01,-8.699323122741374448e+01,-8.699323122740405267e+01,-1.352612559166690744e+03
1.567999999999971017e+01,2.946109777292983956e-01,-8.699323122337720804e+01,-8.699323122339521319e+01,-1.353482491478942393e+03
1.568999999999970996e+01,2.946109776383594725e-01,-8.699323127383701149e+01,-8.699323127392794675e+01,-1.354352423791771798e+03
1.569999999999970974e+01,2.946109776363132204e-01,-8.699323127379919640e+01,-8.699323127380124276e+01,-1.355222356104511846e+03
1.570999999999970953e+01,2.946109776295833815e-01,-8.699323127826478697e+01,-8.699323127827152291e+01,-1.356092288417301006e+03
1.571999999999970932e+01,2.946109775015020027e-01,-8.699323127005411038e+01,-8.699323127018219282e+01,-1.356962220730129729e+03
1.572999999999970910e+01,2.946109775273501041e-01,-8.699323128930059568e+01,-8.699323128927474613e+01,-1.357832153042996879e+03
1.573999999999970889e+01,2.946109774869866138e-01,-8.699323125087978781e+01,-8.699323125092014664e+01,-1.358702085355545933e+03
1.574999999999970868e+01,2.946109775360725713e-01,-8.699323136541501356e+01,-8.699323136536592926e+01,-1.359572017669151137e+03
1.575999999999970846e+01,2.946109774685227167e-01,-8.699323130284845718e+01,-8.699323130291600137e+01,-1.360441949982247252e+03
1.576999999999970825e+01,2.946109774663204228e-01,-8.699323133512314143e+01,-8.699323133512534412e+01,-1.361311882295600526e+03
1.577999999999970804e+01,2.946109773594925985e-01,-8.699323131433551737e+01,-8.699323131444234036e+01,-1.362181814608850800e+03
1.578999999999970782e+01,2.946109772978861563e-01,-8.699323131471548720e+01,-8.699323131477709126e+01,-1.363051746922059465e+03
1.579999999999970761e+01,2.946109772880608491e-01,-8.699323133562269561e+01,-8.699323133563251531e+01,-1.363921679235425472e+03
1.580999999999970740e+01,2.946109771671284183e-01,-8.699323135240882721e+01,-8.699323135252976158e+01,-1.364791611549070467e+03
1.581999999999970719e+01,2.946109772100923285e-01,-8.699323136049795835e+01,-8.699323136045499893e+01,-1.365661543862632470e+03
1.582999999999970697e+01,2.946109772003778771e-01,-8.699323136596676420e+01,-8.699323136597648443e+01,-1.366531476176302021e+03
1.583999999999970676e+01,2.946109770731366595e-01,-8.699323135608669588e+01,-8.699323135621393988e+01,-1.367401408489990217e+03
1.584999999999970655e+01,2.946109770418111062e-01,-8.699323136345044816e+01,-8.699323136348176888e+01,-1.368271340803655903e+03
1.585999999999970633e+01,2.946109770369448877e-01,-8.699323136569155679e+01,-8.699323136569641690e+01,-1.369141273117317724e+03
1.586999999999970612e+01,2.946109770003639272e-01,-8.699323141742937082e+01,-8.699323141746594956e+01,-1.370011205431528651e+03
1.587999999999970591e+01,2.946109769678536550e-01,-8.699323138532615474e+01,-8.699323138535866917e+01,-1.370881137745414435e+03
1.588999999999970569e+01,2.946109769693793790e-01,-8.699323141381375990e+01,-8.699323141381223934e+01,-1.371751070059551012e+03
1.589999999999970548e+01,2.946109768312415444e-01,-8.699323140113450847e+01,-8.699323140127265219e+01,-1.372621002373700321e+03
1.590999999999970527e+01,2.946109768226693459e-01,-8.699323141630868861e+01,-8.699323141631725775e+01,-1.373490934687872141e+03
1.591999999999970505e+01,2.946109769220386920e-01,-8.699323143983032480e+01,-8.699323143973096251e+01,-1.374360867002171062e+03
1.592999999999970484e+01,2.946109769202709949e-01,-8.699323151052425374e+01,-8.699323151052601588e+01,-1.375230799317278070e+03
1.593999999999970463e+01,2.946109768710439281e-01,-8.699323145055691953e+01,-8.699323145060614593e+01,-1.376100731631832787e+03
1.594999999999970441e+01,2.946109768260951611e-01,-8.699323146027253983e+01,-8.699323146031748877e+01,-1.376970663946480499e+03
1.595999999999970420e+01,2.946109767391373868e-01,-8.699323147949847623e+01,-8.699323147958543245e+01,-1.377840596261362407e+03
1.596999999999970399e+01,2.946109767130866142e-01,-8.699323147838406101e+01,-8.699323147841010950e+01,-1.378710528576172464e+03
1.597999999999970377e+01,2.946109766978568523e-01,-8.699323147839778869e+01,-8.699323147841302273e+01,-1.379580460890971608e+03
1.598999999999970356e+01,2.946109766082570247e-01,-8.699323149771088026e+01,-8.699323149780047970e+01,-1.380450393206038370e+03
1.599999999999970335e+01,2.946109765904431077e-01,-8.699323148900582225e+01,-8.699323148902364267e+01,-1.381320325520946199e+03
1.600999999999970314e+01,2.946109766330755053e-01,-8.699323151733528903e+01,-8.699323151729265646e+01,-1.382190257836077080e+03
1.601999999999970470e+01,2.946109765039071626e-01,-8.699323149950514278e+01,-8.699323149963430524e+01,-1.383060190151201368e+03
1.602999999999970626e+01,2.946109764806456033e-01,-8.699323151442980873e+01,-8.699323151445307190e+01,-1.383930122466368857e+03
1.603999999999970782e+01,2.946109765042360662e-01,-8.699323152087377764e+01,-8.699323152085018762e+01,-1.384800054781554081e+03
1.604999999999970939e+01,2.946109764405329123e-01,-8.699323154624109122e+01,-8.699323154630479848e+01,-1.385669987097080138e+03
1.605999999999971095e+01,2.946109764448183732e-01,-8.699323154201783836e+01,-8.699323154201354669e+01,-1.386539919412495919e+03
1.606999999999971251e+01,2.946109764129458686e-01,-8.699323152910547208e+01,-8.699323152913734702e+01,-1.387409851727818705e+03
1.607999999999971408e+01,2.946109762970688384e-01,-8.699323155287034126e+01,-8.699323155298621657e+01,-1.388279784043463451e+03
1.608999999999971564e+01,2.946109763137136350e-01,-8.699323155333645730e+01,-8.699323155331981638e+01,-1.389149716358980186e+03
1.609999999999971720e+01,2.946109763811324833e-01,-8.699323157815960883e+01,-8.699323157809219254e+01,-1.390019648674694281e+03
1.610999999999971877e+01,2.946109763950476856e-01,-8.699323162836854806e+01,-8.699323162835463563e+01,-1.390889580990964078e+03
1.611999999999972033e+01,2.946109763342588117e-01,-8.699323157360143455e+01,-8.699323157366222858e+01,-1.391759513306760709e+03
1.612999999999972189e+01,2.946109763297550810e-01,-8.699323158943312251e+01,-8.699323158943762735e+01,-1.392629445622659659e+03
1.613999999999972346e+01,2.946109762498536067e-01,-8.699323160483955064e+01,-8.699323160491945828e+01,-1.393499377938787802e+03
1.614999999999972502e+01,2.946109762150305733e-01,-8.699323158492090613e+01,-8.699323158495572272e+01,-1.394369310254671973e+03
1.615999999999972658e+01,2.946109762328262272e-01,-8.699323160931228927e+01,-8.699323160929449728e+01,-1.395239242570747138e+03
1.616999999999972815e+01,2.946109761052587150e-01,-8.699323161241073876e+01,-8.699323161253830961e+01,-1.396109174886998744e+03
1.617999999999972971e+01,2.946109760905294972e-01,-8.699323158511541010e+01,-8.699323158513013254e+01,-1.396979107202864725e+03
1.618999999999973127e+01,2.946109761608417532e-01,-8.699323164147121190e+01,-8.699323164140089659e+01,-1.397849039519209100e+03
1.619999999999973284e+01,2.946109760449943105e-01,-8.699323162021784128e+01,-8.699323162033368817e+01,-1.398718971835527100e+03
1.620999999999973440e+01,2.946109760373895603e-01,-8.699323164603892167e+01,-8.699323164604652447e+01,-1.399588904151995166e+03
1.621999999999973596e+01,2.946109760437445324e-01,-8.699323162105312690e+01,-8.699323162104677465e+01,-1.400458836468199252e+03
1.622999999999973753e+01,2.946109759920044202e-01,-8.699323165565556337e+01,-8.699323165570730509e+01,-1.401328768784807380e+03
1.623999999999973909e+01,2.946109759660628380e-01,-8.699323164493192451e+01,-8.699323164495785932e+01,-1.402198701101282950e+03
1.624999999999974065e+01,2.946109759765315195e-01,-8.699323165382348577e+01,-8.699323165381301237e+01,-1.403068633417810588e+03
1.625999999999974222e+01,2.946109758802509249e-01,-8.699323166453747547e+01,-8.699323166463375401e+01,-1.403938565734552412e+03
1.626999999999974378e+01,2.946109758867985762e-01,-8.699323166049802580e+01,-8.699323166049147460e+01,-1.404808498051150764e+03
1.627999999999974534e+01,2.946109759662020600e-01,-8.699323169593881744e+01,-8.699323169585940718e+01,-1.405678430368030831e+03
1.628999999999974690e+01,2.946109759750691337e-01,-8.699323173137634058e+01,-8.699323173136747300e+01,-1.406548362685335633e+03
1.629999999999974847e+01,2.946109759208209167e-01,-8.699323168924259164e+01,-8.699323168929683447e+01,-1.407418295002282093e+03
1.630999999999975003e+01,2.946109759075999368e-01,-8.699323168693015873e+01,-8.699323168694337483e+01,-1.408288227319164889e+03
1.631999999999975159e+01,2.946109758454949490e-01,-8.699323172102083390e+01,-8.699323172108293534e+01,-1.409158159636437176e+03
1.632999999999975316e+01,2.946109758031891790e-01,-8.699323170721916654e+01,-8.699323170726147225e+01,-1.410028091953551666e+03
1.633999999999975472e+01,2.946109758113683585e-01,-8.699323171542035027e+01,-8.699323171541216482e+01,-1.410898024270697761e+03
1.634999999999975628e+01,2.946109757319601563e-01,-8.699323174742757203e+01,-8.699323174750698229e+01,-1.411767956588251309e+03
1.635999999999975785e+01,2.946109756964217508e-01,-8.699323170284023377e+01,-8.699323170287577511e+01,-1.412637888905315094e+03
1.636999999999975941e+01,2.946109757565911202e-01,-8.699323173396992104e+01,-8.699323173390975228e+01,-1.413507821222594657e+03
1.637999999999976097e+01,2.946109756495643994e-01,-8.699323173081822347e+01,-8.699323173092524542e+01,-1.414377753540009735e+03
1.638999999999976254e+01,2.946109756504631250e-01,-8.699323173420725652e+01,-8.699323173420636124e+01,-1.415247685857351144e+03
1.639999999999976410e+01,2.946109756652656175e-01,-8.699323175682009435e+01,-8.699323175680528664e+01,-1.416117618174904237e+03
1.640999999999976566e+01,2.946109755956018983e-01,-8.699323175133486075e+01,-8.699323175140452236e+01,-1.416987550492487344e+03
1.641999999999976723e+01,2.946109756221695908e-01,-8.699323175939561281e+01,-8.699323175936903851e+01,-1.417857482810054762e+03
1.642999999999976879e+01,2.946109756211401365e-01,-8.699323176590286266e+01,-8.699323176590388584e+01,-1.418727415127714721e+03
1.643999999999977035e+01,2.946109755331716151e-01,-8.699323177986816802e+01,-8.699323177995613321e+01,-1.419597347445601372e+03
1.644999999999977192e+01,2.946109756698754856e-01,-8.699323184405231757e+01,-8.699323184391560915e+01,-1.420467279763905253e+03
1.645999999999977348e+01,2.946109756796118084e-01,-8.699323179320445831e+01,-8.699323179319472388e+01,-1.421337212081827602e+03
1.646999999999977504e+01,2.946109755281048903e-01,-8.699323179548746054e+01,-8.699323179563896247e+01,-1.422207144399934123e+03
1.647999999999977661e+01,2.946109755336803193e-01,-8.699323179898864566e+01,-8.699323179898307501e+01,-1.423077076717918317e+03
1.648999999999977817e+01,2.946109755312953937e-01,-8.699323179505543635e+01,-8.699323179505782377e+01,-1.423947009035871361e+03
1.649999999999977973e+01,2.946109754996720231e-01,-8.699323183438403362e+01,-8.699323183441565277e+01,-1.424816941354246865e+03
1.650999999999978129e+01,2.946109754396425973e-01,-8.699323177553560527e+01,-8.699323177559563192e+01,-1.425686873672062347e+03
1.651999999999978286e+01,2.946109754732543218e-01,-8.699323182995232173e+01,-8.699323182991871306e+01,-1.426556805990328257e+03
1.652999999999978442e+01,2.946109753570874124e-01,-8.699323181924404480e+01,-8.699323181936021854e+01,-1.427426738308636914e+03
1.653999999999978598e+01,2.946109753409550946e-01,-8.699323180097854902e+01,-8.699323180099467834e+01,-1.428296670626662944e+03
1.654999999999978755e+01,2.946109754428087868e-01,-8.699323185071664000e+01,-8.699323185061479080e+01,-1.429166602945068234e+03
1.655999999999978911e+01,2.946109753225160111e-01,-8.699323182319643877e+01,-8.699323182331673365e+01,-1.430036535263420546e+03
1.656999999999979067e+01,2.946109753322692648e-01,-8.699323184291694133e+01,-8.699323184290719269e+01,-1.430906467581839934e+03
1.657999999999979224e+01,2.946109753247188046e-01,-8.699323183581348928e+01,-8.699323183582103525e+01,-1.431776399900205661e+03
1.658999999999979380e+01,2.946109752860086584e-01,-8.699323186787292173e+01,-8.699323186791163209e+01,-1.432646332218923135e+03
1.659999999999979536e+01,2.946109752897289602e-01,-8.699323185489269861e+01,-8.699323185488897536e+01,-1.433516264537468487e+03
1.660999999999979693e+01,2.946109753155730093e-01,-8.699323187549637737e+01,-8.699323187547052783e+01,-1.434386196856197557e+03
1.661999999999979849e+01,2.946109752022090800e-01,-8.699323185086844035e+01,-8.699323185098180033e+01,-1.435256129174819762e+03
1.662999999999980005e+01,2.946109751967699308e-01,-8.699323185129702551e+01,-8.699323185130246827e+01,-1.436126061493338284e+03
1.663999999999980162e+01,2.946109753093826278e-01,-8.699323189291415304e+01,-8.699323189280154622e+01,-1.436995993812154893e+03
1.664999999999980318e+01,2.946109753166184508e-01,-8.699323193183907676e+01,-8.699323193183184344e+01,-1.437865926131466040e+03
1.665999999999980474e+01,2.946109752704222373e-01,-8.699323187624121090e+01,-8.699323187628741039e+01,-1.438735858450274691e+03
1.666999999999980631e+01,2.946109752662472436e-01,-8.699323188465818646e+01,-8.699323188466236445e+01,-1.439605790769125406e+03
1.667999999999980787e+01,2.946109752001443427e-01,-8.699323190942423878e+01,-8.699323190949034768e+01,-1.440475723088285804e+03
1.668999999999980943e+01,2.946109751767714280e-01,-8.699323187929205403e+01,-8.699323187931543089e+01,-1.441345655407102186e+03
1.669999999999981100e+01,2.946109751691955436e-01,-8.699323188220449765e+01,-8.699323188221207204e+01,-1.442215587725931755e+03
1.670999999999981256e+01,2.946109750984123865e-01,-8.699323190579050902e+01,-8.699323190586129328e+01,-1.443085520045060321e+03
1.671999999999981412e+01,2.946109751005250854e-01,-8.699323190113224769e+01,-8.699323190113013027e+01,-1.443955452364069515e+03
1.672999999999981569e+01,2.946109751671338595e-01,-8.699323193268143939e+01,-8.699323193261483311e+01,-1.444825384683329730e+03
1.673999999999981725e+01,2.946109750439643848e-01,-8.699323190780711457e+01,-8.699323190793028004e+01,-1.445695317002531056e+03
1.674999999999981881e+01,2.946109750465919497e-01,-8.699323191540354117e+01,-8.699323191540091216e+01,-1.446565249321682359e+03
1.675999999999982037e+01,2.946109750586654585e-01,-8.699323191782515607e+01,-8.699323191781307685e+01,-1.447435181640848668e+03
1.676999999999982194e+01,2.946109750400660032e-01,-8.699323194653274527e+01,-8.699323194655134728e+01,-1.448305113960332619e+03
1.677999999999982350e+01,2.946109750359199864e-01,-8.699323192936559224e+01,-8.699323192936974181e+01,-1.449175046279630351e+03
1.678999999999982506e+01,2.946109750540235050e-01,-8.699323191278395484e+01,-8.699323191276585021e+01,-1.450044978598740272e+03
1.679999999999982663e+01,2.946109749477903161e-01,-8.699323193528455533e+01,-8.699323193539078147e+01,-1.450914910918199212e+03
1.680999999999982819e+01,2.946109749509446818e-01,-8.699323192362352586e+01,-8.699323192362037105e+01,-1.451784843237432369e+03
1.681999999999982975e+01,2.946109750354813928e-01,-8.699323194677806725e+01,-8.699323194669352688e+01,-1.452654775556815594e+03
1.682999999999983132e+01,2.946109750645256598e-01,-8.699323200217563112e+01,-8.699323200214658414e+01,-1.453524707876808407e+03
1.683999999999983288e+01,2.946109750186248766e-01,-8.699323195025085909e+01,-8.699323195029676015e+01,-1.454394640196356704e+03
1.684999999999983444e+01,2.946109750218776635e-01,-8.699323195141620602e+01,-8.699323195141295173e+01,-1.455264572515867712e+03
1.685999999999983601e+01,2.946109749767064634e-01,-8.699323196957801940e+01,-8.699323196962319571e+01,-1.456134504835608823e+03
1.686999999999983757e+01,2.946109749446588211e-01,-8.699323196578377804e+01,-8.699323196581582351e+01,-1.457004437155298774e+03
1.687999999999983913e+01,2.946109749519516541e-01,-8.699323195801856912e+01,-8.699323195801127895e+01,-1.457874369474871628e+03
1.688999999999984070e+01,2.946109748501746783e-01,-8.699323195903717476e+01,-8.699323195913895290e+01,-1.458744301794563626e+03
1.689999999999984226e+01,2.946109748667257722e-01,-8.699323195768519668e+01,-8.699323195766864103e+01,-1.459614234114123974e+03
1.690999999999984382e+01,2.946109749387742505e-01,-8.699323199423349706e+01,-8.699323199416144803e+01,-1.460484166433994460e+03
1.691999999999984539e+01,2.946109748136253037e-01,-8.699323195761407135e+01,-8.699323195773922635e+01,-1.461354098753695553e+03
1.692999999999984695e+01,2.946109748379369675e-01,-8.699323197116605400e+01,-8.699323197114173922e+01,-1.462224031073382776e+03
1.693999999999984851e+01,2.946109748568793707e-01,-8.699323198926073530e+01,-8.699323198924179223e+01,-1.463093963393256445e+03
1.694999999999985008e+01,2.946109748287515928e-01,-8.699323199475142587e+01,-8.699323199477954915e+01,-1.463963895713231977e+03
1.695999999999985164e+01,2.946109748056593980e-01,-8.699323199218621028e+01,-8.699323199220930292e+01,-1.464833828033177042e+03
1.696999999999985320e+01,2.946109748198126876e-01,-8.699323198055900264e+01,-8.699323198054484862e+01,-1.465703760352968629e+03
1.697999999999985477e+01,2.946109747261568268e-01,-8.699323199514660132e+01,-8.699323199524025085e+01,-1.466573692673013738e+03
1.698999999999985633e+01,2.946109747361830289e-01,-8.699323198360468723e+01,-8.699323198359465437e+01,-1.467443624992839887e+03
1.699999999999985789e+01,2.946109748464832978e-01,-8.699323203484375711e+01,-8.699323203473345245e+01,-1.468313557313077808e+03
1.700999999999985945e+01,2.946109748701505882e-01,-8.699323206314555534e+01,-8.699323206312189427e+01,-1.469183489633685667e+03
1.701999999999986102e+01,2.946109748407669815e-01,-8.699323200760437658e+01,-8.699323200763376462e+01,-1.470053421953791258e+03
1.702999999999986258e+01,2.946109748260748451e-01,-8.699323202287874324e+01,-8.699323202289343726e+01,-1.470923354274034637e+03
1.703999999999986414e+01,2.946109747657174593e-01,-8.699323203019689288e+01,-8.699323203025724638e+01,-1.471793286594397159e+03
1.704999999999986571e+01,2.946109747583556815e-01,-8.699323201965344765e+01,-8.699323201966080887e+01,-1.472663218914600975e+03
1.705999999999986727e+01,2.946109747752480024e-01,-8.699323202737443239e+01,-8.699323202735753569e+01,-1.473533151234857996e+03
1.706999999999986883e+01,2.946109746869529644e-01,-8.699323201092614966e+01,-8.699323201101444170e+01,-1.474403083555055446e+03
1.707999999999987040e+01,2.946109746871223289e-01,-8.699323202312343994e+01,-8.699323202312326941e+01,-1.475273015875286546e+03
1.708999999999987196e+01,2.946109747554006564e-01,-8.699323205088413147e+01,-8.699323205081584831e+01,-1.476142948195727286e+03
1.709999999999987352e+01,2.946109746288074205e-01,-8.699323204053833081e+01,-8.699323204066492110e+01,-1.477012880516259429e+03
1.710999999999987509e+01,2.946109746239357063e-01,-8.699323202140567446e+01,-8.699323202141054878e+01,-1.477882812836478251e+03
1.711999999999987665e+01,2.946109746641470961e-01,-8.699323202834384006e+01,-8.699323202830362334e+01,-1.478752745156721403e+03
1.712999999999987821e+01,2.946109746467321377e-01,-8.699323206913328477e+01,-8.699323206915069306e+01,-1.479622677477430216e+03
1.713999999999987978e+01,2.946109746588507772e-01,-8.699323203714182284e+01,-8.699323203712970098e+01,-1.480492609797789555e+03
1.714999999999988134e+01,2.946109746669163809e-01,-8.699323204899681627e+01,-8.699323204898874451e+01,-1.481362542118271449e+03
1.715999999999988290e+01,2.946109745576663275e-01,-8.699323203594234144e+01,-8.699323203605159449e+01,-1.482232474438740155e+03
1.716999999999988447e+01,2.946109745719455164e-01,-8.699323204787081920e+01,-8.699323204785653729e+01,-1.483102406759204541e+03
1.717999999999988603e+01,2.946109748101023440e-01,-8.699323213890508555e+01,-8.699323213866692583e+01,-1.483972339080355368e+03
1.718999999999988759e+01,2.946109746695242948e-01,-8.699323207667835334e+01,-8.699323207681892711e+01,-1.484842271401262906e+03
1.719999999999988916e+01,2.946109746536786922e-01,-8.699323206414560161e+01,-8.699323206416144671e+01,-1.485712203721920105e+03
1.720999999999989072e+01,2.946109746497432846e-01,-8.699323207693788618e+01,-8.699323207694182258e+01,-1.486582136042693492e+03
1.721999999999989228e+01,2.946109745894777698e-01,-8.699323207256259138e+01,-8.699323207262285962e+01,-1.487452068363479384e+03
1.722999999999989384e+01,2.946109745740423946e-01,-8.699323206937025077e+01,-8.699323206938568376e+01,-1.488322000684188652e+03
1.723999999999989541e+01,2.946109745861498208e-01,-8.699323207641926103e+01,-8.699323207640715339e+01,-1.489191933004940665e+03
1.724999999999989697e+01,2.946109745022388315e-01,-8.699323207646149569e+01,-8.699323207654541079e+01,-1.490061865325789086e+03
1.725999999999989853e+01,2.946109745219183673e-01,-8.699323207723710993e+01,-8.699323207721742790e+01,-1.490931797646542009e+03
1.726999999999990010e+01,2.946109746038368393e-01,-8.699323210142023299e+01,-8.699323210133832163e+01,-1.491801729967474330e+03
1.727999999999990166e+01,2.946109745095636945e-01,-8.699323208003974628e+01,-8.699323208013402109e+01,-1.492671662288368907e+03
1.728999999999990322e+01,2.946109744881558745e-01,-8.699323208788644024e+01,-8.699323208790784179e+01,-1.493541594609269168e+03
1.729999999999990479e+01,2.946109745295591997e-01,-8.699323209732233408e+01,-8.699323209728092365e+01,-1.494411526930201035e+03
1.730999999999990635e+01,2.946109745026714299e-01,-8.699323211028914216e+01,-8.699323211031602909e+01,-1.495281459251330944e+03
1.731999999999990791e+01,2.946109745019218629e-01,-8.699323209932418877e+01,-8.699323209932494194e+01,-1.496151391572324883e+03
1.732999999999990948e+01,2.946109745103629995e-01,-8.699323209379629418e+01,-8.699323209378785293e+01,-1.497021323893254475e+03
1.733999999999991104e+01,2.946109744128629360e-01,-8.699323209591138095e+01,-8.699323209600888163e+01,-1.497891256214311170e+03
1.734999999999991260e+01,2.946109746124880302e-01,-8.699323218609301023e+01,-8.699323218589339035e+01,-1.498761188535972451e+03
1.735999999999991417e+01,2.946109746205784474e-01,-8.699323210748579527e+01,-8.699323210747770929e+01,-1.499631120857039150e+03
1.736999999999991573e+01,2.946109745025014548e-01,-8.699323212020399865e+01,-8.699323212032207664e+01,-1.500501053178359143e+03
1.737999999999991729e+01,2.946109744854689683e-01,-8.699323211603349648e+01,-8.699323211605053530e+01,-1.501370985499536573e+03
1.738999999999991886e+01,2.946109745004111824e-01,-8.699323212352454959e+01,-8.699323212350961398e+01,-1.502240917820756977e+03
1.739999999999992042e+01,2.946109744418886622e-01,-8.699323212804468142e+01,-8.699323212810320172e+01,-1.503110850142095842e+03
1.740999999999992198e+01,2.946109744456517077e-01,-8.699323212450563858e+01,-8.699323212450187270e+01,-1.503980782463336936e+03
1.741999999999992355e+01,2.946109744973892663e-01,-8.699323213483019401e+01,-8.699323213477845229e+01,-1.504850714784633738e+03
1.742999999999992511e+01,2.946109743929110070e-01,-8.699323214635367663e+01,-8.699323214645815483e+01,-1.505720647106201568e+03
1.743999999999992667e+01,2.946109743916202062e-01,-8.699323212444140552e+01,-8.699323212444269871e+01,-1.506590579427447437e+03
1.744999999999992824e+01,2.946109744749875192e-01,-8.699323214874247867e+01,-8.699323214865911780e+01,-1.507460511748851332e+03
1.745999999999992980e+01,2.946109743657599478e-01,-8.699323213293887136e+01,-8.699323213304809599e+01,-1.508330444070290014e+03
1.746999999999993136e+01,2.946109743778333456e-01,-8.699323215614197125e+01,-8.699323215612989202e+01,-1.509200376391839427e+03
1.747999999999993292e+01,2.946109744119742024e-01,-8.699323213812907341e+01,-8.699323213809493893e+01,-1.510070308713186478e+03
1.748999999999993449e+01,2.946109744077989312e-01,-8.699323217664624508e+01,-8.699323217665042307e+01,-1.510940241034957353e+03
1.749999999999993605e+01,2.946109743738999365e-01,-8.699323213862531645e+01,-8.699323213865920934e+01,-1.511810173356377391e+03
1.750999999999993761e+01,2.946109745489021714e-01,-8.699323221433817821e+01,-8.699323221416317153e+01,-1.512680105678345626e+03
1.751999999999993918e+01,2.946109744198716629e-01,-8.699323215942337129e+01,-8.699323215955240585e+01,-1.513550038000068980e+03
1.752999999999994074e+01,2.946109744199620351e-01,-8.699323215615685001e+01,-8.699323215615676474e+01,-1.514419970321630217e+03
1.753999999999994230e+01,2.946109744688766297e-01,-8.699323216555461613e+01,-8.699323216550570237e+01,-1.515289902643236928e+03
1.754999999999994387e+01,2.946109743459582875e-01,-8.699323213276834110e+01,-8.699323213289126500e+01,-1.516159834964687661e+03
1.755999999999994543e+01,2.946109743567842942e-01,-8.699323216127862679e+01,-8.699323216126779812e+01,-1.517029767286289598e+03
1.756999999999994699e+01,2.946109743520091695e-01,-8.699323214917808400e+01,-8.699323214918285885e+01,-1.517899699607786260e+03
1.757999999999994856e+01,2.946109743214446741e-01,-8.699323217902959016e+01,-8.699323217906015770e+01,-1.518769631929607158e+03
1.758999999999995012e+01,2.946109743265458158e-01,-8.699323217461960667e+01,-8.699323217461450497e+01,-1.519639564251348020e+03
1.759999999999995168e+01,2.946109743659626190e-01,-8.699323217586697865e+01,-8.699323217582755774e+01,-1.520509496573067281e+03
1.760999999999995325e+01,2.946109742838630141e-01,-8.699323219304012866e+01,-8.699323219312222477e+01,-1.521379428895079855e+03
1.761999999999995481e+01,2.946109742731111147e-01,-8.699323215036748991e+01,-8.699323215037824752e+01,-1.522249361216594252e+03
1.762999999999995637e+01,2.946109743799944503e-01,-8.699323219101944460e+01,-8.699323219091256476e+01,-1.523119293538397642e+03
1.763999999999995794e+01,2.946109742657318509e-01,-8.699323217020526045e+01,-8.699323217031952993e+01,-1.523989225860213992e+03
1.764999999999995950e+01,2.946109742767986650e-01,-8.699323217291646415e+01,-8.699323217290539390e+01,-1.524859158181932116e+03
1.765999999999996106e+01,2.946109743174595841e-01,-8.699323218393186607e+01,-8.699323218389120882e+01,-1.525729090503730731e+03
1.766999999999996263e+01,2.946109742734143722e-01,-8.699323220201387130e+01,-8.699323220205791074e+01,-1.526599022825794918e+03
1.767999999999996419e+01,2.946109744252843332e-01,-8.699323224461670634e+01,-8.699323224446483493e+01,-1.527468955148089208e+03
1.768999999999996575e+01,2.946109744029479782e-01,-8.699323219261994211e+01,-8.699323219264228157e+01,-1.528338887470037662e+03
1.769999999999996732e+01,2.946109743142955040e-01,-8.699323219249959038e+01,-8.699323219258823769e+01,-1.529208819792051372e+03
1.770999999999996888e+01,2.946109742952555677e-01,-8.699323218746309294e+01,-8.699323218748213549e+01,-1.530078752113945029e+03
1.771999999999997044e+01,2.946109743465901154e-01,-8.699323221133548145e+01,-8.699323221128415184e+01,-1.530948684436006943e+03
1.772999999999997200e+01,2.946109742350390137e-01,-8.699323219670357332e+01,-8.699323219681512853e+01,-1.531818616758085682e+03
1.773999999999997357e+01,2.946109742410489840e-01,-8.699323218527095491e+01,-8.699323218526494372e+01,-1.532688549079932272e+03
1.774999999999997513e+01,2.946109742680585453e-01,-8.699323220252520628e+01,-8.699323220249819144e+01,-1.533558481401930521e+03
1.775999999999997669e+01,2.946109742450863656e-01,-8.699323221312958765e+01,-8.699323221315256660e+01,-1.534428413724084749e+03
1.776999999999997826e+01,2.946109742593559511e-01,-8.699323219883324043e+01,-8.699323219881897273e+01,-1.535298346046058896e+03
1.777999999999997982e+01,2.946109742808991072e-01,-8.699323220945636592e+01,-8.699323220943482227e+01,-1.536168278368131951e+03
1.778999999999998138e+01,2.946109741652617742e-01,-8.699323218993805540e+01,-8.699323219005368912e+01,-1.537038210690147025e+03
1.779999999999998295e+01,2.946109741881871025e-01,-8.699323220129817003e+01,-8.699323220127524792e+01,-1.537908143012137089e+03
1.780999999999998451e+01,2.946109742839057577e-01,-8.699323222357580221e+01,-8.699323222348007789e+01,-1.538778075334277219e+03
1.781999999999998607e+01,2.946109741798815795e-01,-8.699323220328349748e+01,-8.699323220338752094e+01,-1.539648007656413938e+03
1.782999999999998764e+01,2.946109741885487576e-01,-8.699323221253379756e+01,-8.699323221252512894e+01,-1.540517939978530649e+03
1.783999999999998920e+01,2.946109743661270430e-01,-8.699323227979918727e+01,-8.699323227962160843e+01,-1.541387872301150992e+03
1.784999999999999076e+01,2.946109742973828660e-01,-8.699323224162100132e+01,-8.699323224168973923e+01,-1.542257804623635820e+03
1.785999999999999233e+01,2.946109742647641250e-01,-8.699323220561412029e+01,-8.699323220564673420e+01,-1.543127736945724791e+03
1.786999999999999389e+01,2.946109742896033112e-01,-8.699323223662985072e+01,-8.699323223660501014e+01,-1.543997669268066375e+03
1.787999999999999545e+01,2.946109741943703231e-01,-8.699323222304079195e+01,-8.699323222313601889e+01,-1.544867601590391814e+03
1.788999999999999702e+01,2.946109741712512609e-01,-8.699323221652942095e+01,-8.699323221655254201e+01,-1.545737533912580375e+03
1.789999999999999858e+01,2.946109742622373684e-01,-8.699323223892258738e+01,-8.699323223883159528e+01,-1.546607466234878757e+03
1.791000000000000014e+01,2.946109741652160885e-01,-8.699323222861586657e+01,-8.699323222871288408e+01,-1.547477398557261949e+03
1.792000000000000171e+01,2.946109741704240892e-01,-8.699323221866752931e+01,-8.699323221866232814e+01,-1.548347330879443462e+03
1.793000000000000327e+01,2.946109741825562178e-01,-8.699323222597411132e+01,-8.699323222596197525e+01,-1.549217263201690912e+03
1.794000000000000483e+01,2.946109741614005295e-01,-8.699323224074356631e+01,-8.699323224076472627e+01,-1.550087195524119807e+03
1.795000000000000639e+01,2.946109741620380751e-01,-8.699323221453487065e+01,-8.699323221453423116e+01,-1.550957127846264484e+03
1.796000000000000796e+01,2.946109741699676765e-01,-8.699323221462033473e+01,-8.699323221461240507e+01,-1.551827060168402795e+03
1.797000000000000952e+01,2.946109740957273959e-01,-8.699323222504798991e+01,-8.699323222512222742e+01,-1.552696992490727325e+03
1.798000000000001108e+01,2.946109741535430926e-01,-8.699323223128278926e+01,-8.699323223122497950e+01,-1.553566924812982506e+03
1.799000000000001265e+01,2.946109742120864294e-01,-8.699323225412827298e+01,-8.699323225406972426e+01,-1.554436857135465289e+03
1.800000000000001421e+01,2.946109741151357597e-01,-8.699323224095923024e+01,-8.699323224105617669e+01,-1.555306789457971718e+03
1.801000000000001577e+01,2.946109742627355810e-01,-8.699323228824540877e+01,-8.699323228809781483e+01,-1.556176721780706657e+03
1.802000000000001734e+01,2.946109742574377077e-01,-8.699323224968115653e+01,-8.699323224968645718e+01,-1.557046654103208766e+03
1.803000000000001890e+01,2.946109742072435811e-01,-8.699323225861911624e+01,-8.699323225866930898e+01,-1.557916586425845253e+03
1.804000000000002046e+01,2.946109741863183751e-01,-8.699323223477900058e+01,-8.699323223479991896e+01,-1.558786518748213894e+03
1.805000000000002203e+01,2.946109742314077518e-01,-8.699323224946441258e+01,-8.699323224941932153e+01,-1.559656451070663479e+03
1.806000000000002359e+01,2.946109740996344928e-01,-8.699323223718256770e+01,-8.699323223731434496e+01,-1.560526383393166952e+03
1.807000000000002515e+01,2.946109741158171036e-01,-8.699323225129565174e+01,-8.699323225127946557e+01,-1.561396315715663832e+03
1.808000000000002672e+01,2.946109741981420282e-01,-8.699323226554508892e+01,-8.699323226546276544e+01,-1.562266248038236881e+03
1.809000000000002828e+01,2.946109740827961287e-01,-8.699323224858696335e+01,-8.699323224870231286e+01,-1.563136180360838125e+03
1.810000000000002984e+01,2.946109741080571442e-01,-8.699323226566939127e+01,-8.699323226564412437e+01,-1.564006112683469610e+03
1.811000000000003141e+01,2.946109741377517244e-01,-8.699323225547843208e+01,-8.699323225544873139e+01,-1.564876045005994911e+03
1.812000000000003297e+01,2.946109741262701309e-01,-8.699323226201408943e+01,-8.699323226202557180e+01,-1.565745977328626395e+03
1.813000000000003453e+01,2.946109741046174513e-01,-8.699323224526349918e+01,-8.699323224528515652e+01,-1.566615909651100537e+03
1.814000000000003610e+01,2.946109741172606711e-01,-8.699323223181839637e+01,-8.699323223180574871e+01,-1.567485841973406195e+03
1.815000000000003766e+01,2.946109740541538735e-01,-8.699323226298463396e+01,-8.699323226304774437e+01,-1.568355774296099071e+03
1.816000000000003922e+01,2.946109740840422431e-01,-8.699323225024768647e+01,-8.699323225021780104e+01,-1.569225706618571849e+03
1.817000000000004079e+01,2.946109741710373764e-01,-8.699323228123179774e+01,-8.699323228114479889e+01,-1.570095638941297011e+03
1.818000000000004235e+01,2.946109740636773666e-01,-8.699323224560217227e+01,-8.699323224570953528e+01,-1.570965571263860284e+03
1.819000000000004391e+01,2.946109740836675983e-01,-8.699323224704278346e+01,-8.699323224702278878e+01,-1.571835503586310779e+03
1.820000000000004547e+01,2.946109742583739588e-01,-8.699323233241479159e+01,-8.699323233224008334e+01,-1.572705435909460221e+03
1.821000000000004704e+01,2.946109741699788898e-01,-8.699323228975484312e+01,-8.699323228984323464e+01,-1.573575368232446181e+03
1.822000000000004860e+01,2.946109741552577210e-01,-8.699323226629229566e+01,-8.699323226630701811e+01,-1.574445300555123822e+03
1.823000000000005016e+01,2.946109741645886460e-01,-8.699323226906399498e+01,-8.699323226905465845e+01,-1.575315232877804874e+03
1.824000000000005173e+01,2.946109740705258329e-01,-8.699323227962339899e+01,-8.699323227971746064e+01,-1.576185165200695337e+03
1.825000000000005329e+01,2.946109740689168421e-01,-8.699323224667863030e+01,-8.699323224668023613e+01,-1.577055097523163795e+03
1.826000000000005485e+01,2.946109741691350092e-01,-8.699323229335982433e+01,-8.699323229325960938e+01,-1.577925029845997187e+03
1.827000000000005642e+01,2.946109740722683834e-01,-8.699323228536606223e+01,-8.699323228546292341e+01,-1.578794962168947905e+03
1.828000000000005798e+01,2.946109740767123286e-01,-8.699323227081907817e+01,-8.699323227081463017e+01,-1.579664894491651467e+03
1.829000000000005954e+01,2.946109741053188347e-01,-8.699323227777598788e+01,-8.699323227774738143e+01,-1.580534826814400503e+03
1.830000000000006111e+01,2.946109740577199099e-01,-8.699323229002784785e+01,-8.699323229007544001e+01,-1.581404759137348265e+03
1.831000000000006267e+01,2.946109740603281568e-01,-8.699323227468507014e+01,-8.699323227468245534e+01,-1.582274691460092527e+03
1.832000000000006423e+01,2.946109741182036390e-01,-8.699323228565850741e+01,-8.699323228560062660e+01,-1.583144623782891131e+03
1.833000000000006580e+01,2.946109740392124365e-01,-8.699323229227978516e+01,-8.699323229235878330e+01,-1.584014556105893007e+03
1.834000000000006736e+01,2.946109740496352103e-01,-8.699323227827717631e+01,-8.699323227826675975e+01,-1.584884488428665236e+03
1.835000000000006892e+01,2.946109741335394272e-01,-8.699323230128086948e+01,-8.699323230119696859e+01,-1.585754420751594125e+03
1.836000000000007049e+01,2.946109740170756441e-01,-8.699323228767015337e+01,-8.699323228778661132e+01,-1.586624353074587134e+03
1.837000000000007205e+01,2.946109740266917854e-01,-8.699323228531486052e+01,-8.699323228530523977e+01,-1.587494285397430758e+03
1.838000000000007361e+01,2.946109740690467937e-01,-8.699323227899125754e+01,-8.699323227894890920e+01,-1.588364217720178431e+03
1.839000000000007518e+01,2.946109741971654761e-01,-8.699323238757412469e+01,-8.699323238744599962e+01,-1.589234150043925865e+03
1.840000000000007674e+01,2.946109741659967418e-01,-8.699323229060671281e+01,-8.699323229063787721e+01,-1.590104082366863167e+03
1.841000000000007830e+01,2.946109741466882426e-01,-8.699323229403429991e+01,-8.699323229405361246e+01,-1.590974014689822752e+03
1.842000000000007987e+01,2.946109740475556515e-01,-8.699323229260843959e+01,-8.699323229270757452e+01,-1.591843947012848048e+03
1.843000000000008143e+01,2.946109740479816441e-01,-8.699323229448836514e+01,-8.699323229448793882e+01,-1.592713879335792399e+03
1.844000000000008299e+01,2.946109741446312213e-01,-8.699323231473964313e+01,-8.699323231464299511e+01,-1.593583811658843160e+03
1.845000000000008455e+01,2.946109740391834042e-01,-8.699323229903710342e+01,-8.699323229914254796e+01,-1.594453743981938942e+03
1.846000000000008612e+01,2.946109740442676705e-01,-8.699323229492712528e+01,-8.699323229492203780e+01,-1.595323676304883293e+03
1.847000000000008768e+01,2.946109740815666123e-01,-8.699323229902216781e+01,-8.699323229898486431e+01,-1.596193608627836284e+03
1.848000000000008924e+01,2.946109740118640907e-01,-8.699323230648931826e+01,-8.699323230655902250e+01,-1.597063540950970719e+03
1.849000000000009081e+01,2.946109740077155759e-01,-8.699323227884929111e+01,-8.699323227885344068e+01,-1.597933473273763411e+03
1.850000000000009237e+01,2.946109740716850722e-01,-8.699323231035573656e+01,-8.699323231029177350e+01,-1.598803405596803032e+03
1.851000000000009393e+01,2.946109739722123644e-01,-8.699323228926436968e+01,-8.699323228936384567e+01,-1.599673337919795358e+03
1.852000000000009550e+01,2.946109740071327643e-01,-8.699323230727083001e+01,-8.699323230723591394e+01,-1.600543270242833160e+03
1.853000000000009706e+01,2.946109740973769653e-01,-8.699323232083474977e+01,-8.699323232074451084e+01,-1.601413202565951224e+03
1.854000000000009862e+01,2.946109739960146023e-01,-8.699323229788639367e+01,-8.699323229798775969e+01,-1.602283134889031544e+03
1.855000000000010019e+01,2.946109740133634469e-01,-8.699323230843725696e+01,-8.699323230841990551e+01,-1.603153067212098676e+03
1.856000000000010175e+01,2.946109741856017261e-01,-8.699323236744683641e+01,-8.699323236727460085e+01,-1.604022999535600775e+03
1.857000000000010331e+01,2.946109741259645975e-01,-8.699323233599020000e+01,-8.699323233604984296e+01,-1.604892931859020337e+03
1.858000000000010488e+01,2.946109740995138115e-01,-8.699323232016921281e+01,-8.699323232019565921e+01,-1.605762864182248677e+03
1.859000000000010644e+01,2.946109740865348048e-01,-8.699323231716842031e+01,-8.699323231718139482e+01,-1.606632796505433362e+03
1.860000000000010800e+01,2.946109739913995718e-01,-8.699323230438716337e+01,-8.699323230448230504e+01,-1.607502728828572344e+03
1.861000000000010957e+01,2.946109740105096741e-01,-8.699323230466303869e+01,-8.699323230464392509e+01,-1.608372661151599914e+03
1.862000000000011113e+01,2.946109741037175045e-01,-8.699323232600283973e+01,-8.699323232590963073e+01,-1.609242593474766636e+03
1.863000000000011269e+01,2.946109739975406039e-01,-8.699323231402192391e+01,-8.699323231412810742e+01,-1.610112525798012939e+03
1.864000000000011426e+01,2.946109739969484664e-01,-8.699323230615311786e+01,-8.699323230615371472e+01,-1.610982458121075069e+03
1.865000000000011582e+01,2.946109740242514041e-01,-8.699323230931122453e+01,-8.699323230928392547e+01,-1.611852390444140838e+03
1.866000000000011738e+01,2.946109739885743872e-01,-8.699323232098826963e+01,-8.699323232102395309e+01,-1.612722322767386459e+03
1.867000000000011894e+01,2.946109739988008180e-01,-8.699323231094504649e+01,-8.699323231093481468e+01,-1.613592255090485651e+03
1.868000000000012051e+01,2.946109740574626712e-01,-8.699323231484721930e+01,-8.699323231478855689e+01,-1.614462187413575521e+03
1.869000000000012207e+01,2.946109739589873322e-01,-8.699323231834880232e+01,-8.699323231844728355e+01,-1.615332119736857521e+03
1.870000000000012363e+01,2.946109739695329521e-01,-8.699323230393881090e+01,-8.699323230392826645e+01,-1.616202052059886228e+03
1.871000000000012520e+01,2.946109740293659796e-01,-8.699323232801070560e+01,-8.699323232795087790e+01,-1.617071984383106610e+03
1.872000000000012676e+01,2.946109739666600835e-01,-8.699323232693623709e+01,-8.699323232699894959e+01,-1.617941916706438633e+03
1.873000000000012832e+01,2.946109741287890049e-01,-8.699323238538923420e+01,-8.699323238522710255e+01,-1.618811849030130361e+03
1.874000000000012989e+01,2.946109741153666306e-01,-8.699323231439639414e+01,-8.699323231440982340e+01,-1.619681781353287761e+03
1.875000000000013145e+01,2.946109740870010429e-01,-8.699323234050393694e+01,-8.699323234053230181e+01,-1.620551713676721192e+03
1.876000000000013301e+01,2.946109740298794022e-01,-8.699323229979835048e+01,-8.699323229985547812e+01,-1.621421645999776274e+03
1.877000000000013458e+01,2.946109740552180223e-01,-8.699323230953707764e+01,-8.699323230951173969e+01,-1.622291578322846135e+03
1.878000000000013614e+01,2.946109739502602576e-01,-8.699323231867030870e+01,-8.699323231877527007e+01,-1.623161510646137913e+03
1.879000000000013770e+01,2.946109739770125246e-01,-8.699323231862302919e+01,-8.699323231859627015e+01,-1.624031442969297359e+03
1.880000000000013927e+01,2.946109740722929748e-01,-8.699323235411851840e+01,-8.699323235402323462e+01,-1.624901375292743296e+03
1.881000000000014083e+01,2.946109739588630982e-01,-8.699323231044803606e+01,-8.699323231056146710e+01,-1.625771307615961177e+03
1.882000000000014239e+01,2.946109739963767571e-01,-8.699323231773325915e+01,-8.699323231769574249e+01,-1.626641239939101069e+03
1.883000000000014396e+01,2.946109740062798354e-01,-8.699323233360014740e+01,-8.699323233359024243e+01,-1.627511172262427181e+03
1.884000000000014552e+01,2.946109739686320061e-01,-8.699323233612224726e+01,-8.699323233615989182e+01,-1.628381104585825824e+03
1.885000000000014708e+01,2.946109739878150502e-01,-8.699323233054475679e+01,-8.699323233052557214e+01,-1.629251036909112145e+03
1.886000000000014865e+01,2.946109740212294881e-01,-8.699323233636398811e+01,-8.699323233633057839e+01,-1.630120969232442349e+03
1.887000000000015021e+01,2.946109739319427434e-01,-8.699323234111733427e+01,-8.699323234120662107e+01,-1.630990901555942855e+03
1.888000000000015177e+01,2.946109739386008064e-01,-8.699323230171218313e+01,-8.699323230170551824e+01,-1.631860833878953144e+03
1.889000000000015334e+01,2.946109740522376286e-01,-8.699323234879089739e+01,-8.699323234867726740e+01,-1.632730766202327686e+03
1.890000000000015490e+01,2.946109739494116586e-01,-8.699323232877186740e+01,-8.699323232887469715e+01,-1.633600698525718144e+03
1.891000000000015646e+01,2.946109739697347352e-01,-8.699323233889322182e+01,-8.699323233887290030e+01,-1.634470630849086547e+03
1.892000000000015802e+01,2.946109740092266449e-01,-8.699323233511169917e+01,-8.699323233507220721e+01,-1.635340563172398333e+03
1.893000000000015959e+01,2.946109741101628487e-01,-8.699323241307023125e+01,-8.699323241296929154e+01,-1.636210495496428166e+03
1.894000000000016115e+01,2.946109740754744855e-01,-8.699323233093281260e+01,-8.699323233096750130e+01,-1.637080427819772012e+03
1.895000000000016271e+01,2.946109740492934836e-01,-8.699323232702188591e+01,-8.699323232704806230e+01,-1.637950360143068565e+03
1.896000000000016428e+01,2.946109739813215223e-01,-8.699323235752454764e+01,-8.699323235759251816e+01,-1.638820292466711635e+03
1.897000000000016584e+01,2.946109739799362970e-01,-8.699323232636946557e+01,-8.699323232637084402e+01,-1.639690224789976810e+03
1.898000000000016740e+01,2.946109740515054365e-01,-8.699323233653933585e+01,-8.699323233646776998e+01,-1.640560157113270634e+03
1.899000000000016897e+01,2.946109739560508478e-01,-8.699323233433047164e+01,-8.699323233442592596e+01,-1.641430089436709522e+03
1.900000000000017053e+01,2.946109739439910502e-01,-8.699323230274805496e+01,-8.699323230276011998e+01,-1.642300021759749143e+03
1.901000000000017209e+01,2.946109739747295175e-01,-8.699323232553643948e+01,-8.699323232550570140e+01,-1.643169954082973618e+03
1.902000000000017366e+01,2.946109739770385594e-01,-8.699323235446291847e+01,-8.699323235446061631e+01,-1.644039886406515961e+03
1.903000000000017522e+01,2.946109739862303734e-01,-8.699323233484093976e+01,-8.699323233483174533e+01,-1.644909818729855260e+03
1.904000000000017678e+01,2.946109740015461775e-01,-8.699323233474440542e+01,-8.699323233472908612e+01,-1.645779751053187510e+03
1.905000000000017835e+01,2.946109739105999825e-01,-8.699323233307555370e+01,-8.699323233316650317e+01,-1.646649683376609119e+03
1.906000000000017991e+01,2.946109739336921773e-01,-8.699323234284304363e+01,-8.699323234281995099e+01,-1.647519615700014356e+03
1.907000000000018147e+01,2.946109739935771632e-01,-8.699323233038020931e+01,-8.699323233032032476e+01,-1.648389548023258385e+03
1.908000000000018304e+01,2.946109739263749194e-01,-8.699323234298404373e+01,-8.699323234305124686e+01,-1.649259480346755254e+03
1.909000000000018460e+01,2.946109739500624158e-01,-8.699323233572854974e+01,-8.699323233570486025e+01,-1.650129412670088868e+03
1.910000000000018616e+01,2.946109740051316983e-01,-8.699323233647945131e+01,-8.699323233642438424e+01,-1.650999344993398608e+03
1.911000000000018773e+01,2.946109740957774115e-01,-8.699323244085795181e+01,-8.699323244076730077e+01,-1.651869277317716524e+03
1.912000000000018929e+01,2.946109740541592026e-01,-8.699323233228814445e+01,-8.699323233232976804e+01,-1.652739209641081061e+03
1.913000000000019085e+01,2.946109740638133134e-01,-8.699323235756044426e+01,-8.699323235755079509e+01,-1.653609141964647051e+03
1.914000000000019241e+01,2.946109739674615535e-01,-8.699323234977336483e+01,-8.699323234986971443e+01,-1.654479074288241009e+03
1.915000000000019398e+01,2.946109739724553367e-01,-8.699323234354852730e+01,-8.699323234354353929e+01,-1.655349006611671484e+03
1.916000000000019554e+01,2.946109740572015467e-01,-8.699323235063992854e+01,-8.699323235055518921e+01,-1.656218938935093320e+03
1.917000000000019710e+01,2.946109739536329486e-01,-8.699323234497670398e+01,-8.699323234508027269e+01,-1.657088871258646577e+03
1.918000000000019867e+01,2.946109739547338457e-01,-8.699323233824253521e+01,-8.699323233824144097e+01,-1.657958803582027940e+03
1.919000000000020023e+01,2.946109739672893024e-01,-8.699323233345577933e+01,-8.699323233344321693e+01,-1.658828735905349959e+03
1.920000000000020179e+01,2.946109739511977299e-01,-8.699323235702253498e+01,-8.699323235703862167e+01,-1.659698668228936413e+03
1.921000000000020336e+01,2.946109739633229196e-01,-8.699323234435517804e+01,-8.699323234434305618e+01,-1.660568600552368025e+03
1.922000000000020492e+01,2.946109739903423619e-01,-8.699323234265776250e+01,-8.699323234263074767e+01,-1.661438532875767578e+03
1.923000000000020648e+01,2.946109739018372142e-01,-8.699323235894038930e+01,-8.699323235902889451e+01,-1.662308465199445436e+03
1.924000000000020805e+01,2.946109739129144089e-01,-8.699323233213091555e+01,-8.699323233211984530e+01,-1.663178397522755631e+03
1.925000000000020961e+01,2.946109740110924302e-01,-8.699323236686041128e+01,-8.699323236676222848e+01,-1.664048329846326169e+03
1.926000000000021117e+01,2.946109739224975765e-01,-8.699323234441284569e+01,-8.699323234450143616e+01,-1.664918262169858735e+03
1.927000000000021274e+01,2.946109739432147823e-01,-8.699323233636158648e+01,-8.699323233634086705e+01,-1.665788194493201672e+03
1.928000000000021430e+01,2.946109739757592494e-01,-8.699323235311729263e+01,-8.699323235308474978e+01,-1.666658126816700360e+03
1.929000000000021586e+01,2.946109740866263427e-01,-8.699323242247058374e+01,-8.699323242235971065e+01,-1.667528059140814094e+03
1.930000000000021743e+01,2.946109740472965255e-01,-8.699323235859461079e+01,-8.699323235863394643e+01,-1.668397991464439428e+03
1.931000000000021899e+01,2.946109740787354880e-01,-8.699323236269347603e+01,-8.699323236266204162e+01,-1.669267923788034977e+03
1.932000000000022055e+01,2.946109739550243356e-01,-8.699323235901201201e+01,-8.699323235913571750e+01,-1.670137856111748761e+03
1.933000000000022212e+01,2.946109739464301547e-01,-8.699323234120733161e+01,-8.699323234121592918e+01,-1.671007788435169459e+03
1.934000000000022368e+01,2.946109740448822345e-01,-8.699323237412382070e+01,-8.699323237402536790e+01,-1.671877720758812302e+03
1.935000000000022524e+01,2.946109739169380792e-01,-8.699323234799557270e+01,-8.699323234812351302e+01,-1.672747653082420356e+03
1.936000000000022681e+01,2.946109739335276978e-01,-8.699323234088099355e+01,-8.699323234086440948e+01,-1.673617585405812633e+03
1.937000000000022837e+01,2.946109739709507624e-01,-8.699323235776928698e+01,-8.699323235773186980e+01,-1.674487517729352703e+03
1.938000000000022993e+01,2.946109739692169271e-01,-8.699323238869905595e+01,-8.699323238870078967e+01,-1.675357450053241564e+03
1.939000000000023149e+01,2.946109739490563872e-01,-8.699323236146878457e+01,-8.699323236148894978e+01,-1.676227382376876221e+03
1.940000000000023306e+01,2.946109739661879612e-01,-8.699323233284438572e+01,-8.699323233282724743e+01,-1.677097314700187553e+03
1.941000000000023462e+01,2.946109738837905945e-01,-8.699323236175925445e+01,-8.699323236184164898e+01,-1.677967247023887467e+03
1.942000000000023618e+01,2.946109739206957401e-01,-8.699323235499768714e+01,-8.699323235496078155e+01,-1.678837179347400706e+03
1.943000000000023775e+01,2.946109740270771438e-01,-8.699323239177685707e+01,-8.699323239167047461e+01,-1.679707111671212033e+03
1.944000000000023931e+01,2.946109739035668307e-01,-8.699323233299433866e+01,-8.699323233311784520e+01,-1.680577043994665473e+03
1.945000000000024087e+01,2.946109739501359681e-01,-8.699323235859650083e+01,-8.699323235854993186e+01,-1.681446976318205088e+03
1.946000000000024244e+01,2.946109741042548524e-01,-8.699323241310020194e+01,-8.699323241294608522e+01,-1.682316908642181943e+03
1.947000000000024400e+01,2.946109740392676701e-01,-8.699323237771493211e+01,-8.699323237777991835e+01,-1.683186840966024192e+03
1.948000000000024556e+01,2.946109740239136188e-01,-8.699323236316938335e+01,-8.699323236318473107e+01,-1.684056773289671128e+03
1.949000000000024713e+01,2.946109740348133443e-01,-8.699323235938820176e+01,-8.699323235937730203e+01,-1.684926705613254171e+03
1.950000000000024869e+01,2.946109739286141838e-01,-8.699323237660414065e+01,-8.699323237671033837e+01,-1.685796637937126434e+03
1.951000000000025025e+01,2.946109739201966393e-01,-8.699323234682005079e+01,-8.699323234682846362e+01,-1.686666570260603066e+03
1.952000000000025182e+01,2.946109740436039237e-01,-8.699323238585527918e+01,-8.699323238573187211e+01,-1.687536502584338450e+03
1.953000000000025338e+01,2.946109739099901925e-01,-8.699323234628064938e+01,-8.699323234641425984e+01,-1.688406434907934681e+03
1.954000000000025494e+01,2.946109739324914711e-01,-8.699323235414976807e+01,-8.699323235412727229e+01,-1.689276367231453605e+03
1.955000000000025651e+01,2.946109739785173764e-01,-8.699323235864214610e+01,-8.699323235859611714e+01,-1.690146299554994130e+03
1.956000000000025807e+01,2.946109739393025784e-01,-8.699323236209382060e+01,-8.699323236213302835e+01,-1.691016231878654253e+03
1.957000000000025963e+01,2.946109739438138586e-01,-8.699323235483322492e+01,-8.699323235482872008e+01,-1.691886164202197961e+03
1.958000000000026120e+01,2.946109739616825096e-01,-8.699323234229115087e+01,-8.699323234227328783e+01,-1.692756096525603198e+03
1.959000000000026276e+01,2.946109738989828863e-01,-8.699323234826408680e+01,-8.699323234832678509e+01,-1.693626028849148497e+03
1.960000000000026432e+01,2.946109739169372466e-01,-8.699323236725452091e+01,-8.699323236723657260e+01,-1.694495961172803163e+03
1.961000000000026589e+01,2.946109740058932003e-01,-8.699323239253766360e+01,-8.699323239244870365e+01,-1.695365893496639501e+03
1.962000000000026745e+01,2.946109739107884984e-01,-8.699323235607816684e+01,-8.699323235617326588e+01,-1.696235825820295531e+03
1.963000000000026901e+01,2.946109740478765615e-01,-8.699323240884064035e+01,-8.699323240870354823e+01,-1.697105758144246920e+03
1.964000000000027057e+01,2.946109740515160946e-01,-8.699323236309705010e+01,-8.699323236309341212e+01,-1.697975690467874301e+03
1.965000000000027214e+01,2.946109740102234031e-01,-8.699323237421906185e+01,-8.699323237426035860e+01,-1.698845622791657661e+03
1.966000000000027370e+01,2.946109740124015497e-01,-8.699323235337425331e+01,-8.699323235337207905e+01,-1.699715555115189318e+03
1.967000000000027526e+01,2.946109740214379880e-01,-8.699323236980309559e+01,-8.699323236979405749e+01,-1.700585487438878317e+03
1.968000000000027683e+01,2.946109739072582112e-01,-8.699323233886562434e+01,-8.699323233897980856e+01,-1.701455419762381098e+03
1.969000000000027839e+01,2.946109739356928547e-01,-8.699323237533243969e+01,-8.699323237530400377e+01,-1.702325352086106022e+03
1.970000000000027995e+01,2.946109740054554949e-01,-8.699323237219074656e+01,-8.699323237212098547e+01,-1.703195284409758187e+03
1.971000000000028152e+01,2.946109739025238872e-01,-8.699323236372846679e+01,-8.699323236383139601e+01,-1.704065216733498573e+03
1.972000000000028308e+01,2.946109739366137847e-01,-8.699323235027594592e+01,-8.699323235024185408e+01,-1.704935149056967248e+03
1.973000000000028464e+01,2.946109739688705931e-01,-8.699323238322614316e+01,-8.699323238319388452e+01,-1.705805081380767206e+03
1.974000000000028621e+01,2.946109739446782783e-01,-8.699323237915588436e+01,-8.699323237918007123e+01,-1.706675013704583080e+03
1.975000000000028777e+01,2.946109739333324651e-01,-8.699323234094350710e+01,-8.699323234095484736e+01,-1.707544946028003778e+03
1.976000000000028933e+01,2.946109739674539485e-01,-8.699323236986462859e+01,-8.699323236983050833e+01,-1.708414878351667994e+03
1.977000000000029090e+01,2.946109739053271448e-01,-8.699323236811959248e+01,-8.699323236818172234e+01,-1.709284810675411563e+03
1.978000000000029246e+01,2.946109739064834976e-01,-8.699323235383305075e+01,-8.699323235383189967e+01,-1.710154742998948677e+03
1.979000000000029402e+01,2.946109740078582395e-01,-8.699323237649578289e+01,-8.699323237639440265e+01,-1.711024675322612211e+03
1.980000000000029559e+01,2.946109739209739065e-01,-8.699323236492638500e+01,-8.699323236501327017e+01,-1.711894607646348277e+03
1.981000000000029715e+01,2.946109739124666560e-01,-8.699323234888889544e+01,-8.699323234889740775e+01,-1.712764539969845600e+03
1.982000000000029871e+01,2.946109741046595287e-01,-8.699323242164174985e+01,-8.699323242144956225e+01,-1.713634472293869976e+03
1.983000000000030028e+01,2.946109740379344033e-01,-8.699323238148505766e+01,-8.699323238155177762e+01,-1.714504404617751561e+03
1.984000000000030184e+01,2.946109740129109755e-01,-8.699323235802251020e+01,-8.699323235804753551e+01,-1.715374336941356887e+03
1.985000000000030340e+01,2.946109740253969878e-01,-8.699323237202101211e+01,-8.699323237200852077e+01,-1.716244269265064531e+03
1.986000000000030496e+01,2.946109739157834473e-01,-8.699323236993122066e+01,-8.699323237004082898e+01,-1.717114201588873357e+03
1.987000000000030653e+01,2.946109739279627049e-01,-8.699323235639126040e+01,-8.699323235637908169e+01,-1.717984133912425023e+03
1.988000000000030809e+01,2.946109740193378346e-01,-8.699323238176911843e+01,-8.699323238167774264e+01,-1.718854066236151311e+03
1.989000000000030965e+01,2.946109739094688873e-01,-8.699323236069939469e+01,-8.699323236080925881e+01,-1.719723998559868278e+03
1.990000000000031122e+01,2.946109739388416693e-01,-8.699323236309179208e+01,-8.699323236306241824e+01,-1.720593930883469739e+03
1.991000000000031278e+01,2.946109739695791929e-01,-8.699323237000967879e+01,-8.699323236997894071e+01,-1.721463863207139184e+03
1.992000000000031434e+01,2.946109739416242213e-01,-8.699323237216187010e+01,-8.699323237218982285e+01,-1.722333795530888665e+03
1.993000000000031591e+01,2.946109739352967827e-01,-8.699323235733871229e+01,-8.699323235734503612e+01,-1.723203727854468525e+03
1.994000000000031747e+01,2.946109740192514037e-01,-8.699323238184150853e+01,-8.699323238175755080e+01,-1.724073660178202999e+03
1.995000000000031903e+01,2.946109739059488142e-01,-8.699323237531427822e+01,-8.699323237542758136e+01,-1.724943592502069350e+03
1.996000000000032060e+01,2.946109739245745263e-01,-8.699323235656349596e+01,-8.699323235654486552e+01,-1.725813524825616241e+03
1.997000000000032216e+01,2.946109739984649201e-01,-8.699323239520458628e+01,-8.699323239513068984e+01,-1.726683457149494416e+03
1.998000000000032372e+01,2.946109739065582711e-01,-8.699323237040378842e+01,-8.699323237049569002e+01,-1.727553389473290281e+03
1.999000000000032529e+01,2.946109739292567808e-01,-8.699323237486495941e+01,-8.699323237484226468e+01,-1.728423321797016115e+03
2.000000000000032685e+01,2.946109739514449211e-01,-8.699323235457180203e+01,-8.699323235454961889e+01,-1.729293254120539814e+03


==> data/contraction_large_energy.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,2.812727457514062612e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.812727457514062612e-01
2.000000000000000042e-02,2.758015081624749509e-01,-7.876277495790295013e+00,-7.881748733379226657e+00,1.182759582466690607e-01
4.000000000000000083e-02,2.702263838707479326e-01,-1.767755474922404701e+01,-1.768312987351577448e+01,-2.408502610295388813e-01
5.999999999999999778e-02,2.646493751638658853e-01,-2.057776979381790738e+01,-2.058334680252479032e+01,-6.579826656127790718e-01
8.000000000000000167e-02,2.592144927842749413e-01,-2.109310259648263397e+01,-2.109853747886222664e+01,-1.085279599922022609e+00
1.000000000000000056e-01,2.539539966688155181e-01,-2.117105385720393684e+01,-2.117631435331939471e+01,-1.513961173181560760e+00
1.200000000000000094e-01,2.488717393906801079e-01,-2.115800788646415853e+01,-2.116309014374229491e+01,-1.942203588188979424e+00
1.400000000000000133e-01,2.439655349254988004e-01,-2.113082382818839022e+01,-2.113573003265357286e+01,-2.369726269217928394e+00
1.600000000000000033e-01,2.392323683968664849e-01,-2.110121046131109424e+01,-2.110594362783972500e+01,-2.796483644972782567e+00
1.799999999999999933e-01,2.346682882374927781e-01,-2.107112719012398117e+01,-2.107569127028335387e+01,-3.222470268934636284e+00
1.999999999999999833e-01,2.302690750946542741e-01,-2.104118610222957741e+01,-2.104558531537241706e+01,-3.647693204122066213e+00
2.199999999999999734e-01,2.260303272249368223e-01,-2.101137755605435586e+01,-2.101561630392407309e+01,-4.072159503112871448e+00
2.399999999999999634e-01,2.219473865453297223e-01,-2.098156164189809658e+01,-2.098564458257770227e+01,-4.495873676630440130e+00
2.599999999999999534e-01,2.180158145533802605e-01,-2.095219861506479475e+01,-2.095613018705674335e+01,-4.918849220923685372e+00
2.799999999999999711e-01,2.142309518365184129e-01,-2.092316960169670637e+01,-2.092695446441356921e+01,-5.341097475674481565e+00
2.999999999999999889e-01,2.105881081839593993e-01,-2.089459357331515221e+01,-2.089823641696771261e+01,-5.762632190793343767e+00
3.200000000000000067e-01,2.070825631246567267e-01,-2.086656806013558096e+01,-2.087007360519488230e+01,-6.183469097055357189e+00
3.400000000000000244e-01,2.037095676595457316e-01,-2.083916495024816129e+01,-2.084253794571327134e+01,-6.603625391525431709e+00
3.600000000000000422e-01,2.004643444425587839e-01,-2.081243741827498894e+01,-2.081568264149197489e+01,-7.023119363107918289e+00
3.800000000000000600e-01,1.973421140343080971e-01,-2.078644757040951774e+01,-2.078956980081776962e+01,-7.441970544924359388e+00
4.000000000000000777e-01,1.943380870232807034e-01,-2.076125408390690552e+01,-2.076425811091793250e+01,-7.860199653613523907e+00
4.200000000000000955e-01,1.914475791974400432e-01,-2.073682172687538028e+01,-2.073971223470121927e+01,-8.277826595976872426e+00
4.400000000000001132e-01,1.886658370200489099e-01,-2.071311289337092632e+01,-2.071589463554831667e+01,-8.694870596021683440e+00
4.600000000000001310e-01,1.859883694845993474e-01,-2.069028774971037876e+01,-2.069296521724582760e+01,-9.111353818551339856e+00
4.800000000000001488e-01,1.834109049267612368e-01,-2.066855078143986191e+01,-2.067112824599769993e+01,-9.527302298737975406e+00
5.000000000000001110e-01,1.809292637961289751e-01,-2.064776518523638416e+01,-2.065024682636701669e+01,-9.942739243573335273e+00
5.200000000000001288e-01,1.785393904510149399e-01,-2.062799051249320925e+01,-2.063038038583832190e+01,-1.035768892716831324e+01
5.400000000000001465e-01,1.762373322892422656e-01,-2.060922141260787654e+01,-2.061152347076965086e+01,-1.077217541358224295e+01
5.600000000000001643e-01,1.740193025315120989e-01,-2.059154233180008475e+01,-2.059376036155781620e+01,-1.118622428997597495e+01
5.800000000000001821e-01,1.718815902839853083e-01,-2.057488420734773982e+01,-2.057702191959526772e+01,-1.159985968637045595e+01
6.000000000000001998e-01,1.698206305896229062e-01,-2.055920482545603889e+01,-2.056126578515040038e+01,-1.201310474257394034e+01
6.200000000000002176e-01,1.678328342477758972e-01,-2.054448399580819284e+01,-2.054647179215004016e+01,-1.242598221883195109e+01
6.400000000000002354e-01,1.659147441716438409e-01,-2.053078092024488654e+01,-2.053269901032101785e+01,-1.283851592731297941e+01
6.600000000000002531e-01,1.640629809798784811e-01,-2.051792850746290142e+01,-2.051978027065466748e+01,-1.325072626065400350e+01
6.800000000000002709e-01,1.622743052089176130e-01,-2.050598001922043423e+01,-2.050776869499139465e+01,-1.366263453680937268e+01
7.000000000000002887e-01,1.605456037774945499e-01,-2.049509906440346185e+01,-2.049682776583488319e+01,-1.407426521952886489e+01
7.200000000000003064e-01,1.588737722209577763e-01,-2.048510244739667741e+01,-2.048677427895321301e+01,-1.448563910003333532e+01
7.400000000000003242e-01,1.572558434346738587e-01,-2.047600653584428798e+01,-2.047762446463057273e+01,-1.489677715953650328e+01
7.600000000000003419e-01,1.556890447552580770e-01,-2.046773106475394499e+01,-2.046929786343336133e+01,-1.530769857951099944e+01
7.800000000000003597e-01,1.541705644594982827e-01,-2.046037766121637702e+01,-2.046189614151213831e+01,-1.571842461303108607e+01
8.000000000000003775e-01,1.526978065726090350e-01,-2.045388981241554660e+01,-2.045536257030243732e+01,-1.612897516716628843e+01
8.200000000000003952e-01,1.512683023934311421e-01,-2.044819709264767127e+01,-2.044962659682684958e+01,-1.653936861319841967e+01
8.400000000000004130e-01,1.498797657793881077e-01,-2.044331306703627860e+01,-2.044470160365032285e+01,-1.694962341115318694e+01
8.600000000000004308e-01,1.485300313321750165e-01,-2.043920943491572473e+01,-2.044055916936293826e+01,-1.735975733429871326e+01
8.800000000000004485e-01,1.472171023191791717e-01,-2.043588084929313808e+01,-2.043719377830613482e+01,-1.776978788029757439e+01
9.000000000000004663e-01,1.459389997268203676e-01,-2.043330832114972395e+01,-2.043458642374208267e+01,-1.817973214931292603e+01
9.200000000000004841e-01,1.446938727062626329e-01,-2.043148787841205305e+01,-2.043273300543260973e+01,-1.858960703390172498e+01
9.400000000000005018e-01,1.434800428122030569e-01,-2.043034131699270262e+01,-2.043155514688676178e+01,-1.899942769013563648e+01
9.600000000000005196e-01,1.422958254176076021e-01,-2.042983677016109922e+01,-2.043102098755569429e+01,-1.940920864293345360e+01
9.800000000000005373e-01,1.411396842665530726e-01,-2.042992576597556820e+01,-2.043108190712662164e+01,-1.981896329940402168e+01
1.000000000000000444e+00,1.400097953946136675e-01,-2.043056499044461916e+01,-2.043169487931655937e+01,-2.022870448808485122e+01
1.020000000000000462e+00,1.389046601087759458e-01,-2.043175939565553989e+01,-2.043286453094137656e+01,-2.063844481128380082e+01
1.040000000000000480e+00,1.378229537439868979e-01,-2.043365500251070443e+01,-2.043473670887549432e+01,-2.104819961769880265e+01
1.060000000000000497e+00,1.367631231864126495e-01,-2.043619809388282604e+01,-2.043725792444039868e+01,-2.145798341013403387e+01
1.080000000000000515e+00,1.357237764173533090e-01,-2.043911372323503528e+01,-2.044015307000409365e+01,-2.186780503136779430e+01
1.100000000000000533e+00,1.347033654606430986e-01,-2.044277597443111461e+01,-2.044379638538782373e+01,-2.227768096181312529e+01
1.120000000000000551e+00,1.337005271111738613e-01,-2.044692115771946206e+01,-2.044792399606892985e+01,-2.268762222331698553e+01
1.140000000000000568e+00,1.327138426816418804e-01,-2.045158285782667917e+01,-2.045256954225621016e+01,-2.309764056490304895e+01
1.160000000000000586e+00,1.317419418911404405e-01,-2.045693825701915713e+01,-2.045791015780965694e+01,-2.350775123083393581e+01
1.180000000000000604e+00,1.307835675852241364e-01,-2.046279876555172095e+01,-2.046375713985763767e+01,-2.391796558045088616e+01
1.200000000000000622e+00,1.298374328677645573e-01,-2.046938360904719545e+01,-2.047032974376465475e+01,-2.432829938734928987e+01
1.220000000000000639e+00,1.289023348979641548e-01,-2.047657616200521247e+01,-2.047751125997501376e+01,-2.473876600855919250e+01
1.240000000000000657e+00,1.279771429062145360e-01,-2.048437204927384059e+01,-2.048529724126559159e+01,-2.514937864153641911e+01
1.260000000000000675e+00,1.270610295986254468e-01,-2.049273667694634682e+01,-2.049365279025393605e+01,-2.556014948838293677e+01
1.280000000000000693e+00,1.261528773775573986e-01,-2.050166940814216332e+01,-2.050257756036323187e+01,-2.597109102876684972e+01
1.300000000000000711e+00,1.252519980914217623e-01,-2.051131077429246119e+01,-2.051221165357859633e+01,-2.638221812353883422e+01
1.320000000000000728e+00,1.243577864051232662e-01,-2.052150453909857220e+01,-2.052239875078486975e+01,-2.679354242600710378e+01
1.340000000000000746e+00,1.234697482310704170e-01,-2.053228082346703331e+01,-2.053316886164108723e+01,-2.720507608065049965e+01
1.360000000000000764e+00,1.225875211593774883e-01,-2.054314013151913443e+01,-2.054402235859082637e+01,-2.761682111035257492e+01
1.380000000000000782e+00,1.217103424257509336e-01,-2.055448967310690733e+01,-2.055536685184053525e+01,-2.802878808254834198e+01
1.400000000000000799e+00,1.208381380098358659e-01,-2.056613281630212242e+01,-2.056700502071803882e+01,-2.844098294329029741e+01
1.420000000000000817e+00,1.199706156656595579e-01,-2.057798245566093343e+01,-2.057884997800510973e+01,-2.885341011474769246e+01
1.440000000000000835e+00,1.191076649884685729e-01,-2.059002937320457605e+01,-2.059089232388176782e+01,-2.926607365288897711e+01
1.460000000000000853e+00,1.182491718162402561e-01,-2.060237850949876659e+01,-2.060323700267099412e+01,-2.967897971625118103e+01
1.480000000000000870e+00,1.173952275092242370e-01,-2.061468086527815302e+01,-2.061553480958517071e+01,-3.009212727786376007e+01
1.500000000000000888e+00,1.165457039745813189e-01,-2.062710199208410344e+01,-2.062795151561874718e+01,-3.050551884124008595e+01
1.520000000000000906e+00,1.157007306452916828e-01,-2.063942784878772585e+01,-2.064027282211701575e+01,-3.091915237154513107e+01
1.540000000000000924e+00,1.148603953082066031e-01,-2.065179404430463350e+01,-2.065263437964171800e+01,-3.133302858776830746e+01
1.560000000000000941e+00,1.140247476400261251e-01,-2.066415605183513549e+01,-2.066499169950331449e+01,-3.174714735647318875e+01
1.580000000000000959e+00,1.131939235215675688e-01,-2.067635724365890937e+01,-2.067718806777736873e+01,-3.216150532546482310e+01
1.600000000000000977e+00,1.123678583467436487e-01,-2.068835989162126765e+01,-2.068918595679609140e+01,-3.257609858847207818e+01
1.620000000000000995e+00,1.115465840439563427e-01,-2.070018978045060365e+01,-2.070101105475339054e+01,-3.299092365838387764e+01
1.640000000000001013e+00,1.107301137435079685e-01,-2.071186258856074147e+01,-2.071267905886119109e+01,-3.340597738045553911e+01
1.660000000000001030e+00,1.099187613508162686e-01,-2.072351203117358054e+01,-2.072432338356627213e+01,-3.382125897347169996e+01
1.680000000000001048e+00,1.091125899386719972e-01,-2.073468000462982630e+01,-2.073548617604197020e+01,-3.423675874497644145e+01
1.700000000000001066e+00,1.083115880198123604e-01,-2.074583261489957309e+01,-2.074663361681843199e+01,-3.465247639919329714e+01
1.720000000000001084e+00,1.075160140043981555e-01,-2.075653862120515569e+01,-2.075733419522056877e+01,-3.506840274563281667e+01
1.740000000000001101e+00,1.067256217600175278e-01,-2.076718848811671592e+01,-2.076797888036109541e+01,-3.548453690763953006e+01
1.760000000000001119e+00,1.059405268712958481e-01,-2.077752233266619086e+01,-2.077830742755491400e+01,-3.590087244918158405e+01
1.780000000000001137e+00,1.051606712833041690e-01,-2.078775134563961657e+01,-2.078853120122760956e+01,-3.631740733168236801e+01
1.800000000000001155e+00,1.043850038785190809e-01,-2.079822241942920158e+01,-2.079899808683398632e+01,-3.673414744747573479e+01
1.820000000000001172e+00,1.036161300369590477e-01,-2.080742697168179589e+01,-2.080819584552335755e+01,-3.715106486075092818e+01
1.840000000000001190e+00,1.028528055835921662e-01,-2.081683762847785601e+01,-2.081760095293122248e+01,-3.756816493777385091e+01
1.860000000000001208e+00,1.020948021064927019e-01,-2.082614844483592265e+01,-2.082690644831302151e+01,-3.798544591014767491e+01
1.880000000000001226e+00,1.013423803629427411e-01,-2.083519382026337752e+01,-2.083594624200692635e+01,-3.840290220829648860e+01
1.900000000000001243e+00,1.005955643300388280e-01,-2.084416514110744956e+01,-2.084491195714035427e+01,-3.882053232715154678e+01
1.920000000000001261e+00,9.985450165832600311e-02,-2.085276229742322940e+01,-2.085350336009494399e+01,-3.923832863577171537e+01
1.940000000000001279e+00,9.911927438153358971e-02,-2.086146275677560880e+01,-2.086219798405240056e+01,-3.965629311818401703e+01
1.960000000000001297e+00,9.838900349242850341e-02,-2.087068681971489426e+01,-2.087141709060399819e+01,-4.007443712546741921e+01
1.980000000000001315e+00,9.766589780760068229e-02,-2.087849357376687820e+01,-2.087921667945170512e+01,-4.049273010262758277e+01
2.000000000000001332e+00,9.694897346873249111e-02,-2.088659098245857493e+01,-2.088730790679744231e+01,-4.091117884661561988e+01
2.020000000000001350e+00,9.623819427435932605e-02,-2.089479609972185514e+01,-2.089550687891622971e+01,-4.132978554780443403e+01
2.040000000000001368e+00,9.553395706721340419e-02,-2.090279015804441798e+01,-2.090349439525156328e+01,-4.174854558817246897e+01
2.060000000000001386e+00,9.483644048281403283e-02,-2.091041838854794577e+01,-2.091111590513234475e+01,-4.216745147252782289e+01
2.080000000000001403e+00,9.414562187000131976e-02,-2.091797498748539041e+01,-2.091866580609820403e+01,-4.258650179089034538e+01
2.100000000000001421e+00,9.346082157435148252e-02,-2.092610320903941101e+01,-2.092678800933505912e+01,-4.300570865536678156e+01
2.120000000000001439e+00,9.278421761935962131e-02,-2.093289590237226605e+01,-2.093357250632725908e+01,-4.342504317736921848e+01
2.140000000000001457e+00,9.211490053033724590e-02,-2.094005668314923696e+01,-2.094072600023826070e+01,-4.384451362812121999e+01
2.160000000000001474e+00,9.145292389210016304e-02,-2.094703999892967161e+01,-2.094770197556790947e+01,-4.426411640473805420e+01
2.180000000000001492e+00,9.079859439931148302e-02,-2.095395475168793098e+01,-2.095460908118072041e+01,-4.468384982926460225e+01
2.200000000000001510e+00,9.015193825329037569e-02,-2.096072242957695053e+01,-2.096136908572297131e+01,-4.510371093400215869e+01
2.220000000000001528e+00,8.951314667563131655e-02,-2.096719322082524428e+01,-2.096783201240290495e+01,-4.552369358999632709e+01
2.240000000000001545e+00,8.888148929071837401e-02,-2.097397753890805561e+01,-2.097460919629296683e+01,-4.594380479815939822e+01
2.260000000000001563e+00,8.825873303196042630e-02,-2.098001751715996832e+01,-2.098064027341872517e+01,-4.636402790476135749e+01
2.280000000000001581e+00,8.764426574814246362e-02,-2.098611156681159073e+01,-2.098672603409540827e+01,-4.678436460338141245e+01
2.300000000000001599e+00,8.703816089203997297e-02,-2.099213075462001044e+01,-2.099273685947611412e+01,-4.720481332332990831e+01
2.320000000000001616e+00,8.644049102405500229e-02,-2.099810526120969101e+01,-2.099870293107767694e+01,-4.762537309842208799e+01
2.340000000000001634e+00,8.585145833936752569e-02,-2.100394148721510135e+01,-2.100453051989978803e+01,-4.804604096085108011e+01
2.360000000000001652e+00,8.527121504085460879e-02,-2.100978988631588606e+01,-2.101037012961439743e+01,-4.846681700187590991e+01
2.380000000000001670e+00,8.469894169842111242e-02,-2.101591615608786512e+01,-2.101648842943030004e+01,-4.888770759834009993e+01
2.400000000000001688e+00,8.413651214171768977e-02,-2.102090765720827292e+01,-2.102147008676497464e+01,-4.930868818104096363e+01
2.420000000000001705e+00,8.358309125016247232e-02,-2.102634921553404723e+01,-2.102690263642560353e+01,-4.972976858624320329e+01
2.440000000000001723e+00,8.303873431255913429e-02,-2.103145230291929479e+01,-2.103199665985689748e+01,-5.015094198923919322e+01
2.460000000000001741e+00,8.250356556962268328e-02,-2.103665506382854034e+01,-2.103719023257147569e+01,-5.057221025925869640e+01
2.480000000000001759e+00,8.197764417267115744e-02,-2.104175260469605746e+01,-2.104227852609301053e+01,-5.099357123274956649e+01
2.500000000000001776e+00,8.146094044857447869e-02,-2.104657768618283953e+01,-2.104709438990693471e+01,-5.141501949019732365e+01
2.520000000000001794e+00,8.095263809179607806e-02,-2.105195545563602622e+01,-2.105246375799280401e+01,-5.183656690166682068e+01
2.540000000000001812e+00,8.045432339237447439e-02,-2.105639674050106791e+01,-2.105689505520048854e+01,-5.225819315117626473e+01
2.560000000000001830e+00,7.996503820251710248e-02,-2.106114330084304953e+01,-2.106163258603290700e+01,-5.267990530238298419e+01
2.580000000000001847e+00,7.948504342591550254e-02,-2.106582798831564318e+01,-2.106630798309224417e+01,-5.310170185692589229e+01
2.600000000000001865e+00,7.901441042579700202e-02,-2.107034283856346946e+01,-2.107081347156358930e+01,-5.352357934669728223e+01
2.620000000000001883e+00,7.855305648206484248e-02,-2.107474327275597759e+01,-2.107520462669970840e+01,-5.394553556609613310e+01
2.640000000000001901e+00,7.810043322169017699e-02,-2.107954850412768266e+01,-2.108000112738805853e+01,-5.436757915943906028e+01
2.660000000000001918e+00,7.765770853558920384e-02,-2.108353073467479177e+01,-2.108397345936089451e+01,-5.478969249881865977e+01
2.680000000000001936e+00,7.722412968845668302e-02,-2.108773874601904907e+01,-2.108817232486618209e+01,-5.521188085258616951e+01
2.700000000000001954e+00,7.679963203358766699e-02,-2.109195574343517876e+01,-2.109238024109004783e+01,-5.563414446510974187e+01
2.720000000000001972e+00,7.638425592591642499e-02,-2.109587761007603746e+01,-2.109629298618370896e+01,-5.605647739341893754e+01
2.740000000000001990e+00,7.597778658020745701e-02,-2.109988486560012433e+01,-2.110029133494583320e+01,-5.647888156007664406e+01
2.760000000000002007e+00,7.558028124773433221e-02,-2.110393571637796839e+01,-2.110433322171044068e+01,-5.690135777973668496e+01
2.780000000000002025e+00,7.519128650071130182e-02,-2.110792741668737094e+01,-2.110831641143439441e+01,-5.732390532281745266e+01
2.800000000000002043e+00,7.481148151439812044e-02,-2.111156270972240634e+01,-2.111194251470871919e+01,-5.774651638199821946e+01
2.820000000000002061e+00,7.444048457498644855e-02,-2.111503680373187919e+01,-2.111540780067129219e+01,-5.816918811501226827e+01
2.840000000000002078e+00,7.407793802721202026e-02,-2.111861599657785504e+01,-2.111897854312562828e+01,-5.859192298149159939e+01
2.860000000000002096e+00,7.372388428573239949e-02,-2.112211756851536038e+01,-2.112247162225683894e+01,-5.901471938660338168e+01
2.880000000000002114e+00,7.337821032138647226e-02,-2.112555635164462586e+01,-2.112590202560897268e+01,-5.943757618760061945e+01
2.900000000000002132e+00,7.304086696514976162e-02,-2.112891684404694459e+01,-2.112925418740318051e+01,-5.986049186783779419e+01
2.920000000000002149e+00,7.271126938539161644e-02,-2.113255449214203807e+01,-2.113288408972179511e+01,-6.028347255526038850e+01
2.940000000000002167e+00,7.239040573471336448e-02,-2.113570593183235502e+01,-2.113602679548303342e+01,-6.070650753754771500e+01
2.960000000000002185e+00,7.207766425241432517e-02,-2.113890146131526748e+01,-2.113921420279756802e+01,-6.112959830825632679e+01
2.980000000000002203e+00,7.177293838211779020e-02,-2.114227429731003838e+01,-2.114257902318033544e+01,-6.155274852007281794e+01
3.000000000000002220e+00,7.147616364471919004e-02,-2.114536835043863761e+01,-2.114566512517603769e+01,-6.197595266181899376e+01
3.020000000000002238e+00,7.118718428248851926e-02,-2.114861998472893490e+01,-2.114890896409116650e+01,-6.239921404087580470e+01
3.040000000000002256e+00,7.090606122642509335e-02,-2.115171126745442010e+01,-2.115199239051048252e+01,-6.282252938928095887e+01
3.060000000000002274e+00,7.063218475062084389e-02,-2.115512172633438581e+01,-2.115539560281019149e+01,-6.324590570028345127e+01
3.080000000000002292e+00,7.036638547044737901e-02,-2.115790122258783867e+01,-2.115816702186801379e+01,-6.366932952401538159e+01
3.100000000000002309e+00,7.010795131502553512e-02,-2.116098007275965287e+01,-2.116123850691507613e+01,-6.409280755962599585e+01
3.120000000000002327e+00,6.985688646356023879e-02,-2.116387391623091574e+01,-2.116412498108238083e+01,-6.451633610280208586e+01
3.140000000000002345e+00,6.961318713668060432e-02,-2.116675628834438072e+01,-2.116699998767126090e+01,-6.493991492789584186e+01
3.160000000000002363e+00,6.937670695921113739e-02,-2.116961255495673910e+01,-2.116984903513420946e+01,-6.536354365917244991e+01
3.180000000000002380e+00,6.914733376654022545e-02,-2.117250099015681641e+01,-2.117273036334948699e+01,-6.578722305216825816e+01
3.200000000000002398e+00,6.892469341659679394e-02,-2.117561989017908530e+01,-2.117584253052902810e+01,-6.621095809032178181e+01
3.220000000000002416e+00,6.870955671460406144e-02,-2.117811325177181558e+01,-2.117832838847380827e+01,-6.663473549205920676e+01
3.240000000000002434e+00,6.850122201399913568e-02,-2.118087907306811246e+01,-2.118108740776871812e+01,-6.705856140822118050e+01
3.260000000000002451e+00,6.829993248952655194e-02,-2.118352941588005578e+01,-2.118373070540452829e+01,-6.748243328606325520e+01
3.280000000000002469e+00,6.810554694960299638e-02,-2.118614172123885808e+01,-2.118633610677878210e+01,-6.790635050602796241e+01
3.300000000000002487e+00,6.791773597470476820e-02,-2.118875074183225138e+01,-2.118893855280714789e+01,-6.833031333183950551e+01
3.320000000000002505e+00,6.773649995207717267e-02,-2.119127364567877336e+01,-2.119145488170140013e+01,-6.875432004077570980e+01
3.340000000000002522e+00,6.756170866976651812e-02,-2.119380824277553899e+01,-2.119398303405785100e+01,-6.917837099691352876e+01
3.360000000000002540e+00,6.739297610157470031e-02,-2.119644935738813984e+01,-2.119661808995633123e+01,-6.960246871662948820e+01
3.380000000000002558e+00,6.723083004651360384e-02,-2.119876609136770895e+01,-2.119892823742276988e+01,-7.002660618451190544e+01
3.400000000000002576e+00,6.707494241969577664e-02,-2.120112205153181151e+01,-2.120127793915862924e+01,-7.045078451316935286e+01
3.420000000000002593e+00,6.692515507190545387e-02,-2.120348386063605517e+01,-2.120363364798384609e+01,-7.087500397772987526e+01
3.440000000000002611e+00,6.678147541244248975e-02,-2.120574648909489568e+01,-2.120589016875435817e+01,-7.129926258717122778e+01
3.460000000000002629e+00,6.664381759075163614e-02,-2.120804871030632199e+01,-2.120818636812801117e+01,-7.172356121919904126e+01
3.480000000000002647e+00,6.651217228919263647e-02,-2.121023642402811404e+01,-2.121036806932967167e+01,-7.214789759298116678e+01
3.500000000000002665e+00,6.638614121221350639e-02,-2.121260455309995763e+01,-2.121273058417693846e+01,-7.257227571512014208e+01
3.520000000000002682e+00,6.626616348932515277e-02,-2.121457033009883020e+01,-2.121469030782171927e+01,-7.299668709944501188e+01
3.540000000000002700e+00,6.615191982723014896e-02,-2.121666862137794496e+01,-2.121678286504004163e+01,-7.342113471553466297e+01
3.560000000000002718e+00,6.604335833613197981e-02,-2.121875505614954349e+01,-2.121886361764064333e+01,-7.384561837814875673e+01
3.580000000000002736e+00,6.594044756721942346e-02,-2.122082487742459733e+01,-2.122092778819351011e+01,-7.427013778646616515e+01
3.600000000000002753e+00,6.584307518161272577e-02,-2.122292774960269668e+01,-2.122302512198830371e+01,-7.469469371384381873e+01
3.620000000000002771e+00,6.575127329398958165e-02,-2.122482691736415106e+01,-2.122491871925177520e+01,-7.511928205407873804e+01
3.640000000000002789e+00,6.566491719059161514e-02,-2.122673510951634057e+01,-2.122682146561973937e+01,-7.554390311237246181e+01
3.660000000000002807e+00,6.558349482295088018e-02,-2.122880420621983433e+01,-2.122888562858747363e+01,-7.596856061886450107e+01
3.680000000000002824e+00,6.550770229252975141e-02,-2.123049529441027872e+01,-2.123057108694069939e+01,-7.639324631728311488e+01
3.700000000000002842e+00,6.543725160513265415e-02,-2.123232279208994555e+01,-2.123239324277734141e+01,-7.681796322381231334e+01
3.720000000000002860e+00,6.537176082526109655e-02,-2.123410634076931558e+01,-2.123417183154918675e+01,-7.724271084140757182e+01
3.740000000000002878e+00,6.531146613371918708e-02,-2.123580610990046580e+01,-2.123586640459200936e+01,-7.766748725829711475e+01
3.760000000000002895e+00,6.525623377146816395e-02,-2.123752977722599411e+01,-2.123758500958824413e+01,-7.809229308620389531e+01
3.780000000000002913e+00,6.520599290704694184e-02,-2.123917357808318940e+01,-2.123922381894761102e+01,-7.851712679862997391e+01
3.800000000000002931e+00,6.516077188887205163e-02,-2.124077361329308999e+01,-2.124081883431126627e+01,-7.894198749191401987e+01
3.820000000000002949e+00,6.512030096124322986e-02,-2.124248223342610942e+01,-2.124252270435373902e+01,-7.936687760751017606e+01
3.840000000000002967e+00,6.508495137091352412e-02,-2.124390727099522991e+01,-2.124394262058556038e+01,-7.979179110252040630e+01
3.860000000000002984e+00,6.505440535003047253e-02,-2.124536375354383111e+01,-2.124539429956471537e+01,-8.021672892361218032e+01
3.880000000000003002e+00,6.502867134142553684e-02,-2.124681178075247345e+01,-2.124683751476107929e+01,-8.064169089323583250e+01
3.900000000000003020e+00,6.500766872639553162e-02,-2.124819998969064372e+01,-2.124822099230567218e+01,-8.106667589564467846e+01
3.920000000000003038e+00,6.499138856359937266e-02,-2.124955363288350796e+01,-2.124956991304630449e+01,-8.149168324846515077e+01
3.940000000000003055e+00,6.497972314776569169e-02,-2.125086014123290212e+01,-2.125087180664873543e+01,-8.191671211670563935e+01
3.960000000000003073e+00,6.497225327359346103e-02,-2.125216300633968913e+01,-2.125217047621386257e+01,-8.234176284670661516e+01
3.980000000000003091e+00,6.496946336746320383e-02,-2.125329442849312755e+01,-2.125329721839925767e+01,-8.276683152518261011e+01
4.000000000000002665e+00,6.497114545145776798e-02,-2.125452053185371071e+01,-2.125451884976971684e+01,-8.319192025373568811e+01
4.020000000000002238e+00,6.497739453201459292e-02,-2.125571239848432725e+01,-2.125570614940377112e+01,-8.361702825262482008e+01
4.040000000000001812e+00,6.498812072371246140e-02,-2.125685851552294992e+01,-2.125684778933125330e+01,-8.404215469674358019e+01
4.060000000000001386e+00,6.500327524327133288e-02,-2.125798235524021607e+01,-2.125796720072065682e+01,-8.446729918932882697e+01
4.080000000000000959e+00,6.502281080859806384e-02,-2.125907081796190568e+01,-2.125905128239658026e+01,-8.489246107012273512e+01
4.100000000000000533e+00,6.504661415752659159e-02,-2.126003849193713080e+01,-2.126001468858820331e+01,-8.531763803661254997e+01
4.120000000000000107e+00,6.507454547197119576e-02,-2.126116479108644342e+01,-2.126113685977199808e+01,-8.574283340111982454e+01
4.139999999999999680e+00,6.510673413003821575e-02,-2.126202133081285695e+01,-2.126198914215478908e+01,-8.616804163907801239e+01
4.159999999999999254e+00,6.514307811533663617e-02,-2.126299789106196414e+01,-2.126296154707666730e+01,-8.659326525291395171e+01
4.179999999999998828e+00,6.518361578829863501e-02,-2.126394126722103906e+01,-2.126390072954807664e+01,-8.701850354058541370e+01
4.199999999999998401e+00,6.522828871258666561e-02,-2.126485960872613035e+01,-2.126481493580184079e+01,-8.744375605983564981e+01
4.219999999999997975e+00,6.527699577775702977e-02,-2.126570450331256978e+01,-2.126565579624740110e+01,-8.786902144283673977e+01
4.239999999999997549e+00,6.532966373424509143e-02,-2.126656845074131752e+01,-2.126651578278482901e+01,-8.829430014389507164e+01
4.259999999999997122e+00,6.538626324037263848e-02,-2.126740215886339058e+01,-2.126734555935726334e+01,-8.871959158756621378e+01
4.279999999999996696e+00,6.544696683905060208e-02,-2.126813441130997617e+01,-2.126807370771129868e+01,-8.914489357219373744e+01
4.299999999999996270e+00,6.551164222065020137e-02,-2.126891564264830592e+01,-2.126885096726670810e+01,-8.957020720966509941e+01
4.319999999999995843e+00,6.558020988079507618e-02,-2.126967115245805218e+01,-2.126960258479790866e+01,-8.999553206505412106e+01
4.339999999999995417e+00,6.565261111477212197e-02,-2.127038407437204626e+01,-2.127031167313806748e+01,-9.042086734530758463e+01
4.359999999999994991e+00,6.572882367653852531e-02,-2.127112637428166408e+01,-2.127105016171989860e+01,-9.084621366023145583e+01
4.379999999999994564e+00,6.580875943128026984e-02,-2.127175667383034252e+01,-2.127167673807560178e+01,-9.127156885795332641e+01
4.399999999999994138e+00,6.589242934772046589e-02,-2.127253177298403841e+01,-2.127244810306759959e+01,-9.169693582349655969e+01
4.419999999999993712e+00,6.597983716671247667e-02,-2.127311097099086012e+01,-2.127302356317186849e+01,-9.212231063509739215e+01
4.439999999999993285e+00,6.607100760948136919e-02,-2.127379866453743062e+01,-2.127370749409466200e+01,-9.254769543794536446e+01
4.459999999999992859e+00,6.616592955699918122e-02,-2.127443671397830727e+01,-2.127434179203078912e+01,-9.297308925027741111e+01
4.479999999999992433e+00,6.626447631191971499e-02,-2.127510367972820404e+01,-2.127500513297328411e+01,-9.339849277711705611e+01
4.499999999999992006e+00,6.636670723444733355e-02,-2.127576011627632013e+01,-2.127565788535379099e+01,-9.382390574852004761e+01
4.519999999999991580e+00,6.647258488189441983e-02,-2.127637869045526386e+01,-2.127627281280781801e+01,-9.424932744468171109e+01
4.539999999999991154e+00,6.658202874987431685e-02,-2.127700496689532983e+01,-2.127689552302734910e+01,-9.467475810015163518e+01
4.559999999999990727e+00,6.669495624225420249e-02,-2.127764927902102343e+01,-2.127753635152864220e+01,-9.510019815823967804e+01
4.579999999999990301e+00,6.681145005127586689e-02,-2.127821128311564536e+01,-2.127809478930662479e+01,-9.552564589009297435e+01
4.599999999999989875e+00,6.693138478698017202e-02,-2.127879471525438149e+01,-2.127867478051867778e+01,-9.595110184966235067e+01
4.619999999999989448e+00,6.705483597089373360e-02,-2.127940615448454764e+01,-2.127928270330063398e+01,-9.637656652156813664e+01
4.639999999999989022e+00,6.718170887461127894e-02,-2.128003515730589967e+01,-2.127990828440218252e+01,-9.680204035181053257e+01
4.659999999999988596e+00,6.731202564343841122e-02,-2.128060366024065431e+01,-2.128047334347182584e+01,-9.722752210824653218e+01
4.679999999999988169e+00,6.744577091659226253e-02,-2.128114732356374361e+01,-2.128101357829059026e+01,-9.765301130944465058e+01
4.699999999999987743e+00,6.758268445185089401e-02,-2.128177669561587493e+01,-2.128163978208061735e+01,-9.807850992982170624e+01
4.719999999999987317e+00,6.772307029307238213e-02,-2.128234701885548574e+01,-2.128220663301426541e+01,-9.850401648435759228e+01
4.739999999999986890e+00,6.786679229412655168e-02,-2.128291362882542614e+01,-2.128276990682437031e+01,-9.892953103493304923e+01
4.759999999999986464e+00,6.801396383070168472e-02,-2.128403850809208819e+01,-2.128389133655551291e+01,-9.935506463355831386e+01
4.779999999999986038e+00,6.816434977723447031e-02,-2.128457151230180244e+01,-2.128442112635526939e+01,-9.978060567785782098e+01
4.799999999999985612e+00,6.831798952174195083e-02,-2.128515664313298572e+01,-2.128500300338847850e+01,-1.002061551709759755e+02
4.819999999999985185e+00,6.847484785549741437e-02,-2.128575271420887560e+01,-2.128559585587511904e+01,-1.006317133669264052e+02
4.839999999999984759e+00,6.863491654936612618e-02,-2.128628466729729496e+01,-2.128612459860342554e+01,-1.010572789915784711e+02
4.859999999999984333e+00,6.879801713043605382e-02,-2.128681729645031240e+01,-2.128665419586924301e+01,-1.014828522369264192e+02
4.879999999999983906e+00,6.896431418813586678e-02,-2.128735130959593747e+01,-2.128718501253823803e+01,-1.019084329660606301e+02
4.899999999999983480e+00,6.913370794814800713e-02,-2.128792651232658173e+01,-2.128775711856657082e+01,-1.023340221025471379e+02
4.919999999999983054e+00,6.930624481203340181e-02,-2.128843272757165295e+01,-2.128826019070776709e+01,-1.027596182202346853e+02
4.939999999999982627e+00,6.948182590081612708e-02,-2.128896365701820059e+01,-2.128878807592941769e+01,-1.031852219122862664e+02
4.959999999999982201e+00,6.966042733763685990e-02,-2.128948062122376683e+01,-2.128930201978694470e+01,-1.036108329232739322e+02
4.979999999999981775e+00,6.984159461780027611e-02,-2.128992412831473047e+01,-2.128974296103456609e+01,-1.040364502385600645e+02
4.999999999999981348e+00,7.002606504035698010e-02,-2.129043493995144587e+01,-2.129025046952888900e+01,-1.044620744669365422e+02
5.019999999999980922e+00,7.021351116245688750e-02,-2.129097268899031548e+01,-2.129078524286821406e+01,-1.048877064745942533e+02
5.039999999999980496e+00,7.040378163714296200e-02,-2.129142436260402604e+01,-2.129123409212933993e+01,-1.053133446913716398e+02
5.059999999999980069e+00,7.059714973098546453e-02,-2.129193211609462111e+01,-2.129173874800077826e+01,-1.057389899655996857e+02
5.079999999999979643e+00,7.079321907121813306e-02,-2.129234689672174596e+01,-2.129215082738151210e+01,-1.061646408341938894e+02
5.099999999999979217e+00,7.099213593623876495e-02,-2.129280197261256902e+01,-2.129260305574754852e+01,-1.065902979567811286e+02
5.119999999999978790e+00,7.119383922377613139e-02,-2.129327250168720909e+01,-2.129307079839967187e+01,-1.070159617035273243e+02
5.139999999999978364e+00,7.139808260332002054e-02,-2.129363618022055249e+01,-2.129343193684101010e+01,-1.074416301837521956e+02
5.159999999999977938e+00,7.160531741567981168e-02,-2.129409522336099769e+01,-2.129388798854863651e+01,-1.078673048534070631e+02
5.179999999999977511e+00,7.181508709204248442e-02,-2.129452002559762036e+01,-2.129431025592125692e+01,-1.082929854842426352e+02
5.199999999999977085e+00,7.202772680300045804e-02,-2.129492933345099814e+01,-2.129471669374003895e+01,-1.087186714312007041e+02
5.219999999999976659e+00,7.224288110045608280e-02,-2.129526724863609743e+01,-2.129505209433864010e+01,-1.091443616218759729e+02
5.239999999999976232e+00,7.246072964960650897e-02,-2.129564713005266796e+01,-2.129542928150351599e+01,-1.095700567159278762e+02
5.259999999999975806e+00,7.268107163976909868e-02,-2.129599133543169387e+01,-2.129577099344153268e+01,-1.099957562006463547e+02
5.279999999999975380e+00,7.290406784442930721e-02,-2.129634530278517346e+01,-2.129612230658051431e+01,-1.104214601104973923e+02
5.299999999999974953e+00,7.312945809436338651e-02,-2.129666289935587642e+01,-2.129643750910594235e+01,-1.108471679782345802e+02
5.319999999999974527e+00,7.335758002052832072e-02,-2.129703249399285880e+01,-2.129680437206669552e+01,-1.112728805061882724e+02
5.339999999999974101e+00,7.358818774205380664e-02,-2.129741264959704594e+01,-2.129718204187551933e+01,-1.116985981514586967e+02
5.359999999999973674e+00,7.382117180016045666e-02,-2.129762422863307592e+01,-2.129739124457496757e+01,-1.121243176519732430e+02
5.379999999999973248e+00,7.405670151150160752e-02,-2.129798621217464927e+01,-2.129775068246330960e+01,-1.125500418465054082e+02
5.399999999999972822e+00,7.429482299642169163e-02,-2.129828435335262071e+01,-2.129804623186770129e+01,-1.129757694120875300e+02
5.419999999999972395e+00,7.453524812701074753e-02,-2.129853328071073193e+01,-2.129829285558014362e+01,-1.134014996525711609e+02
5.439999999999971969e+00,7.477822760924231205e-02,-2.129882165465781441e+01,-2.129857867517558390e+01,-1.138272331061820779e+02
5.459999999999971543e+00,7.502335569252527314e-02,-2.129901491856479723e+01,-2.129876979048151497e+01,-1.142529682764700993e+02
5.479999999999971116e+00,7.527099620286893666e-02,-2.129932222744434966e+01,-2.129907458693400457e+01,-1.146787070805086302e+02
5.499999999999970690e+00,7.552093776621143784e-02,-2.129954155022971207e+01,-2.129929160866636906e+01,-1.151044479699498879e+02
5.519999999999970264e+00,7.577339791639690902e-02,-2.129979169642991010e+01,-2.129953923627972401e+01,-1.155301913437283048e+02
5.539999999999969837e+00,7.602798113543222935e-02,-2.129999925558654539e+01,-2.129974467236750968e+01,-1.159559367456210026e+02
5.559999999999969411e+00,7.628500489513208305e-02,-2.130025718625891074e+01,-2.130000016249920947e+01,-1.163816848655864788e+02
5.579999999999968985e+00,7.654429974728788055e-02,-2.130044372813339137e+01,-2.130018443328123467e+01,-1.168074344452969910e+02
5.599999999999968558e+00,7.680602465081712293e-02,-2.130064766416012390e+01,-2.130038593925659640e+01,-1.172331856736766582e+02
5.619999999999968132e+00,7.707008669075397778e-02,-2.130085929315658433e+01,-2.130059523111664888e+01,-1.176589387974998573e+02
5.639999999999967706e+00,7.733628258930551336e-02,-2.130101441324632106e+01,-2.130074821734777046e+01,-1.180846928898662327e+02
5.659999999999967280e+00,7.760490055646813989e-02,-2.130119793105977521e+01,-2.130092931309261317e+01,-1.185104482305202680e+02
5.679999999999966853e+00,7.787551960877860113e-02,-2.130135377045720446e+01,-2.130108315140489239e+01,-1.189362046868770904e+02
5.699999999999966427e+00,7.814850731849877497e-02,-2.130159103924967212e+01,-2.130131805153995117e+01,-1.193619635199523685e+02
5.719999999999966001e+00,7.842361496225971895e-02,-2.130183816818680853e+01,-2.130156306054304594e+01,-1.197877251756723496e+02
5.739999999999965574e+00,7.870101845085911152e-02,-2.130192523805226301e+01,-2.130164783456366351e+01,-1.202134862769447921e+02
5.759999999999965148e+00,7.898056453293653134e-02,-2.130219452121785295e+01,-2.130191497513577659e+01,-1.206392506212870614e+02
5.779999999999964722e+00,7.926237003940424242e-02,-2.130223383648865010e+01,-2.130195203098218215e+01,-1.210650134925103742e+02
5.799999999999964295e+00,7.954613873751237296e-02,-2.130242691271255495e+01,-2.130214314401444753e+01,-1.214907782620665131e+02
5.819999999999963869e+00,7.983194546286014048e-02,-2.130245755873167823e+01,-2.130217175200633051e+01,-1.219165416065158070e+02
5.839999999999963443e+00,8.012007457965684976e-02,-2.130274854001455509e+01,-2.130246041089775844e+01,-1.223423084481993044e+02
5.859999999999963016e+00,8.041023620591732091e-02,-2.130283167175500836e+01,-2.130254151012874786e+01,-1.227680749200081323e+02
5.879999999999962590e+00,8.070253834164546614e-02,-2.130307022708698028e+01,-2.130277792495125055e+01,-1.231938440224141544e+02
5.899999999999962164e+00,8.099708173096989428e-02,-2.130315325208159294e+01,-2.130285870869226983e+01,-1.236196125440664559e+02
5.919999999999961737e+00,8.129328091840343218e-02,-2.130334464094001845e+01,-2.130304844175258339e+01,-1.240453832376978198e+02
5.939999999999961311e+00,8.159174441274011369e-02,-2.130350735037863430e+01,-2.130320888688429903e+01,-1.244711549212110668e+02
5.959999999999960885e+00,8.189224644172955758e-02,-2.130364452268763742e+01,-2.130334402065864907e+01,-1.248969273096358279e+02
5.979999999999960458e+00,8.219464418987762477e-02,-2.130355256855978752e+01,-2.130325017081164063e+01,-1.253226959632588660e+02
5.999999999999960032e+00,8.249923724484349574e-02,-2.130393948795460801e+01,-2.130363489489964124e+01,-1.257484701599629915e+02
6.019999999999959606e+00,8.280586701194046773e-02,-2.130407938472599483e+01,-2.130377275495889933e+01,-1.261742451178904219e+02
6.039999999999959179e+00,8.311423080697696864e-02,-2.130356131115253859e+01,-2.130325294735750319e+01,-1.266000079803184377e+02
6.059999999999958753e+00,8.342420939263690827e-02,-2.130379017535497610e+01,-2.130348019676931770e+01,-1.270257738052398793e+02
6.079999999999958327e+00,8.373614507644042138e-02,-2.130394007363897302e+01,-2.130362813795516885e+01,-1.274515406710288516e+02
6.099999999999957900e+00,8.404980338452912314e-02,-2.130389511600358432e+01,-2.130358145769549694e+01,-1.278773049150408383e+02
6.119999999999957474e+00,8.436538955175583443e-02,-2.130419661728559788e+01,-2.130388103111837239e+01,-1.283030732612193390e+02
6.139999999999957048e+00,8.468274688110637161e-02,-2.130416122962681413e+01,-2.130384387229746324e+01,-1.287288391284825195e+02
6.159999999999956621e+00,8.500201285849121047e-02,-2.130442552536676715e+01,-2.130410625938938196e+01,-1.291546083730124508e+02
6.179999999999956195e+00,8.532301778794013081e-02,-2.130439030191216077e+01,-2.130406929698271057e+01,-1.295803751741212579e+02
6.199999999999955769e+00,8.564580054663216424e-02,-2.130450593083068966e+01,-2.130418314807199920e+01,-1.300061425099791848e+02
6.219999999999955342e+00,8.597037278795990889e-02,-2.130472651043173826e+01,-2.130440193819040928e+01,-1.304319124679465176e+02
6.239999999999954916e+00,8.629660241405508192e-02,-2.130469527408459030e+01,-2.130436904445849677e+01,-1.308576801438020993e+02
6.259999999999954490e+00,8.662462795080035083e-02,-2.130479307444208814e+01,-2.130446504890534243e+01,-1.312834479797541860e+02
6.279999999999954063e+00,8.695428533035315377e-02,-2.130489155050361560e+01,-2.130456189312406323e+01,-1.317092161533847161e+02
6.299999999999953637e+00,8.728559497629867492e-02,-2.130496620080311843e+01,-2.130463489115717124e+01,-1.321349841677548511e+02
6.319999999999953211e+00,8.761831212860834994e-02,-2.130501094156281994e+01,-2.130467822441050885e+01,-1.325607516694338130e+02
6.339999999999952784e+00,8.795250006951428612e-02,-2.130506032405140004e+01,-2.130472613611049582e+01,-1.329865186879739269e+02
6.359999999999952358e+00,8.828826540679184098e-02,-2.130515708009233933e+01,-2.130482131475506336e+01,-1.334122860642385149e+02
6.379999999999951932e+00,8.862552450444995122e-02,-2.130519855844094934e+01,-2.130486129934329043e+01,-1.338380527763096950e+02
6.399999999999951505e+00,8.896428592482392983e-02,-2.130524362696204577e+01,-2.130490486554167262e+01,-1.342638188874285561e+02
6.419999999999951079e+00,8.930458475166010157e-02,-2.130529699602922378e+01,-2.130495669720238894e+01,-1.346895845285222890e+02
6.439999999999950653e+00,8.964612396623025670e-02,-2.130520847899910208e+01,-2.130486693978453161e+01,-1.351153471588877153e+02
6.459999999999950226e+00,8.998915734976674352e-02,-2.130554337817806498e+01,-2.130520034479452818e+01,-1.355411149930677084e+02
6.479999999999949800e+00,9.033361988028924816e-02,-2.130556351486033861e+01,-2.130521905232981439e+01,-1.359668818008344147e+02
6.499999999999949374e+00,9.067943499726428824e-02,-2.130552519388451671e+01,-2.130517937876754075e+01,-1.363926464895951085e+02
6.519999999999948948e+00,9.102663987267385626e-02,-2.130563605272605798e+01,-2.130528884785064747e+01,-1.368184120057742348e+02
6.539999999999948521e+00,9.137515848014987618e-02,-2.130565571653745849e+01,-2.130530719792998084e+01,-1.372441766014974860e+02
6.559999999999948095e+00,9.172485709317612645e-02,-2.130556108209808031e+01,-2.130521138348505517e+01,-1.376699381245264533e+02
6.579999999999947669e+00,9.207580919273558595e-02,-2.130564936430281975e+01,-2.130529841220326048e+01,-1.380957001597129192e+02
6.599999999999947242e+00,9.242787888026086918e-02,-2.130555301496661968e+01,-2.130520094527909336e+01,-1.385214591503247163e+02
6.619999999999946816e+00,9.278120134307105138e-02,-2.130564903678791921e+01,-2.130529571432510849e+01,-1.389472188085976825e+02
6.639999999999946390e+00,9.313561928590415040e-02,-2.130555515157442414e+01,-2.130520073363159028e+01,-1.393729754936863401e+02
6.659999999999945963e+00,9.349089053040526842e-02,-2.130547886861802098e+01,-2.130512359737351957e+01,-1.397987297998141969e+02
6.679999999999945537e+00,9.384729721185774975e-02,-2.130556612948688766e+01,-2.130520972280543646e+01,-1.402244847157224967e+02
6.699999999999945111e+00,9.420470001744889188e-02,-2.130547421126983210e+01,-2.130511680846424127e+01,-1.406502367971422984e+02
6.719999999999944684e+00,9.456297197906614327e-02,-2.130542511569472097e+01,-2.130506684373310478e+01,-1.410759870274945911e+02
6.739999999999944258e+00,9.492214107035105985e-02,-2.130541472499767153e+01,-2.130505555590638522e+01,-1.415017361529032485e+02
6.759999999999943832e+00,9.528224277881100490e-02,-2.130545191228814517e+01,-2.130509181057968604e+01,-1.419274850894405517e+02
6.779999999999943405e+00,9.564320000305323588e-02,-2.130534120155341071e+01,-2.130498024432916893e+01,-1.423532309562473870e+02
6.799999999999942979e+00,9.600486599999273618e-02,-2.130529497500287306e+01,-2.130493330900593207e+01,-1.427789751897504971e+02
6.819999999999942553e+00,9.636721184727924105e-02,-2.130521948500685880e+01,-2.130485713915957291e+01,-1.432047172336033327e+02
6.839999999999942126e+00,9.673015511394662813e-02,-2.130515118652513706e+01,-2.130478824325847143e+01,-1.436304573140671437e+02
6.859999999999941700e+00,9.709368946842664161e-02,-2.130511053668585575e+01,-2.130474700233137497e+01,-1.440561959904463833e+02
6.879999999999941274e+00,9.745783115573625199e-02,-2.130504665523445240e+01,-2.130468251354714226e+01,-1.444819327818637760e+02
6.899999999999940847e+00,9.782253647288849385e-02,-2.130498100035703146e+01,-2.130461629503987808e+01,-1.449076676965537729e+02
6.919999999999940421e+00,9.818772237160601490e-02,-2.130494389262241839e+01,-2.130457870672369936e+01,-1.453334013885074683e+02
6.939999999999939995e+00,9.855292847335667128e-02,-2.130482293169954744e+01,-2.130445772559779627e+01,-1.457591326410397130e+02
6.959999999999939568e+00,9.891851541625511224e-02,-2.130472271176699905e+01,-2.130435712482410082e+01,-1.461848615083321761e+02
6.979999999999939142e+00,9.928461807557546759e-02,-2.130467853584987381e+01,-2.130431243319055312e+01,-1.466105889763898347e+02
6.999999999999938716e+00,9.965107286216179361e-02,-2.130460489813130565e+01,-2.130423844334471895e+01,-1.470363146195658715e+02
7.019999999999938289e+00,1.000178181536421351e-01,-2.130454491002375050e+01,-2.130417816473227077e+01,-1.474620387724748696e+02
7.039999999999937863e+00,1.003848096250495037e-01,-2.130448229648928304e+01,-2.130411530501787709e+01,-1.478877614269332526e+02
7.059999999999937437e+00,1.007519445127685459e-01,-2.130441339218837271e+01,-2.130404625730065504e+01,-1.483134825598892803e+02
7.079999999999937010e+00,1.011192281175288671e-01,-2.130434833457519161e+01,-2.130398105097043171e+01,-1.487392022429760345e+02
7.099999999999936584e+00,1.014863322770737236e-01,-2.130425420011354376e+01,-2.130388709595399988e+01,-1.491649202228187789e+02
7.119999999999936158e+00,1.018536686800912971e-01,-2.130420655241609396e+01,-2.130383921601307762e+01,-1.495906370174640756e+02
7.139999999999935731e+00,1.022208199843818166e-01,-2.130412275408799516e+01,-2.130375560278370628e+01,-1.500163523212415555e+02
7.159999999999935305e+00,1.025875380315660751e-01,-2.130401533522006829e+01,-2.130364861717288250e+01,-1.504420659098987585e+02
7.179999999999934879e+00,1.029542619626147709e-01,-2.130395159896564650e+01,-2.130358487503459841e+01,-1.508677782179470057e+02
7.199999999999934452e+00,1.033209817996621621e-01,-2.130390268810486276e+01,-2.130353596826781626e+01,-1.512934895518720566e+02
7.219999999999934026e+00,1.036873473513364313e-01,-2.130382514585496168e+01,-2.130345878030328777e+01,-1.517191996892375130e+02
7.239999999999933600e+00,1.040534469904735859e-01,-2.130376364157801206e+01,-2.130339754193887458e+01,-1.521449088624299293e+02
7.259999999999933173e+00,1.044191714200857074e-01,-2.130371251002294741e+01,-2.130334678559333383e+01,-1.525706173882007590e+02
7.279999999999932747e+00,1.047845479527195756e-01,-2.130363762117249138e+01,-2.130327224463985658e+01,-1.529963247640915540e+02
7.299999999999932321e+00,1.051495251125340730e-01,-2.130357179424809644e+01,-2.130320681708828090e+01,-1.534220312228167131e+02
7.319999999999931894e+00,1.055141197112669377e-01,-2.130351670052764490e+01,-2.130315210592891262e+01,-1.538477369622285096e+02
7.339999999999931468e+00,1.058782073570540688e-01,-2.130344103969469671e+01,-2.130307695204890805e+01,-1.542734416953766186e+02
7.359999999999931042e+00,1.062418355827095401e-01,-2.130340584896334732e+01,-2.130304222073769083e+01,-1.546991461841302282e+02
7.379999999999930616e+00,1.066047223560120938e-01,-2.130333292152575453e+01,-2.130297003475245177e+01,-1.551248499557874538e+02
7.399999999999930189e+00,1.069668797704492746e-01,-2.130325904878010590e+01,-2.130289689136566977e+01,-1.555505529793486232e+02
7.419999999999929763e+00,1.073286134224896854e-01,-2.130320354960122131e+01,-2.130284181594917925e+01,-1.559762553166886221e+02
7.439999999999929337e+00,1.076898500821239224e-01,-2.130315084375318335e+01,-2.130278960709354763e+01,-1.564019570969040558e+02
7.459999999999928910e+00,1.080504045644508360e-01,-2.130311788439594878e+01,-2.130275732991362148e+01,-1.568276589001096681e+02
7.479999999999928484e+00,1.084103348473177547e-01,-2.130305175646784122e+01,-2.130269182618497581e+01,-1.572533600049561358e+02
7.499999999999928058e+00,1.087694802172911451e-01,-2.130300059044768446e+01,-2.130264144507771107e+01,-1.576790608713951087e+02
7.519999999999927631e+00,1.091277632490206956e-01,-2.130291880359794732e+01,-2.130256052056621741e+01,-1.581047609644353145e+02
7.539999999999927205e+00,1.094854834154411483e-01,-2.130290845191630922e+01,-2.130255073174988922e+01,-1.585304614133072221e+02
7.559999999999926779e+00,1.098423888076408977e-01,-2.130286049046412344e+01,-2.130250358507192487e+01,-1.589561617177243136e+02
7.579999999999926352e+00,1.101984397197906113e-01,-2.130283590831382412e+01,-2.130247985740167493e+01,-1.593818623849784331e+02
7.599999999999925926e+00,1.105536901679836370e-01,-2.130281091954432782e+01,-2.130245566909613331e+01,-1.598075633529211359e+02
7.619999999999925500e+00,1.109080412450032527e-01,-2.130277596047412558e+01,-2.130242160939710772e+01,-1.602332645210535986e+02
7.639999999999925073e+00,1.112615238812322410e-01,-2.130278068739430708e+01,-2.130242720475807872e+01,-1.606589666521652475e+02
7.659999999999924647e+00,1.116137921070657485e-01,-2.130271859200033902e+01,-2.130236632377450690e+01,-1.610846687557794041e+02
7.679999999999924221e+00,1.119651966957052741e-01,-2.130271555028953401e+01,-2.130236414570089565e+01,-1.615103716621965759e+02
7.699999999999923794e+00,1.123154555868385446e-01,-2.130267447154387028e+01,-2.130232421265273857e+01,-1.619360748927363147e+02
7.719999999999923368e+00,1.126646803387612306e-01,-2.130268355903599087e+01,-2.130233433428406897e+01,-1.623617793391651105e+02
7.739999999999922942e+00,1.130127142552128233e-01,-2.130263340794284588e+01,-2.130228537402639333e+01,-1.627874839734075181e+02
7.759999999999922515e+00,1.133596998852034465e-01,-2.130264477552334057e+01,-2.130229778989334832e+01,-1.632131898832880097e+02
7.779999999999922089e+00,1.137053117581103140e-01,-2.130258394123333332e+01,-2.130223832936042783e+01,-1.636388959502397711e+02
7.799999999999921663e+00,1.140499440173829565e-01,-2.130302659162220635e+01,-2.130268195936293196e+01,-1.640646118498129340e+02
7.819999999999921236e+00,1.143933364155200472e-01,-2.130258088716379206e+01,-2.130223749476565587e+01,-1.644903200751580528e+02
7.839999999999920810e+00,1.147351364320503553e-01,-2.130250642391763094e+01,-2.130216462390109911e+01,-1.649160284036198902e+02
7.859999999999920384e+00,1.150760228762985893e-01,-2.130295203341824717e+01,-2.130261114697399805e+01,-1.653417465578440044e+02
7.879999999999919957e+00,1.154152712465781466e-01,-2.130251870990517560e+01,-2.130217946153489450e+01,-1.657674576836718359e+02
7.899999999999919531e+00,1.157534188356305616e-01,-2.130296608463823560e+01,-2.130262793704918423e+01,-1.661931788577755640e+02
7.919999999999919105e+00,1.160899672430736052e-01,-2.130246669437318019e+01,-2.130213014596573728e+01,-1.666188916432555800e+02
7.939999999999918678e+00,1.164253276263350900e-01,-2.130289607470314550e+01,-2.130256071431988474e+01,-1.670446142043663826e+02
7.959999999999918252e+00,1.167591842304382538e-01,-2.130289670243059774e+01,-2.130256284582649329e+01,-1.674703382818108821e+02
7.979999999999917826e+00,1.170913960584155228e-01,-2.130244019214801909e+01,-2.130210798032004149e+01,-1.678960548738258751e+02
7.999999999999917399e+00,1.174222893684392643e-01,-2.130286266034950415e+01,-2.130253176703947915e+01,-1.683217812337228168e+02
8.019999999999917861e+00,1.177516889355588459e-01,-2.130273581465397470e+01,-2.130240641508685684e+01,-1.687475065504487759e+02
8.039999999999917435e+00,1.180791943989414061e-01,-2.130229337663284994e+01,-2.130196587116946816e+01,-1.691732249125180374e+02
8.059999999999917009e+00,1.184053074415042373e-01,-2.130271300512055888e+01,-2.130238689207799752e+01,-1.695989530595778945e+02
8.079999999999916582e+00,1.187297941303895737e-01,-2.130269388747390380e+01,-2.130236940078501817e+01,-1.700246824506384655e+02
8.099999999999916156e+00,1.190527279339419070e-01,-2.130272145301679743e+01,-2.130239851921324501e+01,-1.704504139458952636e+02
8.119999999999915730e+00,1.193737102194933619e-01,-2.130226657448711336e+01,-2.130194559220156236e+01,-1.708761382950994516e+02
8.139999999999915303e+00,1.196931430040636124e-01,-2.130268934100097766e+01,-2.130236990821640575e+01,-1.713018726491348787e+02
8.159999999999914877e+00,1.200107317302277765e-01,-2.130267284611291956e+01,-2.130235525738675406e+01,-1.717276085173309923e+02
8.179999999999914451e+00,1.203264522350686039e-01,-2.130252584205982203e+01,-2.130221012155498173e+01,-1.721533433136673352e+02
8.199999999999914024e+00,1.206403025154529907e-01,-2.130250084598031890e+01,-2.130218699569993390e+01,-1.725790794803065751e+02
8.219999999999913598e+00,1.209522562308137372e-01,-2.130247810173942469e+01,-2.130216614802406383e+01,-1.730048170886259982e+02
8.239999999999913172e+00,1.212623355519909935e-01,-2.130246332833157297e+01,-2.130215324901039509e+01,-1.734305562758714530e+02
8.259999999999912745e+00,1.215704870941211602e-01,-2.130244677407515752e+01,-2.130213862253302892e+01,-1.738562970598108279e+02
8.279999999999912319e+00,1.218766621859477539e-01,-2.130243278896194425e+01,-2.130212661387011863e+01,-1.742820395404982321e+02
8.299999999999911893e+00,1.221809002844288644e-01,-2.130242619983234320e+01,-2.130212196173386374e+01,-1.747077838263963940e+02
8.319999999999911466e+00,1.224830542160411234e-01,-2.130241546708116473e+01,-2.130211331314955103e+01,-1.751335299818063902e+02
8.339999999999911040e+00,1.227832321195002352e-01,-2.130240785163107020e+01,-2.130210767372761183e+01,-1.755592779609355603e+02
8.359999999999910614e+00,1.230813654715462169e-01,-2.130239858988975854e+01,-2.130210045653771189e+01,-1.759850277993813279e+02
8.379999999999910187e+00,1.233774466152625510e-01,-2.130233031679972200e+01,-2.130203423565600573e+01,-1.764107783245736130e+02
8.399999999999909761e+00,1.236714994908891530e-01,-2.130240042465582917e+01,-2.130210637178020150e+01,-1.768365322801911077e+02
8.419999999999909335e+00,1.239634227170427760e-01,-2.130232054123609586e+01,-2.130202861800994185e+01,-1.772622867677896465e+02
8.439999999999908908e+00,1.242532146072139049e-01,-2.130239661362208992e+01,-2.130210682173191827e+01,-1.776880449081719178e+02
8.459999999999908482e+00,1.245408366420393820e-01,-2.130230595020293194e+01,-2.130201832816810636e+01,-1.781138034051411694e+02
8.479999999999908056e+00,1.248261916386101539e-01,-2.130233235247802881e+01,-2.130204699748145813e+01,-1.785395646971941517e+02
8.499999999999907629e+00,1.251095321970695506e-01,-2.130243957512514896e+01,-2.130215623456668794e+01,-1.789653301481382073e+02
8.519999999999907203e+00,1.253906156043066433e-01,-2.130235633272080875e+01,-2.130207524931357099e+01,-1.793910961913853725e+02
8.539999999999906777e+00,1.256694127901135383e-01,-2.130238228615268525e+01,-2.130210348896687833e+01,-1.798168650399226465e+02
8.559999999999906350e+00,1.259458571911011571e-01,-2.130234279548438892e+01,-2.130206635108340052e+01,-1.802426354514313118e+02
8.579999999999905924e+00,1.262198897142058351e-01,-2.130235650498919142e+01,-2.130208247246608622e+01,-1.806684085490080065e+02
8.599999999999905498e+00,1.264917097046855399e-01,-2.130234073524704286e+01,-2.130206891525656232e+01,-1.810941835437224654e+02
8.619999999999905071e+00,1.267611924609497731e-01,-2.130236071798505293e+01,-2.130209123522879011e+01,-1.815199612753258975e+02
8.639999999999904645e+00,1.270282709061933135e-01,-2.130233639690418457e+01,-2.130206931845894047e+01,-1.819457409248187503e+02
8.659999999999904219e+00,1.272930262581564997e-01,-2.130231686537170432e+01,-2.130205211001974064e+01,-1.823715225067742267e+02
8.679999999999903793e+00,1.275552682407975202e-01,-2.130236538508476940e+01,-2.130210314310212993e+01,-1.827973075724932812e+02
8.699999999999903366e+00,1.278152044167760182e-01,-2.130235590453250794e+01,-2.130209596835652874e+01,-1.832230947544079527e+02
8.719999999999902940e+00,1.280729695420933512e-01,-2.130236942542099499e+01,-2.130211166029567593e+01,-1.836488843777910347e+02
8.739999999999902514e+00,1.283281527951896650e-01,-2.130233699979018880e+01,-2.130208181653709332e+01,-1.840746759345337580e+02
8.759999999999902087e+00,1.285807706647383308e-01,-2.130232554160750169e+01,-2.130207292373795269e+01,-1.845004698274963459e+02
8.779999999999901661e+00,1.288311727145891039e-01,-2.130237102394506010e+01,-2.130212062189520950e+01,-1.849262668459253973e+02
8.799999999999901235e+00,1.290791247809700004e-01,-2.130236533655830300e+01,-2.130211738449192183e+01,-1.853520662005902011e+02
8.819999999999900808e+00,1.293247264961228382e-01,-2.130241271434315209e+01,-2.130216711262799834e+01,-1.857778688531618911e+02
8.839999999999900382e+00,1.295677459258318953e-01,-2.130237313902657448e+01,-2.130213011959686398e+01,-1.862036732965127044e+02
8.859999999999899956e+00,1.298081428652625158e-01,-2.130237188786807323e+01,-2.130213149092864100e+01,-1.866294803373306195e+02
8.879999999999899529e+00,1.300464064043430346e-01,-2.130240449075071751e+01,-2.130216622721163588e+01,-1.870552901636065712e+02
8.899999999999899103e+00,1.302820619531344093e-01,-2.130239579909634529e+01,-2.130216014354755316e+01,-1.874811024240397330e+02
8.919999999999898677e+00,1.305153061025611794e-01,-2.130240623438081471e+01,-2.130217299023138722e+01,-1.879069173045779166e+02
8.939999999999898250e+00,1.307458752024803772e-01,-2.130240100644677170e+01,-2.130217043734685234e+01,-1.883327347556069356e+02
8.959999999999897824e+00,1.309740616227439980e-01,-2.130241178870344143e+01,-2.130218360228317920e+01,-1.887585548049607382e+02
8.979999999999897398e+00,1.311997332251998438e-01,-2.130244284693177548e+01,-2.130221717532931791e+01,-1.891843779902969231e+02
8.999999999999896971e+00,1.314230202053276730e-01,-2.130244546124983529e+01,-2.130222217426970843e+01,-1.896102036125417953e+02
9.019999999999896545e+00,1.316434862174791220e-01,-2.130244948305015029e+01,-2.130222901703799820e+01,-1.900360321361906415e+02
9.039999999999896119e+00,1.318616939889541428e-01,-2.130248448916135473e+01,-2.130226628138987977e+01,-1.904618636182024147e+02
9.059999999999895692e+00,1.320774807170727316e-01,-2.130251930387289505e+01,-2.130230351714477521e+01,-1.908876982175517583e+02
9.079999999999895266e+00,1.322904027578636621e-01,-2.130249649147180691e+01,-2.130228356943101531e+01,-1.913135352253404164e+02
9.099999999999894840e+00,1.325008501634806213e-01,-2.130250715244844884e+01,-2.130229670504283135e+01,-1.917393749209837779e+02
9.119999999999894413e+00,1.327088050574049549e-01,-2.130244062914915304e+01,-2.130223267425522948e+01,-1.921652157786728310e+02
9.139999999999893987e+00,1.329141737948335289e-01,-2.130245310346006349e+01,-2.130224773472263422e+01,-1.925910594720046163e+02
9.159999999999893561e+00,1.331171234575316276e-01,-2.130247895006942116e+01,-2.130227600040672442e+01,-1.930169061013432952e+02
9.179999999999893134e+00,1.333174385857561206e-01,-2.130246922923936381e+01,-2.130226891411113854e+01,-1.934427551707998703e+02
9.199999999999892708e+00,1.335151964949267411e-01,-2.130251068665659275e+01,-2.130231292874742266e+01,-1.938686076266238274e+02
9.219999999999892282e+00,1.337103135706969037e-01,-2.130250718747073790e+01,-2.130231207039496866e+01,-1.942944626532974723e+02
9.239999999999891855e+00,1.339029476480172176e-01,-2.130252355815375864e+01,-2.130233092407643980e+01,-1.947203204903832443e+02
9.259999999999891429e+00,1.340932210583013762e-01,-2.130257077143383881e+01,-2.130238049802355604e+01,-1.951461816324016354e+02
9.279999999999891003e+00,1.342809759543058534e-01,-2.130259745547289185e+01,-2.130240970057688799e+01,-1.955720458266150672e+02
9.299999999999890576e+00,1.344660794979025686e-01,-2.130259822660132585e+01,-2.130241312305772894e+01,-1.959979126876035025e+02
9.319999999999890150e+00,1.346485757680221662e-01,-2.130262478955220828e+01,-2.130244229328208760e+01,-1.964237826871244579e+02
9.339999999999889724e+00,1.348286288868680849e-01,-2.130267432614360601e+01,-2.130249427302475951e+01,-1.968496561205284650e+02
9.359999999999889297e+00,1.350060953088743076e-01,-2.130268543779545354e+01,-2.130250797137344776e+01,-1.972755323628623785e+02
9.379999999999888871e+00,1.351811566272440035e-01,-2.130273765368879424e+01,-2.130256259237042471e+01,-1.977014120546177764e+02
9.399999999999888445e+00,1.353537766147573096e-01,-2.130277032725102160e+01,-2.130259770726350865e+01,-1.981272948411753134e+02
9.419999999999888018e+00,1.355238705020172796e-01,-2.130279493208091424e+01,-2.130262483819365471e+01,-1.985531806459296433e+02
9.439999999999887592e+00,1.356915458028040145e-01,-2.130285213240759745e+01,-2.130268445710681036e+01,-1.989790700132770098e+02
9.459999999999887166e+00,1.358568037439080722e-01,-2.130289976286525189e+01,-2.130273450492414611e+01,-1.994049627505932278e+02
9.479999999999886739e+00,1.360195895114819364e-01,-2.130292387415675748e+01,-2.130276108838918248e+01,-1.998308584423087950e+02
9.499999999999886313e+00,1.361799907593505277e-01,-2.130298047218855828e+01,-2.130282007094069030e+01,-2.002567576505046816e+02
9.519999999999885887e+00,1.363379141432976838e-01,-2.130301487248078374e+01,-2.130285694909683514e+01,-2.006826600245703673e+02
9.539999999999885461e+00,1.364934501820047330e-01,-2.130308496853618294e+01,-2.130292943249747495e+01,-2.011085661879023974e+02
9.559999999999885034e+00,1.366466877766008281e-01,-2.130314175061607784e+01,-2.130298851302148222e+01,-2.015344757853201259e+02
9.579999999999884608e+00,1.367975177676820087e-01,-2.130317487407399568e+01,-2.130302404408291395e+01,-2.019603884528105198e+02
9.599999999999884182e+00,1.369460303821333491e-01,-2.130324686110913746e+01,-2.130309834849468587e+01,-2.023863048774182687e+02
9.619999999999883755e+00,1.370921661949440762e-01,-2.130328863313424392e+01,-2.130314249732143494e+01,-2.028122245142681379e+02
9.639999999999883329e+00,1.372360720759210340e-01,-2.130336398268353904e+01,-2.130322007680256036e+01,-2.032381478880408281e+02
9.659999999999882903e+00,1.373777439963421443e-01,-2.130342336161527683e+01,-2.130328168969485603e+01,-2.036640746833527089e+02
9.679999999999882476e+00,1.375171010753577228e-01,-2.130347356205529152e+01,-2.130333420497627728e+01,-2.040900047975148084e+02
9.699999999999882050e+00,1.376542669958946419e-01,-2.130355720541885134e+01,-2.130342003949831309e+01,-2.045159387757026366e+02
9.719999999999881624e+00,1.377891470506125426e-01,-2.130360671981614118e+01,-2.130347183976142489e+01,-2.049418760300442273e+02
9.739999999999881197e+00,1.379218797415593944e-01,-2.130369301681809802e+01,-2.130356028412715119e+01,-2.053678171576896716e+02
9.759999999999880771e+00,1.380524817682869110e-01,-2.130377305741715688e+01,-2.130364245539043111e+01,-2.057937620168112858e+02
9.779999999999880345e+00,1.381808591081321869e-01,-2.130382734931264466e+01,-2.130369897197279982e+01,-2.062197101864576894e+02
9.799999999999879918e+00,1.383070948556830992e-01,-2.130392402498467419e+01,-2.130379778923712308e+01,-2.066456624312098143e+02
9.819999999999879492e+00,1.384310980896948928e-01,-2.130397780876457858e+01,-2.130385380553056507e+01,-2.070716179841511178e+02
9.839999999999879066e+00,1.385531226489848389e-01,-2.130407658775052937e+01,-2.130395456319124037e+01,-2.074975774913468456e+02
9.859999999999878639e+00,1.386731471479474564e-01,-2.130416134525513883e+01,-2.130404132075617696e+01,-2.079235406937529547e+02
9.879999999999878213e+00,1.387910301905579402e-01,-2.130422334146959429e+01,-2.130410545842698511e+01,-2.083495072775397432e+02
9.899999999999877787e+00,1.389069358993309244e-01,-2.130432076772377314e+01,-2.130420486201499841e+01,-2.087754777871854230e+02
9.919999999999877360e+00,1.390207500856544542e-01,-2.130438586815315816e+01,-2.130427205396683377e+01,-2.092014516903621768e+02
9.939999999999876934e+00,1.391326185823831274e-01,-2.130448357439913210e+01,-2.130437170590240470e+01,-2.096274294933534179e+02
9.959999999999876508e+00,1.392424656600836919e-01,-2.130455378340307249e+01,-2.130444393632537015e+01,-2.100534107219437772e+02
9.979999999999876081e+00,1.393503210198312192e-01,-2.130464135761132027e+01,-2.130453350225157294e+01,-2.104793956937362509e+02
9.999999999999875655e+00,1.394563706833682193e-01,-2.130473842417239183e+01,-2.130463237450885572e+01,-2.109053844125561454e+02
1.001999999999987523e+01,1.395604665791802812e-01,-2.130480539935515338e+01,-2.130470130345934265e+01,-2.113313764246474307e+02
1.003999999999987480e+01,1.396627060408345000e-01,-2.130490222615837226e+01,-2.130479998669671815e+01,-2.117573722297089489e+02
1.005999999999987438e+01,1.397630560405143385e-01,-2.130497650028823386e+01,-2.130487615028855330e+01,-2.121833714097150221e+02
1.007999999999987395e+01,1.398616061374264030e-01,-2.130507997576545520e+01,-2.130498142566854369e+01,-2.126093744591334200e+02
1.009999999999987352e+01,1.399582679872669322e-01,-2.130515271826476109e+01,-2.130505605641491940e+01,-2.130353808516488812e+02
1.011999999999987310e+01,1.400531808406113299e-01,-2.130525531859706589e+01,-2.130516040574372028e+01,-2.134613910451674599e+02
1.013999999999987267e+01,1.401464139972527501e-01,-2.130535317425303887e+01,-2.130525994109639853e+01,-2.138874048754958892e+02
1.015999999999987224e+01,1.402377602889395281e-01,-2.130542071870355514e+01,-2.130532937241186886e+01,-2.143134219435783052e+02
1.017999999999987182e+01,1.403274741426220329e-01,-2.130553287022206632e+01,-2.130544315636838348e+01,-2.147394428871290586e+02
1.019999999999987139e+01,1.404154141782331666e-01,-2.130560490218103809e+01,-2.130551696214542545e+01,-2.151654670451370919e+02
1.021999999999987097e+01,1.405017107681830191e-01,-2.130571019224398199e+01,-2.130562389565403336e+01,-2.155914949523920257e+02
1.023999999999987054e+01,1.405862880933284598e-01,-2.130579692851126694e+01,-2.130571235118611995e+01,-2.160175263136371200e+02
1.025999999999987011e+01,1.406693480950943487e-01,-2.130589491545104153e+01,-2.130581185544927436e+01,-2.164435611519443796e+02
1.027999999999986969e+01,1.407507786120482940e-01,-2.130599621534878452e+01,-2.130591478483183110e+01,-2.168695996457344108e+02
1.029999999999986926e+01,1.408305830127064839e-01,-2.130607187154282656e+01,-2.130599206714216720e+01,-2.172956412787646059e+02
1.031999999999986883e+01,1.409087848741426285e-01,-2.130618497951657986e+01,-2.130610677765514538e+01,-2.177216867764934989e+02
1.033999999999986841e+01,1.409855467328629264e-01,-2.130625171665115403e+01,-2.130617495479243217e+01,-2.181477350489678031e+02
1.035999999999986798e+01,1.410608417033888673e-01,-2.130635612692352865e+01,-2.130628083195300349e+01,-2.185737868765357348e+02
1.037999999999986755e+01,1.411344790576980479e-01,-2.130643539199963854e+01,-2.130636175464533011e+01,-2.189998419470213946e+02
1.039999999999986713e+01,1.412068007568895445e-01,-2.130653999641794627e+01,-2.130646767471875336e+01,-2.194259004252505747e+02
1.041999999999986670e+01,1.412775258108909804e-01,-2.130661949466398042e+01,-2.130654876960997868e+01,-2.198519620900898417e+02
1.043999999999986628e+01,1.413468583184333272e-01,-2.130672562902982037e+01,-2.130665629652227722e+01,-2.202780272701629087e+02
1.045999999999986585e+01,1.414149416404913706e-01,-2.130682047484752317e+01,-2.130675239152546396e+01,-2.207040955963377939e+02
1.047999999999986542e+01,1.414814683414911123e-01,-2.130689779453114951e+01,-2.130683126783014814e+01,-2.211301670255274416e+02
1.049999999999986500e+01,1.415466540449668298e-01,-2.130700486245918768e+01,-2.130693967675571088e+01,-2.215562419370731391e+02
1.051999999999986457e+01,1.416104307495188730e-01,-2.130708038832315765e+01,-2.130701661161860727e+01,-2.219823197681350280e+02
1.053999999999986414e+01,1.416729987127497148e-01,-2.130718446176381420e+01,-2.130712189380058419e+01,-2.224084008894070905e+02
1.055999999999986372e+01,1.417341725209843306e-01,-2.130725996433825387e+01,-2.130719879053001975e+01,-2.228344849148856213e+02
1.057999999999986329e+01,1.417941062414333764e-01,-2.130736240833637396e+01,-2.130730247461592342e+01,-2.232605722293318991e+02
1.059999999999986287e+01,1.418527090344967045e-01,-2.130744034562098221e+01,-2.130738174282791775e+01,-2.236866624334512323e+02
1.061999999999986244e+01,1.419102036177193882e-01,-2.130754015448874839e+01,-2.130748265990552426e+01,-2.241127557419577840e+02
1.063999999999986201e+01,1.419664518549885179e-01,-2.130761822703541952e+01,-2.130756197879815161e+01,-2.245388518582612392e+02
1.065999999999986159e+01,1.420215697199047333e-01,-2.130772240658832928e+01,-2.130766728872341176e+01,-2.249649511885280901e+02
1.067999999999986116e+01,1.420755569305382493e-01,-2.130781668220658887e+01,-2.130776269499595443e+01,-2.253910535349615998e+02
1.069999999999986073e+01,1.421282555170219897e-01,-2.130787831835436918e+01,-2.130782561976788614e+01,-2.258171584027422227e+02
1.071999999999986031e+01,1.421799263769016330e-01,-2.130797874372647982e+01,-2.130792707286660104e+01,-2.262432663067568512e+02
1.073999999999985988e+01,1.422304344411473576e-01,-2.130805656262346659e+01,-2.130800605455922181e+01,-2.266693769299450594e+02
1.075999999999985945e+01,1.422799091934604521e-01,-2.130815539286892957e+01,-2.130810591811661681e+01,-2.270954905630501344e+02
1.077999999999985903e+01,1.423282120194930833e-01,-2.130823316446371152e+01,-2.130818486163767744e+01,-2.275216069235133887e+02
1.079999999999985860e+01,1.423755550966692152e-01,-2.130833226067661457e+01,-2.130828491759943688e+01,-2.279477262256497454e+02
1.081999999999985818e+01,1.424218493275270780e-01,-2.130840277246286618e+01,-2.130835647823200674e+01,-2.283738479868681566e+02
1.083999999999985775e+01,1.424671331526805862e-01,-2.130850646495260392e+01,-2.130846118112745202e+01,-2.287999728323420356e+02
1.085999999999985732e+01,1.425114490124253785e-01,-2.130857518917044047e+01,-2.130853087331069418e+01,-2.292261000202657044e+02
1.087999999999985690e+01,1.425548433256483283e-01,-2.130867506058096694e+01,-2.130863166626774330e+01,-2.296522301271641027e+02
1.089999999999985647e+01,1.425973002313577209e-01,-2.130876410534075660e+01,-2.130872164843504635e+01,-2.300783629523652110e+02
1.091999999999985604e+01,1.426388021389682903e-01,-2.130882892256872552e+01,-2.130878742066111542e+01,-2.305044980289089551e+02
1.093999999999985562e+01,1.426794327690278086e-01,-2.130892530167531973e+01,-2.130888467104525930e+01,-2.309306359043123962e+02
1.095999999999985519e+01,1.427190956873176098e-01,-2.130899268473174502e+01,-2.130895302181345485e+01,-2.313567760950887475e+02
1.097999999999985477e+01,1.427579690059131989e-01,-2.130908807604996369e+01,-2.130904920273136938e+01,-2.317829189832911538e+02
1.099999999999985434e+01,1.427959206936006697e-01,-2.130915419430908386e+01,-2.130911624262139625e+01,-2.322090641154896389e+02
1.101999999999985391e+01,1.428330458696888683e-01,-2.130925089953612783e+01,-2.130921377436003894e+01,-2.326352120083042792e+02
1.103999999999985349e+01,1.428693199896821919e-01,-2.130931306207578402e+01,-2.130927678795579183e+01,-2.330613619954258127e+02
1.105999999999985306e+01,1.429048202574545179e-01,-2.130940559466766970e+01,-2.130937009439989893e+01,-2.334875146070513949e+02
1.107999999999985263e+01,1.429394743758744535e-01,-2.130947310534366679e+01,-2.130943845122524749e+01,-2.339136694150398341e+02
1.109999999999985221e+01,1.429734079474928310e-01,-2.130955884389078037e+01,-2.130952491031916196e+01,-2.343398266583460270e+02
1.111999999999985178e+01,1.430066263748392963e-01,-2.130963982135618551e+01,-2.130960660292883802e+01,-2.347659862363458103e+02
1.113999999999985135e+01,1.430390396473394388e-01,-2.130969961633276810e+01,-2.130966720306026829e+01,-2.351921478153999772e+02
1.115999999999985093e+01,1.430707576268012426e-01,-2.130978382635748503e+01,-2.130975210837802436e+01,-2.356183117739476813e+02
1.117999999999985050e+01,1.431017228618582937e-01,-2.130984381711870768e+01,-2.130981285188364893e+01,-2.360444776850549715e+02
1.119999999999985008e+01,1.431321880339205266e-01,-2.130994039903972492e+01,-2.130990993386766164e+01,-2.364706460278637223e+02
1.121999999999984965e+01,1.431619254090131244e-01,-2.130999617530514811e+01,-2.130996643793005418e+01,-2.368968162139947253e+02
1.123999999999984922e+01,1.431910353187040297e-01,-2.131008131212064427e+01,-2.131005220221095442e+01,-2.373229887303274381e+02
1.125999999999984880e+01,1.432194602899923841e-01,-2.131013297870311263e+01,-2.131010455373182566e+01,-2.377491629649302070e+02
1.127999999999984837e+01,1.432472874134969043e-01,-2.131021495938244215e+01,-2.131018713225893890e+01,-2.381753394369943635e+02
1.129999999999984794e+01,1.432744560665379641e-01,-2.131026811094985263e+01,-2.131024094229681154e+01,-2.386015176305603234e+02
1.131999999999984752e+01,1.433010608502274796e-01,-2.131034940374391340e+01,-2.131032279896022530e+01,-2.390276980138515057e+02
1.133999999999984709e+01,1.433271153967768941e-01,-2.131041910950947482e+01,-2.131039305496292613e+01,-2.394538803414951644e+02
1.135999999999984666e+01,1.433525340038741269e-01,-2.131046715034088379e+01,-2.131044173173378553e+01,-2.398800642658949016e+02
1.137999999999984624e+01,1.433774279325042700e-01,-2.131054633062823100e+01,-2.131052143669960230e+01,-2.403062502985788171e+02
1.139999999999984581e+01,1.434016993349859492e-01,-2.131059210876564336e+01,-2.131056783736316262e+01,-2.407324378693516564e+02
1.141999999999984539e+01,1.434254802876679669e-01,-2.131066962983570434e+01,-2.131064584888302349e+01,-2.411586274809956763e+02
1.143999999999984496e+01,1.434486835896296442e-01,-2.131071689203033515e+01,-2.131069368872837444e+01,-2.415848186155343171e+02
1.145999999999984453e+01,1.434714055009188027e-01,-2.131079248516593694e+01,-2.131076976325464756e+01,-2.420110117433263497e+02
1.147999999999984411e+01,1.434935579579295351e-01,-2.131083708988400360e+01,-2.131081493742699351e+01,-2.424372063326670173e+02
1.149999999999984368e+01,1.435152615334041870e-01,-2.131091121063066751e+01,-2.131088950705519380e+01,-2.428634028533041658e+02
1.151999999999984325e+01,1.435364279169933643e-01,-2.131095611320175465e+01,-2.131093494681816480e+01,-2.432896008091846056e+02
1.153999999999984283e+01,1.435571470372288549e-01,-2.131102714792479702e+01,-2.131100642880456064e+01,-2.437158006330228659e+02
1.155999999999984240e+01,1.435774266856954529e-01,-2.131109185092206815e+01,-2.131107157127360097e+01,-2.441420021903928159e+02
1.157999999999984198e+01,1.435972037215621777e-01,-2.131113129174446286e+01,-2.131111151470859610e+01,-2.445682050391918665e+02
1.159999999999984155e+01,1.436165814680189501e-01,-2.131120164666916494e+01,-2.131118226892270684e+01,-2.449944096943787883e+02
1.161999999999984112e+01,1.436354567763354351e-01,-2.131123998778053164e+01,-2.131122111247221440e+01,-2.454206156188260763e+02
1.163999999999984070e+01,1.436539551409478088e-01,-2.131130946746983312e+01,-2.131129096910522236e+01,-2.458468233098108726e+02
1.165999999999984027e+01,1.436719873612744280e-01,-2.131134886378843163e+01,-2.131133083156810670e+01,-2.462730322548663082e+02
1.167999999999983984e+01,1.436896455512025883e-01,-2.131141629364453038e+01,-2.131139863545460145e+01,-2.466992429225492742e+02
1.169999999999983942e+01,1.437068401764401704e-01,-2.131145306830002539e+01,-2.131143587367478887e+01,-2.471254547892900462e+02
1.171999999999983899e+01,1.437236867862170253e-01,-2.131151976434825457e+01,-2.131150291773847627e+01,-2.475516683379672429e+02
1.173999999999983856e+01,1.437400998711685363e-01,-2.131156024458029208e+01,-2.131154383149534226e+01,-2.479778831297738861e+02
1.175999999999983814e+01,1.437561696939169964e-01,-2.131162595939399296e+01,-2.131160988957124403e+01,-2.484040995791390287e+02
1.177999999999983771e+01,1.437719055076567276e-01,-2.131168156650141654e+01,-2.131166583068767650e+01,-2.488303174746553168e+02
1.179999999999983729e+01,1.437872166747726776e-01,-2.131171650904755310e+01,-2.131170119788043849e+01,-2.492565364936691594e+02
1.181999999999983686e+01,1.438022188810202662e-01,-2.131178126115740668e+01,-2.131176625895115961e+01,-2.496827571166860764e+02
1.183999999999983643e+01,1.438168108848197901e-01,-2.131181453979741036e+01,-2.131179994779360953e+01,-2.501089788154781957e+02
1.185999999999983601e+01,1.438310927081424551e-01,-2.131187587924111426e+01,-2.131186159741779207e+01,-2.505352020512396791e+02
1.187999999999983558e+01,1.438449949338456713e-01,-2.131190959555912912e+01,-2.131189569333342604e+01,-2.509614263409251578e+02
1.189999999999983515e+01,1.438586161186849732e-01,-2.131197093540279042e+01,-2.131195731421795259e+01,-2.513876521384484022e+02
1.191999999999983473e+01,1.438718270463511251e-01,-2.131200930293807261e+01,-2.131199609201040701e+01,-2.518138791135794747e+02
1.193999999999983430e+01,1.438847965041506749e-01,-2.131206679750161470e+01,-2.131205382804381543e+01,-2.522401074800717140e+02
1.195999999999983388e+01,1.438974195226037645e-01,-2.131209535063379690e+01,-2.131208272761534417e+01,-2.526663367640659317e+02
1.197999999999983345e+01,1.439098057230164818e-01,-2.131215293026613722e+01,-2.131214054406572345e+01,-2.530925674364708584e+02
1.199999999999983302e+01,1.439219591081236094e-01,-2.131220198792819787e+01,-2.131218983454309068e+01,-2.535187993228443020e+02
1.201999999999983260e+01,1.439337627716590906e-01,-2.131222873447967814e+01,-2.131221693081614177e+01,-2.539450320938703669e+02
1.203999999999983217e+01,1.439453256804824610e-01,-2.131228557595806450e+01,-2.131227401304924030e+01,-2.543712662424807149e+02
1.205999999999983174e+01,1.439565432034364545e-01,-2.131231064264338926e+01,-2.131229942512043607e+01,-2.547975012378106214e+02
1.207999999999983132e+01,1.439675349427393669e-01,-2.131236707588184487e+01,-2.131235608414254301e+01,-2.552237375875889711e+02
1.209999999999983089e+01,1.439782162320557002e-01,-2.131239340382450465e+01,-2.131238272253518673e+01,-2.556499747743761475e+02
1.211999999999983046e+01,1.439886707751276140e-01,-2.131244865137833600e+01,-2.131243819683526297e+01,-2.560762132928606434e+02
1.213999999999983004e+01,1.439988242388324791e-01,-2.131247408501039686e+01,-2.131246393154669150e+01,-2.565024526210971203e+02
1.215999999999982961e+01,1.440087533298912148e-01,-2.131252576783671060e+01,-2.131251583874565014e+01,-2.569286932073628122e+02
1.217999999999982919e+01,1.440184890661108941e-01,-2.131257097323539895e+01,-2.131256123749917819e+01,-2.573549348910913181e+02
1.219999999999982876e+01,1.440279180190202069e-01,-2.131259280168114145e+01,-2.131258337272823056e+01,-2.577811773181720696e+02
1.221999999999982833e+01,1.440371594136688749e-01,-2.131264529453089196e+01,-2.131263605313624154e+01,-2.582074209826680544e+02
1.223999999999982791e+01,1.440461156632525941e-01,-2.131266721657509322e+01,-2.131265826032550947e+01,-2.586336653707499522e+02
1.225999999999982748e+01,1.440548701933083153e-01,-2.131271866960440065e+01,-2.131270991507434331e+01,-2.590599109896119785e+02
1.227999999999982705e+01,1.440633446504379078e-01,-2.131273810846639805e+01,-2.131272963400926912e+01,-2.594861572773241960e+02
1.229999999999982663e+01,1.440716335239895785e-01,-2.131279039313615797e+01,-2.131278210426260600e+01,-2.599124047963133535e+02
1.231999999999982620e+01,1.440796504742964113e-01,-2.131281215224568371e+01,-2.131280413529537654e+01,-2.603386530224079820e+02
1.233999999999982577e+01,1.440874968577233184e-01,-2.131286129667340390e+01,-2.131285345028997824e+01,-2.607649024019580111e+02
1.235999999999982535e+01,1.440951795087840048e-01,-2.131290190311621302e+01,-2.131289422046515369e+01,-2.611911527573692524e+02
1.237999999999982492e+01,1.441025875039684823e-01,-2.131291913986045827e+01,-2.131291173186527388e+01,-2.616174037321712262e+02
1.239999999999982450e+01,1.441098392179830934e-01,-2.131296753655868059e+01,-2.131296028484466731e+01,-2.620436558311884028e+02
1.241999999999982407e+01,1.441168250784755356e-01,-2.131298495780850288e+01,-2.131297797194801191e+01,-2.624699085444840989e+02
1.243999999999982364e+01,1.441236502912116579e-01,-2.131303006887510065e+01,-2.131302324366236434e+01,-2.628961623206488980e+02
1.245999999999982322e+01,1.441302350680579714e-01,-2.131304833946832389e+01,-2.131304175469147921e+01,-2.633224167026613713e+02
1.247999999999982279e+01,1.441366749029228678e-01,-2.131309423871688580e+01,-2.131308779888201954e+01,-2.637486721476008711e+02
1.249999999999982236e+01,1.441428911879088781e-01,-2.131311139165465818e+01,-2.131310517536967097e+01,-2.641749281591489762e+02
1.251999999999982194e+01,1.441489597939009104e-01,-2.131315770027566714e+01,-2.131315163166967608e+01,-2.646011852445485601e+02
1.253999999999982151e+01,1.441549116191448709e-01,-2.131319298346555868e+01,-2.131318703164031447e+01,-2.650274431523926069e+02
1.255999999999982109e+01,1.441606238130621886e-01,-2.131320636634884735e+01,-2.131320065415492948e+01,-2.654537015675256839e+02
1.257999999999982066e+01,1.441661984529674645e-01,-2.131325127642711337e+01,-2.131324570178720634e+01,-2.658799610184142921e+02
1.259999999999982023e+01,1.441715579114234702e-01,-2.131326483504691538e+01,-2.131325947558845968e+01,-2.663062209556567836e+02
1.261999999999981981e+01,1.441767788826519014e-01,-2.131330804107680521e+01,-2.131330282010557653e+01,-2.667324818955070782e+02
1.263999999999981938e+01,1.441817777300855863e-01,-2.131332033353405819e+01,-2.131331533468662442e+01,-2.671587433033303114e+02
1.265999999999981895e+01,1.441866584662588879e-01,-2.131336328048768181e+01,-2.131335839975150748e+01,-2.675850056882038643e+02
1.267999999999981853e+01,1.441914319594409244e-01,-2.131339678150832739e+01,-2.131339200801514622e+01,-2.680112688503408549e+02
1.269999999999981810e+01,1.441959905754258697e-01,-2.131340719183329924e+01,-2.131340263321731499e+01,-2.684375324355615362e+02
1.271999999999981767e+01,1.442004357970655959e-01,-2.131344966391093720e+01,-2.131344521868929576e+01,-2.688637969836181014e+02
1.273999999999981725e+01,1.442046812535914269e-01,-2.131346064984323263e+01,-2.131345640438670586e+01,-2.692900619511584637e+02
1.275999999999981682e+01,1.442088192939549873e-01,-2.131350199762994890e+01,-2.131349785958958520e+01,-2.697163278530707089e+02
1.277999999999981640e+01,1.442127595743289692e-01,-2.131351358784931804e+01,-2.131350964756894228e+01,-2.701425941845473631e+02
1.279999999999981597e+01,1.442166061280267531e-01,-2.131355343417816783e+01,-2.131354958762447183e+01,-2.705688614066771720e+02
1.281999999999981554e+01,1.442203549820079145e-01,-2.131358492929293647e+01,-2.131358118043895544e+01,-2.709951293564091088e+02
1.283999999999981512e+01,1.442239058599130708e-01,-2.131359323019210805e+01,-2.131358967931420167e+01,-2.714213976701350362e+02
1.285999999999981469e+01,1.442273624391595122e-01,-2.131363316934355367e+01,-2.131362971276430684e+01,-2.718476668769426965e+02
1.287999999999981426e+01,1.442306250454908068e-01,-2.131364261964790430e+01,-2.131363935704157342e+01,-2.722739364667293103e+02
1.289999999999981384e+01,1.442338050438223829e-01,-2.131368109213707029e+01,-2.131367791213873986e+01,-2.727002069085737617e+02
1.291999999999981341e+01,1.442367983468579862e-01,-2.131369089019226593e+01,-2.131368789688923115e+01,-2.731264777330745801e+02
1.293999999999981299e+01,1.442397140718096327e-01,-2.131372845261960336e+01,-2.131372553689465121e+01,-2.735527493864020130e+02
1.295999999999981256e+01,1.442425549422821640e-01,-2.131375762026312870e+01,-2.131375477939265650e+01,-2.739790216979367869e+02
1.297999999999981213e+01,1.442452304341137748e-01,-2.131376990610630173e+01,-2.131376723061447009e+01,-2.744052944205670883e+02
1.299999999999981171e+01,1.442478374588352930e-01,-2.131380771727545209e+01,-2.131380511025072977e+01,-2.748315679678878496e+02
1.301999999999981128e+01,1.442502695472773488e-01,-2.131381500805366258e+01,-2.131381257596521905e+01,-2.752578418359605053e+02
1.303999999999981085e+01,1.442526365304629132e-01,-2.131385194398756866e+01,-2.131384957700438321e+01,-2.756841165078570839e+02
1.305999999999981043e+01,1.442548412384326018e-01,-2.131385975282747935e+01,-2.131385754811951116e+01,-2.761103914982056722e+02
1.307999999999981000e+01,1.442569720094059316e-01,-2.131389626780446278e+01,-2.131389413703348978e+01,-2.765366672927907530e+02
1.309999999999980957e+01,1.442590501442772011e-01,-2.131392355367388802e+01,-2.131392147553901850e+01,-2.769629436857293854e+02
1.311999999999980915e+01,1.442609495887620941e-01,-2.131392846381731587e+01,-2.131392656437283151e+01,-2.773892203555612355e+02
1.313999999999980872e+01,1.442627940958458865e-01,-2.131396435557197222e+01,-2.131396251106489004e+01,-2.778154977981656089e+02
1.315999999999980830e+01,1.442644795680184111e-01,-2.131396991961006648e+01,-2.131396823413789221e+01,-2.782417755110856206e+02
1.317999999999980787e+01,1.442661018375545889e-01,-2.131400558577841053e+01,-2.131400396350887405e+01,-2.786680540005316402e+02
1.319999999999980744e+01,1.442675807128725729e-01,-2.131401138831166264e+01,-2.131400990943634355e+01,-2.790943327494225628e+02
1.321999999999980702e+01,1.442689995537020375e-01,-2.131404600101518199e+01,-2.131404458217435405e+01,-2.795206122506020847e+02
1.323999999999980659e+01,1.442703794630856851e-01,-2.131407158978623428e+01,-2.131407020987684930e+01,-2.799468923024883793e+02
1.325999999999980616e+01,1.442715944579529563e-01,-2.131407470014892169e+01,-2.131407348515405431e+01,-2.803731725814964761e+02
1.327999999999980574e+01,1.442727682035155889e-01,-2.131410903314646177e+01,-2.131410785940089880e+01,-2.807994535884138827e+02
1.329999999999980531e+01,1.442737951255902706e-01,-2.131411317581676812e+01,-2.131411214889469363e+01,-2.812257348250081463e+02
1.331999999999980488e+01,1.442747733700428525e-01,-2.131414720541909702e+01,-2.131414622717464269e+01,-2.816520167908720396e+02
1.333999999999980446e+01,1.442756224853483649e-01,-2.131415127206288318e+01,-2.131415042294757711e+01,-2.820782989671980090e+02
1.335999999999980403e+01,1.442764253935509555e-01,-2.131418461887318827e+01,-2.131418381596498435e+01,-2.825045818566672438e+02
1.337999999999980361e+01,1.442772027815232283e-01,-2.131420852345579320e+01,-2.131420774606782231e+01,-2.829308652497484218e+02
1.339999999999980318e+01,1.442778287183311969e-01,-2.131421013705608303e+01,-2.131420951111927664e+01,-2.833571488265527023e+02
1.341999999999980275e+01,1.442784266186810938e-01,-2.131424296018002806e+01,-2.131424236227967839e+01,-2.837834330878559399e+02
1.343999999999980233e+01,1.442788923753396679e-01,-2.131424555116225861e+01,-2.131424508540559870e+01,-2.842097175331225003e+02
1.345999999999980190e+01,1.442793218523106824e-01,-2.131427799367448372e+01,-2.131427756419751418e+01,-2.846360026635189797e+02
1.347999999999980147e+01,1.442797332277917510e-01,-2.131430096670414187e+01,-2.131430055532866064e+01,-2.850622882714775983e+02
1.349999999999980105e+01,1.442799987859013089e-01,-2.131430112521659481e+01,-2.131430085965848420e+01,-2.854885740284237841e+02
1.351999999999980062e+01,1.442802457903805402e-01,-2.131433318465033722e+01,-2.131433293764585812e+01,-2.859148604451123674e+02
1.353999999999980020e+01,1.442803617220519419e-01,-2.131433459137829800e+01,-2.131433447544662485e+01,-2.863411470210082257e+02
1.355999999999979977e+01,1.442804606615790686e-01,-2.131436605314213750e+01,-2.131436595420261071e+01,-2.867674342431315040e+02
1.357999999999979934e+01,1.442804391122794183e-01,-2.131436800333866088e+01,-2.131436802488796189e+01,-2.871937216247476385e+02
1.359999999999979892e+01,1.442804028309641051e-01,-2.131439864221726310e+01,-2.131439867849857706e+01,-2.876200096338732806e+02
1.361999999999979849e+01,1.442803558687958398e-01,-2.131442060068708599e+01,-2.131442064764925348e+01,-2.880462980928492129e+02
1.363999999999979806e+01,1.442801770749216617e-01,-2.131441986041778236e+01,-2.131442003921165806e+01,-2.884725866688514202e+02
1.365999999999979764e+01,1.442799906851586766e-01,-2.131445049305305872e+01,-2.131445067944282101e+01,-2.888988758651022408e+02
1.367999999999979721e+01,1.442796861877977121e-01,-2.131445088759052098e+01,-2.131445119208788341e+01,-2.893251651873513879e+02
1.369999999999979678e+01,1.442793756027092034e-01,-2.131448084576168256e+01,-2.131448115634677265e+01,-2.897514551148517512e+02
1.371999999999979636e+01,1.442790554055194685e-01,-2.131450194666123465e+01,-2.131450226685842608e+01,-2.901777454739821565e+02
1.373999999999979593e+01,1.442786182789064509e-01,-2.131449949162277946e+01,-2.131449992874939170e+01,-2.906040359009412555e+02
1.375999999999979551e+01,1.442781710556689245e-01,-2.131452989870006576e+01,-2.131453034592330198e+01,-2.910303269461385298e+02
1.377999999999979508e+01,1.442776212019176718e-01,-2.131452872146991595e+01,-2.131452927132366781e+01,-2.914566180704216549e+02
1.379999999999979465e+01,1.442770678467441559e-01,-2.131455823402738403e+01,-2.131455878738255905e+01,-2.918829097884573684e+02
1.381999999999979423e+01,1.442765115053814828e-01,-2.131457843587017464e+01,-2.131457899221153696e+01,-2.923092019135161763e+02
1.383999999999979380e+01,1.442758442849652600e-01,-2.131457497125780520e+01,-2.131457563847822101e+01,-2.927354940801617431e+02
1.385999999999979337e+01,1.442751741481206607e-01,-2.131460469013258674e+01,-2.131460536026943231e+01,-2.931617868441012433e+02
1.387999999999979295e+01,1.442744073081178302e-01,-2.131460259401897162e+01,-2.131460336085897467e+01,-2.935880796628215990e+02
1.389999999999979252e+01,1.442736385811854705e-01,-2.131463157739307590e+01,-2.131463234612000690e+01,-2.940143730630964001e+02
1.391999999999979210e+01,1.442727828952977132e-01,-2.131463046320629928e+01,-2.131463131889218587e+01,-2.944406665280463926e+02
1.393999999999979167e+01,1.442719268366897400e-01,-2.131465866493831030e+01,-2.131465952099691918e+01,-2.948669605574037860e+02
1.395999999999979124e+01,1.442710838172034105e-01,-2.131467834812510986e+01,-2.131467919114459519e+01,-2.952932549673857352e+02
1.397999999999979082e+01,1.442701368358793312e-01,-2.131467465728997013e+01,-2.131467560427129371e+01,-2.957195494075128863e+02
1.399999999999979039e+01,1.442692052744385944e-01,-2.131470265610860082e+01,-2.131470358767004214e+01,-2.961458443921964658e+02
1.401999999999978996e+01,1.442681834835108923e-01,-2.131470010193196885e+01,-2.131470112372289805e+01,-2.965721394160260047e+02
1.403999999999978954e+01,1.442671680494924946e-01,-2.131472788551229414e+01,-2.131472890094631367e+01,-2.969984349891702777e+02
1.405999999999978911e+01,1.442661758039173736e-01,-2.131474594745575857e+01,-2.131474693970133316e+01,-2.974247309003649775e+02
1.407999999999978868e+01,1.442650741674189330e-01,-2.131474190915799838e+01,-2.131474301079449774e+01,-2.978510268401846020e+02
1.409999999999978826e+01,1.442639983960493644e-01,-2.131476907563740752e+01,-2.131477015140877640e+01,-2.982773232974687403e+02
1.411999999999978783e+01,1.442628309883423887e-01,-2.131476562427945609e+01,-2.131476679168716259e+01,-2.987036197773620643e+02
1.413999999999978741e+01,1.442616859946241892e-01,-2.131479235359710600e+01,-2.131479349859082362e+01,-2.991299167694277230e+02
1.415999999999978698e+01,1.442605588820647655e-01,-2.131481010206879745e+01,-2.131481122918135540e+01,-2.995562140985816768e+02
1.417999999999978655e+01,1.442593364049963300e-01,-2.131480468283432828e+01,-2.131480590531139541e+01,-2.999825114147154181e+02
1.419999999999978613e+01,1.442581408240533880e-01,-2.131483128260084570e+01,-2.131483247818178839e+01,-3.004088092359484108e+02
1.421999999999978570e+01,1.442568586529804076e-01,-2.131482714988131022e+01,-2.131482843205238353e+01,-3.008351070611171281e+02
1.423999999999978527e+01,1.442556046938046344e-01,-2.131485319049003024e+01,-2.131485444444920674e+01,-3.012614053788860815e+02
1.425999999999978485e+01,1.442543693724784859e-01,-2.131487091354982155e+01,-2.131487214887114945e+01,-3.016877040324783934e+02
1.427999999999978442e+01,1.442530513526457392e-01,-2.131486380315341123e+01,-2.131486512117324494e+01,-3.021140026265613301e+02
1.429999999999978400e+01,1.442517559302918528e-01,-2.131489024890545636e+01,-2.131489154432781064e+01,-3.025403017269617862e+02
1.431999999999978357e+01,1.442503878270281203e-01,-2.131488475947985606e+01,-2.131488612758311874e+01,-3.029666007902546312e+02
1.433999999999978314e+01,1.442490433196150224e-01,-2.131491109162718800e+01,-2.131491243613460185e+01,-3.033929003565945663e+02
1.435999999999978272e+01,1.442477302315556820e-01,-2.131492700516056260e+01,-2.131492831824862222e+01,-3.038192002097858904e+02
1.437999999999978229e+01,1.442463351140680083e-01,-2.131491927392860930e+01,-2.131492066904609572e+01,-3.042454999903819157e+02
1.439999999999978186e+01,1.442449669448368221e-01,-2.131494513316809858e+01,-2.131494650133732804e+01,-3.046718002612145142e+02
1.441999999999978144e+01,1.442435262929609163e-01,-2.131493959952079109e+01,-2.131494104017266622e+01,-3.050981004938568049e+02
1.443999999999978101e+01,1.442421220598550102e-01,-2.131496417011490863e+01,-2.131496557434801531e+01,-3.055244011814921805e+02
1.445999999999978058e+01,1.442407491329583402e-01,-2.131497963097553239e+01,-2.131498100390242811e+01,-3.059507021470385553e+02
1.447999999999978016e+01,1.442392941458023603e-01,-2.131497198708362717e+01,-2.131497344207078370e+01,-3.063770030417674093e+02
1.449999999999977973e+01,1.442378743221293391e-01,-2.131499666195195886e+01,-2.131499808177563082e+01,-3.068033043948300929e+02
1.451999999999977931e+01,1.442363899354120738e-01,-2.131498972631047906e+01,-2.131499121069719749e+01,-3.072296056737429808e+02
1.453999999999977888e+01,1.442349373930602308e-01,-2.131501461943381059e+01,-2.131501607197616366e+01,-3.076559074186740759e+02
1.455999999999977845e+01,1.442335242458366584e-01,-2.131502912690455886e+01,-2.131503054005178299e+01,-3.080822094143593404e+02
1.457999999999977803e+01,1.442320369314234740e-01,-2.131501993131035633e+01,-2.131502141862477018e+01,-3.085085113002999719e+02
1.459999999999977760e+01,1.442305800238519176e-01,-2.131504513721010952e+01,-2.131504659411768188e+01,-3.089348136599517147e+02
1.461999999999977717e+01,1.442290666171615610e-01,-2.131503709003071378e+01,-2.131503860343740442e+01,-3.093611159151590186e+02
1.463999999999977675e+01,1.442275925245396218e-01,-2.131506056595254961e+01,-2.131506204004517002e+01,-3.097874186005707315e+02
1.465999999999977632e+01,1.442261529273136667e-01,-2.131507568548581233e+01,-2.131507712508303953e+01,-3.102137215538776331e+02
1.467999999999977589e+01,1.442246463795510969e-01,-2.131506551670220162e+01,-2.131506702324996283e+01,-3.106400243707594768e+02
1.469999999999977547e+01,1.442231831599525282e-01,-2.131508904498860701e+01,-2.131509050820820406e+01,-3.110663276148788441e+02
1.471999999999977504e+01,1.442216473231647256e-01,-2.131508205693728542e+01,-2.131508359277407294e+01,-3.114926307918544239e+02
1.473999999999977462e+01,1.442201640228920612e-01,-2.131510433395125403e+01,-2.131510581725152775e+01,-3.119189343618336920e+02
1.475999999999977419e+01,1.442187274019927357e-01,-2.131511756703453742e+01,-2.131511900365543610e+01,-3.123452381497952501e+02
1.477999999999977376e+01,1.442172077068473723e-01,-2.131510851779275839e+01,-2.131511003748790500e+01,-3.127715418398462930e+02
1.479999999999977334e+01,1.442157435488240769e-01,-2.131513082121201208e+01,-2.131513228537003712e+01,-3.131978459204285627e+02
1.481999999999977291e+01,1.442142193029083697e-01,-2.131512203076903234e+01,-2.131512355501494937e+01,-3.136241498852898530e+02
1.483999999999977248e+01,1.442127307221475474e-01,-2.131514535738141802e+01,-2.131514684596217890e+01,-3.140504542810182329e+02
1.485999999999977206e+01,1.442113011882878992e-01,-2.131515738705477503e+01,-2.131515881658863520e+01,-3.144767588582931808e+02
1.487999999999977163e+01,1.442098005363947888e-01,-2.131514665576235146e+01,-2.131514815641424576e+01,-3.149030632920603807e+02
1.489999999999977121e+01,1.442083387847166165e-01,-2.131517008404051694e+01,-2.131517154579219664e+01,-3.153293681554928298e+02
1.491999999999977078e+01,1.442068286703642455e-01,-2.131516007091633469e+01,-2.131516158103068648e+01,-3.157556728670255097e+02
1.493999999999977035e+01,1.442053617791325126e-01,-2.131518266265779005e+01,-2.131518412954902075e+01,-3.161819779871698870e+02
1.495999999999976993e+01,1.442039452631101448e-01,-2.131519485532795599e+01,-2.131519627184397692e+01,-3.166082833007924933e+02
1.497999999999976950e+01,1.442024654823617358e-01,-2.131518292788911850e+01,-2.131518440766986799e+01,-3.170345884391310278e+02
1.499999999999976907e+01,1.442010318511973699e-01,-2.131520559019656247e+01,-2.131520702382772825e+01,-3.174608939845660984e+02
1.501999999999976865e+01,1.441995409262678274e-01,-2.131519544424495294e+01,-2.131519693516988312e+01,-3.178871993843759469e+02
1.503999999999976822e+01,1.441981049724050945e-01,-2.131521635370678425e+01,-2.131521778966064673e+01,-3.183135051474039301e+02
1.505999999999976779e+01,1.441967185502767701e-01,-2.131522881151766668e+01,-2.131523019793979401e+01,-3.187398111100563938e+02
1.507999999999976737e+01,1.441952633935185968e-01,-2.131521659406190494e+01,-2.131521804921866448e+01,-3.191661168970944118e+02
1.509999999999976694e+01,1.441938617221231456e-01,-2.131523856711159226e+01,-2.131523996878298632e+01,-3.195924230701080546e+02
1.511999999999976652e+01,1.441924097004082528e-01,-2.131522790926198496e+01,-2.131522936128369849e+01,-3.200187290803149835e+02
1.513999999999976609e+01,1.441910092817222100e-01,-2.131524872777527690e+01,-2.131525012819396281e+01,-3.204450354552891440e+02
1.515999999999976566e+01,1.441896540688094863e-01,-2.131526070770904724e+01,-2.131526206292195980e+01,-3.208713420246562578e+02
1.517999999999976524e+01,1.441882430028172124e-01,-2.131524750452808092e+01,-2.131524891559407209e+01,-3.212976483858128063e+02
1.519999999999976481e+01,1.441868813341868061e-01,-2.131526923236035032e+01,-2.131527059402898061e+01,-3.217239551321286513e+02
1.521999999999976438e+01,1.441854651994895486e-01,-2.131525784104825405e+01,-2.131525925718295156e+01,-3.221502617050842900e+02
1.523999999999976396e+01,1.441841070464870422e-01,-2.131527769365359504e+01,-2.131527905180659843e+01,-3.225765686171103539e+02
1.525999999999976353e+01,1.441828009341284134e-01,-2.131528918811601514e+01,-2.131529049422837474e+01,-3.230028757069850371e+02
1.527999999999976311e+01,1.441814345992865065e-01,-2.131527590848622822e+01,-2.131527727482107082e+01,-3.234291825914896208e+02
1.529999999999976268e+01,1.441801130168646750e-01,-2.131529716462529223e+01,-2.131529848620771261e+01,-3.238554898563644997e+02
1.531999999999976225e+01,1.441787493456890279e-01,-2.131528503888767290e+01,-2.131528640255884710e+01,-3.242817969208134059e+02
1.533999999999976183e+01,1.441774392960273599e-01,-2.131530463831994737e+01,-2.131530594836960901e+01,-3.247081043236295272e+02
1.535999999999976140e+01,1.441761822837693552e-01,-2.131531560213408127e+01,-2.131531685914633911e+01,-3.251344118926844544e+02
1.537999999999976097e+01,1.441748600223650145e-01,-2.131530225376229026e+01,-2.131530357602369463e+01,-3.255607192600211306e+02
1.539999999999976055e+01,1.441735951015522266e-01,-2.131532247012430048e+01,-2.131532373504511213e+01,-3.259870269743444169e+02
1.541999999999976012e+01,1.441722830557011503e-01,-2.131531010675525906e+01,-2.131531141880110880e+01,-3.264133344885253791e+02
1.543999999999975969e+01,1.441710255473394042e-01,-2.131532955197004497e+01,-2.131533080947840730e+01,-3.268396423370731441e+02
1.545999999999975927e+01,1.441698159354207476e-01,-2.131534017844029805e+01,-2.131534138805221801e+01,-3.272659503502538882e+02
1.547999999999975884e+01,1.441685532785239032e-01,-2.131532591230213214e+01,-2.131532717495903029e+01,-3.276922581311568479e+02
1.549999999999975842e+01,1.441673429556253883e-01,-2.131534614448593246e+01,-2.131534735480883214e+01,-3.281185662643694627e+02
1.551999999999975799e+01,1.441660858878187623e-01,-2.131533329656971887e+01,-2.131533455363752694e+01,-3.285448741873686345e+02
1.553999999999975756e+01,1.441648838791330656e-01,-2.131535222906467197e+01,-2.131535343107335834e+01,-3.289711824339586315e+02
1.555999999999975714e+01,1.441637307160493209e-01,-2.131536277464548235e+01,-2.131536392780856559e+01,-3.293974908426146158e+02
1.557999999999975671e+01,1.441625248292731087e-01,-2.131534767283751108e+01,-2.131534887872428641e+01,-3.298237990019581503e+02
1.559999999999975628e+01,1.441613717300678499e-01,-2.131536761279228287e+01,-2.131536876589148832e+01,-3.302501075073131460e+02
1.561999999999975586e+01,1.441601721077399034e-01,-2.131535451540466752e+01,-2.131535571502699611e+01,-3.306764157972436351e+02
1.563999999999975543e+01,1.441590285604102684e-01,-2.131537322992485528e+01,-2.131537437347218500e+01,-3.311027244053894378e+02
1.565999999999975500e+01,1.441579334087406405e-01,-2.131538323827877335e+01,-2.131538433343044403e+01,-3.315290331653067142e+02
1.567999999999975458e+01,1.441567862576262349e-01,-2.131536799020704009e+01,-2.131536913735815375e+01,-3.319553416722619659e+02
1.569999999999975415e+01,1.441556917729351350e-01,-2.131538760683271860e+01,-2.131538870131740993e+01,-3.323816505188833048e+02
1.571999999999975373e+01,1.441545514138866668e-01,-2.131537401719640101e+01,-2.131537515755545087e+01,-3.328079591395863304e+02
1.573999999999975330e+01,1.441534668360655302e-01,-2.131539192027489094e+01,-2.131539300485271227e+01,-3.332342680625695834e+02
1.575999999999975287e+01,1.441524312433832833e-01,-2.131540153434985996e+01,-2.131540256994254179e+01,-3.336605771288492974e+02
1.577999999999975245e+01,1.441513432410030382e-01,-2.131538589439203690e+01,-2.131538698239441842e+01,-3.340868859347394846e+02
1.579999999999975202e+01,1.441503086195239369e-01,-2.131540555348487231e+01,-2.131540658810635236e+01,-3.345131950804306484e+02
1.581999999999975159e+01,1.441492280495370870e-01,-2.131539158407693080e+01,-2.131539266464691806e+01,-3.349395039926822051e+02
1.583999999999975117e+01,1.441482032352247866e-01,-2.131540951463837175e+01,-2.131541053945268516e+01,-3.353658132077893015e+02
1.585999999999975074e+01,1.441472337686148519e-01,-2.131541880709196235e+01,-2.131541977655857067e+01,-3.357921225533977463e+02
1.587999999999975032e+01,1.441461998719277826e-01,-2.131540310601679877e+01,-2.131540413991348615e+01,-3.362184316494146969e+02
1.589999999999974989e+01,1.441452252188985539e-01,-2.131542186777510750e+01,-2.131542284242813778e+01,-3.366447410614232467e+02
1.591999999999974946e+01,1.441442044968438141e-01,-2.131540763045594034e+01,-2.131540865117799655e+01,-3.370710502347544093e+02
1.593999999999974904e+01,1.441432395202460470e-01,-2.131542530866179419e+01,-2.131542627363839060e+01,-3.374973597059042731e+02
1.595999999999974861e+01,1.441423294239619901e-01,-2.131543403763915734e+01,-2.131543494773544012e+01,-3.379236692967533600e+02
1.597999999999974818e+01,1.441413611376462234e-01,-2.131541790915428436e+01,-2.131541887744059949e+01,-3.383499786232227393e+02
1.599999999999974776e+01,1.441404462686539378e-01,-2.131543675575659336e+01,-2.131543767062558459e+01,-3.387762882732068874e+02
1.601999999999974733e+01,1.441394798007886724e-01,-2.131542242836453127e+01,-2.131542339483239701e+01,-3.392025976882420082e+02
1.603999999999974690e+01,1.441385748262647148e-01,-2.131543939784089403e+01,-2.131544030281541779e+01,-3.396289073811733488e+02
1.605999999999974648e+01,1.441377244461692908e-01,-2.131544805868426451e+01,-2.131544890906436152e+01,-3.400552171927271274e+02
1.607999999999974605e+01,1.441368151376610229e-01,-2.131543153279243441e+01,-2.131543244210094201e+01,-3.404815267326915205e+02
1.609999999999974563e+01,1.441359585857223957e-01,-2.131544992120311832e+01,-2.131545077775505703e+01,-3.409078365876675321e+02
1.611999999999974520e+01,1.441350557959046041e-01,-2.131543525531244043e+01,-2.131543615810225845e+01,-3.413341461955635623e+02
1.613999999999974477e+01,1.441342083788952344e-01,-2.131545209822434828e+01,-2.131545294564135773e+01,-3.417604560849450763e+02
1.615999999999974435e+01,1.441334089049955414e-01,-2.131546064256999529e+01,-2.131546144204389392e+01,-3.421867660972703220e+02
1.617999999999974392e+01,1.441325570452454685e-01,-2.131544380636396951e+01,-2.131544465822371848e+01,-3.426130758252573969e+02
1.619999999999974349e+01,1.441317576219124930e-01,-2.131546185285768402e+01,-2.131546265228101689e+01,-3.430393858617378555e+02
1.621999999999974307e+01,1.441309113439614709e-01,-2.131544674853791221e+01,-2.131544759481586482e+01,-3.434656956429865318e+02
1.623999999999974264e+01,1.441301203330457859e-01,-2.131546364657564041e+01,-2.131546443758655585e+01,-3.438920057069289555e+02
1.625999999999974222e+01,1.441293836403522988e-01,-2.131547150845939242e+01,-2.131547224515208683e+01,-3.443183158737908229e+02
1.627999999999974179e+01,1.441285878574684598e-01,-2.131545455976274539e+01,-2.131545535554563031e+01,-3.447446257607689404e+02
1.629999999999974136e+01,1.441278447659319895e-01,-2.131547264106541562e+01,-2.131547338415695236e+01,-3.451709359566818307e+02
1.631999999999974094e+01,1.441270546502068650e-01,-2.131545718570449566e+01,-2.131545797582021962e+01,-3.455972458905116582e+02
1.633999999999974051e+01,1.441263128437758612e-01,-2.131547391126656166e+01,-2.131547465307299305e+01,-3.460235561105434385e+02
1.635999999999974008e+01,1.441256314931115834e-01,-2.131548152525271078e+01,-2.131548220660337378e+01,-3.464498664223991113e+02
1.637999999999973966e+01,1.441248902051573966e-01,-2.131546426918549741e+01,-2.131546501047345288e+01,-3.468761764490707833e+02
1.639999999999973923e+01,1.441242007828879290e-01,-2.131548197873582495e+01,-2.131548266815809356e+01,-3.473024867780677596e+02
1.641999999999973880e+01,1.441234644260851738e-01,-2.131546653804806013e+01,-2.131546727440486322e+01,-3.477287968451855136e+02
1.643999999999973838e+01,1.441227821959236988e-01,-2.131548273398395210e+01,-2.131548341621411424e+01,-3.481551071820953211e+02
1.645999999999973795e+01,1.441221534616592137e-01,-2.131549027168203381e+01,-2.131549090041629668e+01,-3.485814176162632521e+02
1.647999999999973753e+01,1.441214648186881497e-01,-2.131547308670238650e+01,-2.131547377534535670e+01,-3.490077277666402438e+02
1.649999999999973710e+01,1.441208278793877084e-01,-2.131549048991554329e+01,-2.131549112685484459e+01,-3.494340382133778462e+02
1.651999999999973667e+01,1.441201432381009340e-01,-2.131547487720942868e+01,-2.131547556185071457e+01,-3.498603483955632782e+02
1.653999999999973625e+01,1.441195059165997494e-01,-2.131549108373437917e+01,-2.131549172105588141e+01,-3.502866588545595050e+02
1.655999999999973582e+01,1.441189282049521458e-01,-2.131549819306230020e+01,-2.131549877077394939e+01,-3.507129693961323937e+02
1.657999999999973539e+01,1.441182897731559109e-01,-2.131548078607852759e+01,-2.131548142451032390e+01,-3.511392796502857436e+02
1.659999999999973497e+01,1.441177024243241456e-01,-2.131549807616038095e+01,-2.131549866350921363e+01,-3.515655901991577821e+02
1.661999999999973454e+01,1.441170666283490276e-01,-2.131548213998773278e+01,-2.131548277578370687e+01,-3.519919004777535179e+02
1.663999999999973411e+01,1.441164846742154226e-01,-2.131549820081208679e+01,-2.131549878276621968e+01,-3.524182110237238703e+02
1.665999999999973369e+01,1.441159556039013911e-01,-2.131550534237866756e+01,-2.131550587144898046e+01,-3.528445216596417140e+02
1.667999999999973326e+01,1.441153657666463250e-01,-2.131548772211704446e+01,-2.131548831195430083e+01,-3.532708320039213277e+02
1.669999999999973284e+01,1.441148269257599146e-01,-2.131550485965110298e+01,-2.131550539849198955e+01,-3.536971426399552456e+02
1.671999999999973241e+01,1.441142390983077837e-01,-2.131548880564905346e+01,-2.131548939347650418e+01,-3.541234530038956905e+02
1.673999999999973198e+01,1.441137050515181317e-01,-2.131550473925742750e+01,-2.131550527330421829e+01,-3.545497636327276609e+02
1.675999999999973156e+01,1.441132232491950660e-01,-2.131551161489064938e+01,-2.131551209669297364e+01,-3.549760743468277724e+02
1.677999999999973113e+01,1.441126799694338600e-01,-2.131549373366086186e+01,-2.131549427694062260e+01,-3.554023847647807202e+02
1.679999999999973070e+01,1.441121805414622148e-01,-2.131551117984303190e+01,-2.131551167927100465e+01,-3.558286954878055894e+02
1.681999999999973028e+01,1.441116381390789292e-01,-2.131549457472788944e+01,-2.131549511713027201e+01,-3.562550059217025478e+02
1.683999999999972985e+01,1.441111484105389584e-01,-2.131551039834696226e+01,-2.131551088807550087e+01,-3.566813166193979896e+02
1.685999999999972943e+01,1.441107101972438076e-01,-2.131551716418951870e+01,-2.131551760240281368e+01,-3.571076274008950691e+02
1.687999999999972900e+01,1.441102098983339241e-01,-2.131549913861610790e+01,-2.131549963891501775e+01,-3.575339378839663027e+02
1.689999999999972857e+01,1.441097597731170465e-01,-2.131551618170922069e+01,-2.131551663183443779e+01,-3.579602486577256855e+02
1.691999999999972815e+01,1.441092598583519346e-01,-2.131549969918446052e+01,-2.131550019909922611e+01,-3.583865591516241693e+02
1.693999999999972772e+01,1.441088125799542541e-01,-2.131551534868995290e+01,-2.131551579596835211e+01,-3.588128699058763686e+02
1.695999999999972729e+01,1.441084167468008603e-01,-2.131552199948454884e+01,-2.131552239531770354e+01,-3.592391807416991583e+02
1.697999999999972687e+01,1.441079585433477639e-01,-2.131550382006822986e+01,-2.131550427827168193e+01,-3.596654912763039533e+02
1.699999999999972644e+01,1.441075502766533678e-01,-2.131552080243520564e+01,-2.131552121070189898e+01,-3.600918021006193612e+02
1.701999999999972601e+01,1.441070915828974452e-01,-2.131550410732153367e+01,-2.131550456601528865e+01,-3.605181126414595383e+02
1.703999999999972559e+01,1.441066849985898624e-01,-2.131551964988133463e+01,-2.131552005646564396e+01,-3.609444234410414651e+02
1.705999999999972516e+01,1.441063292564123133e-01,-2.131552626368768699e+01,-2.131552661942986404e+01,-3.613707343220573875e+02
1.707999999999972474e+01,1.441059105617724101e-01,-2.131550797847338430e+01,-2.131550839716802415e+01,-3.617970449003215094e+02
1.709999999999972431e+01,1.441055411618319404e-01,-2.131552484808335279e+01,-2.131552521748329454e+01,-3.622233557666831416e+02
1.711999999999972388e+01,1.441051208142357098e-01,-2.131550813458096272e+01,-2.131550855492855945e+01,-3.626496663497223381e+02
1.713999999999972346e+01,1.441047521973538026e-01,-2.131552371308952942e+01,-2.131552408170641044e+01,-3.630759771926010444e+02
1.715999999999972303e+01,1.441044338397824975e-01,-2.131553012819694004e+01,-2.131553044655451146e+01,-3.635022881135225248e+02
1.717999999999972260e+01,1.441040519167660072e-01,-2.131551183557090923e+01,-2.131551221749392511e+01,-3.639285987321569564e+02
1.719999999999972218e+01,1.441037187718383628e-01,-2.131552862432950946e+01,-2.131552895747443799e+01,-3.643549096377885235e+02
1.721999999999972175e+01,1.441033342180012000e-01,-2.131551182654094134e+01,-2.131551221109477723e+01,-3.647812202588731338e+02
1.723999999999972133e+01,1.441030008720439182e-01,-2.131552727679817494e+01,-2.131552761014413377e+01,-3.652075311377550406e+02
1.725999999999972090e+01,1.441027173203707767e-01,-2.131553368756097555e+01,-2.131553397111265014e+01,-3.656338420950579575e+02
1.727999999999972047e+01,1.441023696743815030e-01,-2.131551534524598068e+01,-2.131551569289197090e+01,-3.660601527496088465e+02
1.729999999999972005e+01,1.441020747482271713e-01,-2.131553110484547631e+01,-2.131553139977162914e+01,-3.664864636666319484e+02
1.731999999999971962e+01,1.441017194470888552e-01,-2.131551548091629655e+01,-2.131551583621743617e+01,-3.669127743315514181e+02
1.733999999999971919e+01,1.441014192295681784e-01,-2.131553055164628319e+01,-2.131553085186380514e+01,-3.673390852428018434e+02
1.735999999999971877e+01,1.441011683763197271e-01,-2.131553683937838173e+01,-2.131553709023162924e+01,-3.677653962304426614e+02
1.737999999999971834e+01,1.441008531806423076e-01,-2.131551844096800608e+01,-2.131551875616368363e+01,-3.681917069144577113e+02
1.739999999999971791e+01,1.441005898583717360e-01,-2.131553391788678908e+01,-2.131553418120905974e+01,-3.686180178561376692e+02
1.741999999999971749e+01,1.441002658609808473e-01,-2.131551847141016154e+01,-2.131551879540755223e+01,-3.690443285495633177e+02
1.743999999999971706e+01,1.440999964082946005e-01,-2.131553329508633254e+01,-2.131553356453902026e+01,-3.694706394849177400e+02
1.745999999999971664e+01,1.440997801470836615e-01,-2.131553869834970527e+01,-2.131553891461091510e+01,-3.698969504751458999e+02
1.747999999999971621e+01,1.440994906165022071e-01,-2.131552154404731780e+01,-2.131552183357790042e+01,-3.703232611955574498e+02
1.749999999999971578e+01,1.440992570002768147e-01,-2.131553666719806728e+01,-2.131553690081429409e+01,-3.707495721625176088e+02
1.751999999999971536e+01,1.440989620538762617e-01,-2.131552098423264141e+01,-2.131552127917904116e+01,-3.711758828771486378e+02
1.753999999999971493e+01,1.440987211791506795e-01,-2.131553583056881251e+01,-2.131553607144353890e+01,-3.716021938346347611e+02
1.755999999999971450e+01,1.440985331245965839e-01,-2.131554117490816935e+01,-2.131554136296272262e+01,-3.720285048461875022e+02
1.757999999999971408e+01,1.440982715220513743e-01,-2.131552396929580695e+01,-2.131552423089835102e+01,-3.724548155871759150e+02
1.759999999999971365e+01,1.440980651655001665e-01,-2.131553896919082547e+01,-2.131553917554737509e+01,-3.728811265729162869e+02
1.761999999999971322e+01,1.440978015989992644e-01,-2.131552262262104236e+01,-2.131552288618754432e+01,-3.733074372889352048e+02
1.763999999999971280e+01,1.440975830631111565e-01,-2.131553833113186158e+01,-2.131553854966774963e+01,-3.737337482740937276e+02
1.765999999999971237e+01,1.440974213612280508e-01,-2.131554345814834051e+01,-2.131554361985022439e+01,-3.741600593049586223e+02
1.767999999999971195e+01,1.440971897034500071e-01,-2.131552532809254075e+01,-2.131552555975031993e+01,-3.745863700431781922e+02
1.769999999999971152e+01,1.440970045895070828e-01,-2.131554144600203671e+01,-2.131554163111598044e+01,-3.750126810572122054e+02
1.771999999999971109e+01,1.440967661352651197e-01,-2.131552479332992434e+01,-2.131552503178416558e+01,-3.754389917915330557e+02
1.773999999999971067e+01,1.440965764859757081e-01,-2.131553963547612796e+01,-2.131553982512541623e+01,-3.758653027738918126e+02
1.775999999999971024e+01,1.440964348916504434e-01,-2.131554594110656353e+01,-2.131554608270088735e+01,-3.762916138343082935e+02
1.777999999999970981e+01,1.440962270033873116e-01,-2.131552723465166821e+01,-2.131552744253993126e+01,-3.767179245868895805e+02
1.779999999999970939e+01,1.440960694983108858e-01,-2.131554281301366061e+01,-2.131554297051873803e+01,-3.771442356006549517e+02
1.781999999999970896e+01,1.440958498113847075e-01,-2.131552703297216311e+01,-2.131552725265908776e+01,-3.775705463610012771e+02
1.783999999999970854e+01,1.440956828492495623e-01,-2.131554157951324058e+01,-2.131554174647537536e+01,-3.779968573595537009e+02
1.785999999999970811e+01,1.440955679010962331e-01,-2.131554713571259541e+01,-2.131554725066074951e+01,-3.784231684172160612e+02
1.787999999999970768e+01,1.440953778061460355e-01,-2.131552944029817098e+01,-2.131552963039312232e+01,-3.788494791961169881e+02
1.789999999999970726e+01,1.440952421602983702e-01,-2.131554466839873641e+01,-2.131554480404458474e+01,-3.792757902251308337e+02
1.791999999999970683e+01,1.440950479765605863e-01,-2.131552801773396055e+01,-2.131552821191769809e+01,-3.797021009796692397e+02
1.793999999999970640e+01,1.440948977853282464e-01,-2.131554368433389612e+01,-2.131554383452512980e+01,-3.801284120035471688e+02
1.795999999999970598e+01,1.440948033623090374e-01,-2.131554885270967503e+01,-2.131554894713269377e+01,-3.805547230750244125e+02
1.797999999999970555e+01,1.440946378361177282e-01,-2.131553044640583749e+01,-2.131553061193202936e+01,-3.809810338494787061e+02
1.799999999999970512e+01,1.440945179566762435e-01,-2.131554671247510413e+01,-2.131554683235454561e+01,-3.814073449036076795e+02
1.801999999999970470e+01,1.440943433014037489e-01,-2.131552967583421321e+01,-2.131552985048948656e+01,-3.818336556717796384e+02
1.803999999999970427e+01,1.440942168699742842e-01,-2.131554479240714883e+01,-2.131554491883857949e+01,-3.822599666940591874e+02
1.805999999999970385e+01,1.440941371916662772e-01,-2.131555074554622564e+01,-2.131555082522453404e+01,-3.826862777886484537e+02
1.807999999999970342e+01,1.440939904065125787e-01,-2.131553219708024827e+01,-2.131553234386540296e+01,-3.831125885793751991e+02
1.809999999999970299e+01,1.440938931085598007e-01,-2.131554752877161718e+01,-2.131554762606956999e+01,-3.835388996272486111e+02
1.811999999999970257e+01,1.440937323913858426e-01,-2.131553163180668520e+01,-2.131553179252385988e+01,-3.839652104206019203e+02
1.813999999999970214e+01,1.440936236704348505e-01,-2.131554630662376937e+01,-2.131554641534471983e+01,-3.843915214554554041e+02
1.815999999999970171e+01,1.440935657159414518e-01,-2.131555160773334734e+01,-2.131555166568784188e+01,-3.848178325455645563e+02
1.817999999999970129e+01,1.440934319349208292e-01,-2.131553412136101855e+01,-2.131553425514204037e+01,-3.852441433617727853e+02
1.819999999999970086e+01,1.440933514691942197e-01,-2.131554897894773504e+01,-2.131554905941346334e+01,-3.856704544218175101e+02
1.821999999999970044e+01,1.440932117037675986e-01,-2.131553257225935027e+01,-2.131553271202477617e+01,-3.860967652130281067e+02
1.823999999999970001e+01,1.440931150268580929e-01,-2.131554812690610845e+01,-2.131554822358301848e+01,-3.865230762722431450e+02
1.825999999999969958e+01,1.440930734138252123e-01,-2.131555322146571640e+01,-2.131555326307874765e+01,-3.869493873782855076e+02
1.827999999999969916e+01,1.440929595213301939e-01,-2.131553465967569139e+01,-2.131553477356818505e+01,-3.873756981853715047e+02
1.829999999999969873e+01,1.440928903344014245e-01,-2.131555083953908181e+01,-2.131555090872600999e+01,-3.878020092713492772e+02
1.831999999999969830e+01,1.440927657498431436e-01,-2.131553409646087616e+01,-2.131553422104543571e+01,-3.882283200778630317e+02
1.833999999999969788e+01,1.440926882775659112e-01,-2.131554875979146857e+01,-2.131554883726374428e+01,-3.886546311305311292e+02
1.835999999999969745e+01,1.440926570683880859e-01,-2.131555493253510747e+01,-2.131555496374428671e+01,-3.890809422603910548e+02
1.837999999999969702e+01,1.440925577543590574e-01,-2.131553613838823935e+01,-2.131553623770226835e+01,-3.895072530824728574e+02
1.839999999999969660e+01,1.440925072113147520e-01,-2.131555156397325490e+01,-2.131555161451629843e+01,-3.899335641642953192e+02
1.841999999999969617e+01,1.440923925417517404e-01,-2.131553560965382488e+01,-2.131553572432338939e+01,-3.903598749911579375e+02
1.843999999999969575e+01,1.440923290530793655e-01,-2.131555018540306534e+01,-2.131555024889173922e+01,-3.907861860583547013e+02
1.845999999999969532e+01,1.440923154230268344e-01,-2.131555538141709860e+01,-2.131555539504715213e+01,-3.912124971796130808e+02
1.847999999999969489e+01,1.440922252570830397e-01,-2.131553774205610452e+01,-2.131553783222204856e+01,-3.916388080246201184e+02
1.849999999999969447e+01,1.440921878498354070e-01,-2.131555280126762852e+01,-2.131555283867487560e+01,-3.920651191180527348e+02
1.851999999999969404e+01,1.440920902002245374e-01,-2.131553602181727314e+01,-2.131553611946688420e+01,-3.924914299361386725e+02
1.853999999999969361e+01,1.440920351219716067e-01,-2.131555175037483352e+01,-2.131555180545308659e+01,-3.929177410262244052e+02
1.855999999999969319e+01,1.440920339454119514e-01,-2.131555655227904111e+01,-2.131555655345560041e+01,-3.933440521584465159e+02
1.857999999999969276e+01,1.440919602893208917e-01,-2.131553826841340182e+01,-2.131553834206949460e+01,-3.937703629974708974e+02
1.859999999999969233e+01,1.440919305671833073e-01,-2.131555419791415318e+01,-2.131555422763629082e+01,-3.941966741111513102e+02
1.861999999999969191e+01,1.440918448839251520e-01,-2.131553729291315946e+01,-2.131553737859641728e+01,-3.946229849426928240e+02
1.863999999999969148e+01,1.440918054490544220e-01,-2.131555194919069507e+01,-2.131555198862556466e+01,-3.950492960211115019e+02
1.865999999999969106e+01,1.440918114146667872e-01,-2.131555799487585645e+01,-2.131555798891024267e+01,-3.954756071750434216e+02
1.867999999999969063e+01,1.440917489703301135e-01,-2.131553930761483073e+01,-2.131553937005916666e+01,-3.959019180236400643e+02
1.869999999999969020e+01,1.440917344033831593e-01,-2.131555444763656837e+01,-2.131555446220351513e+01,-3.963282291271597160e+02
1.871999999999968978e+01,1.440916552906774117e-01,-2.131553865958967364e+01,-2.131553873870237936e+01,-3.967545399794642549e+02
1.873999999999968935e+01,1.440916264983506667e-01,-2.131555297333684607e+01,-2.131555300212917103e+01,-3.971808510677233244e+02
1.875999999999968892e+01,1.440916473725825098e-01,-2.131555834425024187e+01,-2.131555832337600975e+01,-3.976071622137340569e+02
1.877999999999968850e+01,1.440915907239372074e-01,-2.131554047872316104e+01,-2.131554053537180593e+01,-3.980334730799572185e+02
1.879999999999968807e+01,1.440915862678268100e-01,-2.131555554096835081e+01,-2.131555554542446274e+01,-3.984597841952326576e+02
1.881999999999968765e+01,1.440915208150940485e-01,-2.131553882757327045e+01,-2.131553889302600169e+01,-3.988860950372368848e+02
1.883999999999968722e+01,1.440914975369189110e-01,-2.131555440115112887e+01,-2.131555442442930470e+01,-3.993124061485380594e+02
1.885999999999968679e+01,1.440915277211879675e-01,-2.131555915289529679e+01,-2.131555912271102926e+01,-3.997387173014117252e+02
1.887999999999968637e+01,1.440914844368950953e-01,-2.131554058379549943e+01,-2.131554062707979114e+01,-4.001650281563719318e+02
1.889999999999968594e+01,1.440914849342295745e-01,-2.131555679079244570e+01,-2.131555679029511197e+01,-4.005913392916904741e+02
1.891999999999968551e+01,1.440914284334648687e-01,-2.131553949064038989e+01,-2.131553954714115307e+01,-4.010176501380040577e+02
1.893999999999968509e+01,1.440914179618947299e-01,-2.131555440976734417e+01,-2.131555442023891445e+01,-4.014439612366709866e+02
1.895999999999968466e+01,1.440914523874797515e-01,-2.131556028376268586e+01,-2.131556024933709992e+01,-4.018702724079205950e+02
1.897999999999968423e+01,1.440914175785506512e-01,-2.131554148745672705e+01,-2.131554152226565790e+01,-4.022965832724786992e+02
1.899999999999968381e+01,1.440914302513195133e-01,-2.131555662839026866e+01,-2.131555661571750093e+01,-4.027228943923737461e+02
1.901999999999968338e+01,1.440913776271340874e-01,-2.131554071542207751e+01,-2.131554076804626163e+01,-4.031492052593063704e+02
1.903999999999968296e+01,1.440913749532174437e-01,-2.131555502029230098e+01,-2.131555502296621896e+01,-4.035755163623861108e+02
1.905999999999968253e+01,1.440914212172891840e-01,-2.131556027007833620e+01,-2.131556022381426274e+01,-4.040018275215236372e+02
1.907999999999968210e+01,1.440913895826968771e-01,-2.131554243475176236e+01,-2.131554246638635419e+01,-4.044281384018532890e+02
1.909999999999968168e+01,1.440914094268588297e-01,-2.131555720592324121e+01,-2.131555718607907934e+01,-4.048544495261276097e+02
1.911999999999968125e+01,1.440913680009389963e-01,-2.131554051868282329e+01,-2.131554056010874376e+01,-4.052807603779271517e+02
1.913999999999968082e+01,1.440913679980941609e-01,-2.131555596670982311e+01,-2.131555596671266883e+01,-4.057070714972641667e+02
1.915999999999968040e+01,1.440914209928714773e-01,-2.131556085392956135e+01,-2.131556080093478300e+01,-4.061333826613479800e+02
1.917999999999967997e+01,1.440914001038877401e-01,-2.131554217929207695e+01,-2.131554220018105994e+01,-4.065596935258228086e+02
1.919999999999967955e+01,1.440914223145905171e-01,-2.131555823489006585e+01,-2.131555821267936324e+01,-4.069860046683098744e+02
1.921999999999967912e+01,1.440913872222752135e-01,-2.131554095509349622e+01,-2.131554099018581283e+01,-4.074123155225040591e+02
1.923999999999967869e+01,1.440913975740387432e-01,-2.131555575633671751e+01,-2.131555574598495539e+01,-4.078386266272790408e+02
1.925999999999967827e+01,1.440914523256614510e-01,-2.131556158873382500e+01,-2.131556153398220133e+01,-4.082649378043020647e+02
1.927999999999967784e+01,1.440914373570007234e-01,-2.131554271319482652e+01,-2.131554272816348572e+01,-4.086912486735345738e+02
1.929999999999967741e+01,1.440914692233999372e-01,-2.131555792523352011e+01,-2.131555789336712081e+01,-4.091175598001728986e+02
1.931999999999967699e+01,1.440914353232924383e-01,-2.131554169393168152e+01,-2.131554172783178913e+01,-4.095438706679516372e+02
1.933999999999967656e+01,1.440914511621095850e-01,-2.131555621045194115e+01,-2.131555619461312290e+01,-4.099701817763218514e+02
1.935999999999967613e+01,1.440915152309928393e-01,-2.131556115214004166e+01,-2.131556108807115990e+01,-4.103964929352957824e+02
1.937999999999967571e+01,1.440915011215637698e-01,-2.131554347586037679e+01,-2.131554348996980508e+01,-4.108228038189223525e+02
1.939999999999967528e+01,1.440915381351476621e-01,-2.131555815674840204e+01,-2.131555811973481696e+01,-4.112491149450437433e+02
1.941999999999967486e+01,1.440915133706624218e-01,-2.131554140651080331e+01,-2.131554143127528889e+01,-4.116754257979384874e+02
1.943999999999967443e+01,1.440915296079272045e-01,-2.131555679283048121e+01,-2.131555677659321546e+01,-4.121017369175578438e+02
1.945999999999967400e+01,1.440915984174026832e-01,-2.131556160851427251e+01,-2.131556153970479528e+01,-4.125280480809186656e+02
1.947999999999967358e+01,1.440915929180850430e-01,-2.131554290083723302e+01,-2.131554290633654958e+01,-4.129543589444347162e+02
1.949999999999967315e+01,1.440916300869062028e-01,-2.131555893639019317e+01,-2.131555889922137226e+01,-4.133806700859936996e+02
1.951999999999967272e+01,1.440916095463391777e-01,-2.131554159712946372e+01,-2.131554161767003208e+01,-4.138069809384768405e+02
1.953999999999967230e+01,1.440916339021711123e-01,-2.131555623449629522e+01,-2.131555621014046409e+01,-4.142332920388109301e+02
1.955999999999967187e+01,1.440917025199920654e-01,-2.131556223155683227e+01,-2.131556216293900974e+01,-4.146596032148242443e+02
1.957999999999967145e+01,1.440917007646254355e-01,-2.131554310541527286e+01,-2.131554310717064027e+01,-4.150859140786878925e+02
1.959999999999967102e+01,1.440917459152837587e-01,-2.131555839611378289e+01,-2.131555835096312279e+01,-4.155122252014595574e+02
1.961999999999967059e+01,1.440917246605757096e-01,-2.131554214962529059e+01,-2.131554217087999703e+01,-4.159385360657067281e+02
1.963999999999967017e+01,1.440917527744312310e-01,-2.131555659860903162e+01,-2.131555657049517549e+01,-4.163648471695650528e+02
1.965999999999966974e+01,1.440918287394629405e-01,-2.131556152970977536e+01,-2.131556145374474198e+01,-4.167911583241942139e+02
1.967999999999966931e+01,1.440918262929282712e-01,-2.131554382811500403e+01,-2.131554383056153767e+01,-4.172174692032030521e+02
1.969999999999966889e+01,1.440918744277963903e-01,-2.131555843641579173e+01,-2.131555838828092320e+01,-4.176437803237965340e+02
1.971999999999966846e+01,1.440918606201752605e-01,-2.131554168551202366e+01,-2.131554169931964537e+01,-4.180700911713144023e+02
1.973999999999966803e+01,1.440918872522987393e-01,-2.131555700276273768e+01,-2.131555697613061540e+01,-4.184964022847375418e+02
1.975999999999966761e+01,1.440919661581719913e-01,-2.131556168095713844e+01,-2.131556160205126460e+01,-4.189227134394507743e+02
1.977999999999966718e+01,1.440919703304861799e-01,-2.131554326769221674e+01,-2.131554326351990269e+01,-4.193490243006323226e+02
1.979999999999966676e+01,1.440920169576420107e-01,-2.131555896577462761e+01,-2.131555891914747036e+01,-4.197753354333206630e+02
1.981999999999966633e+01,1.440920056121691162e-01,-2.131554180411275112e+01,-2.131554181545822502e+01,-4.202016462807484345e+02
1.983999999999966590e+01,1.440920389506349375e-01,-2.131555637602551556e+01,-2.131555634268704935e+01,-4.206279573749304745e+02
1.985999999999966548e+01,1.440921160816774349e-01,-2.131556230364866167e+01,-2.131556222651762056e+01,-4.210542685438724675e+02
1.987999999999966505e+01,1.440921227126309989e-01,-2.131554317065877768e+01,-2.131554316402782234e+01,-4.214805794006546762e+02
1.989999999999966462e+01,1.440921757202275610e-01,-2.131555840969135929e+01,-2.131555835668376275e+01,-4.219068905158408711e+02
1.991999999999966420e+01,1.440921622579613426e-01,-2.131554218265614153e+01,-2.131554219611840750e+01,-4.223332013729562959e+02
1.993999999999966377e+01,1.440921976928469239e-01,-2.131555656069620142e+01,-2.131555652526131439e+01,-4.227595124687353518e+02
1.995999999999966334e+01,1.440922808706887603e-01,-2.131556150278627015e+01,-2.131556141960842865e+01,-4.231858236156132307e+02
1.997999999999966292e+01,1.440922851811921312e-01,-2.131554374115513895e+01,-2.131554373684463499e+01,-4.236121344861257967e+02
1.999999999999966249e+01,1.440923399711559472e-01,-2.131555836998812836e+01,-2.131555831519816380e+01,-4.240384455987356205e+02
2.001999999999966207e+01,1.440923322085684855e-01,-2.131554138985130464e+01,-2.131554139761389166e+01,-4.244647564342952251e+02
2.003999999999966164e+01,1.440923650846346327e-01,-2.131555697947791828e+01,-2.131555694660185196e+01,-4.248910675410087379e+02
2.005999999999966121e+01,1.440924496786912812e-01,-2.131556150586917653e+01,-2.131556142127512032e+01,-4.253173786865320949e+02
2.007999999999966079e+01,1.440924596445616324e-01,-2.131554300139944402e+01,-2.131554299143357412e+01,-4.257436895365941609e+02
2.009999999999966036e+01,1.440925114815499175e-01,-2.131555873797859491e+01,-2.131555868614160687e+01,-4.261700006595167451e+02
2.011999999999965993e+01,1.440925052701305942e-01,-2.131554158272156840e+01,-2.131554158893298734e+01,-4.265963114973826009e+02
2.013999999999965951e+01,1.440925433139230438e-01,-2.131555609414089858e+01,-2.131555605609710469e+01,-4.270226225812215830e+02
2.015999999999965908e+01,1.440926250810574127e-01,-2.131556203995664944e+01,-2.131556195818951593e+01,-4.274489337402536080e+02
2.017999999999965866e+01,1.440926359461489059e-01,-2.131554287058638053e+01,-2.131554285972129037e+01,-4.278752445868002496e+02
2.019999999999965823e+01,1.440926931695990232e-01,-2.131555811557181812e+01,-2.131555805834836903e+01,-4.283015556918882112e+02
2.021999999999965780e+01,1.440926834880637830e-01,-2.131554183563844163e+01,-2.131554184531997720e+01,-4.287278665382825693e+02
2.023999999999965738e+01,1.440927224999643819e-01,-2.131555635126340320e+01,-2.131555631225150194e+01,-4.291541776262959047e+02
2.025999999999965695e+01,1.440928090101295800e-01,-2.131556116902485698e+01,-2.131556108251469084e+01,-4.295804887631662154e+02
2.027999999999965652e+01,1.440928164870542982e-01,-2.131554326087227480e+01,-2.131554325339535083e+01,-4.300067996209067474e+02
2.029999999999965610e+01,1.440928742981722188e-01,-2.131555808812062480e+01,-2.131555803030950713e+01,-4.304331107248580111e+02
2.031999999999965567e+01,1.440928694628647311e-01,-2.131554107774017481e+01,-2.131554108257548208e+01,-4.308594215512481469e+02
2.033999999999965524e+01,1.440929048842716775e-01,-2.131555660086382886e+01,-2.131555656544242083e+01,-4.312857326478440427e+02
2.035999999999965482e+01,1.440929920316626756e-01,-2.131556114991616724e+01,-2.131556106276877571e+01,-4.317120437836949236e+02
2.037999999999965439e+01,1.440930041635851977e-01,-2.131554257905904137e+01,-2.131554256692711746e+01,-4.321383546231442097e+02
2.039999999999965397e+01,1.440930581529914767e-01,-2.131555836636315604e+01,-2.131555831237374932e+01,-4.325646657364820840e+02
2.041999999999965354e+01,1.440930537399555122e-01,-2.131554115915161063e+01,-2.131554116356464590e+01,-4.329909765640781529e+02
2.043999999999965311e+01,1.440930935919469413e-01,-2.131555570818135692e+01,-2.131555566832936677e+01,-4.334172876383897801e+02
2.045999999999965269e+01,1.440931768192687812e-01,-2.131556161055028298e+01,-2.131556152732296283e+01,-4.338435987873734234e+02
2.047999999999965226e+01,1.440931891585028601e-01,-2.131554245356016608e+01,-2.131554244122093067e+01,-4.342699096241054235e+02
2.049999999999965183e+01,1.440932474834595023e-01,-2.131555765721072504e+01,-2.131555759888576773e+01,-4.346962207189247351e+02
2.051999999999965141e+01,1.440932389246562251e-01,-2.131554142319371081e+01,-2.131554143175251426e+01,-4.351225315559474325e+02
2.053999999999965098e+01,1.440932787281518634e-01,-2.131555561909142682e+01,-2.131555557928793121e+01,-4.355488426285257333e+02
2.055999999999965056e+01,1.440933661604478500e-01,-2.131556080390960872e+01,-2.131556071647731443e+01,-4.359751537571716540e+02
2.057999999999965013e+01,1.440933741201736451e-01,-2.131554276005059734e+01,-2.131554275209087024e+01,-4.364014646044129222e+02
2.059999999999964970e+01,1.440934324597311356e-01,-2.131555762708498492e+01,-2.131555756874542595e+01,-4.368277756986150848e+02
2.061999999999964928e+01,1.440934277992168000e-01,-2.131554057879204933e+01,-2.131554058345256308e+01,-4.372540865148514513e+02
2.063999999999964885e+01,1.440934634584073726e-01,-2.131555612711556336e+01,-2.131555609145637220e+01,-4.376803976017345121e+02
2.065999999999964842e+01,1.440935505065643052e-01,-2.131556062682596320e+01,-2.131556053977780607e+01,-4.381067087272228946e+02
2.067999999999964800e+01,1.440935626044153872e-01,-2.131554209744620465e+01,-2.131554208534835482e+01,-4.385330195570739420e+02
2.069999999999964757e+01,1.440936160784460907e-01,-2.131555794867847453e+01,-2.131555789520444222e+01,-4.389593306625735067e+02
2.071999999999964714e+01,1.440936113711215882e-01,-2.131554069122814710e+01,-2.131554069593547140e+01,-4.393856414811053810e+02
2.073999999999964672e+01,1.440936506035266074e-01,-2.131555519144055566e+01,-2.131555515220815167e+01,-4.398119525457018426e+02
2.075999999999964629e+01,1.440937332978479979e-01,-2.131556112008001236e+01,-2.131556103738569163e+01,-4.402382636854090947e+02
2.077999999999964587e+01,1.440937447937911120e-01,-2.131554194379795319e+01,-2.131554193230201122e+01,-4.406645745127891018e+02
2.079999999999964544e+01,1.440938021871231711e-01,-2.131555703200568175e+01,-2.131555697461234899e+01,-4.410908855960358892e+02
2.081999999999964501e+01,1.440937926609256736e-01,-2.131554098822591214e+01,-2.131554099775210886e+01,-4.415171964253265742e+02
2.083999999999964459e+01,1.440938314906205775e-01,-2.131555512756346360e+01,-2.131555508873377036e+01,-4.419435074890481587e+02
2.085999999999964416e+01,1.440939176585017967e-01,-2.131556027030579514e+01,-2.131556018413791520e+01,-4.423698186082864368e+02
2.087999999999964373e+01,1.440939244400560593e-01,-2.131554228730633938e+01,-2.131554228052478450e+01,-4.427961294472510190e+02
2.089999999999964331e+01,1.440939813119814783e-01,-2.131555708467982058e+01,-2.131555702780789474e+01,-4.432224405320726532e+02
2.091999999999964288e+01,1.440939752981419131e-01,-2.131554005647266337e+01,-2.131554006248650168e+01,-4.436487513392159485e+02
2.093999999999964245e+01,1.440940093092853147e-01,-2.131555557643187981e+01,-2.131555554242073569e+01,-4.440750624167334308e+02
2.095999999999964203e+01,1.440940948013957335e-01,-2.131556011971253284e+01,-2.131556003422042167e+01,-4.445013735336355580e+02
2.097999999999964160e+01,1.440941050794604383e-01,-2.131554155492638714e+01,-2.131554154464832251e+01,-4.449276843544560620e+02
2.099999999999964118e+01,1.440941569813293799e-01,-2.131555732400702041e+01,-2.131555727210515272e+01,-4.453539954490343007e+02
2.101999999999964075e+01,1.440941502997369339e-01,-2.131554010875476024e+01,-2.131554011543635241e+01,-4.457803062578910271e+02
2.103999999999964032e+01,1.440941876703661639e-01,-2.131555465814088635e+01,-2.131555462077025709e+01,-4.462066173136832390e+02
2.105999999999963990e+01,1.440942680478447258e-01,-2.131556040445983058e+01,-2.131556032408235168e+01,-4.466329284413949381e+02
2.107999999999963947e+01,1.440942775980694202e-01,-2.131554149323709169e+01,-2.131554148368686796e+01,-4.470592392617094788e+02
2.109999999999963904e+01,1.440943327289835041e-01,-2.131555645389688891e+01,-2.131555639876597397e+01,-4.474855503356565123e+02
2.111999999999963862e+01,1.440943210489503690e-01,-2.131554046045354767e+01,-2.131554047213358061e+01,-4.479118611565456263e+02
2.113999999999963819e+01,1.440943574765651269e-01,-2.131555456189410691e+01,-2.131555452546649221e+01,-4.483381722113559249e+02
2.115999999999963777e+01,1.440944411966457728e-01,-2.131555984442636742e+01,-2.131555976070628589e+01,-4.487644833245243490e+02
2.117999999999963734e+01,1.440944454616315262e-01,-2.131554173759894510e+01,-2.131554173333395852e+01,-4.491907941550113605e+02
2.119999999999963691e+01,1.440944999490157141e-01,-2.131555658483619453e+01,-2.131555653034881104e+01,-4.496171052322206947e+02
2.121999999999963649e+01,1.440944912998285421e-01,-2.131553952755153603e+01,-2.131553953620072406e+01,-4.500434160314209180e+02
2.123999999999963606e+01,1.440945228123491073e-01,-2.131555507280200956e+01,-2.131555504128948897e+01,-4.504697271013644695e+02
2.125999999999963563e+01,1.440946055751768096e-01,-2.131555958327225397e+01,-2.131555950050942627e+01,-4.508960382102670792e+02
2.127999999999963521e+01,1.440946132584698669e-01,-2.131554107401602138e+01,-2.131554106633272738e+01,-4.513223490240641240e+02
2.129999999999963478e+01,1.440946623362988621e-01,-2.131555680193596558e+01,-2.131555675285813578e+01,-4.517486601110250035e+02
2.131999999999963435e+01,1.440946528034358909e-01,-2.131553947565256024e+01,-2.131553948518542185e+01,-4.521749709100708401e+02
2.133999999999963393e+01,1.440946873309028320e-01,-2.131555423831848373e+01,-2.131555420379101662e+01,-4.526012819603097910e+02
2.135999999999963350e+01,1.440947649414978105e-01,-2.131555995429174644e+01,-2.131555987668115293e+01,-4.530275930817850281e+02
2.137999999999963308e+01,1.440947715033893961e-01,-2.131554100608651225e+01,-2.131554099952462167e+01,-4.534539038953448653e+02
2.139999999999963265e+01,1.440948237835518175e-01,-2.131555601058828131e+01,-2.131555595830811711e+01,-4.538802149632764440e+02
2.141999999999963222e+01,1.440948090455608510e-01,-2.131553997303293357e+01,-2.131553998777092573e+01,-4.543065257774751444e+02
2.143999999999963180e+01,1.440948425501429320e-01,-2.131555413478805505e+01,-2.131555410128347461e+01,-4.547328368266663006e+02
2.145999999999963137e+01,1.440949233110595806e-01,-2.131555926719578764e+01,-2.131555918643487146e+01,-4.551591479312493220e+02
2.147999999999963094e+01,1.440949245898848763e-01,-2.131554128493391786e+01,-2.131554128365509371e+01,-4.555854587556692081e+02
2.149999999999963052e+01,1.440949759184697587e-01,-2.131555611232987602e+01,-2.131555606100129197e+01,-4.560117698265872264e+02
2.151999999999963009e+01,1.440949642547339205e-01,-2.131553911367659637e+01,-2.131553912534033302e+01,-4.564380806205244312e+02
2.153999999999962967e+01,1.440949925285100186e-01,-2.131555463385888061e+01,-2.131555460558510617e+01,-4.568643916849278526e+02
2.155999999999962924e+01,1.440950722072948109e-01,-2.131555919600252125e+01,-2.131555911632373679e+01,-4.572907027891691314e+02
2.157999999999962881e+01,1.440950764134192874e-01,-2.131554049501697179e+01,-2.131554049081084656e+01,-4.577170135948633174e+02
2.159999999999962839e+01,1.440951222611481786e-01,-2.131555663144896329e+01,-2.131555658560123589e+01,-4.581433246816445717e+02
2.161999999999962796e+01,1.440951093784400283e-01,-2.131553910305036581e+01,-2.131553911593307404e+01,-4.585696354765883029e+02
2.163999999999962753e+01,1.440951407381660110e-01,-2.131555390700019359e+01,-2.131555387564046811e+01,-4.589959465233686160e+02
2.165999999999962711e+01,1.440952149682916406e-01,-2.131555957912020460e+01,-2.131555950489007856e+01,-4.594222576407208862e+02
2.167999999999962668e+01,1.440952183373631346e-01,-2.131554067296784538e+01,-2.131554066959877503e+01,-4.598485684508111149e+02
2.169999999999962625e+01,1.440952672075007657e-01,-2.131555564461258712e+01,-2.131555559574244896e+01,-4.602748795148332874e+02
2.171999999999962583e+01,1.440952492301625920e-01,-2.131553966330484329e+01,-2.131553968128218202e+01,-4.607011903260766985e+02
2.173999999999962540e+01,1.440952793081312355e-01,-2.131555377465714685e+01,-2.131555374457917651e+01,-4.611275013714918600e+02
2.175999999999962498e+01,1.440953568053900680e-01,-2.131555894750968960e+01,-2.131555887001243121e+01,-4.615538124729447986e+02
2.177999999999962455e+01,1.440953546338395175e-01,-2.131554095034431384e+01,-2.131554095251586389e+01,-4.619801232941231888e+02
2.179999999999962412e+01,1.440954026545329947e-01,-2.131555580563531294e+01,-2.131555575761461796e+01,-4.624064343622151796e+02
2.181999999999962370e+01,1.440953874877018703e-01,-2.131553876888963117e+01,-2.131553878405646074e+01,-4.628327451527597987e+02
2.183999999999962327e+01,1.440954122860740594e-01,-2.131555417374560335e+01,-2.131555414894723199e+01,-4.632590562114363593e+02
2.185999999999962284e+01,1.440954885616489156e-01,-2.131555894249722272e+01,-2.131555886622164664e+01,-4.636853673140107048e+02
2.187999999999962242e+01,1.440954894794087005e-01,-2.131554020394521132e+01,-2.131554020302745300e+01,-4.641116781171718912e+02
2.189999999999962199e+01,1.440955320201831313e-01,-2.131555618366950711e+01,-2.131555614112873442e+01,-4.645379891983045013e+02
2.191999999999962156e+01,1.440955158482566667e-01,-2.131553879925980866e+01,-2.131553881543173645e+01,-4.649642999904615976e+02
2.193999999999962114e+01,1.440955437290792340e-01,-2.131555353028518240e+01,-2.131555350240435942e+01,-4.653906110331865307e+02
2.195999999999962071e+01,1.440956146496607526e-01,-2.131555927109232584e+01,-2.131555920017174444e+01,-4.658169221476878192e+02
2.197999999999962029e+01,1.440956145339294114e-01,-2.131554033966306605e+01,-2.131554033977879570e+01,-4.662432329545968059e+02
2.199999999999961986e+01,1.440956601017041039e-01,-2.131555535009825775e+01,-2.131555530453048419e+01,-4.666695440160310113e+02
2.201999999999961943e+01,1.440956386441576698e-01,-2.131553931790912415e+01,-2.131553933936666922e+01,-4.670958548238467074e+02
2.203999999999961901e+01,1.440956652523163184e-01,-2.131555360894841300e+01,-2.131555358234025377e+01,-4.675221658694175062e+02
2.205999999999961858e+01,1.440957392538157467e-01,-2.131555865243703707e+01,-2.131555857843553881e+01,-4.679484769684647745e+02
2.207999999999961815e+01,1.440957337755878476e-01,-2.131554069426547571e+01,-2.131554069974370336e+01,-4.683747877878283248e+02
2.209999999999961773e+01,1.440957781382118663e-01,-2.131555535686768366e+01,-2.131555531250505808e+01,-4.688010988506030685e+02
2.211999999999961730e+01,1.440957597741620300e-01,-2.131553861517203430e+01,-2.131553863353608591e+01,-4.692274096412705262e+02
2.213999999999961688e+01,1.440957811010579181e-01,-2.131555389643996890e+01,-2.131555387511307131e+01,-4.696537206978724726e+02
2.215999999999961645e+01,1.440958541007800187e-01,-2.131555870666000985e+01,-2.131555863366028802e+01,-4.700800317990059511e+02
2.217999999999961602e+01,1.440958515514403071e-01,-2.131553991951723148e+01,-2.131553992206657000e+01,-4.705063425999456399e+02
2.219999999999961560e+01,1.440958908409248895e-01,-2.131555594813614363e+01,-2.131555590884665818e+01,-4.709326536796188520e+02
2.221999999999961517e+01,1.440958712155531174e-01,-2.131553851507911901e+01,-2.131553853470449056e+01,-4.713589644695458105e+02
2.223999999999961474e+01,1.440958958433598280e-01,-2.131555331646377027e+01,-2.131555329183596470e+01,-4.717852755112472778e+02
2.225999999999961432e+01,1.440959633281730101e-01,-2.131555899284618150e+01,-2.131555892536136909e+01,-4.722115866236193256e+02
2.227999999999961389e+01,1.440959599565536098e-01,-2.131554012568982159e+01,-2.131554012906143925e+01,-4.726378974295047897e+02
2.229999999999961346e+01,1.440960021002525016e-01,-2.131555507947442862e+01,-2.131555503733072854e+01,-4.730642084889505554e+02
2.231999999999961304e+01,1.440959774042819830e-01,-2.131553910274488928e+01,-2.131553912744086077e+01,-4.734905192957014037e+02
2.233999999999961261e+01,1.440960007792672914e-01,-2.131555322408987863e+01,-2.131555320071489490e+01,-4.739168303368082320e+02
2.235999999999961219e+01,1.440960714070393112e-01,-2.131555826633563555e+01,-2.131555819570786525e+01,-4.743431414315071493e+02
2.237999999999961176e+01,1.440960626172727299e-01,-2.131554051451790954e+01,-2.131554052330767490e+01,-4.747694522505872783e+02
2.239999999999961133e+01,1.440961037964359759e-01,-2.131555513343698394e+01,-2.131555509225782075e+01,-4.751957633120769060e+02
2.241999999999961091e+01,1.440960820746090831e-01,-2.131553833804877840e+01,-2.131553835977060629e+01,-4.756220741005597006e+02
2.243999999999961048e+01,1.440961002409320846e-01,-2.131555368021291130e+01,-2.131555366204658952e+01,-4.760483851559976642e+02
2.245999999999961005e+01,1.440961698898872434e-01,-2.131555843411016582e+01,-2.131555836446121077e+01,-4.764746962550308922e+02
2.247999999999960963e+01,1.440961640368991215e-01,-2.131553982009505432e+01,-2.131553982594804353e+01,-4.769010070572857671e+02
2.249999999999960920e+01,1.440962000024098022e-01,-2.131555571031418950e+01,-2.131555567434867982e+01,-4.773273181355265251e+02
2.251999999999960878e+01,1.440961772550256592e-01,-2.131553833802720987e+01,-2.131553836077459252e+01,-4.777536289250344339e+02
2.253999999999960835e+01,1.440961985971361270e-01,-2.131555308657664938e+01,-2.131555306523453908e+01,-4.781799399654238982e+02
2.255999999999960792e+01,1.440962629899593395e-01,-2.131555883005604812e+01,-2.131555876566322638e+01,-4.786062510776322370e+02
2.257999999999960750e+01,1.440962563648120753e-01,-2.131553989452438103e+01,-2.131553990114952768e+01,-4.790325618821478315e+02
2.259999999999960707e+01,1.440962954481373737e-01,-2.131555491487955578e+01,-2.131555487579623076e+01,-4.794588729413621309e+02
2.261999999999960664e+01,1.440962673414792616e-01,-2.131553874811243432e+01,-2.131553877621909265e+01,-4.798851837444310604e+02
2.263999999999960622e+01,1.440962877560791888e-01,-2.131555317371162772e+01,-2.131555315329702793e+01,-4.803114947874906875e+02
2.265999999999960579e+01,1.440963551892989469e-01,-2.131555807567138672e+01,-2.131555800823816682e+01,-4.807378058815709210e+02
2.267999999999960536e+01,1.440963434128174347e-01,-2.131554037683190828e+01,-2.131554038860839029e+01,-4.811641167008840512e+02
2.269999999999960494e+01,1.440963814125585940e-01,-2.131555494982405463e+01,-2.131555491182431439e+01,-4.815904277618807896e+02
2.271999999999960451e+01,1.440963567282069202e-01,-2.131553820946981048e+01,-2.131553823415416105e+01,-4.820167385507545532e+02
2.273999999999960409e+01,1.440963717519317122e-01,-2.131555350564817175e+01,-2.131555349062444549e+01,-4.824430496058437825e+02
2.275999999999960366e+01,1.440964384674018883e-01,-2.131555831211120733e+01,-2.131555824539573862e+01,-4.828693607053705250e+02
2.277999999999960323e+01,1.440964296650215637e-01,-2.131553954678309282e+01,-2.131553955558547386e+01,-4.832956715051085439e+02
2.279999999999960281e+01,1.440964627266163034e-01,-2.131555557186066352e+01,-2.131555553879906739e+01,-4.837219825834841345e+02
2.281999999999960238e+01,1.440964368989646471e-01,-2.131553815063863411e+01,-2.131553817646628701e+01,-4.841482933723245878e+02
2.283999999999960195e+01,1.440964553684351557e-01,-2.131555295650210269e+01,-2.131555293803263140e+01,-4.845746044129851953e+02
2.285999999999960153e+01,1.440965167171956995e-01,-2.131555864352166907e+01,-2.131555858217290833e+01,-4.850009155245068655e+02
2.287999999999960110e+01,1.440965070868436004e-01,-2.131553961492160809e+01,-2.131553962455195972e+01,-4.854272263264356297e+02
2.289999999999960067e+01,1.440965432406764168e-01,-2.131555483052242295e+01,-2.131555479436859102e+01,-4.858535373868922420e+02
2.291999999999960025e+01,1.440965121764857526e-01,-2.131553874281551231e+01,-2.131553877387970175e+01,-4.862798481928127217e+02
2.293999999999959982e+01,1.440965296262447515e-01,-2.131555301437337135e+01,-2.131555299692361061e+01,-4.867061592356503752e+02
2.295999999999959940e+01,1.440965942932257993e-01,-2.131555798321749862e+01,-2.131555791855051751e+01,-4.871324703306477772e+02
2.297999999999959897e+01,1.440965795782799819e-01,-2.131554022758098910e+01,-2.131554024229593480e+01,-4.875587811499143527e+02
2.299999999999959854e+01,1.440966148632850663e-01,-2.131555485711911757e+01,-2.131555482183411243e+01,-4.879850922117717573e+02
2.301999999999959812e+01,1.440965872823347926e-01,-2.131553806554980568e+01,-2.131553809313075476e+01,-4.884114030006637108e+02
2.303999999999959769e+01,1.440965996295651141e-01,-2.131555341685240634e+01,-2.131555340450517733e+01,-4.888377140566535104e+02
2.305999999999959726e+01,1.440966635017013886e-01,-2.131555817113112994e+01,-2.131555810725899391e+01,-4.892640251562039566e+02
2.307999999999959684e+01,1.440966520590240552e-01,-2.131553945471599576e+01,-2.131553946615867190e+01,-4.896903359567409666e+02
2.309999999999959641e+01,1.440966823075099934e-01,-2.131555543892973859e+01,-2.131555540868125220e+01,-4.901166470352710576e+02
2.311999999999959599e+01,1.440966538765771909e-01,-2.131553807288781144e+01,-2.131553810131874371e+01,-4.905429578251597036e+02
2.313999999999959556e+01,1.440966694045098528e-01,-2.131555267746023574e+01,-2.131555266193230480e+01,-4.909692688631810142e+02
2.315999999999959513e+01,1.440967282589061260e-01,-2.131555866908629326e+01,-2.131555861023189635e+01,-4.913955799777083939e+02
2.317999999999959471e+01,1.440967158850417207e-01,-2.131553950279444720e+01,-2.131553951516831091e+01,-4.918218907801381192e+02
2.319999999999959428e+01,1.440967495214823813e-01,-2.131555477002107324e+01,-2.131555473638463383e+01,-4.922482018419020733e+02
2.321999999999959385e+01,1.440967159305714951e-01,-2.131553852012954309e+01,-2.131553855372045447e+01,-4.926745126458956179e+02
2.323999999999959343e+01,1.440967309184900680e-01,-2.131555294010550483e+01,-2.131555292511758637e+01,-4.931008236897098413e+02
2.325999999999959300e+01,1.440967929299694084e-01,-2.131555785073076947e+01,-2.131555778871928908e+01,-4.935271347847129277e+02
2.327999999999959257e+01,1.440967757783365166e-01,-2.131554015128727997e+01,-2.131554016843891119e+01,-4.939534456048903053e+02
2.329999999999959215e+01,1.440968084304230790e-01,-2.131555474220012414e+01,-2.131555470954803866e+01,-4.943797566670821766e+02
2.331999999999959172e+01,1.440967784489466386e-01,-2.131553799398264459e+01,-2.131553802396411967e+01,-4.948060674569433104e+02
2.333999999999959130e+01,1.440967882203170181e-01,-2.131555329232731211e+01,-2.131555328255594262e+01,-4.952323785130184888e+02
2.335999999999959087e+01,1.440968495532638227e-01,-2.131555821636069226e+01,-2.131555815502774465e+01,-4.956586896160127935e+02
2.337999999999959044e+01,1.440968355694740022e-01,-2.131553935329428029e+01,-2.131553936727807042e+01,-4.960850004170624175e+02
2.339999999999959002e+01,1.440968633122822473e-01,-2.131555524969212811e+01,-2.131555522194932095e+01,-4.965113114943134747e+02
2.341999999999958959e+01,1.440968324637877662e-01,-2.131553807514828947e+01,-2.131553810599678300e+01,-4.969376222866649186e+02
2.343999999999958916e+01,1.440968457001088887e-01,-2.131555264905404101e+01,-2.131555263581772053e+01,-4.973639333264096649e+02
2.345999999999958874e+01,1.440969021036450637e-01,-2.131555858044870888e+01,-2.131555852404517282e+01,-4.977902444416151297e+02
2.347999999999958831e+01,1.440968874873943262e-01,-2.131553947477756239e+01,-2.131553948939381371e+01,-4.982165552457269087e+02
2.349999999999958789e+01,1.440969187077288938e-01,-2.131555468482847715e+01,-2.131555465360814239e+01,-4.986428663082032244e+02
2.351999999999958746e+01,1.440968829123410178e-01,-2.131553849021868174e+01,-2.131553852601406973e+01,-4.990691771138029935e+02
2.353999999999958703e+01,1.440968955084708236e-01,-2.131555285563734614e+01,-2.131555284304121756e+01,-4.994954881583195743e+02
2.355999999999958661e+01,1.440969553453994301e-01,-2.131555781811407257e+01,-2.131555775827714427e+01,-4.999217992548449274e+02
2.357999999999958618e+01,1.440969358559228142e-01,-2.131554006620749320e+01,-2.131554008569696990e+01,-5.003481100756585533e+02
2.359999999999958575e+01,1.440969663908444887e-01,-2.131555469975397088e+01,-2.131555466921905051e+01,-5.007744211391187150e+02
2.361999999999958533e+01,1.440969341056404784e-01,-2.131553790586557895e+01,-2.131553793815078279e+01,-5.012007319295212824e+02
2.363999999999958490e+01,1.440969417666130015e-01,-2.131555326120190941e+01,-2.131555325354093711e+01,-5.016270429870842804e+02
2.365999999999958447e+01,1.440970008282169701e-01,-2.131555786878991299e+01,-2.131555780972830760e+01,-5.020533540853984960e+02
2.367999999999958405e+01,1.440969848815918108e-01,-2.131553939705532486e+01,-2.131553941300195021e+01,-5.024796648892862549e+02
2.369999999999958362e+01,1.440970104075664782e-01,-2.131555514717049959e+01,-2.131555512164452537e+01,-5.029059759667036928e+02
2.371999999999958320e+01,1.440969775611832260e-01,-2.131553802612340931e+01,-2.131553805896979270e+01,-5.033322867600725772e+02
2.373999999999958277e+01,1.440969886228085084e-01,-2.131555254591177118e+01,-2.131555253485014489e+01,-5.037585977999291345e+02
2.375999999999958234e+01,1.440970430553378534e-01,-2.131555853004883616e+01,-2.131555847561630657e+01,-5.041849089160975836e+02
2.377999999999958192e+01,1.440970263040962929e-01,-2.131553937021277534e+01,-2.131553938696401573e+01,-5.046112197202530751e+02
2.379999999999958149e+01,1.440970554306708895e-01,-2.131555474754025425e+01,-2.131555471841367932e+01,-5.050375307860772978e+02
2.381999999999958106e+01,1.440970175351473925e-01,-2.131553840545984713e+01,-2.131553844335537207e+01,-5.054638415920820194e+02
2.383999999999958064e+01,1.440970282401293212e-01,-2.131555282827963893e+01,-2.131555281757465536e+01,-5.058901526379426059e+02
2.385999999999958021e+01,1.440970859888554279e-01,-2.131555775658227248e+01,-2.131555769883354756e+01,-5.063164637353255557e+02
2.387999999999957979e+01,1.440970646582443726e-01,-2.131554004548541315e+01,-2.131554006681602331e+01,-5.067427745575658946e+02
2.389999999999957936e+01,1.440970931693104917e-01,-2.131555462682290525e+01,-2.131555459831183796e+01,-5.071690856215913072e+02
2.391999999999957893e+01,1.440970589024582194e-01,-2.131553774057267603e+01,-2.131553777483952672e+01,-5.075953964106696503e+02
2.393999999999957851e+01,1.440970646583678016e-01,-2.131555328833901086e+01,-2.131555328258309956e+01,-5.080217074706804965e+02
2.395999999999957808e+01,1.440971219469335263e-01,-2.131555786395918517e+01,-2.131555780667061839e+01,-5.084480185706711381e+02
2.397999999999957765e+01,1.440971040721077956e-01,-2.131553933241299603e+01,-2.131553935028782121e+01,-5.088743293751942360e+02
2.399999999999957723e+01,1.440971278637462050e-01,-2.131555513914653233e+01,-2.131555511535489345e+01,-5.093006404541854977e+02
2.401999999999957680e+01,1.440970931254334508e-01,-2.131553795827944597e+01,-2.131553799301775953e+01,-5.097269512480893923e+02
2.403999999999957637e+01,1.440971024845753290e-01,-2.131555253545362305e+01,-2.131555252609448203e+01,-5.101532622894392830e+02
2.405999999999957595e+01,1.440971550699639281e-01,-2.131555846594923409e+01,-2.131555841336384560e+01,-5.105795734061728695e+02
2.407999999999957552e+01,1.440971366612139037e-01,-2.131553936094927337e+01,-2.131553937935802168e+01,-5.110058842118006055e+02
2.409999999999957510e+01,1.440971641316269869e-01,-2.131555456768045786e+01,-2.131555454021004437e+01,-5.114321952756838527e+02
2.411999999999957467e+01,1.440971246116881932e-01,-2.131553837669794405e+01,-2.131553841621788337e+01,-5.118585060827377902e+02
2.413999999999957424e+01,1.440971335223681371e-01,-2.131555274179815029e+01,-2.131555273288747188e+01,-5.122848171286631214e+02
2.415999999999957382e+01,1.440971897106466115e-01,-2.131555771022662782e+01,-2.131555765403835068e+01,-5.127111282266793069e+02
2.417999999999957339e+01,1.440971664467442515e-01,-2.131553980950403471e+01,-2.131553983276793574e+01,-5.131374390461334087e+02
2.419999999999957296e+01,1.440971934960977030e-01,-2.131555469115193091e+01,-2.131555466410257793e+01,-5.135637501129070870e+02
2.421999999999957254e+01,1.440971575206758393e-01,-2.131553766231273173e+01,-2.131553769828815348e+01,-5.139900609021287892e+02
2.423999999999957211e+01,1.440971616057557247e-01,-2.131555337636278580e+01,-2.131555337227770508e+01,-5.144163719655711020e+02
2.425999999999957168e+01,1.440972172291951348e-01,-2.131555780464121597e+01,-2.131555774901777767e+01,-5.148426830660405358e+02
2.427999999999957126e+01,1.440971978956453459e-01,-2.131553933102399512e+01,-2.131553935035754321e+01,-5.152689938719944394e+02
2.429999999999957083e+01,1.440972200588007957e-01,-2.131555508605545768e+01,-2.131555506389230104e+01,-5.156953049515524299e+02
2.431999999999957041e+01,1.440971838981055797e-01,-2.131553795936221007e+01,-2.131553799552290585e+01,-5.161216157469003747e+02
2.433999999999956998e+01,1.440971916562009403e-01,-2.131555248275613224e+01,-2.131555247499803585e+01,-5.165479267887974402e+02
2.435999999999956955e+01,1.440972428497761526e-01,-2.131555846966733725e+01,-2.131555841847376342e+01,-5.169742379069972458e+02
2.437999999999956913e+01,1.440972228765229901e-01,-2.131553931180585337e+01,-2.131553933177910665e+01,-5.174005487132066037e+02
2.439999999999956870e+01,1.440972489937990819e-01,-2.131555457530255993e+01,-2.131555454918528270e+01,-5.178268597785953489e+02
2.441999999999956827e+01,1.440972079387562998e-01,-2.131553835067706615e+01,-2.131553839173210818e+01,-5.182531705866639413e+02
2.443999999999956785e+01,1.440972153551682566e-01,-2.131555260851855849e+01,-2.131555260110214789e+01,-5.186794816314179570e+02
2.445999999999956742e+01,1.440972701477615525e-01,-2.131555777780010530e+01,-2.131555772300751173e+01,-5.191057927321813850e+02
2.447999999999956700e+01,1.440972456105794608e-01,-2.131553983879500791e+01,-2.131553986333219086e+01,-5.195321035534943803e+02
2.449999999999956657e+01,1.440972712096459663e-01,-2.131555466956884004e+01,-2.131555464396977229e+01,-5.199584146212868063e+02
2.451999999999956614e+01,1.440972339900956078e-01,-2.131553769591471692e+01,-2.131553773313426703e+01,-5.203847254124245865e+02
2.453999999999956572e+01,1.440972368364772382e-01,-2.131555324360468617e+01,-2.131555324075830526e+01,-5.208110364744502476e+02
2.455999999999956529e+01,1.440972912452485044e-01,-2.131555782167411550e+01,-2.131555776726534290e+01,-5.212373475764750310e+02
2.457999999999956486e+01,1.440972705131514930e-01,-2.131553929539169445e+01,-2.131553931612379316e+01,-5.216636583831149210e+02
2.459999999999956444e+01,1.440972914929184445e-01,-2.131555510511631368e+01,-2.131555508413654820e+01,-5.220899694642374698e+02
2.461999999999956401e+01,1.440972539751390336e-01,-2.131553792535024883e+01,-2.131553796286802793e+01,-5.225162802602623060e+02
2.463999999999956358e+01,1.440972605763293224e-01,-2.131555250581622118e+01,-2.131555249921503048e+01,-5.229425913037773626e+02
2.465999999999956316e+01,1.440973104453560638e-01,-2.131555844125731980e+01,-2.131555839138829356e+01,-5.233689024227335267e+02
2.467999999999956273e+01,1.440972891888649132e-01,-2.131553944981154558e+01,-2.131553947106803548e+01,-5.237952132329862707e+02
2.469999999999956231e+01,1.440973138351088201e-01,-2.131555442550695290e+01,-2.131555440086070874e+01,-5.242215242968501343e+02
2.471999999999956188e+01,1.440972717900953215e-01,-2.131553848274240437e+01,-2.131553852478741717e+01,-5.246478351085499980e+02
2.473999999999956145e+01,1.440972779742033805e-01,-2.131555261252582412e+01,-2.131555260634171489e+01,-5.250741461546164146e+02
2.475999999999956103e+01,1.440973317189859215e-01,-2.131555783125111603e+01,-2.131555777750633496e+01,-5.255004572574966915e+02
2.477999999999956060e+01,1.440973059603510298e-01,-2.131553984012239056e+01,-2.131553986588102489e+01,-5.259267680800577409e+02
2.479999999999956017e+01,1.440973305534632987e-01,-2.131555472132844287e+01,-2.131555469673532954e+01,-5.263530791498911867e+02
2.481999999999955975e+01,1.440972921359939263e-01,-2.131553769564054335e+01,-2.131553773405801167e+01,-5.267793899422215418e+02
2.483999999999955932e+01,1.440972939990866064e-01,-2.131555329019064260e+01,-2.131555328832754981e+01,-5.272057010061622577e+02
2.485999999999955890e+01,1.440973472663757415e-01,-2.131555781689659668e+01,-2.131555776362930743e+01,-5.276320121092329600e+02
2.487999999999955847e+01,1.440973256017897830e-01,-2.131553933850396021e+01,-2.131553936016854678e+01,-5.280583229176675104e+02
2.489999999999955804e+01,1.440973454529987374e-01,-2.131555509682273808e+01,-2.131555507697152763e+01,-5.284846339997527593e+02
2.491999999999955762e+01,1.440973070244730148e-01,-2.131553800678543809e+01,-2.131553804521396245e+01,-5.289109447983170185e+02
2.493999999999955719e+01,1.440973125450913384e-01,-2.131555248715592299e+01,-2.131555248163530436e+01,-5.293372558425395482e+02
2.495999999999955676e+01,1.440973613519024032e-01,-2.131555833040114933e+01,-2.131555828159433830e+01,-5.297635669603407678e+02
2.497999999999955634e+01,1.440973392886913396e-01,-2.131553942185528427e+01,-2.131553944391849598e+01,-5.301898777708411217e+02
2.499999999999955591e+01,1.440973630758661528e-01,-2.131555445862166920e+01,-2.131555443483449608e+01,-5.306161888362264563e+02
2.501999999999955548e+01,1.440973200245901920e-01,-2.131553844704144751e+01,-2.131553849009272383e+01,-5.310424996482186089e+02
2.503999999999955506e+01,1.440973253753896899e-01,-2.131555263497100228e+01,-2.131555262962020336e+01,-5.314688106955672993e+02
2.505999999999955463e+01,1.440973781301551904e-01,-2.131555779154844643e+01,-2.131555773879368232e+01,-5.318951217986434585e+02
2.507999999999955421e+01,1.440973515798017468e-01,-2.131553986111945775e+01,-2.131553988766981078e+01,-5.323214326224161823e+02
2.509999999999955378e+01,1.440973752111573969e-01,-2.131555468252237517e+01,-2.131555465889102052e+01,-5.327477436924353924e+02
2.511999999999955335e+01,1.440973358629676626e-01,-2.131553783074315334e+01,-2.131553787009134382e+01,-5.331740544883983830e+02
2.513999999999955293e+01,1.440973367924827941e-01,-2.131555327709754977e+01,-2.131555327616803552e+01,-5.336003655530108745e+02
2.515999999999955250e+01,1.440973893111097970e-01,-2.131555786243427519e+01,-2.131555780991564930e+01,-5.340266766577409498e+02
2.517999999999955207e+01,1.440973667237680500e-01,-2.131553933031589665e+01,-2.131553935290323665e+01,-5.344529874669347009e+02
2.519999999999955165e+01,1.440973858638609495e-01,-2.131555514443450505e+01,-2.131555512529441287e+01,-5.348792985506831883e+02
2.521999999999955122e+01,1.440973465443688706e-01,-2.131553796090427255e+01,-2.131553800022376421e+01,-5.353056093492207310e+02
2.523999999999955079e+01,1.440973513768300796e-01,-2.131555254432425173e+01,-2.131555253949179018e+01,-5.357319203952748694e+02
2.525999999999955037e+01,1.440973993178871482e-01,-2.131555832915136151e+01,-2.131555828121030416e+01,-5.361582315139168031e+02
2.527999999999954994e+01,1.440973766010059387e-01,-2.131553947085489753e+01,-2.131553949357178013e+01,-5.365845423260507232e+02
2.529999999999954952e+01,1.440973995614282799e-01,-2.131555444887247930e+01,-2.131555442591205818e+01,-5.370108533920677019e+02
2.531999999999954909e+01,1.440973558748984973e-01,-2.131553850113337134e+01,-2.131553854481990129e+01,-5.374371642057769805e+02
2.533999999999954866e+01,1.440973604115677598e-01,-2.131555263640195363e+01,-2.131555263186528393e+01,-5.378634752539683177e+02
2.535999999999954824e+01,1.440974125423832575e-01,-2.131555784968320921e+01,-2.131555779755239399e+01,-5.382897863588311793e+02
2.537999999999954781e+01,1.440973852027485347e-01,-2.131553986782416032e+01,-2.131553989516379488e+01,-5.387160971835272676e+02
2.539999999999954738e+01,1.440974082271638534e-01,-2.131555474361495683e+01,-2.131555472059054068e+01,-5.391424082553751305e+02
2.541999999999954696e+01,1.440973682860827998e-01,-2.131553771989462120e+01,-2.131553775983570276e+01,-5.395687190497141046e+02
2.543999999999954653e+01,1.440973686399182885e-01,-2.131555332013024184e+01,-2.131555331977640577e+01,-5.399950301157629156e+02
2.545999999999954611e+01,1.440974204116469426e-01,-2.131555784447623125e+01,-2.131555779270450302e+01,-5.404213412208806631e+02
2.547999999999954568e+01,1.440973972878018539e-01,-2.131553937202767557e+01,-2.131553939515152152e+01,-5.408476520314450227e+02
2.549999999999954525e+01,1.440974157093145580e-01,-2.131555513145314862e+01,-2.131555511303163541e+01,-5.412739631156525775e+02
2.551999999999954483e+01,1.440973756835340902e-01,-2.131553785628709718e+01,-2.131553789631287898e+01,-5.417002739128041640e+02
2.553999999999954440e+01,1.440973798934449546e-01,-2.131555263327799210e+01,-2.131555262906807968e+01,-5.421265849612598231e+02
2.555999999999954397e+01,1.440974271653818473e-01,-2.131555849529132729e+01,-2.131555844801939159e+01,-5.425528960838936428e+02
2.557999999999954355e+01,1.440974037445584000e-01,-2.131553950014556875e+01,-2.131553952356639314e+01,-5.429792068973174537e+02
2.559999999999954312e+01,1.440974262300959707e-01,-2.131555452781953264e+01,-2.131555450533399565e+01,-5.434055179653882988e+02
2.561999999999954269e+01,1.440973818837322507e-01,-2.131553852162961959e+01,-2.131553856597598440e+01,-5.438318287801672568e+02
2.563999999999954227e+01,1.440973859685549530e-01,-2.131555271122571327e+01,-2.131555270714089190e+01,-5.442581398303069591e+02
2.565999999999954184e+01,1.440974374739431019e-01,-2.131555786806296382e+01,-2.131555781655757542e+01,-5.446844509361627615e+02
2.567999999999954142e+01,1.440974096854389930e-01,-2.131553993476067177e+01,-2.131553996254917749e+01,-5.451107617626465753e+02
2.569999999999954099e+01,1.440974321004333814e-01,-2.131555475836646707e+01,-2.131555473595147276e+01,-5.455370728353988170e+02
2.571999999999954056e+01,1.440973917333570054e-01,-2.131553779142414839e+01,-2.131553783179122519e+01,-5.459633836315944109e+02
2.573999999999954014e+01,1.440973915046872278e-01,-2.131555333280928721e+01,-2.131555333303795763e+01,-5.463896946984792748e+02
2.575999999999953971e+01,1.440974428770772919e-01,-2.131555791385981280e+01,-2.131555786248742379e+01,-5.468160058053840658e+02
2.577999999999953928e+01,1.440974191620523481e-01,-2.131553938296428541e+01,-2.131553940667931002e+01,-5.472423166167583304e+02
2.579999999999953886e+01,1.440974372062536202e-01,-2.131555519559386269e+01,-2.131555517754966189e+01,-5.476686277026260541e+02
2.581999999999953843e+01,1.440973966208736190e-01,-2.131553786685488561e+01,-2.131553790744026600e+01,-5.480949385005485510e+02
2.583999999999953801e+01,1.440974004700198152e-01,-2.131555269800264085e+01,-2.131555269415349585e+01,-5.485212495506593768e+02
2.585999999999953758e+01,1.440974473803091349e-01,-2.131555839456677859e+01,-2.131555834765648783e+01,-5.489475606716404172e+02
2.587999999999953715e+01,1.440974236468465786e-01,-2.131553952944094732e+01,-2.131553955317441051e+01,-5.493738714859626953e+02
2.589999999999953673e+01,1.440974456121796865e-01,-2.131555450916946981e+01,-2.131555448720413537e+01,-5.498001825541807648e+02
2.591999999999953630e+01,1.440974009430344149e-01,-2.131553855863439040e+01,-2.131553860330353700e+01,-5.502264933700225811e+02
2.593999999999953587e+01,1.440974045193086084e-01,-2.131555269628222149e+01,-2.131555269270594621e+01,-5.506528044203718082e+02
2.595999999999953545e+01,1.440974557106934062e-01,-2.131555790679889739e+01,-2.131555785560751204e+01,-5.510791155273163895e+02
2.597999999999953502e+01,1.440974274418341250e-01,-2.131553992147888721e+01,-2.131553994974774824e+01,-5.515054263540148440e+02
2.599999999999953459e+01,1.440974494015805074e-01,-2.131555490984352375e+01,-2.131555488788377772e+01,-5.519317374302519283e+02
2.601999999999953417e+01,1.440974085673679406e-01,-2.131553779753627609e+01,-2.131553783837048854e+01,-5.523580482270367611e+02
2.603999999999953374e+01,1.440974080542076763e-01,-2.131555339721065678e+01,-2.131555339772381785e+01,-5.527843592954941414e+02
2.605999999999953332e+01,1.440974589719632992e-01,-2.131555792311010933e+01,-2.131555787219235398e+01,-5.532106704030386481e+02
2.607999999999953289e+01,1.440974348320664400e-01,-2.131553930038033684e+01,-2.131553932452023403e+01,-5.536369812131862318e+02
2.609999999999953246e+01,1.440974525206563939e-01,-2.131555530681889010e+01,-2.131555528913030173e+01,-5.540632923016339646e+02
2.611999999999953204e+01,1.440974116930685001e-01,-2.131553793980418376e+01,-2.131553798063177041e+01,-5.544896031012575577e+02
2.613999999999953161e+01,1.440974151343320797e-01,-2.131555271628694115e+01,-2.131555271284567610e+01,-5.549159141521421361e+02
2.615999999999953118e+01,1.440974618043991684e-01,-2.131555847490407629e+01,-2.131555842823400937e+01,-5.553422252749700192e+02
2.617999999999953076e+01,1.440974376549393476e-01,-2.131553955078300788e+01,-2.131553957493246898e+01,-5.557685360901351714e+02
2.619999999999953033e+01,1.440974594146162135e-01,-2.131555457777395191e+01,-2.131555455601427340e+01,-5.561948471599309869e+02
2.621999999999952990e+01,1.440974143463484014e-01,-2.131553857750952119e+01,-2.131553862257779031e+01,-5.566211579765495117e+02
2.623999999999952948e+01,1.440974177300160253e-01,-2.131555276245088493e+01,-2.131555275906721647e+01,-5.570474690284148664e+02
2.625999999999952905e+01,1.440974685392276411e-01,-2.131555791916926523e+01,-2.131555786836005240e+01,-5.574737801359890454e+02
2.627999999999952863e+01,1.440974400736527994e-01,-2.131553998591085275e+01,-2.131554001437642754e+01,-5.579000909641728185e+02
2.629999999999952820e+01,1.440974618204282631e-01,-2.131555480545745596e+01,-2.131555478371068091e+01,-5.583264020385352069e+02
2.631999999999952777e+01,1.440974208092751230e-01,-2.131553783546999625e+01,-2.131553787648114806e+01,-5.587527128362557960e+02
2.633999999999952735e+01,1.440974199326831018e-01,-2.131555338044212533e+01,-2.131555338131871835e+01,-5.591790239047412570e+02
2.635999999999952692e+01,1.440974706729671595e-01,-2.131555795628048244e+01,-2.131555790554019936e+01,-5.596053350131265915e+02
2.637999999999952649e+01,1.440974461660517458e-01,-2.131553928010595200e+01,-2.131553930461286583e+01,-5.600316458232356354e+02
2.639999999999952607e+01,1.440974636757960115e-01,-2.131555533918014333e+01,-2.131555532167039857e+01,-5.604579569125094167e+02
2.641999999999952564e+01,1.440974224952736304e-01,-2.131553791520599006e+01,-2.131553795638651394e+01,-5.608842677119940845e+02
2.643999999999952522e+01,1.440974256077625082e-01,-2.131555285665828592e+01,-2.131555285354579610e+01,-5.613105787660147143e+02
2.645999999999952479e+01,1.440974719426681427e-01,-2.131555846049187153e+01,-2.131555841415696761e+01,-5.617368898888896638e+02
2.647999999999952436e+01,1.440974476429222884e-01,-2.131553959612779536e+01,-2.131553962042753980e+01,-5.621632007051119899e+02
2.649999999999952394e+01,1.440974690727466756e-01,-2.131555457598933856e+01,-2.131555455455951531e+01,-5.625895117752019132e+02
2.651999999999952351e+01,1.440974238760871218e-01,-2.131553862293967683e+01,-2.131553866813633746e+01,-5.630158225928573756e+02
2.653999999999952308e+01,1.440974269307080669e-01,-2.131555275519137282e+01,-2.131555275213675316e+01,-5.634421336449066757e+02
2.655999999999952266e+01,1.440974776218088838e-01,-2.131555796723787921e+01,-2.131555791654677989e+01,-5.638684447535603113e+02
2.657999999999952223e+01,1.440974488464669689e-01,-2.131553998231378699e+01,-2.131554001108912999e+01,-5.642947555819820309e+02
2.659999999999952180e+01,1.440974704855010058e-01,-2.131555485446613929e+01,-2.131555483282710384e+01,-5.647210666574322886e+02
2.661999999999952138e+01,1.440974291703272514e-01,-2.131553783445084704e+01,-2.131553787576602232e+01,-5.651473774554364127e+02
2.663999999999952095e+01,1.440974282050739574e-01,-2.131555342631999395e+01,-2.131555342728524849e+01,-5.655736885249280022e+02
2.665999999999952053e+01,1.440974786522119799e-01,-2.131555795154263677e+01,-2.131555790109549875e+01,-5.659999996335118340e+02
2.667999999999952010e+01,1.440974540486336664e-01,-2.131553932798080808e+01,-2.131553935258438770e+01,-5.664263104446749821e+02
2.669999999999951967e+01,1.440974712845093653e-01,-2.131555533475795272e+01,-2.131555531752207600e+01,-5.668526215341343004e+02
2.671999999999951925e+01,1.440974300181141754e-01,-2.131553796530950606e+01,-2.131553800657590259e+01,-5.672789323347068375e+02
2.673999999999951882e+01,1.440974330208452947e-01,-2.131555274801078781e+01,-2.131555274500805552e+01,-5.677052433866642787e+02
2.675999999999951839e+01,1.440974792885608702e-01,-2.131555848796028130e+01,-2.131555844169256630e+01,-5.681315545101557518e+02
2.677999999999951797e+01,1.440974547307650733e-01,-2.131553956970686770e+01,-2.131553959426466349e+01,-5.685578653261077307e+02
2.679999999999951754e+01,1.440974760883566574e-01,-2.131555460109371225e+01,-2.131555457973611922e+01,-5.689841763967718862e+02
2.681999999999951712e+01,1.440974306276268102e-01,-2.131553859423000929e+01,-2.131553863969073959e+01,-5.694104872141172109e+02
2.683999999999951669e+01,1.440974336188511062e-01,-2.131555278139715881e+01,-2.131555277840593376e+01,-5.698367982667539309e+02
2.685999999999951626e+01,1.440974840554994085e-01,-2.131555793749510741e+01,-2.131555788705846055e+01,-5.702631093750671880e+02
2.687999999999951584e+01,1.440974550575221669e-01,-2.131554011733580722e+01,-2.131554014633378458e+01,-5.706894202064119099e+02
2.689999999999951541e+01,1.440974764407690067e-01,-2.131555484794432331e+01,-2.131555482656107614e+01,-5.711157312819875642e+02
2.691999999999951498e+01,1.440974350834249851e-01,-2.131553787544499912e+01,-2.131553791680234156e+01,-5.715420420808537756e+02
2.693999999999951456e+01,1.440974338694972767e-01,-2.131555341959148109e+01,-2.131555342080540782e+01,-5.719683531504593930e+02
2.695999999999951413e+01,1.440974842797850541e-01,-2.131555799595567180e+01,-2.131555794554538252e+01,-5.723946642599682946e+02
2.697999999999951370e+01,1.440974594560256727e-01,-2.131553931748350550e+01,-2.131553934230726455e+01,-5.728209750711416746e+02
2.699999999999951328e+01,1.440974766614300240e-01,-2.131555537637045461e+01,-2.131555535916504951e+01,-5.732472861614637623e+02
2.701999999999951285e+01,1.440974351673312004e-01,-2.131553795092450088e+01,-2.131553799241859792e+01,-5.736735969619763864e+02
2.703999999999951243e+01,1.440974381474334487e-01,-2.131555277525469805e+01,-2.131555277227459655e+01,-5.740999080145012385e+02
2.705999999999951200e+01,1.440974841953091001e-01,-2.131555846693454725e+01,-2.131555842088667063e+01,-5.745262191377920544e+02
2.707999999999951157e+01,1.440974595999839347e-01,-2.131553959981252433e+01,-2.131553962440785099e+01,-5.749525299543836354e+02
2.709999999999951115e+01,1.440974807511789246e-01,-2.131555457654626551e+01,-2.131555455539507093e+01,-5.753788410247633465e+02
2.711999999999951072e+01,1.440974352678038306e-01,-2.131553861812750128e+01,-2.131553866361087657e+01,-5.758051518426092343e+02
2.713999999999951029e+01,1.440974380469729199e-01,-2.131555275294099872e+01,-2.131555275016182804e+01,-5.762314628948888640e+02
2.715999999999950987e+01,1.440974884613467899e-01,-2.131555795709525825e+01,-2.131555790668088335e+01,-5.766577740036163959e+02
2.717999999999950944e+01,1.440974594215249094e-01,-2.131553997270286516e+01,-2.131554000174268637e+01,-5.770840848321103067e+02
2.719999999999950901e+01,1.440974808023753329e-01,-2.131555484131283862e+01,-2.131555481993198953e+01,-5.775103959075556759e+02
2.721999999999950859e+01,1.440974392397176840e-01,-2.131553781904066369e+01,-2.131553786060332101e+01,-5.779367067054990912e+02
2.723999999999950816e+01,1.440974380174942504e-01,-2.131555341077435628e+01,-2.131555341199657860e+01,-5.783630177749367931e+02
2.725999999999950774e+01,1.440974882219874242e-01,-2.131555793500781704e+01,-2.131555788480332225e+01,-5.787893288834325176e+02
2.727999999999950731e+01,1.440974633815606809e-01,-2.131553931092102872e+01,-2.131553933576145710e+01,-5.792156396944914150e+02
2.729999999999950688e+01,1.440974803865948395e-01,-2.131555531469439302e+01,-2.131555529768935742e+01,-5.796419507837802030e+02
2.731999999999950646e+01,1.440974387060411921e-01,-2.131553807337183670e+01,-2.131553811505239082e+01,-5.800682615869282017e+02
2.733999999999950603e+01,1.440974414958991479e-01,-2.131555274336879791e+01,-2.131555274057894067e+01,-5.804945726390056961e+02
2.735999999999950560e+01,1.440974875426229151e-01,-2.131555849664205482e+01,-2.131555845059533283e+01,-5.809208837628918900e+02
2.737999999999950518e+01,1.440974627814503306e-01,-2.131553957734651306e+01,-2.131553960210768395e+01,-5.813471945791999360e+02
2.739999999999950475e+01,1.440974839329576263e-01,-2.131555461504218130e+01,-2.131555459389067408e+01,-5.817735056503493070e+02
2.741999999999950433e+01,1.440974382854816604e-01,-2.131553860839994741e+01,-2.131553865404742254e+01,-5.821998164681647268e+02
2.743999999999950390e+01,1.440974410801431072e-01,-2.131555280028930710e+01,-2.131555279749464660e+01,-5.826261275213759063e+02
2.745999999999950347e+01,1.440974913222606568e-01,-2.131555795585738977e+01,-2.131555790561527175e+01,-5.830524386302510038e+02
2.747999999999950305e+01,1.440974623089869011e-01,-2.131554002782549873e+01,-2.131554005683877406e+01,-5.834787494598207331e+02
2.749999999999950262e+01,1.440974835181912383e-01,-2.131555484819844892e+01,-2.131555482698924564e+01,-5.839050605355755579e+02
2.751999999999950219e+01,1.440974419706425869e-01,-2.131553788147888895e+01,-2.131553792302643657e+01,-5.843313713347527028e+02
2.753999999999950177e+01,1.440974405765644839e-01,-2.131555342263053987e+01,-2.131555342402461761e+01,-5.847576824045993362e+02
2.755999999999950134e+01,1.440974908013752942e-01,-2.131555800464070316e+01,-2.131555795441589396e+01,-5.851839935144673746e+02
2.757999999999950091e+01,1.440974658009971099e-01,-2.131553932248544925e+01,-2.131553934748582790e+01,-5.856103043259174683e+02
2.759999999999950049e+01,1.440974828222499338e-01,-2.131555538595116772e+01,-2.131555536892991398e+01,-5.860366154166151773e+02
2.761999999999950006e+01,1.440974411668201893e-01,-2.131553796185117378e+01,-2.131553800350660310e+01,-5.864629262175077429e+02
2.763999999999949964e+01,1.440974439816851138e-01,-2.131555278445475565e+01,-2.131555278163989087e+01,-5.868892372703819547e+02
2.765999999999949921e+01,1.440974898632081669e-01,-2.131555848008800425e+01,-2.131555843420647989e+01,-5.873155483941021657e+02
2.767999999999949878e+01,1.440974651240078952e-01,-2.131553961196125613e+01,-2.131553963670045704e+01,-5.877418592110805093e+02
2.769999999999949836e+01,1.440974861135849716e-01,-2.131555459161597099e+01,-2.131555457062639292e+01,-5.881681702819232669e+02
2.771999999999949793e+01,1.440974404908473838e-01,-2.131553863576167629e+01,-2.131553868138441388e+01,-5.885944811002611914e+02
2.773999999999949750e+01,1.440974431338628570e-01,-2.131555276727819859e+01,-2.131555276463518211e+01,-5.890207921529637360e+02
2.775999999999949708e+01,1.440974932453386592e-01,-2.131555809026496462e+01,-2.131555804015349054e+01,-5.894471032646575850e+02
2.777999999999949665e+01,1.440974640794961958e-01,-2.131554000925744674e+01,-2.131554003842328981e+01,-5.898734140940084671e+02
2.779999999999949623e+01,1.440974853164589675e-01,-2.131555488630955608e+01,-2.131555486507259189e+01,-5.902997251704977089e+02
2.781999999999949580e+01,1.440974436270719972e-01,-2.131553785959135894e+01,-2.131553790128074510e+01,-5.907260359693789269e+02
2.783999999999949537e+01,1.440974422782250186e-01,-2.131555345663672796e+01,-2.131555345798557610e+01,-5.911523470398603877e+02
2.785999999999949495e+01,1.440974923579445011e-01,-2.131555797935822127e+01,-2.131555792927850135e+01,-5.915786581493679250e+02
2.787999999999949452e+01,1.440974673954465157e-01,-2.131553935634833508e+01,-2.131553938131083470e+01,-5.920049689614573936e+02
2.789999999999949409e+01,1.440974843890195645e-01,-2.131555540289117445e+01,-2.131555538589759990e+01,-5.924312800525216289e+02
2.791999999999949367e+01,1.440974426980270728e-01,-2.131553796570693393e+01,-2.131553800739792592e+01,-5.928575908535267445e+02
2.793999999999949324e+01,1.440974454813507277e-01,-2.131555279673805714e+01,-2.131555279395473335e+01,-5.932839019066781248e+02
2.795999999999949281e+01,1.440974913427232051e-01,-2.131555848363694494e+01,-2.131555843777557158e+01,-5.937102130304896264e+02
2.797999999999949239e+01,1.440974665704422009e-01,-2.131553962285065396e+01,-2.131553964762293418e+01,-5.941365238477188768e+02
2.799999999999949196e+01,1.440974875323622062e-01,-2.131555459623828597e+01,-2.131555457527636577e+01,-5.945628349186816877e+02
2.801999999999949154e+01,1.440974418741668706e-01,-2.131553864742661730e+01,-2.131553869308481097e+01,-5.949891457372884815e+02
2.803999999999949111e+01,1.440974444721735137e-01,-2.131555277552224226e+01,-2.131555277292423511e+01,-5.954154567902008921e+02
2.805999999999949068e+01,1.440974947103425552e-01,-2.131555798713666405e+01,-2.131555793689849665e+01,-5.958417678997054736e+02
2.807999999999949026e+01,1.440974655039874708e-01,-2.131553999514843412e+01,-2.131554002435478878e+01,-5.962680787288147712e+02
2.809999999999948983e+01,1.440974867039787888e-01,-2.131555487502007651e+01,-2.131555485382008541e+01,-5.966943898051150654e+02
2.811999999999948940e+01,1.440974449774803656e-01,-2.131553784275818586e+01,-2.131553788448468367e+01,-5.971207006036968323e+02
2.813999999999948898e+01,1.440974435859179448e-01,-2.131555344501182958e+01,-2.131555344640339200e+01,-5.975470116739885498e+02
2.815999999999948855e+01,1.440974936230371706e-01,-2.131555796217885046e+01,-2.131555791214173112e+01,-5.979733227831950444e+02
2.817999999999948813e+01,1.440974686264127613e-01,-2.131553934446835186e+01,-2.131553936946497529e+01,-5.983996335950810135e+02
2.819999999999948770e+01,1.440974853011010304e-01,-2.131555545377826633e+01,-2.131555543710357981e+01,-5.988259446874818650e+02
2.821999999999948727e+01,1.440974436418063498e-01,-2.131553800532777032e+01,-2.131553804698706500e+01,-5.992522554892476592e+02
2.823999999999948685e+01,1.440974462906851050e-01,-2.131555276728547454e+01,-2.131555276463659609e+01,-5.996785665419446332e+02
2.825999999999948642e+01,1.440974921918186658e-01,-2.131555852962184616e+01,-2.131555848372071438e+01,-6.001048776666358435e+02
2.827999999999948599e+01,1.440974672667089951e-01,-2.131553960347588728e+01,-2.131553962840099814e+01,-6.005311884836304444e+02
2.829999999999948557e+01,1.440974882826089876e-01,-2.131555464393685995e+01,-2.131555462292095982e+01,-6.009574995554934276e+02
2.831999999999948514e+01,1.440974424810072541e-01,-2.131553863058606524e+01,-2.131553867638766775e+01,-6.013838103739067265e+02
2.833999999999948471e+01,1.440974451393218780e-01,-2.131555282732760048e+01,-2.131555282466928603e+01,-6.018101214277949111e+02
2.835999999999948429e+01,1.440974952443462020e-01,-2.131555797567171950e+01,-2.131555792556669360e+01,-6.022364325372034273e+02
2.837999999999948386e+01,1.440974660887712477e-01,-2.131554005230597681e+01,-2.131554008146155255e+01,-6.026627433674051417e+02
2.839999999999948344e+01,1.440974871563557025e-01,-2.131555486675533118e+01,-2.131555484568774617e+01,-6.030890544436725804e+02
2.841999999999948301e+01,1.440974454790775738e-01,-2.131553790608253962e+01,-2.131553794775981814e+01,-6.035153652434714786e+02
2.843999999999948258e+01,1.440974439623773640e-01,-2.131555344026900656e+01,-2.131555344178570621e+01,-6.039416763137936641e+02
2.845999999999948216e+01,1.440974940646661540e-01,-2.131555802611430295e+01,-2.131555797601201263e+01,-6.043679874242135384e+02
2.847999999999948173e+01,1.440974689272188081e-01,-2.131553934968087560e+01,-2.131553937481832151e+01,-6.047942982363446163e+02
2.849999999999948130e+01,1.440974858326163899e-01,-2.131555541313840152e+01,-2.131555539623300533e+01,-6.052206093277020500e+02
2.851999999999948088e+01,1.440974440573980220e-01,-2.131553798070410366e+01,-2.131553802247932339e+01,-6.056469201290914270e+02
2.853999999999948045e+01,1.440974467585582064e-01,-2.131555281532337176e+01,-2.131555281262221158e+01,-6.060732311826966452e+02
2.855999999999948002e+01,1.440974925357968450e-01,-2.131555849989780782e+01,-2.131555845412056982e+01,-6.064995423069173057e+02
2.857999999999947960e+01,1.440974676855522330e-01,-2.131553964176932681e+01,-2.131553966661957134e+01,-6.069258531246028952e+02
2.859999999999947917e+01,1.440974885727667465e-01,-2.131555461268489537e+01,-2.131555459179768164e+01,-6.073521641959694080e+02
2.861999999999947875e+01,1.440974428373146543e-01,-2.131553867110211442e+01,-2.131553871683756540e+01,-6.077784750151270146e+02
2.863999999999947832e+01,1.440974452036330178e-01,-2.131555290868900343e+01,-2.131555290632268651e+01,-6.082047860709343468e+02
2.865999999999947789e+01,1.440974953825382987e-01,-2.131555804206938731e+01,-2.131555799189048273e+01,-6.086310971815968287e+02
2.867999999999947747e+01,1.440974661275389035e-01,-2.131554003710268219e+01,-2.131554006635768062e+01,-6.090574080115939068e+02
2.869999999999947704e+01,1.440974872743028268e-01,-2.131555492603374802e+01,-2.131555490488698368e+01,-6.094837190889678595e+02
2.871999999999947661e+01,1.440974454881492339e-01,-2.131553789297367985e+01,-2.131553793475983483e+01,-6.099100298886135079e+02
2.873999999999947619e+01,1.440974440481546104e-01,-2.131555350101575996e+01,-2.131555350245575298e+01,-6.103363409600738123e+02
2.875999999999947576e+01,1.440974940439349039e-01,-2.131555801663462901e+01,-2.131555796663884905e+01,-6.107626520704106952e+02
2.877999999999947534e+01,1.440974690135807257e-01,-2.131553939480915005e+01,-2.131553941983950295e+01,-6.111889628833373536e+02
2.879999999999947491e+01,1.440974858180402718e-01,-2.131555539918523934e+01,-2.131555538238077929e+01,-6.116152739745165263e+02
2.881999999999947448e+01,1.440974441289651631e-01,-2.131553803679240389e+01,-2.131553807848147741e+01,-6.120415847769414768e+02
2.883999999999947406e+01,1.440974467273691273e-01,-2.131555280241356698e+01,-2.131555279981516193e+01,-6.124678958303912850e+02
2.885999999999947363e+01,1.440974925966021780e-01,-2.131555855967686597e+01,-2.131555851380763400e+01,-6.128942069557156174e+02
2.887999999999947320e+01,1.440974676454859493e-01,-2.131553962963691617e+01,-2.131553965458803290e+01,-6.133205177732595530e+02
2.889999999999947278e+01,1.440974886205513561e-01,-2.131555467480922061e+01,-2.131555465383415537e+01,-6.137468288457806693e+02
2.891999999999947235e+01,1.440974427950694747e-01,-2.131553865717216922e+01,-2.131553870299764952e+01,-6.141731396647495558e+02
2.893999999999947192e+01,1.440974454190781517e-01,-2.131555285568632385e+01,-2.131555285306231440e+01,-6.145994507192392575e+02
2.895999999999947150e+01,1.440974955028223037e-01,-2.131555800021791924e+01,-2.131555795013417409e+01,-6.150257618291599329e+02
2.897999999999947107e+01,1.440974663214521223e-01,-2.131554007757106817e+01,-2.131554010675243660e+01,-6.154520726598926785e+02
2.899999999999947065e+01,1.440974873747777885e-01,-2.131555488867888215e+01,-2.131555486762555773e+01,-6.158783837366129319e+02
2.901999999999947022e+01,1.440974456813621518e-01,-2.131553793033084787e+01,-2.131553797202426281e+01,-6.163046945369129617e+02
2.903999999999946979e+01,1.440974441425200148e-01,-2.131555346084208580e+01,-2.131555346238092952e+01,-6.167310056076686351e+02
2.905999999999946937e+01,1.440974942179883977e-01,-2.131555806157605204e+01,-2.131555801150058471e+01,-6.171573167188246316e+02
2.907999999999946894e+01,1.440974689105624096e-01,-2.131553947503532243e+01,-2.131553950034274791e+01,-6.175836275336328072e+02
2.909999999999946851e+01,1.440974857987922242e-01,-2.131555545712672028e+01,-2.131555544023849080e+01,-6.180099386258871164e+02
2.911999999999946809e+01,1.440974440175033788e-01,-2.131553802287003307e+01,-2.131553806465132084e+01,-6.184362494281258478e+02
2.913999999999946766e+01,1.440974467099183365e-01,-2.131555285817418266e+01,-2.131555285548176926e+01,-6.188625604825969049e+02
2.915999999999946724e+01,1.440974924814039104e-01,-2.131555854291354279e+01,-2.131555849714205664e+01,-6.192888716076837454e+02
2.917999999999946681e+01,1.440974676230936946e-01,-2.131553968491323658e+01,-2.131553970977154577e+01,-6.197151824262402897e+02
2.919999999999946638e+01,1.440974885025543828e-01,-2.131555465481221745e+01,-2.131555463393275573e+01,-6.201414934984570664e+02
2.921999999999946596e+01,1.440974427592307539e-01,-2.131553871193714755e+01,-2.131553875768047135e+01,-6.205678043184391299e+02
2.923999999999946553e+01,1.440974452830519337e-01,-2.131555283346539298e+01,-2.131555283094157005e+01,-6.209941153725845879e+02
2.925999999999946510e+01,1.440974954450428558e-01,-2.131555805172322948e+01,-2.131555800156123937e+01,-6.214204264834570495e+02
2.927999999999946468e+01,1.440974661706462823e-01,-2.131554005342255920e+01,-2.131554008269695544e+01,-6.218467373137999630e+02
2.929999999999946425e+01,1.440974873065614115e-01,-2.131555493577876703e+01,-2.131555491464285268e+01,-6.222730483913795752e+02
2.931999999999946382e+01,1.440974455126039500e-01,-2.131553790328587539e+01,-2.131553794507983213e+01,-6.226993591912392958e+02
2.933999999999946340e+01,1.440974440548738189e-01,-2.131555350710053531e+01,-2.131555350855826703e+01,-6.231256702628389803e+02
2.935999999999946297e+01,1.440974940391762105e-01,-2.131555802333664218e+01,-2.131555797335234104e+01,-6.235519813733213823e+02
2.937999999999946255e+01,1.440974689876086123e-01,-2.131553940444461048e+01,-2.131553942949617664e+01,-6.239782921864618856e+02
2.939999999999946212e+01,1.440974858941860837e-01,-2.131555543528341801e+01,-2.131555541837683876e+01,-6.244046032782609927e+02
2.941999999999946169e+01,1.440974441172854226e-01,-2.131553801144584170e+01,-2.131553805322274187e+01,-6.248309140802668935e+02
2.943999999999946127e+01,1.440974468216610627e-01,-2.131555283358990849e+01,-2.131555283088553310e+01,-6.252572251342343179e+02
2.945999999999946084e+01,1.440974925918649396e-01,-2.131555853140254442e+01,-2.131555848563234079e+01,-6.256835362590921932e+02
2.947999999999946041e+01,1.440974677474426424e-01,-2.131553966179218307e+01,-2.131553968663660470e+01,-6.261098470771725033e+02
2.949999999999945999e+01,1.440974886279207390e-01,-2.131555464071759332e+01,-2.131555461983711552e+01,-6.265361581491063134e+02
2.951999999999945956e+01,1.440974427222667387e-01,-2.131553879925603212e+01,-2.131553884516168651e+01,-6.269624689709971790e+02
2.953999999999945913e+01,1.440974452499684810e-01,-2.131555283628114239e+01,-2.131555283375343990e+01,-6.273887800251950466e+02
2.955999999999945871e+01,1.440974954184269796e-01,-2.131555804923590003e+01,-2.131555799906744042e+01,-6.278150911360112332e+02
2.957999999999945828e+01,1.440974661482653241e-01,-2.131554006253399791e+01,-2.131554009180415932e+01,-6.282414019665320666e+02
2.959999999999945786e+01,1.440974872878412194e-01,-2.131555493845611338e+01,-2.131555491731653618e+01,-6.286677130441617010e+02
2.961999999999945743e+01,1.440974455019229106e-01,-2.131553791138989240e+01,-2.131553795317580935e+01,-6.290940238441754673e+02
2.963999999999945700e+01,1.440974440432344350e-01,-2.131555351956223276e+01,-2.131555352102092016e+01,-6.295203349160252628e+02
2.965999999999945658e+01,1.440974940371844981e-01,-2.131555803386626380e+01,-2.131555798387231349e+01,-6.299466460267086632e+02
2.967999999999945615e+01,1.440974689888193383e-01,-2.131553940783770074e+01,-2.131553943288606590e+01,-6.303729568399138543e+02
2.969999999999945572e+01,1.440974857897645844e-01,-2.131555541247875141e+01,-2.131555539567780500e+01,-6.307992679313624649e+02
2.971999999999945530e+01,1.440974440860988415e-01,-2.131553804407053931e+01,-2.131553808577420384e+01,-6.312255787339474864e+02
2.973999999999945487e+01,1.440974466867138981e-01,-2.131555281199985075e+01,-2.131555280939923591e+01,-6.316518897875869243e+02
2.975999999999945445e+01,1.440974925376422022e-01,-2.131555856078368194e+01,-2.131555851493275355e+01,-6.320782009129517292e+02
2.977999999999945402e+01,1.440974675808195937e-01,-2.131553963972253740e+01,-2.131553966467935979e+01,-6.325045117307030296e+02
2.979999999999945359e+01,1.440974885416934914e-01,-2.131555467211794763e+01,-2.131555465115707548e+01,-6.329308228031844692e+02
2.981999999999945317e+01,1.440974427075199515e-01,-2.131553866007465103e+01,-2.131553870590882482e+01,-6.333571336222200898e+02
2.983999999999945274e+01,1.440974453190367599e-01,-2.131555284935075534e+01,-2.131555284673923722e+01,-6.337834446765956500e+02
2.985999999999945231e+01,1.440974953933731872e-01,-2.131555800070363560e+01,-2.131555795062929803e+01,-6.342097557865354247e+02
2.987999999999945189e+01,1.440974661994861850e-01,-2.131554006758153008e+01,-2.131554009677541828e+01,-6.346360666170809282e+02
2.989999999999945146e+01,1.440974872458802847e-01,-2.131555488406378984e+01,-2.131555486301739677e+01,-6.350623776937158027e+02
2.991999999999945103e+01,1.440974455511501162e-01,-2.131553791384190077e+01,-2.131553795553663022e+01,-6.354886884936873912e+02
2.993999999999945061e+01,1.440974440043029103e-01,-2.131555345355874209e+01,-2.131555345510559007e+01,-6.359149995643053899e+02
2.995999999999945018e+01,1.440974939242456454e-01,-2.131555814235556312e+01,-2.131555809243561939e+01,-6.363413106772325136e+02
2.997999999999944976e+01,1.440974687682260724e-01,-2.131553937126805920e+01,-2.131553939642407869e+01,-6.367676214898139051e+02
2.999999999999944933e+01,1.440974856702003648e-01,-2.131555542811116055e+01,-2.131555541120918562e+01,-6.371939325814742006e+02


==> data/contraction_large_extra_energy.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,2.812727457514063167e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.812727457514063167e-01
2.000000000000000042e-02,2.788165434440885160e-01,-7.887494797399252633e+00,-7.889950999706570656e+00,1.210666474961034633e-01
4.000000000000000083e-02,2.761622368366843383e-01,-1.768024596630882428e+01,-1.768290027291622835e+01,-2.351925784374772621e-01
5.999999999999999778e-02,2.734175828226033667e-01,-2.057910776572598621e+01,-2.058185241974006630e+01,-6.495193877660780934e-01
8.000000000000000167e-02,2.707286494901368634e-01,-2.109156384973186960e+01,-2.109425278306433782e+01,-1.074039598093182057e+00
1.000000000000000056e-01,2.681331867133206481e-01,-2.116707834483174011e+01,-2.116967380760855733e+01,-1.499976627766633097e+00
1.200000000000000094e-01,2.656385737086957022e-01,-2.115141368169474134e+01,-2.115390829469936662e+01,-1.925499514405152546e+00
1.400000000000000133e-01,2.632463881985095955e-01,-2.112118266214040929e+01,-2.112357484765059468e+01,-2.350315353158146880e+00
1.600000000000000033e-01,2.609573230300685776e-01,-2.108797555166551518e+01,-2.109026461683395581e+01,-2.774363929359897618e+00
1.799999999999999933e-01,2.587710521341620162e-01,-2.105364532133111055e+01,-2.105583159222701539e+01,-3.197623106682426553e+00
1.999999999999999833e-01,2.566869000212474994e-01,-2.101880247379695277e+01,-2.102088662590986701e+01,-3.620083308271280220e+00
2.199999999999999734e-01,2.547039089272953860e-01,-2.098340074303077429e+01,-2.098538373412472779e+01,-4.041734314225847946e+00
2.399999999999999634e-01,2.528209141606023724e-01,-2.094749482382055206e+01,-2.094937781858724435e+01,-4.462567205468952025e+00
2.599999999999999534e-01,2.510365886878099806e-01,-2.091113930158225287e+01,-2.091292362705504360e+01,-4.882574316973389728e+00
2.799999999999999711e-01,2.493494404734923342e-01,-2.087443727536098947e+01,-2.087612442357530540e+01,-5.301750210694927468e+00
2.999999999999999889e-01,2.477578253720386092e-01,-2.083751184054992223e+01,-2.083910345565137590e+01,-5.720092062607379901e+00
3.200000000000000067e-01,2.462599423537016607e-01,-2.080046134595620799e+01,-2.080195922897454608e+01,-6.137599172544840442e+00
3.400000000000000244e-01,2.448538123030735147e-01,-2.076340019340736376e+01,-2.076480632345799293e+01,-6.554273306463615612e+00
3.600000000000000422e-01,2.435372626523643336e-01,-2.072639863878302080e+01,-2.072771518843373073e+01,-6.970117828889985212e+00
3.800000000000000600e-01,2.423079919529352311e-01,-2.068954785072844871e+01,-2.069077712142787817e+01,-7.385138056603983259e+00
4.000000000000000777e-01,2.411635491021711930e-01,-2.065290718576071072e+01,-2.065405162861147303e+01,-7.799340643169961673e+00
4.200000000000000955e-01,2.401014054302524070e-01,-2.061649784704063038e+01,-2.061755999071255019e+01,-8.212732743782693134e+00
4.400000000000001132e-01,2.391190133330727829e-01,-2.058043670511865031e+01,-2.058141909721582863e+01,-8.625323869982246094e+00
4.600000000000001310e-01,2.382138539393316157e-01,-2.054476226451114940e+01,-2.054566742390489154e+01,-9.037124274666210155e+00
4.800000000000001488e-01,2.373833904277363183e-01,-2.050957568325107516e+01,-2.051040614676266927e+01,-9.448146251842826970e+00
5.000000000000001110e-01,2.366251732149624032e-01,-2.047492360835763492e+01,-2.047568182557040828e+01,-9.858402941222752958e+00
5.200000000000001288e-01,2.359367339429782329e-01,-2.044072296854203330e+01,-2.044141140781401589e+01,-1.026790583986557870e+01
5.400000000000001465e-01,2.353156050074321493e-01,-2.040722988468475307e+01,-2.040785101362029863e+01,-1.067667156649481974e+01
5.600000000000001643e-01,2.347594279879030854e-01,-2.037447794500732101e+01,-2.037503412202685027e+01,-1.108471730241449471e+01
5.800000000000001821e-01,2.342658141464941668e-01,-2.034240662410805101e+01,-2.034290023794946123e+01,-1.149205904873806361e+01
6.000000000000001998e-01,2.338322779444392818e-01,-2.031098537474716892e+01,-2.031141891094922514e+01,-1.189871229243506257e+01
6.200000000000002176e-01,2.334562589553808298e-01,-2.028029170826250294e+01,-2.028066772725156142e+01,-1.230469414558937125e+01
6.400000000000002354e-01,2.331351857810247952e-01,-2.025029166487800936e+01,-2.025061273805236439e+01,-1.271002105206128618e+01
6.600000000000002531e-01,2.328666359147238962e-01,-2.022092816557591277e+01,-2.022119671544221475e+01,-1.311470816523910621e+01
6.800000000000002709e-01,2.326479259062457505e-01,-2.019233056196005549e+01,-2.019254927196853444e+01,-1.351877348648678456e+01
7.000000000000002887e-01,2.324765162492122006e-01,-2.016442048302107182e+01,-2.016459189267810359e+01,-1.392223330580423912e+01
7.200000000000003064e-01,2.323498145182293362e-01,-2.013731888738459119e+01,-2.013744558911557547e+01,-1.432510638528291302e+01
7.400000000000003242e-01,2.322654264175467165e-01,-2.011084182404782084e+01,-2.011092621214850240e+01,-1.472740760986455300e+01
7.600000000000003419e-01,2.322207474304968100e-01,-2.008514574267919528e+01,-2.008519042166624402e+01,-1.512915520370518685e+01
7.800000000000003597e-01,2.322132217096461171e-01,-2.006029960067379037e+01,-2.006030712639464042e+01,-1.553036872143951186e+01
8.000000000000003775e-01,2.322404242505912153e-01,-2.003630427042300255e+01,-2.003627706788205742e+01,-1.593106760430702806e+01
8.200000000000003952e-01,2.323001431562821961e-01,-2.001305353443267876e+01,-2.001299381552698620e+01,-1.633126895608998908e+01
8.400000000000004130e-01,2.323900880269390568e-01,-1.999077291082340935e+01,-1.999068296595275385e+01,-1.673099446943580304e+01
8.600000000000004308e-01,2.325083697110574832e-01,-1.996922432757044064e+01,-1.996910604588632054e+01,-1.713026067430309496e+01
8.800000000000004485e-01,2.326530093601012206e-01,-1.994851156554515015e+01,-1.994836692589610649e+01,-1.752908626596494912e+01
9.000000000000004663e-01,2.328221683510808271e-01,-1.992854467908059135e+01,-1.992837552008961310e+01,-1.792748800055558434e+01
9.200000000000004841e-01,2.330140267091073691e-01,-1.990943233845007754e+01,-1.990924048009205194e+01,-1.832548478896655908e+01
9.400000000000005018e-01,2.332268385190340021e-01,-1.989102776647797555e+01,-1.989081495466804839e+01,-1.872309253248619143e+01
9.600000000000005196e-01,2.334590589743374967e-01,-1.987349475310329794e+01,-1.987326253264799547e+01,-1.912033020709295528e+01
9.800000000000005373e-01,2.337087615728117296e-01,-1.985661662347755296e+01,-1.985636692087907917e+01,-1.951721283696403120e+01
1.000000000000000444e+00,2.339744914188452984e-01,-1.984054457798151461e+01,-1.984027884813547971e+01,-1.991375799867762808e+01
1.020000000000000462e+00,2.342543648039368820e-01,-1.982533779501960325e+01,-1.982505792163451019e+01,-2.030998488119292844e+01
1.040000000000000480e+00,2.345467906898022759e-01,-1.981083130962378291e+01,-1.981053888373791594e+01,-2.070590908149954146e+01
1.060000000000000497e+00,2.348501563090985844e-01,-1.979699214021866993e+01,-1.979668877459937448e+01,-2.110154555868462012e+01
1.080000000000000515e+00,2.351628282540613180e-01,-1.978387850416323701e+01,-1.978356583221827592e+01,-2.149691045682292057e+01
1.100000000000000533e+00,2.354830086428075786e-01,-1.977153261144815488e+01,-1.977121243105940707e+01,-2.189202092866313976e+01
1.120000000000000551e+00,2.358090756502880248e-01,-1.975976766744246049e+01,-1.975944160043497888e+01,-2.228689021500450806e+01
1.140000000000000568e+00,2.361391632037350419e-01,-1.974895256991153403e+01,-1.974862248235808693e+01,-2.268153917884929172e+01
1.160000000000000586e+00,2.364717291549089939e-01,-1.973918848966440720e+01,-1.973885592371323483e+01,-2.307599038269140479e+01
1.180000000000000604e+00,2.368051932034593299e-01,-1.972998183295703001e+01,-1.972964836890847806e+01,-2.347025655530199728e+01
1.200000000000000622e+00,2.371377899688761892e-01,-1.972193205390632897e+01,-1.972159945714091123e+01,-2.386436259961470441e+01
1.220000000000000639e+00,2.374679179797521689e-01,-1.971478917748503079e+01,-1.971445904947415428e+01,-2.425832825515352908e+01
1.240000000000000657e+00,2.377940425170450012e-01,-1.970860606268821869e+01,-1.970827993815092682e+01,-2.465217425187000089e+01
1.260000000000000675e+00,2.381145388404952157e-01,-1.970357479422077773e+01,-1.970325429789732752e+01,-2.504592525143096537e+01
1.280000000000000693e+00,2.384278431515890195e-01,-1.969981325732472399e+01,-1.969949995301363188e+01,-2.543960821226636781e+01
1.300000000000000711e+00,2.387330276515268468e-01,-1.969710214033558415e+01,-1.969679695583564794e+01,-2.583324507057313824e+01
1.320000000000000728e+00,2.390287082735177426e-01,-1.969550430815819908e+01,-1.969520862753620705e+01,-2.622685947611430990e+01
1.340000000000000746e+00,2.393137275721307911e-01,-1.969507670020720624e+01,-1.969479168090859389e+01,-2.662047599081984117e+01
1.360000000000000764e+00,2.395871535821493259e-01,-1.969606011061264894e+01,-1.969578668460263060e+01,-2.701412376702207752e+01
1.380000000000000782e+00,2.398478151014954152e-01,-1.969775265638776318e+01,-1.969749199486841817e+01,-2.740781815863048720e+01
1.400000000000000799e+00,2.400942032823131511e-01,-1.970102245620889292e+01,-1.970077606802807679e+01,-2.780159221957384474e+01
1.420000000000000817e+00,2.403255001850318762e-01,-1.970491106933856784e+01,-1.970467977243584912e+01,-2.819545914405789588e+01
1.440000000000000835e+00,2.405407602127548894e-01,-1.971006751350989106e+01,-1.970985225348216829e+01,-2.858944523430037066e+01
1.460000000000000853e+00,2.407394728602051670e-01,-1.971631835766631724e+01,-1.971611964501886760e+01,-2.898357288880624694e+01
1.480000000000000870e+00,2.409215578287657866e-01,-1.972291770758308260e+01,-1.972273562261452184e+01,-2.937784915798934904e+01
1.500000000000000888e+00,2.410865482719792008e-01,-1.973015740494462378e+01,-1.972999241450141028e+01,-2.977228731564502695e+01
1.520000000000000906e+00,2.412350340906674329e-01,-1.973742288763122232e+01,-1.973727440181253456e+01,-3.016688728757896243e+01
1.540000000000000924e+00,2.413670110417541759e-01,-1.974501777881239306e+01,-1.974488580186130804e+01,-3.056165566620412477e+01
1.560000000000000941e+00,2.414826217897109717e-01,-1.975299137013822204e+01,-1.975287575939026397e+01,-3.095659988285893149e+01
1.580000000000000959e+00,2.415820359753483304e-01,-1.976095420277723491e+01,-1.976085478859159750e+01,-3.135171955272883793e+01
1.600000000000000977e+00,2.416656154021495639e-01,-1.976814941421891447e+01,-1.976806583479211454e+01,-3.174699896158641721e+01
1.620000000000000995e+00,2.417328671029985165e-01,-1.977535926807174960e+01,-1.977529201637090139e+01,-3.214243889524700393e+01
1.640000000000001013e+00,2.417843219944635080e-01,-1.978246545806749523e+01,-1.978241400317602938e+01,-3.253803674951688407e+01
1.660000000000001030e+00,2.418198426246132293e-01,-1.978993094076770376e+01,-1.978989542013755454e+01,-3.293379984770209035e+01
1.680000000000001048e+00,2.418400231098529474e-01,-1.979646998561037918e+01,-1.979644980512513897e+01,-3.332970906692906254e+01
1.700000000000001066e+00,2.418446639182919855e-01,-1.980325997560001383e+01,-1.980325533479157585e+01,-3.372576962563262271e+01
1.720000000000001084e+00,2.418338016500084509e-01,-1.981046713181754626e+01,-1.981047799408582932e+01,-3.412198983053725954e+01
1.740000000000001101e+00,2.418075532466940070e-01,-1.981728628188276176e+01,-1.981731253028607753e+01,-3.451836180457823389e+01
1.760000000000001119e+00,2.417655566586228433e-01,-1.982419153844092463e+01,-1.982423353502899488e+01,-3.491488763193512312e+01
1.780000000000001137e+00,2.417073294471615008e-01,-1.983110426331332476e+01,-1.983116249052478608e+01,-3.531156794441285030e+01
1.800000000000001155e+00,2.416329219936275141e-01,-1.983783232029526999e+01,-1.983790672774880548e+01,-3.570839899827228692e+01
1.820000000000001172e+00,2.415421866211588386e-01,-1.984471494350036380e+01,-1.984480567887283087e+01,-3.610538403251476325e+01
1.840000000000001190e+00,2.414354514702833909e-01,-1.985177627964830194e+01,-1.985188301479917783e+01,-3.650252629325861164e+01
1.860000000000001208e+00,2.413127805236141565e-01,-1.985849479043267607e+01,-1.985861746137934603e+01,-3.689981886001393008e+01
1.880000000000001226e+00,2.411737026474334855e-01,-1.986543991794578545e+01,-1.986557899582196640e+01,-3.729726673624902133e+01
1.900000000000001243e+00,2.410183913605274120e-01,-1.987237666929016910e+01,-1.987253198057707593e+01,-3.769486958092173268e+01
1.920000000000001261e+00,2.408466057782511216e-01,-1.987964665695082900e+01,-1.987981844253310371e+01,-3.809263429964302361e+01
1.940000000000001279e+00,2.406591604708353260e-01,-1.988687595646578643e+01,-1.988706340177320087e+01,-3.849055926407975647e+01
1.960000000000001297e+00,2.404562116353963774e-01,-1.989421117948964479e+01,-1.989441412832508504e+01,-3.888864643650498465e+01
1.980000000000001315e+00,2.402342750825763040e-01,-1.990326840932372221e+01,-1.990349034587654131e+01,-3.928693374124427606e+01
2.000000000000001332e+00,2.400013253664907142e-01,-1.991008258866911973e+01,-1.991031553838520551e+01,-3.968536834273374581e+01
2.020000000000001350e+00,2.397532849072549488e-01,-1.991784891430168258e+01,-1.991809695476091946e+01,-4.008397336147901768e+01
2.040000000000001368e+00,2.394900784762781232e-01,-1.992621592181068380e+01,-1.992647912824165957e+01,-4.048276088634620606e+01
2.060000000000001386e+00,2.392130439837902578e-01,-1.993441607688652795e+01,-1.993469311137901556e+01,-4.088172624237643049e+01
2.080000000000001403e+00,2.389225669050131229e-01,-1.994220247375426425e+01,-1.994249295083304219e+01,-4.128086076893029599e+01
2.100000000000001421e+00,2.386191345676661468e-01,-1.995018814491633918e+01,-1.995049157725368616e+01,-4.168016796416596748e+01
2.120000000000001439e+00,2.383029978928163650e-01,-1.995790359450304052e+01,-1.995821973117789128e+01,-4.207964217273087826e+01
2.140000000000001457e+00,2.379741741347143891e-01,-1.996555827100658220e+01,-1.996588709476468537e+01,-4.247928216190911144e+01
2.160000000000001474e+00,2.376336204351973680e-01,-1.997396844477188083e+01,-1.997430899847139685e+01,-4.287910208450406202e+01
2.180000000000001492e+00,2.372817072742345323e-01,-1.998152152422328243e+01,-1.998187343738424460e+01,-4.327908442814948842e+01
2.200000000000001510e+00,2.369187627441222965e-01,-1.998911511721735579e+01,-1.998947806174746944e+01,-4.367922967502394727e+01
2.220000000000001528e+00,2.365455625677712337e-01,-1.999699401972736013e+01,-1.999736721990371180e+01,-4.407954275559485069e+01
2.240000000000001545e+00,2.361597687591208417e-01,-2.000558169717150747e+01,-2.000596749098015792e+01,-4.448004018334692944e+01
2.260000000000001563e+00,2.357683962931612087e-01,-2.001200008451797174e+01,-2.001239145698393074e+01,-4.488067155750324844e+01
2.280000000000001581e+00,2.353684053194679271e-01,-2.001945744752182321e+01,-2.001985743849551724e+01,-4.528146069742737723e+01
2.300000000000001599e+00,2.349606373624088529e-01,-2.002619332520999862e+01,-2.002660109316705928e+01,-4.568239233188864290e+01
2.320000000000001616e+00,2.345454517393390503e-01,-2.003290073484874156e+01,-2.003331592047181076e+01,-4.608346553220868458e+01
2.340000000000001634e+00,2.341227009750699861e-01,-2.003941604876732896e+01,-2.003983879953159786e+01,-4.648467660394829437e+01
2.360000000000001652e+00,2.336937083857828501e-01,-2.004579081489741554e+01,-2.004621980748670396e+01,-4.688602141283552527e+01
2.380000000000001670e+00,2.332581742530757674e-01,-2.005259665581046846e+01,-2.005303218994317405e+01,-4.728750888008444520e+01
2.400000000000001688e+00,2.328174181321573388e-01,-2.005874628891294265e+01,-2.005918704503386252e+01,-4.768912456198361838e+01
2.420000000000001705e+00,2.323721789405015781e-01,-2.006497844082459991e+01,-2.006542368001625576e+01,-4.809086936999176487e+01
2.440000000000001723e+00,2.319220047040951860e-01,-2.007146823676756497e+01,-2.007191841100397056e+01,-4.849274890896352019e+01
2.460000000000001741e+00,2.314681736024645775e-01,-2.007702443851427532e+01,-2.007747826961590576e+01,-4.889474322883543778e+01
2.480000000000001759e+00,2.310082519977920690e-01,-2.008443271535213270e+01,-2.008489263695680549e+01,-4.929689180474715471e+01
2.500000000000001776e+00,2.305489307976966162e-01,-2.008894476714419852e+01,-2.008940408834429547e+01,-4.969913002129013790e+01
2.520000000000001794e+00,2.300866380145957235e-01,-2.009504070879950177e+01,-2.009550300158260328e+01,-5.010149312824922418e+01
2.540000000000001812e+00,2.296226588015828907e-01,-2.010025595975121959e+01,-2.010071993896423237e+01,-5.050396222665726498e+01
2.560000000000001830e+00,2.291568103892282493e-01,-2.010555479613967123e+01,-2.010602064455202509e+01,-5.090653917099240999e+01
2.580000000000001847e+00,2.286898285352367277e-01,-2.011102985814856225e+01,-2.011149684000255533e+01,-5.130922675000937261e+01
2.600000000000001865e+00,2.282221935117154377e-01,-2.011635935144684950e+01,-2.011682698647037171e+01,-5.171202157206183614e+01
2.620000000000001883e+00,2.277536142161074861e-01,-2.012157044065702394e+01,-2.012203901995263067e+01,-5.211492156017058619e+01
2.640000000000001901e+00,2.272850811489049438e-01,-2.012659652674577160e+01,-2.012706505981297411e+01,-5.251792202377269803e+01
2.660000000000001918e+00,2.268162761008221118e-01,-2.013134829473770182e+01,-2.013181709978578482e+01,-5.292101779471553868e+01
2.680000000000001936e+00,2.263470813532325043e-01,-2.013713319514755540e+01,-2.013760238989514662e+01,-5.332422965336607490e+01
2.700000000000001954e+00,2.258786212577363339e-01,-2.014217290060681620e+01,-2.014264136070231359e+01,-5.372754157147370790e+01
2.720000000000001972e+00,2.254080483633103538e-01,-2.014827079163212886e+01,-2.014874136452655407e+01,-5.413097756020076901e+01
2.740000000000001990e+00,2.249410181958857446e-01,-2.015293803626046909e+01,-2.015340506642789364e+01,-5.453450335109340585e+01
2.760000000000002007e+00,2.244752453225869748e-01,-2.015815507365402226e+01,-2.015862084652732023e+01,-5.493813222543978725e+01
2.780000000000002025e+00,2.240117638409298562e-01,-2.016327156480744165e+01,-2.016373504628909785e+01,-5.534186113821759534e+01
2.800000000000002043e+00,2.235501777290868075e-01,-2.016868203880307675e+01,-2.016914362491491985e+01,-5.574569636510549486e+01
2.820000000000002061e+00,2.230905724326691930e-01,-2.017366513283340623e+01,-2.017412473812982299e+01,-5.614962927305858642e+01
2.840000000000002078e+00,2.226329471071826216e-01,-2.017886348617728487e+01,-2.017932111150277308e+01,-5.655366416810762331e+01
2.860000000000002096e+00,2.221772243293541893e-01,-2.018422974741514153e+01,-2.018468547019297077e+01,-5.695780448583374778e+01
2.880000000000002114e+00,2.217235965751180871e-01,-2.018889188412109092e+01,-2.018934551187532733e+01,-5.736203595127040700e+01
2.900000000000002132e+00,2.212717364717545765e-01,-2.019442687772519918e+01,-2.019487873782856369e+01,-5.776637634892826867e+01
2.920000000000002149e+00,2.208228469475757572e-01,-2.019950854277901442e+01,-2.019995743230319363e+01,-5.817081540930802674e+01
2.940000000000002167e+00,2.203765378557877019e-01,-2.020463046360418602e+01,-2.020507677269597480e+01,-5.857535432767190287e+01
2.960000000000002185e+00,2.199326894700042445e-01,-2.020920552015948601e+01,-2.020964936854526783e+01,-5.897998228646087426e+01
2.980000000000002203e+00,2.194888389740529133e-01,-2.021560778576576567e+01,-2.021605163626171731e+01,-5.938473829267214654e+01
3.000000000000002220e+00,2.190502368072420880e-01,-2.021924776349548125e+01,-2.021968636566229094e+01,-5.978956185010886770e+01
3.020000000000002238e+00,2.186134736870030404e-01,-2.022393612041192767e+01,-2.022437288353216545e+01,-6.019447733563734459e+01
3.040000000000002256e+00,2.181789340708893132e-01,-2.022865106160078952e+01,-2.022908560121690158e+01,-6.059948489648547110e+01
3.060000000000002274e+00,2.177468466446536577e-01,-2.023339100732062334e+01,-2.023382309474686025e+01,-6.100458480405812622e+01
3.080000000000002292e+00,2.173171533136169509e-01,-2.023825604143723567e+01,-2.023868573476827137e+01,-6.140977961821790387e+01
3.100000000000002309e+00,2.168900339667048094e-01,-2.024317851909322385e+01,-2.024360563844013683e+01,-6.181507030794667656e+01
3.120000000000002327e+00,2.164656369337936148e-01,-2.024812549463897327e+01,-2.024854989167188535e+01,-6.222045721487236847e+01
3.140000000000002345e+00,2.160439678801151508e-01,-2.025347124287323197e+01,-2.025389291192691132e+01,-6.262594830878350649e+01
3.160000000000002363e+00,2.156254629715120275e-01,-2.025775123317658810e+01,-2.025816973808518995e+01,-6.303152183835564415e+01
3.180000000000002380e+00,2.152092948822280916e-01,-2.026291753854880184e+01,-2.026333370663808608e+01,-6.343719635721590322e+01
3.200000000000002398e+00,2.147965326131147101e-01,-2.026857108547902442e+01,-2.026898384774813877e+01,-6.384298054119459920e+01
3.220000000000002416e+00,2.143867616967573553e-01,-2.027328365615734640e+01,-2.027369342707370237e+01,-6.424885598523410124e+01
3.240000000000002434e+00,2.139799088169792307e-01,-2.027892140011151767e+01,-2.027932825299129505e+01,-6.465484126611610805e+01
3.260000000000002451e+00,2.135766552792049966e-01,-2.028326925906782918e+01,-2.028367251260560167e+01,-6.506090990483522774e+01
3.280000000000002469e+00,2.131745576546160148e-01,-2.028980184849173796e+01,-2.029020394611632838e+01,-6.546710803942966095e+01
3.300000000000002487e+00,2.127775799924106204e-01,-2.029379963384793939e+01,-2.029419661151014509e+01,-6.587338100976882060e+01
3.320000000000002505e+00,2.123831581536000379e-01,-2.029897679416374956e+01,-2.029937121600255878e+01,-6.627975496749090212e+01
3.340000000000002522e+00,2.119917272055504287e-01,-2.030416779416738393e+01,-2.030455922511543321e+01,-6.668622975432229794e+01
3.360000000000002540e+00,2.116036202660822041e-01,-2.030907025725031190e+01,-2.030945836418977990e+01,-6.709279926640678582e+01
3.380000000000002558e+00,2.112189692835531041e-01,-2.031392742516849736e+01,-2.031431207615102608e+01,-6.749946246589267673e+01
3.400000000000002576e+00,2.108372445070280654e-01,-2.031881427701208764e+01,-2.031919600178861174e+01,-6.790622047620944102e+01
3.420000000000002593e+00,2.104588669787499644e-01,-2.032339667404865224e+01,-2.032377505157693065e+01,-6.831306678721868764e+01
3.440000000000002611e+00,2.100835567900347367e-01,-2.032842214090773680e+01,-2.032879745109645242e+01,-6.872001054022555877e+01
3.460000000000002629e+00,2.097114775560419697e-01,-2.033370297620490064e+01,-2.033407505543889471e+01,-6.912705667898364936e+01
3.480000000000002647e+00,2.093432460586038268e-01,-2.033780416929583268e+01,-2.033817240079327249e+01,-6.953418099386699680e+01
3.500000000000002665e+00,2.089782887837738634e-01,-2.034320284661324152e+01,-2.034356780388807096e+01,-6.994141000807410080e+01
3.520000000000002682e+00,2.086167896631714314e-01,-2.034715883589086260e+01,-2.034752033501146329e+01,-7.034871468391251881e+01
3.540000000000002700e+00,2.082565318533884657e-01,-2.035259668920072684e+01,-2.035295694701050806e+01,-7.075612687550631108e+01
3.560000000000002718e+00,2.079011512661782524e-01,-2.035670784978538705e+01,-2.035706323037259580e+01,-7.116361641308922970e+01
3.580000000000002736e+00,2.075487026997224760e-01,-2.036118124340827507e+01,-2.036153369197473140e+01,-7.157119248652385579e+01
3.600000000000002753e+00,2.071995857613603553e-01,-2.036585448277136479e+01,-2.036620359970972771e+01,-7.197885869311764395e+01
3.620000000000002771e+00,2.068538525014674001e-01,-2.037063812453918388e+01,-2.037098385779907517e+01,-7.238661718886831409e+01
3.640000000000002789e+00,2.065116815103269499e-01,-2.037512284835882781e+01,-2.037546501934996712e+01,-7.279446181682664019e+01
3.660000000000002807e+00,2.061727252410440192e-01,-2.037953663203386867e+01,-2.037987558830315038e+01,-7.320239150573658549e+01
3.680000000000002824e+00,2.058371670213911542e-01,-2.038368298795408151e+01,-2.038401854617373488e+01,-7.361040072371532972e+01
3.700000000000002842e+00,2.055045399915163828e-01,-2.038804148788528181e+01,-2.038837411491515539e+01,-7.401849418050289842e+01
3.720000000000002860e+00,2.051751299816010621e-01,-2.039218591819172488e+01,-2.039251532820163959e+01,-7.442666730887665949e+01
3.740000000000002878e+00,2.048479471016844689e-01,-2.039729220886713534e+01,-2.039761939174705319e+01,-7.483494033593392203e+01
3.760000000000002895e+00,2.045255807618478472e-01,-2.040066137059397988e+01,-2.040098373693381717e+01,-7.524327592968563749e+01
3.780000000000002913e+00,2.042066086128494218e-01,-2.040472406774416569e+01,-2.040504303989316526e+01,-7.565168938318952030e+01
3.800000000000002931e+00,2.038909071811750295e-01,-2.040881548688445690e+01,-2.040913118831613104e+01,-7.606018139435887804e+01
3.820000000000002949e+00,2.035788660417743590e-01,-2.041250213810728553e+01,-2.041281417924668773e+01,-7.646874347826042140e+01
3.840000000000002967e+00,2.032703259821642128e-01,-2.041617102598472400e+01,-2.041647956604433389e+01,-7.687737543883973501e+01
3.860000000000002984e+00,2.029648069165016777e-01,-2.042025607861112491e+01,-2.042056159767678736e+01,-7.728608607947761300e+01
3.880000000000003002e+00,2.026629874885412796e-01,-2.042389646963549410e+01,-2.042419828906345458e+01,-7.769486582829827626e+01
3.900000000000003020e+00,2.023647758966390930e-01,-2.042753739418266079e+01,-2.042783560577456470e+01,-7.810371478777382492e+01
3.920000000000003038e+00,2.020691867363127447e-01,-2.043162112596921176e+01,-2.043191671512953889e+01,-7.851264279945354474e+01
3.940000000000003055e+00,2.017781932898056463e-01,-2.043457012659508010e+01,-2.043486112004158883e+01,-7.892162519543194321e+01
3.960000000000003073e+00,2.014906321778971721e-01,-2.043796189793430074e+01,-2.043824945904620805e+01,-7.933067199450255202e+01
3.980000000000003091e+00,2.012068675285486885e-01,-2.044122162691654410e+01,-2.044150539156589375e+01,-7.973978019169021536e+01
4.000000000000002665e+00,2.009267267111289335e-01,-2.044445304200304392e+01,-2.044473318282046392e+01,-8.014894939334770640e+01
4.020000000000002238e+00,2.006502947132838555e-01,-2.044765317105321145e+01,-2.044792960305105822e+01,-8.055817888876661925e+01
4.040000000000001812e+00,2.003775795860845421e-01,-2.045080275973008810e+01,-2.045107547485728716e+01,-8.096746765908841326e+01
4.060000000000001386e+00,2.001085412321194357e-01,-2.045366768347437869e+01,-2.045393672182834521e+01,-8.137681005111186039e+01
4.080000000000000959e+00,1.998435213914054598e-01,-2.045684072998744796e+01,-2.045710574982816254e+01,-8.178621188555233346e+01
4.100000000000000533e+00,1.995810214364928115e-01,-2.045978442546612186e+01,-2.046004692542103598e+01,-8.219567007401657577e+01
4.120000000000000107e+00,1.993234300823228666e-01,-2.046237019834647342e+01,-2.046262778970064389e+01,-8.260517506933767606e+01
4.139999999999999680e+00,1.990694696758772975e-01,-2.046500963438584009e+01,-2.046526359479228674e+01,-8.301472922243183916e+01
4.159999999999999254e+00,1.988193464733606086e-01,-2.046750345007072980e+01,-2.046775357327324585e+01,-8.342432941463577833e+01
4.179999999999998828e+00,1.985727888310447609e-01,-2.047006959047341468e+01,-2.047031614811573164e+01,-8.383397736408755918e+01
4.199999999999998401e+00,1.983299266514158554e-01,-2.047234604719410100e+01,-2.047258890937373010e+01,-8.424366714721107030e+01
4.219999999999997975e+00,1.980907914298440375e-01,-2.047473546403247013e+01,-2.047497459925404328e+01,-8.465340099171328347e+01
4.239999999999997549e+00,1.978552429016971481e-01,-2.047693805069424400e+01,-2.047717359922238956e+01,-8.506317530125532755e+01
4.259999999999997122e+00,1.976233022627765790e-01,-2.047921494090790873e+01,-2.047944688154682780e+01,-8.547299154071241389e+01
4.279999999999996696e+00,1.973951967837027088e-01,-2.048118100723139179e+01,-2.048140911271046605e+01,-8.588284326633610988e+01
4.299999999999996270e+00,1.971697606870210784e-01,-2.048377234161212712e+01,-2.048399777770880803e+01,-8.629274414926503312e+01
4.319999999999995843e+00,1.969487940568621087e-01,-2.048545506321758580e+01,-2.048567602984774538e+01,-8.670267421715954015e+01
4.339999999999995417e+00,1.967314329992033151e-01,-2.048744046395330187e+01,-2.048765782501095956e+01,-8.711264038749627048e+01
4.359999999999994991e+00,1.965178364486324103e-01,-2.048934101056691048e+01,-2.048955460711747989e+01,-8.752264080425817383e+01
4.379999999999994564e+00,1.963077536724132099e-01,-2.049140018344229119e+01,-2.049161026621851178e+01,-8.793267889070324372e+01
4.399999999999994138e+00,1.961014004844248149e-01,-2.049326074996229252e+01,-2.049346710315028020e+01,-8.834275045889047817e+01
4.419999999999993712e+00,1.958981447433115752e-01,-2.049542242737192055e+01,-2.049562568311303323e+01,-8.875286216317903154e+01
4.439999999999993285e+00,1.956987910439527689e-01,-2.049707417961699463e+01,-2.049727353331635271e+01,-8.916300300047072369e+01
4.459999999999992859e+00,1.955030788512194251e-01,-2.049869735966508699e+01,-2.049889307185782172e+01,-8.957317265985676613e+01
4.479999999999992433e+00,1.953109383887348116e-01,-2.050050867167298918e+01,-2.050070081213547368e+01,-8.998337497375271710e+01
4.499999999999992006e+00,1.951214899194374519e-01,-2.050263752660145400e+01,-2.050282697507075014e+01,-9.039361717275403407e+01
4.519999999999991580e+00,1.949366116502901092e-01,-2.050413406775093250e+01,-2.050431894602008143e+01,-9.080388473237820790e+01
4.539999999999991154e+00,1.947552535058155176e-01,-2.050582391125010062e+01,-2.050600526939457424e+01,-9.121418256874768815e+01
4.559999999999990727e+00,1.945774477499298549e-01,-2.050740770109277022e+01,-2.050758550684865611e+01,-9.162450852852542482e+01
4.579999999999990301e+00,1.944027158333552219e-01,-2.050929047903657576e+01,-2.050946521095314878e+01,-9.203486907002273654e+01
4.599999999999989875e+00,1.942317327423422890e-01,-2.051097610083758482e+01,-2.051114708392859853e+01,-9.244525957513049264e+01
4.619999999999989448e+00,1.940639826781309640e-01,-2.051274186993338233e+01,-2.051290961999759332e+01,-9.285568216259336793e+01
4.639999999999989022e+00,1.938997980753409400e-01,-2.051426916284263768e+01,-2.051443334744542923e+01,-9.326613173045301153e+01
4.659999999999988596e+00,1.937387067320646694e-01,-2.051613756838298386e+01,-2.051629865972626021e+01,-9.367661557316394294e+01
4.679999999999988169e+00,1.935809699756856628e-01,-2.051775866242952873e+01,-2.051791639918590704e+01,-9.408712848316891098e+01
4.699999999999987743e+00,1.934266354293197598e-01,-2.051931346774934184e+01,-2.051946780229570777e+01,-9.449766908707026403e+01
4.719999999999987317e+00,1.932745600947711195e-01,-2.052160187454300555e+01,-2.052175394987755297e+01,-9.490825319989568243e+01
4.739999999999986890e+00,1.931268917885853309e-01,-2.052248860038162803e+01,-2.052263626868781543e+01,-9.531885064020950438e+01
4.759999999999986464e+00,1.929819953184646608e-01,-2.052419292852691513e+01,-2.052433782499703696e+01,-9.572947939525016636e+01
4.779999999999986038e+00,1.928401731757882209e-01,-2.052588611312866362e+01,-2.052602793527134040e+01,-9.614013893965541513e+01
4.799999999999985612e+00,1.927018674492169958e-01,-2.052731146035918286e+01,-2.052744976608575556e+01,-9.655082347458916558e+01
4.819999999999985185e+00,1.925664458203335261e-01,-2.052894769764553828e+01,-2.052908311927442142e+01,-9.696153785017095572e+01
4.839999999999984759e+00,1.924341302737141435e-01,-2.053056042329436437e+01,-2.053069273884098322e+01,-9.737228137418345852e+01
4.859999999999984333e+00,1.923044483678623684e-01,-2.053247368291422958e+01,-2.053260336482007986e+01,-9.778306052974758700e+01
4.879999999999983906e+00,1.921780263193580418e-01,-2.053385685362156110e+01,-2.053398327567006376e+01,-9.819386408886852280e+01
4.899999999999983480e+00,1.920546059353232804e-01,-2.053545169736928955e+01,-2.053557511775332500e+01,-9.860469654319993538e+01
4.919999999999983054e+00,1.919336375131993899e-01,-2.053727895661242897e+01,-2.053739992503455269e+01,-9.901556309075431273e+01
4.939999999999982627e+00,1.918153144670508847e-01,-2.053904458384759835e+01,-2.053916290689374691e+01,-9.942646230547741482e+01
4.959999999999982201e+00,1.917005023558727983e-01,-2.054008424987673465e+01,-2.054019906198791290e+01,-9.983737880258613018e+01
4.979999999999981775e+00,1.915882397404201631e-01,-2.054194709103435912e+01,-2.054205935364981173e+01,-1.002483300070222612e+02
4.999999999999981348e+00,1.914788096432001874e-01,-2.054327085670714936e+01,-2.054338028680436778e+01,-1.006593048542536337e+02
5.019999999999980922e+00,1.913723274906333205e-01,-2.054463525527021162e+01,-2.054474173742277898e+01,-1.010703040415116050e+02
5.039999999999980496e+00,1.912681470939198158e-01,-2.054631868124829808e+01,-2.054642286164501286e+01,-1.014813345955332835e+02
5.059999999999980069e+00,1.911668743109486146e-01,-2.054763936743361796e+01,-2.054774064021658830e+01,-1.018923886556649308e+02
5.079999999999979643e+00,1.910684045364842709e-01,-2.054899179171215451e+01,-2.054909026148661866e+01,-1.023034669612736423e+02
5.099999999999979217e+00,1.909724511608247854e-01,-2.055051438757472937e+01,-2.055061034095038863e+01,-1.027145732024007856e+02
5.119999999999978790e+00,1.908787606905610890e-01,-2.055227664544410260e+01,-2.055237033591436457e+01,-1.031257124257799376e+02
5.139999999999978364e+00,1.907882162093250678e-01,-2.055336536866296626e+01,-2.055345591314420162e+01,-1.035368702776344350e+02
5.159999999999977938e+00,1.906993994210569032e-01,-2.055511455182762148e+01,-2.055520336861588859e+01,-1.039480613854592548e+02
5.179999999999977511e+00,1.906135227635347429e-01,-2.055640033832745317e+01,-2.055648621498497519e+01,-1.043592752688833230e+02
5.199999999999977085e+00,1.905303727381041090e-01,-2.055762627158318168e+01,-2.055770942160861381e+01,-1.047705109443404154e+02
5.219999999999976659e+00,1.904491824758195451e-01,-2.055927169640240493e+01,-2.055935288666469063e+01,-1.051817775685307623e+02
5.239999999999976232e+00,1.903704026521231274e-01,-2.056059016182395993e+01,-2.056066894164765557e+01,-1.055930681515909413e+02
5.259999999999975806e+00,1.902946017725178074e-01,-2.056156968743713875e+01,-2.056164548831674566e+01,-1.060043753462192768e+02
5.279999999999975380e+00,1.902207980781098207e-01,-2.056292659571704462e+01,-2.056300039941145386e+01,-1.064157076818280245e+02
5.299999999999974953e+00,1.901496223490746762e-01,-2.056403027380970272e+01,-2.056410144953873953e+01,-1.068270594630332653e+02
5.319999999999974527e+00,1.900806157119561135e-01,-2.056544473824041575e+01,-2.056551374487753492e+01,-1.072384373644351854e+02
5.339999999999974101e+00,1.900135351916946158e-01,-2.056693603218207755e+01,-2.056700311270233783e+01,-1.076498431655990942e+02
5.359999999999973674e+00,1.899485662442174094e-01,-2.056809017158576225e+01,-2.056815514053323923e+01,-1.080612699379782953e+02
5.379999999999973248e+00,1.898865557792325520e-01,-2.056905164964438981e+01,-2.056911366010937314e+01,-1.084727129814361604e+02
5.399999999999972822e+00,1.898266750357268384e-01,-2.057047973227956206e+01,-2.057053961302306888e+01,-1.088841824568252576e+02
5.419999999999972395e+00,1.897692930918036258e-01,-2.057147945917309073e+01,-2.057153684111701253e+01,-1.092956694279526459e+02
5.439999999999971969e+00,1.897141086165418100e-01,-2.057241303310425451e+01,-2.057246821757951594e+01,-1.097071728730899878e+02
5.459999999999971543e+00,1.896604976284124999e-01,-2.057385785132406752e+01,-2.057391146231219636e+01,-1.101187036411046023e+02
5.479999999999971116e+00,1.896094006476474747e-01,-2.057466476179992654e+01,-2.057471585878069220e+01,-1.105302480333213566e+02
5.499999999999970690e+00,1.895602957979787007e-01,-2.057550795756899120e+01,-2.057555706241866034e+01,-1.109418072973224128e+02
5.519999999999970264e+00,1.895131658451816303e-01,-2.057649922548974075e+01,-2.057654635544253807e+01,-1.113533844117850009e+02
5.539999999999969837e+00,1.894676545174611704e-01,-2.057788729593878685e+01,-2.057793280726650664e+01,-1.117649876690314983e+02
5.559999999999969411e+00,1.894245422250559197e-01,-2.057867695661772345e+01,-2.057872006891012973e+01,-1.121766043204562493e+02
5.579999999999968985e+00,1.893827706281401846e-01,-2.057998641276221008e+01,-2.058002818435912573e+01,-1.125882458203084013e+02
5.599999999999968558e+00,1.893434613487751661e-01,-2.058076970128168171e+01,-2.058080901056104750e+01,-1.129999005236134053e+02
5.619999999999968132e+00,1.893062054770055513e-01,-2.058154856532140542e+01,-2.058158582119317614e+01,-1.134115687507915879e+02
5.639999999999967706e+00,1.892707542338603055e-01,-2.058250133816763139e+01,-2.058253678941077780e+01,-1.138232542287980920e+02
5.659999999999967280e+00,1.892369250090614741e-01,-2.058347833875138022e+01,-2.058351216797617766e+01,-1.142349576247979286e+02
5.679999999999966853e+00,1.892048860405949884e-01,-2.058444643308511601e+01,-2.058447847205358272e+01,-1.146466785924280885e+02
5.699999999999966427e+00,1.891749579814250015e-01,-2.058515819026576565e+01,-2.058518811832493611e+01,-1.150584116842925795e+02
5.719999999999966001e+00,1.891467199557766432e-01,-2.058600752097783015e+01,-2.058603575900347948e+01,-1.154701600727377837e+02
5.739999999999965574e+00,1.891201813577464419e-01,-2.058690389947328470e+01,-2.058693043807131318e+01,-1.158819246893252739e+02
5.759999999999965148e+00,1.890949376271556237e-01,-2.058792024557738287e+01,-2.058794548930797319e+01,-1.162937083379674164e+02
5.779999999999964722e+00,1.890708806423423982e-01,-2.058896213442635670e+01,-2.058898619141116981e+01,-1.167055116376407540e+02
5.799999999999964295e+00,1.890490623622511357e-01,-2.058943021554335573e+01,-2.058945203382344857e+01,-1.171173220602317286e+02
5.819999999999963869e+00,1.890287251977727512e-01,-2.059013470901237852e+01,-2.059015504617685721e+01,-1.175291450915764528e+02
5.839999999999963443e+00,1.890096021987067443e-01,-2.059118520084994941e+01,-2.059120432384901633e+01,-1.179409879185925121e+02
5.859999999999963016e+00,1.889924231736121452e-01,-2.059171031356076753e+01,-2.059172749258586066e+01,-1.183528393038888140e+02
5.879999999999962590e+00,1.889767080566330804e-01,-2.059238441543537945e+01,-2.059240013055235963e+01,-1.187647027073145125e+02
5.899999999999962164e+00,1.889622848159401292e-01,-2.059301570904836254e+01,-2.059303013228905499e+01,-1.191765774447361679e+02
5.919999999999961737e+00,1.889490768044164160e-01,-2.059391793781316693e+01,-2.059393114582469053e+01,-1.195884690115039604e+02
5.939999999999961311e+00,1.889374744326332289e-01,-2.059438460502474300e+01,-2.059439620739652455e+01,-1.200003683059762380e+02
5.959999999999960885e+00,1.889265064105020153e-01,-2.059543377021078925e+01,-2.059544473823292066e+01,-1.204122879494025966e+02
5.979999999999960458e+00,1.889175885929045284e-01,-2.059573341308888317e+01,-2.059574233090648221e+01,-1.208242115354819646e+02
5.999999999999960032e+00,1.889100494999675361e-01,-2.059626176132260511e+01,-2.059626930041554260e+01,-1.212361443098013467e+02
6.019999999999959606e+00,1.889036236962599036e-01,-2.059681985555174677e+01,-2.059682628135545457e+01,-1.216480871327160855e+02
6.039999999999959179e+00,1.888988127308995346e-01,-2.059722679823964953e+01,-2.059723160920501073e+01,-1.220600364796462429e+02
6.059999999999958753e+00,1.888952913166686287e-01,-2.059763971717148578e+01,-2.059764323858571800e+01,-1.224719927954039065e+02
6.079999999999958327e+00,1.888932070504918959e-01,-2.059800200381026158e+01,-2.059800408807643990e+01,-1.228839549197462873e+02
6.099999999999957900e+00,1.888925060301345216e-01,-2.059839660925630156e+01,-2.059839731027665977e+01,-1.232959235529517770e+02
6.119999999999957474e+00,1.888925872752849622e-01,-2.059907053033184710e+01,-2.059907044908669604e+01,-1.237079048823132581e+02
6.139999999999957048e+00,1.888944456744416356e-01,-2.059939007372745934e+01,-2.059938821532830389e+01,-1.241198908253886657e+02
6.159999999999956621e+00,1.888979651092230760e-01,-2.059951921574278444e+01,-2.059951569630800350e+01,-1.245318776902687432e+02
6.179999999999956195e+00,1.889031365512274241e-01,-2.059980201130077759e+01,-2.059979683985877230e+01,-1.249438685590527456e+02
6.199999999999955769e+00,1.889096622138249637e-01,-2.060008265678279216e+01,-2.060007613112019342e+01,-1.253558636865258080e+02
6.219999999999955342e+00,1.889177150298942398e-01,-2.060022227600742184e+01,-2.060021422319135098e+01,-1.257678600792299051e+02
6.239999999999954916e+00,1.889271059721401858e-01,-2.060054479464318433e+01,-2.060053540370093828e+01,-1.261798615841805145e+02
6.259999999999954490e+00,1.889370770185614390e-01,-2.060119902389090285e+01,-2.060118905284448232e+01,-1.265918755936119027e+02
6.279999999999954063e+00,1.889494467889057949e-01,-2.060099725142741178e+01,-2.060098488165706598e+01,-1.270038831688701038e+02
6.299999999999953637e+00,1.889631421578806258e-01,-2.060124374500887612e+01,-2.060123004963990212e+01,-1.274158943484013236e+02
6.319999999999953211e+00,1.889783018685447791e-01,-2.060133527962240052e+01,-2.060132011991173684e+01,-1.278279058942830915e+02
6.339999999999952784e+00,1.889947815265546338e-01,-2.060155505847795254e+01,-2.060153857881994099e+01,-1.282399205157946369e+02
6.359999999999952358e+00,1.890126019863553053e-01,-2.060172713303307290e+01,-2.060170931257327354e+01,-1.286519372379954973e+02
6.379999999999951932e+00,1.890317286517258499e-01,-2.060194666596423119e+01,-2.060192753929885967e+01,-1.290639570446494133e+02
6.399999999999951505e+00,1.890514591695361402e-01,-2.060243971496608140e+01,-2.060241998444827161e+01,-1.294759861084309023e+02
6.419999999999951079e+00,1.890730351898050610e-01,-2.060237252819159792e+01,-2.060235095217132795e+01,-1.298880119829744615e+02
6.439999999999950653e+00,1.890953499270103255e-01,-2.060282163330244742e+01,-2.060279931856524271e+01,-1.303000461009033017e+02
6.459999999999950226e+00,1.891192523050647667e-01,-2.060271485306779837e+01,-2.060269095068974465e+01,-1.307120764955866150e+02
6.479999999999949800e+00,1.891440301736413698e-01,-2.060293921114490701e+01,-2.060291443327632877e+01,-1.311241105019409190e+02
6.499999999999949374e+00,1.891691067214048005e-01,-2.060347962875847116e+01,-2.060345455221070665e+01,-1.315361550179683263e+02
6.519999999999948948e+00,1.891957076876992772e-01,-2.060342056754948814e+01,-2.060339396658319444e+01,-1.319481968283530193e+02
6.539999999999948521e+00,1.892228754082023734e-01,-2.060371748573814799e+01,-2.060369031801764450e+01,-1.323602440103472873e+02
6.559999999999948095e+00,1.892506780843680736e-01,-2.060403132195406073e+01,-2.060400351927789586e+01,-1.327722968341102217e+02
6.579999999999947669e+00,1.892791720379038423e-01,-2.060417800639711317e+01,-2.060414951244357695e+01,-1.331843519002846108e+02
6.599999999999947242e+00,1.893080370925724898e-01,-2.060461530369076399e+01,-2.060458643863609396e+01,-1.335964153413037820e+02
6.619999999999946816e+00,1.893368016106179719e-01,-2.060525064002546713e+01,-2.060522187550742146e+01,-1.340084915895862423e+02
6.639999999999946390e+00,1.893664398511682445e-01,-2.060535261309457411e+01,-2.060532297485402253e+01,-1.344205690036075680e+02
6.659999999999945963e+00,1.893965660643250892e-01,-2.060566972646862638e+01,-2.060563960025546848e+01,-1.348326522719237914e+02
6.679999999999945537e+00,1.894271112751294839e-01,-2.060586659827825784e+01,-2.060583605306745270e+01,-1.352447390586785332e+02
6.699999999999945111e+00,1.894578455287999619e-01,-2.060628136207048655e+01,-2.060625062781681649e+01,-1.356568339516662718e+02
6.719999999999944684e+00,1.894878788788015855e-01,-2.060720721706041658e+01,-2.060717718371041585e+01,-1.360689480626574834e+02
6.739999999999944258e+00,1.895189119171575287e-01,-2.060725244476168783e+01,-2.060722141172333011e+01,-1.364810620785143556e+02
6.759999999999943832e+00,1.895503353811678893e-01,-2.060745094720691384e+01,-2.060741952374290520e+01,-1.368931796739944957e+02
6.779999999999943405e+00,1.895816716547225611e-01,-2.060796711264382708e+01,-2.060793577637027241e+01,-1.373053076799737937e+02
6.799999999999942979e+00,1.896134420438816415e-01,-2.060816829282704887e+01,-2.060813652243788852e+01,-1.377174392754411940e+02
6.819999999999942553e+00,1.896446630513395348e-01,-2.060889024307978090e+01,-2.060885902207232334e+01,-1.381295858592953323e+02
6.839999999999942126e+00,1.896767163132941914e-01,-2.060895814689841998e+01,-2.060892609363646599e+01,-1.385417329689713313e+02
6.859999999999941700e+00,1.897084550953736515e-01,-2.060958006996976621e+01,-2.060954833118768548e+01,-1.389538928315886608e+02
6.879999999999941274e+00,1.897406403048887136e-01,-2.060980472020442633e+01,-2.060977253499491013e+01,-1.393660567407832502e+02
6.899999999999940847e+00,1.897723812791946574e-01,-2.061056817098201321e+01,-2.061053643000770563e+01,-1.397782363632285580e+02
6.919999999999940421e+00,1.898044196167267272e-01,-2.061097491904552825e+01,-2.061094288070799507e+01,-1.401904238232719422e+02
6.939999999999939995e+00,1.898374515827980780e-01,-2.061100724806016871e+01,-2.061097421609409608e+01,-1.406026109362670695e+02
6.959999999999939568e+00,1.898702397402263486e-01,-2.061165926720505226e+01,-2.061162647904762224e+01,-1.410148113334537356e+02
6.979999999999939142e+00,1.899036463215394155e-01,-2.061196583426683304e+01,-2.061193242768552025e+01,-1.414270172435577706e+02
6.999999999999938716e+00,1.899373698041528225e-01,-2.061246010757722757e+01,-2.061242638409461492e+01,-1.418392327222267113e+02
7.019999999999938289e+00,1.899709987427045110e-01,-2.061311306989756886e+01,-2.061307944095901590e+01,-1.422514613546861142e+02
7.039999999999937863e+00,1.900056856323824872e-01,-2.061322731473547876e+01,-2.061319262784580175e+01,-1.426636912140911591e+02
7.059999999999937437e+00,1.900407552211912099e-01,-2.061345370685384992e+01,-2.061341863726504187e+01,-1.430759252186394122e+02
7.079999999999937010e+00,1.900762011461660794e-01,-2.061400794509714984e+01,-2.061397249917217422e+01,-1.434881699316163974e+02
7.099999999999936584e+00,1.901120255490804101e-01,-2.061440895623359992e+01,-2.061437313183068554e+01,-1.439004222863381415e+02
7.119999999999936158e+00,1.901478112100496165e-01,-2.061517184599961894e+01,-2.061513606033864932e+01,-1.443126899375971561e+02
7.139999999999935731e+00,1.901846886168808426e-01,-2.061532551748707576e+01,-2.061528864008024442e+01,-1.447249595705400509e+02
7.159999999999935305e+00,1.902220608257547685e-01,-2.061571216407645579e+01,-2.061567479186758334e+01,-1.451372364416127141e+02
7.179999999999934879e+00,1.902598753186216518e-01,-2.061613187956459470e+01,-2.061609406507172793e+01,-1.455495212647111600e+02
7.199999999999934452e+00,1.902981440101708110e-01,-2.061662976168413053e+01,-2.061659149299257976e+01,-1.459618155912532984e+02
7.219999999999934026e+00,1.903361868535188572e-01,-2.061745562294505518e+01,-2.061741758010170855e+01,-1.463741266608688534e+02
7.239999999999933600e+00,1.903752944522077439e-01,-2.061759228152408241e+01,-2.061755317392539411e+01,-1.467864393989006544e+02
7.259999999999933173e+00,1.904146277954146260e-01,-2.061812560904883185e+01,-2.061808627570562535e+01,-1.471987625777384210e+02
7.279999999999932747e+00,1.904542312126396020e-01,-2.061873158085471403e+01,-2.061869197743748927e+01,-1.476110976059382836e+02
7.299999999999932321e+00,1.904937473165204120e-01,-2.061941277626677049e+01,-2.061937326016288807e+01,-1.480234463453597584e+02
7.319999999999931894e+00,1.905325260491458894e-01,-2.062051720290778434e+01,-2.062047842417515753e+01,-1.484358179106852731e+02
7.339999999999931468e+00,1.905720415714929339e-01,-2.062085431414843129e+01,-2.062081479862608546e+01,-1.488481954814458845e+02
7.359999999999931042e+00,1.906113666535789730e-01,-2.062160601368113433e+01,-2.062156668859904940e+01,-1.492605882766374350e+02
7.379999999999930616e+00,1.906496725012608029e-01,-2.062276951936390290e+01,-2.062273121351622152e+01,-1.496730053611770188e+02
7.399999999999930189e+00,1.906881752079871428e-01,-2.062333997853355072e+01,-2.062330147582682471e+01,-1.500854336580409552e+02
7.419999999999929763e+00,1.907254519701186146e-01,-2.062452081262922832e+01,-2.062448353586709615e+01,-1.504978867975314074e+02
7.439999999999929337e+00,1.907628639927334002e-01,-2.062496335556350502e+01,-2.062492594354089093e+01,-1.509103486526200300e+02
7.459999999999928910e+00,1.907995096883741692e-01,-2.062573376081309462e+01,-2.062569711511745396e+01,-1.513228266821406862e+02
7.479999999999928484e+00,1.908353366904034787e-01,-2.062666016812593028e+01,-2.062662434112390031e+01,-1.517353240585011633e+02
7.499999999999928058e+00,1.908703907632174346e-01,-2.062741783874809087e+01,-2.062738278467527664e+01,-1.521478373612033010e+02
7.519999999999927631e+00,1.909039250525559339e-01,-2.062860809439357368e+01,-2.062857456010423363e+01,-1.525603759888018374e+02
7.539999999999927205e+00,1.909370622148632290e-01,-2.062925462853814906e+01,-2.062922149137584071e+01,-1.529729279442103120e+02
7.559999999999926779e+00,1.909693114849164153e-01,-2.062993467275601134e+01,-2.062990242348595871e+01,-1.533854943883953865e+02
7.579999999999926352e+00,1.910004509151290164e-01,-2.063078154048216106e+01,-2.063075040105194802e+01,-1.537980788797748062e+02
7.599999999999925926e+00,1.910307899602664006e-01,-2.063145948927674667e+01,-2.063142915023161095e+01,-1.542106777305152150e+02
7.619999999999925500e+00,1.910595714257926625e-01,-2.063249790684614027e+01,-2.063246912538061295e+01,-1.546232989071866086e+02
7.639999999999925073e+00,1.910879642420085234e-01,-2.063294866475320788e+01,-2.063292027193699241e+01,-1.550359294876654701e+02
7.659999999999924647e+00,1.911155713530955647e-01,-2.063355974514175983e+01,-2.063353213803067376e+01,-1.554485730754572046e+02
7.679999999999924221e+00,1.911424185737352621e-01,-2.063414833704391071e+01,-2.063412148982327210e+01,-1.558612291949774260e+02
7.699999999999923794e+00,1.911682020886182887e-01,-2.063498481173308718e+01,-2.063495902821820494e+01,-1.562739031076972083e+02
7.719999999999923368e+00,1.911940341458114312e-01,-2.063509408887933105e+01,-2.063506825682213730e+01,-1.566865791574176114e+02
7.739999999999922942e+00,1.912197037492486817e-01,-2.063520226621528764e+01,-2.063517659661184922e+01,-1.570992575331384842e+02
7.759999999999922515e+00,1.912450933827961608e-01,-2.063546434129868601e+01,-2.063543895166514019e+01,-1.575119414303309213e+02
7.779999999999922089e+00,1.912696148839662935e-01,-2.063605752428569318e+01,-2.063603300278452224e+01,-1.579246380593154697e+02
7.799999999999921663e+00,1.912952365105047847e-01,-2.063559059546749808e+01,-2.063556497384096033e+01,-1.583373242495982822e+02
7.819999999999921236e+00,1.913212028930076081e-01,-2.063538345496588988e+01,-2.063535748858338792e+01,-1.587500059523150924e+02
7.839999999999920810e+00,1.913478474181696809e-01,-2.063501614314532873e+01,-2.063498949862016829e+01,-1.591626796306528604e+02
7.859999999999920384e+00,1.913747844121860830e-01,-2.063472396904200323e+01,-2.063469703204798833e+01,-1.595753471730396882e+02
7.879999999999919957e+00,1.914032087286630934e-01,-2.063382761196903203e+01,-2.063379918765255638e+01,-1.599879953009625808e+02
7.899999999999919531e+00,1.914328529534862766e-01,-2.063292282275956069e+01,-2.063289317853473648e+01,-1.604006241131929755e+02
7.919999999999919105e+00,1.914629403756270831e-01,-2.063257066021619224e+01,-2.063254057279405274e+01,-1.608132454389751445e+02
7.939999999999918678e+00,1.914949344514918217e-01,-2.063137514103701875e+01,-2.063134314696115368e+01,-1.612258409477200303e+02
7.959999999999918252e+00,1.915294148225670234e-01,-2.062969569274035919e+01,-2.062966121236928529e+01,-1.616384003812037804e+02
7.979999999999917826e+00,1.915657101264059137e-01,-2.062824100241351744e+01,-2.062820470710967768e+01,-1.620509289059481830e+02
7.999999999999917399e+00,1.916039691207677143e-01,-2.062688316301292701e+01,-2.062684490401856507e+01,-1.624634283102140841e+02
8.019999999999917861e+00,1.916441464480722334e-01,-2.062544192397385601e+01,-2.062540174664655268e+01,-1.628758969713662452e+02
8.039999999999917435e+00,1.916872457852696610e-01,-2.062356663317024186e+01,-2.062352353383304404e+01,-1.632883252046924838e+02
8.059999999999917009e+00,1.917329818128428454e-01,-2.062168839940522957e+01,-2.062164266337765639e+01,-1.637007132366530016e+02
8.079999999999916582e+00,1.917817368570305658e-01,-2.061968103033606425e+01,-2.061963227529187748e+01,-1.641130581022155184e+02
8.099999999999916156e+00,1.918327302897130382e-01,-2.061772280647226196e+01,-2.061767181303957841e+01,-1.645253615649122594e+02
8.119999999999915730e+00,1.918871270113350347e-01,-2.061538486663404868e+01,-2.061533046991242557e+01,-1.649376148655233294e+02
8.139999999999915303e+00,1.919440442060510732e-01,-2.061341548067263929e+01,-2.061335856347792372e+01,-1.653498262579420839e+02
8.159999999999914877e+00,1.920036965587485767e-01,-2.061123588758082548e+01,-2.061117623522812892e+01,-1.657619913233410216e+02
8.179999999999914451e+00,1.920646912865504874e-01,-2.060984858862756752e+01,-2.060978759389976389e+01,-1.661741273003857486e+02
8.199999999999914024e+00,1.921289051157087369e-01,-2.060748739364584026e+01,-2.060742317981668137e+01,-1.665862128344295172e+02
8.219999999999913598e+00,1.921950576095262930e-01,-2.060563938668986950e+01,-2.060557323419605069e+01,-1.669982594696695060e+02
8.239999999999913172e+00,1.922626726673750119e-01,-2.060409815659764377e+01,-2.060403054153979596e+01,-1.674102738177436152e+02
8.259999999999912745e+00,1.923311052245789965e-01,-2.060281538773934784e+01,-2.060274695518214472e+01,-1.678222616929411970e+02
8.279999999999912319e+00,1.924009089258167937e-01,-2.060124016365282529e+01,-2.060117035995158830e+01,-1.682342166925130300e+02
8.299999999999911893e+00,1.924706987012985149e-01,-2.060026053276902047e+01,-2.060019074299354003e+01,-1.686461521133929296e+02
8.319999999999911466e+00,1.925400546151024017e-01,-2.059953666215188406e+01,-2.059946730623807909e+01,-1.690580734907221654e+02
8.339999999999911040e+00,1.926080783951010234e-01,-2.059921444788915323e+01,-2.059914642410915420e+01,-1.694699897558999737e+02
8.359999999999910614e+00,1.926747334077320017e-01,-2.059891188082754709e+01,-2.059884522581491595e+01,-1.698819013385038943e+02
8.379999999999910187e+00,1.927393344577970902e-01,-2.059892119089293416e+01,-2.059885658984286749e+01,-1.702938151612716808e+02
8.399999999999909761e+00,1.927999237423026757e-01,-2.060026761410553675e+01,-2.060020702482103161e+01,-1.707057599242692731e+02
8.419999999999909335e+00,1.928588599817646076e-01,-2.060031370308918852e+01,-2.060025476684972645e+01,-1.711177072620916135e+02
8.439999999999908908e+00,1.929140418133198365e-01,-2.060140226288284282e+01,-2.060134708105128709e+01,-1.715296801255177286e+02
8.459999999999908482e+00,1.929655988902664043e-01,-2.060244884241582497e+01,-2.060239728533887771e+01,-1.719416775452891102e+02
8.479999999999908056e+00,1.930125317200863944e-01,-2.060400575032450732e+01,-2.060395881749468572e+01,-1.723537107274657671e+02
8.499999999999907629e+00,1.930553878463458217e-01,-2.060540585013568204e+01,-2.060536299400942184e+01,-1.727657759883421988e+02
8.519999999999907203e+00,1.930934253768754882e-01,-2.060731772329991784e+01,-2.060727968576938807e+01,-1.731778843052776722e+02
8.539999999999906777e+00,1.931257460606060350e-01,-2.060963351989547832e+01,-2.060960119921174893e+01,-1.735900446549918286e+02
8.559999999999906350e+00,1.931519864625841076e-01,-2.061255399715091841e+01,-2.061252775674893911e+01,-1.740022694945328681e+02
8.579999999999905924e+00,1.931733647297069201e-01,-2.061433675488748918e+01,-2.061431537662036462e+01,-1.744145348513634985e+02
8.599999999999905498e+00,1.931893449500016735e-01,-2.061659955530840449e+01,-2.061658357508811079e+01,-1.748268508622493584e+02
8.619999999999905071e+00,1.931996018719977504e-01,-2.061878032528537474e+01,-2.061877006836337856e+01,-1.752392162118330816e+02
8.639999999999904645e+00,1.932033953651221547e-01,-2.062142786734168709e+01,-2.062142407384856213e+01,-1.756516409756868029e+02
8.659999999999904219e+00,1.932016876787953918e-01,-2.062431227999907435e+01,-2.062431398768540092e+01,-1.760641289289731048e+02
8.679999999999903793e+00,1.931944900083535643e-01,-2.062631441063076920e+01,-2.062632160830121109e+01,-1.764766624148561505e+02
8.699999999999903366e+00,1.931819626233251541e-01,-2.062903446224589388e+01,-2.062904698963092187e+01,-1.768892556314860940e+02
8.719999999999902940e+00,1.931620669949538904e-01,-2.063218467110591803e+01,-2.063220456673428771e+01,-1.773019192205366039e+02
8.739999999999902514e+00,1.931379283288707227e-01,-2.063388592987292469e+01,-2.063391006853900933e+01,-1.777146210778001318e+02
8.759999999999902087e+00,1.931088356931885130e-01,-2.063604812284039980e+01,-2.063607721547608165e+01,-1.781273711328926197e+02
8.779999999999901661e+00,1.930751358853435851e-01,-2.063818813171587152e+01,-2.063822183152371537e+01,-1.785401685953347624e+02
8.799999999999901235e+00,1.930369573629173441e-01,-2.064009413290460060e+01,-2.064013231142702764e+01,-1.789530086565152942e+02
8.819999999999900808e+00,1.929934704831966774e-01,-2.064202864788709846e+01,-2.064207213476682057e+01,-1.793658927163527608e+02
8.839999999999900382e+00,1.929459701176312048e-01,-2.064394442810660735e+01,-2.064399192847217179e+01,-1.797788191052804621e+02
8.859999999999899956e+00,1.928947050818772824e-01,-2.064561165591920755e+01,-2.064566292095496181e+01,-1.801917826034346035e+02
8.879999999999899529e+00,1.928406461162130159e-01,-2.064671641379157663e+01,-2.064677047275723965e+01,-1.806047709906760872e+02
8.899999999999899103e+00,1.927834751098046473e-01,-2.064820590206068829e+01,-2.064826307306709552e+01,-1.810177922797237215e+02
8.919999999999898677e+00,1.927242120998877151e-01,-2.064948642240380394e+01,-2.064954568541372026e+01,-1.814308412711817198e+02
8.939999999999898250e+00,1.926635696722168722e-01,-2.065068855465889897e+01,-2.065074919708656864e+01,-1.818439156847025515e+02
8.959999999999897824e+00,1.926015927319225940e-01,-2.065179508764637006e+01,-2.065185706458666459e+01,-1.822570135633957591e+02
8.979999999999897398e+00,1.925391356850947033e-01,-2.065229178597295601e+01,-2.065235424301978284e+01,-1.826701218561620692e+02
8.999999999999896971e+00,1.924763211475061797e-01,-2.065259344037145439e+01,-2.065265625490904355e+01,-1.830832365395070838e+02
9.019999999999896545e+00,1.924136638018221213e-01,-2.065321264822971514e+01,-2.065327530557539859e+01,-1.834963634498173519e+02
9.039999999999896119e+00,1.923529657770045587e-01,-2.065313971045174313e+01,-2.065320040847656102e+01,-1.839094869420512168e+02
9.059999999999895692e+00,1.922942670052010805e-01,-2.065224023946796450e+01,-2.065229893823976681e+01,-1.843225904456123772e+02
9.079999999999895266e+00,1.922377349348320941e-01,-2.065143795126952142e+01,-2.065149448333989213e+01,-1.847356757367081457e+02
9.099999999999894840e+00,1.921829745280237700e-01,-2.065064376916454592e+01,-2.065069852957135410e+01,-1.851487433724982168e+02
9.119999999999894413e+00,1.921312545488080004e-01,-2.064960603218184687e+01,-2.064965775216106181e+01,-1.855617872131211072e+02
9.139999999999893987e+00,1.920828630814050697e-01,-2.064796720390015849e+01,-2.064801559536756059e+01,-1.859747949486664993e+02
9.159999999999893561e+00,1.920388985752621847e-01,-2.064586960130255733e+01,-2.064591356580870141e+01,-1.863877563051987067e+02
9.179999999999893134e+00,1.919989879117212084e-01,-2.064369943160906828e+01,-2.064373934227261032e+01,-1.868006702044944234e+02
9.199999999999892708e+00,1.919630677162981747e-01,-2.064176221263137379e+01,-2.064179813282679632e+01,-1.872135413689424581e+02
9.219999999999892282e+00,1.919318285769951726e-01,-2.063942042118879883e+01,-2.063945166032810263e+01,-1.876263610165055411e+02
9.239999999999891855e+00,1.919057695214189119e-01,-2.063649028706094413e+01,-2.063651634611651886e+01,-1.880391168813023341e+02
9.259999999999891429e+00,1.918854138128627262e-01,-2.063354247793641250e+01,-2.063356283364496946e+01,-1.884518080865696277e+02
9.279999999999891003e+00,1.918695354509820927e-01,-2.063056518623065116e+01,-2.063058106459253338e+01,-1.888644352686561092e+02
9.299999999999890576e+00,1.918587490374295546e-01,-2.062805553657664248e+01,-2.062806632299019327e+01,-1.892770071658011943e+02
9.319999999999890150e+00,1.918530656748247132e-01,-2.062537609829253071e+01,-2.062538178165513614e+01,-1.896895203711296745e+02
9.339999999999889724e+00,1.918532090988852856e-01,-2.062190877203843087e+01,-2.062190862861437068e+01,-1.901019584031463694e+02
9.359999999999889297e+00,1.918585655641041332e-01,-2.061839950241516206e+01,-2.061839414594994224e+01,-1.905143210367294557e+02
9.379999999999888871e+00,1.918681516489965655e-01,-2.061559403710563387e+01,-2.061558445102074089e+01,-1.909266233313866792e+02
9.399999999999888445e+00,1.918833681509138911e-01,-2.061194159775345724e+01,-2.061192638125153920e+01,-1.913388469468398512e+02
9.419999999999888018e+00,1.919031166166095814e-01,-2.060850131433011256e+01,-2.060848156586441604e+01,-1.917509972246607504e+02
9.439999999999887592e+00,1.919273907889856301e-01,-2.060563569384220983e+01,-2.060561141966983456e+01,-1.921630856643652123e+02
9.459999999999887166e+00,1.919560686450596521e-01,-2.060319530642740204e+01,-2.060316662857132641e+01,-1.925751208926376705e+02
9.479999999999886739e+00,1.919901670253783554e-01,-2.059989215734356094e+01,-2.059985805896324251e+01,-1.929870846374042230e+02
9.499999999999886313e+00,1.920290801094416411e-01,-2.059636956849557876e+01,-2.059633065541151709e+01,-1.933989731156900689e+02
9.519999999999885887e+00,1.920724098207791664e-01,-2.059287735170271105e+01,-2.059283402199137214e+01,-1.938107873330127973e+02
9.539999999999885461e+00,1.921191628926474659e-01,-2.059018544739990730e+01,-2.059013869432804000e+01,-1.942225442888889120e+02
9.559999999999885034e+00,1.921698450138384362e-01,-2.058660866784612509e+01,-2.058655798572493367e+01,-1.946342257801246376e+02
9.579999999999884608e+00,1.922239333982548315e-01,-2.058346246078260577e+01,-2.058340837239818910e+01,-1.950458409409558840e+02
9.599999999999884182e+00,1.922808985175787910e-01,-2.058065207437097399e+01,-2.058059510925165014e+01,-1.954573970173239843e+02
9.619999999999883755e+00,1.923395873779084608e-01,-2.057765418250715683e+01,-2.057759549364682883e+01,-1.958688914121137827e+02
9.639999999999883329e+00,1.924002584609570410e-01,-2.057503305386406822e+01,-2.057497238278102003e+01,-1.962803314021080041e+02
9.659999999999882903e+00,1.924614731587562244e-01,-2.057280971177035056e+01,-2.057274849707255271e+01,-1.966917263816456227e+02
9.679999999999882476e+00,1.925224123816071664e-01,-2.057075324224322088e+01,-2.057069230302036900e+01,-1.971030805072676344e+02
9.699999999999882050e+00,1.925825217689566271e-01,-2.056961898849321102e+01,-2.056955887910586256e+01,-1.975144127776501364e+02
9.719999999999881624e+00,1.926419095280343941e-01,-2.056805005557506405e+01,-2.056799066781598739e+01,-1.979257143910025718e+02
9.739999999999881197e+00,1.926990390272196041e-01,-2.056721533657128731e+01,-2.056715820707210085e+01,-1.983370015682347969e+02
9.759999999999880771e+00,1.927536038354695502e-01,-2.056710080197664681e+01,-2.056704623716839819e+01,-1.987482890194660854e+02
9.779999999999880345e+00,1.928040116568509599e-01,-2.056712695372839761e+01,-2.056707654590701750e+01,-1.991595811507192764e+02
9.799999999999879918e+00,1.928507180371878127e-01,-2.056717400050509781e+01,-2.056712729412475937e+01,-1.995708779243490198e+02
9.819999999999879492e+00,1.928925312546689863e-01,-2.056774484795130320e+01,-2.056770303473382100e+01,-1.999821910080905809e+02
9.839999999999879066e+00,1.929293148767332045e-01,-2.056867150592678684e+01,-2.056863472230472212e+01,-2.003935276545870749e+02
9.859999999999878639e+00,1.929596909175380626e-01,-2.057139644931539735e+01,-2.057136607327459288e+01,-2.008049252075325626e+02
9.879999999999878213e+00,1.929848190661621610e-01,-2.057433011142835966e+01,-2.057430498327973467e+01,-2.012163866816125051e+02
9.899999999999877787e+00,1.930043273137541648e-01,-2.057587118166843965e+01,-2.057585167342084631e+01,-2.016278845969982854e+02
9.919999999999877360e+00,1.930151154964863669e-01,-2.058035375836537639e+01,-2.058034297018264525e+01,-2.020394808839828613e+02
9.939999999999876934e+00,1.930189743337274721e-01,-2.058454744794968860e+01,-2.058454358911244597e+01,-2.024511679741046066e+02
9.959999999999876508e+00,1.930157765812086923e-01,-2.058851228069014638e+01,-2.058851547844266605e+01,-2.028629414174709495e+02
9.979999999999876081e+00,1.930052784767557483e-01,-2.059219999438118620e+01,-2.059221049248563773e+01,-2.032747959154630166e+02
9.999999999999875655e+00,1.929859187817837829e-01,-2.059665059685250554e+01,-2.059666995654747623e+01,-2.036867482870950425e+02
1.001999999999987523e+01,1.929575184955935885e-01,-2.060101818032550014e+01,-2.060104658061169047e+01,-2.040987970509877130e+02
1.003999999999987480e+01,1.929197201071580769e-01,-2.060692072302317968e+01,-2.060695852141161666e+01,-2.045109732638366040e+02
1.005999999999987438e+01,1.928739672986288234e-01,-2.061166685689564559e+01,-2.061171260970417407e+01,-2.049232523537830559e+02
1.007999999999987395e+01,1.928195717478133620e-01,-2.061638843575068591e+01,-2.061644283130150157e+01,-2.053356345180488916e+02
1.009999999999987352e+01,1.927573380443426687e-01,-2.062204805391757745e+01,-2.062211028762104803e+01,-2.057481377128306974e+02
1.011999999999987310e+01,1.926881368712447529e-01,-2.062679825843360959e+01,-2.062686745960670720e+01,-2.061607428791724601e+02
1.013999999999987267e+01,1.926124825249784511e-01,-2.063248085955898503e+01,-2.063255651390525003e+01,-2.065734681507099424e+02
1.015999999999987224e+01,1.925301951765522879e-01,-2.063686758263026633e+01,-2.063694986997869307e+01,-2.069862877897109570e+02
1.017999999999987182e+01,1.924413557601221125e-01,-2.064196342897181680e+01,-2.064205226838824814e+01,-2.073992158977068243e+02
1.019999999999987139e+01,1.923453004719482273e-01,-2.064675077441145845e+01,-2.064684682969963347e+01,-2.078122469684832083e+02
1.021999999999987097e+01,1.922421374795055538e-01,-2.065190890405228430e+01,-2.065201206704472625e+01,-2.082253883095567062e+02
1.023999999999987054e+01,1.921312434334418451e-01,-2.065716923797435811e+01,-2.065728013202042135e+01,-2.086386425883622451e+02
1.025999999999987011e+01,1.920136778367111385e-01,-2.066211503741987698e+01,-2.066223260301660858e+01,-2.090520024547073774e+02
1.027999999999986969e+01,1.918882215673963776e-01,-2.066756625138102166e+01,-2.066769170765033792e+01,-2.094654792360043132e+02
1.029999999999986926e+01,1.917547814578220433e-01,-2.067381331992675797e+01,-2.067394676003633336e+01,-2.098790889425124249e+02
1.031999999999986883e+01,1.916141435577121688e-01,-2.068049061541069022e+01,-2.068063125331079988e+01,-2.102928393927207651e+02
1.033999999999986841e+01,1.914667738627666427e-01,-2.068614943788481497e+01,-2.068629680757976175e+01,-2.107067097511733778e+02
1.035999999999986798e+01,1.913137239715318183e-01,-2.069128400885768571e+01,-2.069143705874892092e+01,-2.111206884812417854e+02
1.037999999999986755e+01,1.911549039393294347e-01,-2.069654439025434201e+01,-2.069670321028654314e+01,-2.115347781890790770e+02
1.039999999999986713e+01,1.909913023527967657e-01,-2.070208555600045131e+01,-2.070224915758698359e+01,-2.119489835017856194e+02
1.041999999999986670e+01,1.908233119021361945e-01,-2.070737979905238646e+01,-2.070754778950304598e+01,-2.123632990882173033e+02
1.043999999999986628e+01,1.906532064843433349e-01,-2.071146421235613033e+01,-2.071163431777392461e+01,-2.127776984778822111e+02
1.045999999999986585e+01,1.904812298953290073e-01,-2.071498233921500542e+01,-2.071515431580402122e+01,-2.131921701012554990e+02
1.047999999999986542e+01,1.903083040735592812e-01,-2.071837771223504276e+01,-2.071855063805681141e+01,-2.136067105813219769e+02
1.049999999999986500e+01,1.901356467811330941e-01,-2.072101101329276318e+01,-2.072118367058519084e+01,-2.140213034588802827e+02
1.051999999999986457e+01,1.899648826801797474e-01,-2.072284118137641329e+01,-2.072301194547736714e+01,-2.144359310466087436e+02
1.053999999999986414e+01,1.897957069980075184e-01,-2.072441758922168731e+01,-2.072458676490385798e+01,-2.148505885740753456e+02
1.055999999999986372e+01,1.896301130297655679e-01,-2.072527476291772786e+01,-2.072544035688596864e+01,-2.152652596633019471e+02
1.057999999999986329e+01,1.894687375047287570e-01,-2.072618288889410820e+01,-2.072634426441914357e+01,-2.156799446966048777e+02
1.059999999999986287e+01,1.893133270736914453e-01,-2.072579894403272505e+01,-2.072595435446376300e+01,-2.160946160859165559e+02
1.061999999999986244e+01,1.891647544581392393e-01,-2.072448772744770906e+01,-2.072463630006325985e+01,-2.165092544130810666e+02
1.063999999999986201e+01,1.890226731994049947e-01,-2.072397662687755471e+01,-2.072411870813628809e+01,-2.169238760268773376e+02
1.065999999999986159e+01,1.888886536369013269e-01,-2.072162245591681895e+01,-2.072175647547932087e+01,-2.173384424955581835e+02
1.067999999999986116e+01,1.887647480128819555e-01,-2.072015656731719346e+01,-2.072028047294121222e+01,-2.177529695325285388e+02
1.069999999999986073e+01,1.886514103916426266e-01,-2.071720439648287382e+01,-2.071731773410411392e+01,-2.181674269580794316e+02
1.071999999999986031e+01,1.885484652843181785e-01,-2.071331626939071668e+01,-2.071341921449804246e+01,-2.185817962285745750e+02
1.073999999999985988e+01,1.884542119058959797e-01,-2.071011085377223182e+01,-2.071020510715065299e+01,-2.189960926990284520e+02
1.075999999999985945e+01,1.883713920538601372e-01,-2.070527676220033442e+01,-2.070535958205237037e+01,-2.194102810541245105e+02
1.077999999999985903e+01,1.883003005635042471e-01,-2.070085014697364656e+01,-2.070092123846400156e+01,-2.198243691485543252e+02
1.079999999999985860e+01,1.882405139328887922e-01,-2.069575285846836721e+01,-2.069581264509898233e+01,-2.202383439923542880e+02
1.081999999999985818e+01,1.881912850352667754e-01,-2.069050454571491571e+01,-2.069055377461253897e+01,-2.206522033121662218e+02
1.083999999999985775e+01,1.881531103157533247e-01,-2.068504259043688620e+01,-2.068508076515639971e+01,-2.210659423386944411e+02
1.085999999999985732e+01,1.881265626725555085e-01,-2.067915825005565722e+01,-2.067918479769885565e+01,-2.214795520513387714e+02
1.087999999999985690e+01,1.881114138155212112e-01,-2.067354238929925714e+01,-2.067355753815629171e+01,-2.218930380479817757e+02
1.089999999999985647e+01,1.881062615996542120e-01,-2.066733707638565676e+01,-2.066734222860152315e+01,-2.223063899417253708e+02
1.091999999999985604e+01,1.881119507541540725e-01,-2.066254373053898519e+01,-2.066253804138448658e+01,-2.227196351271816468e+02
1.093999999999985562e+01,1.881276134112615794e-01,-2.065659018063284691e+01,-2.065657451797573785e+01,-2.231327512681371843e+02
1.095999999999985519e+01,1.881514088977681298e-01,-2.065187438438758605e+01,-2.065185058890108039e+01,-2.235457649603384311e+02
1.097999999999985477e+01,1.881838666392012249e-01,-2.064602082296723751e+01,-2.064598836522580427e+01,-2.239586529190563340e+02
1.099999999999985434e+01,1.882236707839148315e-01,-2.064043459086163068e+01,-2.064039478671691796e+01,-2.243714218067288471e+02
1.101999999999985391e+01,1.882687665098382312e-01,-2.063562510669801497e+01,-2.063558001097209171e+01,-2.247840892131368662e+02
1.103999999999985349e+01,1.883191843611547456e-01,-2.063098543522464112e+01,-2.063093501737332502e+01,-2.251966585039900508e+02
1.105999999999985306e+01,1.883747019521671007e-01,-2.062745465929749145e+01,-2.062739914170647992e+01,-2.256091520795849874e+02
1.107999999999985263e+01,1.884330365912869898e-01,-2.062479041748350284e+01,-2.062473208284438186e+01,-2.260215895532955415e+02
1.109999999999985221e+01,1.884959420120751183e-01,-2.062152022698633402e+01,-2.062145732156554701e+01,-2.264339570524144563e+02
1.111999999999985178e+01,1.885622537740079818e-01,-2.061835465976593085e+01,-2.061828834800399690e+01,-2.268462578338478579e+02
1.113999999999985135e+01,1.886311354286113462e-01,-2.061555819711466953e+01,-2.061548931546006713e+01,-2.272585001161355365e+02
1.115999999999985093e+01,1.887014835503508792e-01,-2.061145418098934101e+01,-2.061138383286760245e+01,-2.276706588516335898e+02
1.117999999999985050e+01,1.887722464857484184e-01,-2.060893043565820193e+01,-2.060885967272280439e+01,-2.280827666974113583e+02
1.119999999999985008e+01,1.888427257379455548e-01,-2.060526344481861827e+01,-2.060519296556642033e+01,-2.284948014870555255e+02
1.121999999999984965e+01,1.889129981165678096e-01,-2.060322554404757156e+01,-2.060315527166894967e+01,-2.289067957255578563e+02
1.123999999999984922e+01,1.889830647921194040e-01,-2.059982773561458202e+01,-2.059975766893903071e+01,-2.293187222135945831e+02
1.125999999999984880e+01,1.890526808965740657e-01,-2.059774856221553208e+01,-2.059767894611107764e+01,-2.297306075687344560e+02
1.127999999999984837e+01,1.891222149685315157e-01,-2.059589275807577380e+01,-2.059582322400381571e+01,-2.301424558898239923e+02
1.129999999999984794e+01,1.891919501994480945e-01,-2.059447838921420626e+01,-2.059440865398329024e+01,-2.305542757223773549e+02
1.131999999999984752e+01,1.892629656352345369e-01,-2.059127369298339971e+01,-2.059120267754761358e+01,-2.309660301808012264e+02
1.133999999999984709e+01,1.893344356831389574e-01,-2.058765403104783687e+01,-2.058758256099993389e+01,-2.313777117913742813e+02
1.135999999999984666e+01,1.894069172210681162e-01,-2.058545827128666161e+01,-2.058538578974873090e+01,-2.317893484752620736e+02
1.137999999999984624e+01,1.894826344602826285e-01,-2.058260943277433697e+01,-2.058253371553512068e+01,-2.322009249466783558e+02
1.139999999999984581e+01,1.895627884806308505e-01,-2.057969680456931627e+01,-2.057961665054896727e+01,-2.326124387287493960e+02
1.141999999999984539e+01,1.896469769893065760e-01,-2.057710895606980728e+01,-2.057702476756113086e+01,-2.330238967193621136e+02
1.143999999999984496e+01,1.897365231185222934e-01,-2.057361761873254835e+01,-2.057352807260333094e+01,-2.334352795256075694e+02
1.145999999999984453e+01,1.898320331142385187e-01,-2.056915630363296188e+01,-2.056906079363724515e+01,-2.338465671416844884e+02
1.147999999999984411e+01,1.899347528041486211e-01,-2.056588468386222601e+01,-2.056578196417231652e+01,-2.342577821156718301e+02
1.149999999999984368e+01,1.900461638534706177e-01,-2.056104015367502669e+01,-2.056092874262570547e+01,-2.346688915076959745e+02
1.151999999999984325e+01,1.901663374272824503e-01,-2.055738816676393199e+01,-2.055726799319011988e+01,-2.350799190974574344e+02
1.153999999999984283e+01,1.902960707103073523e-01,-2.055178061273748469e+01,-2.055165087945445990e+01,-2.354908249764291668e+02
1.155999999999984240e+01,1.904364421359602821e-01,-2.054715777550110190e+01,-2.054701740407544719e+01,-2.359016277605135201e+02
1.157999999999984198e+01,1.905883449140783614e-01,-2.054154568611989617e+01,-2.054139378334177835e+01,-2.363123067714577985e+02
1.159999999999984155e+01,1.907519572054622026e-01,-2.053579795488878545e+01,-2.053563434259740106e+01,-2.367228591182642106e+02
1.161999999999984112e+01,1.909272308141134467e-01,-2.052944380671095814e+01,-2.052926853310230726e+01,-2.371332727207897904e+02
1.163999999999984070e+01,1.911134101837362875e-01,-2.052465307197361710e+01,-2.052446689260399282e+01,-2.375435796028596371e+02
1.165999999999984027e+01,1.913111706088106434e-01,-2.051981955418941084e+01,-2.051962179376433681e+01,-2.379537782335183635e+02
1.167999999999983984e+01,1.915203617799909053e-01,-2.051428757659027369e+01,-2.051407838541909356e+01,-2.383638547938789713e+02
1.169999999999983942e+01,1.917400804334459252e-01,-2.050899354103752259e+01,-2.050877382238406810e+01,-2.387738149460462580e+02
1.171999999999983899e+01,1.919699653018359098e-01,-2.050376288284243387e+01,-2.050353299797404460e+01,-2.391836603188347112e+02
1.173999999999983856e+01,1.922110871384418718e-01,-2.049849688947555393e+01,-2.049825576763894830e+01,-2.395933891347875999e+02
1.175999999999983814e+01,1.924615829112460152e-01,-2.049419976020583434e+01,-2.049394926443303078e+01,-2.400030226342189223e+02
1.177999999999983771e+01,1.927221903014493531e-01,-2.048857463083240660e+01,-2.048831402344220365e+01,-2.404125335194453612e+02
1.179999999999983729e+01,1.929897991212407571e-01,-2.048430250464460300e+01,-2.048403489582481285e+01,-2.408219519607184509e+02
1.181999999999983686e+01,1.932661650537772224e-01,-2.047936403519433668e+01,-2.047908766926180135e+01,-2.412312628754897901e+02
1.183999999999983643e+01,1.935491855926521898e-01,-2.047412441839065878e+01,-2.047384139785178547e+01,-2.416404623433187453e+02
1.185999999999983601e+01,1.938368821719101409e-01,-2.046936920734950505e+01,-2.046908151077024840e+01,-2.420495620308864488e+02
1.187999999999983558e+01,1.941295787610165524e-01,-2.046539233717015804e+01,-2.046509964058105169e+01,-2.424585771810407664e+02
1.189999999999983515e+01,1.944253931804411917e-01,-2.046057605853894046e+01,-2.046028024411951662e+01,-2.428674928877921388e+02
1.191999999999983473e+01,1.947214913076261156e-01,-2.045764791230356749e+01,-2.045735181417638415e+01,-2.432763497479110129e+02
1.193999999999983430e+01,1.950167630749392589e-01,-2.045366890113992042e+01,-2.045337362937260650e+01,-2.436851278541665238e+02
1.195999999999983388e+01,1.953093713577169765e-01,-2.045233398406275072e+01,-2.045204137577997372e+01,-2.440938819255650003e+02
1.197999999999983345e+01,1.955998747871090515e-01,-2.044948460315989891e+01,-2.044919409973050506e+01,-2.445025811141987901e+02
1.199999999999983302e+01,1.958854844399446904e-01,-2.044792080037924364e+01,-2.044763519072640889e+01,-2.449112539205535484e+02
1.201999999999983260e+01,1.961667866529333004e-01,-2.044710466200983490e+01,-2.044682335979684495e+01,-2.453199147115807648e+02
1.203999999999983217e+01,1.964423981755623605e-01,-2.044863856637340049e+01,-2.044836295485077216e+01,-2.457286118713855956e+02
1.205999999999983174e+01,1.967131338759342263e-01,-2.044546322821494044e+01,-2.044519249251456827e+01,-2.461372504002495134e+02
1.207999999999983132e+01,1.969767407092591349e-01,-2.044665242602333777e+01,-2.044638881919001250e+01,-2.465459198419366373e+02
1.209999999999983089e+01,1.972345357371210750e-01,-2.044562950192984019e+01,-2.044537170690197669e+01,-2.469545746369473704e+02
1.211999999999983046e+01,1.974860783807730613e-01,-2.044385974825566521e+01,-2.044360820561201209e+01,-2.473632002892688320e+02
1.213999999999983004e+01,1.977301995916611876e-01,-2.044169165690594525e+01,-2.044144753569505824e+01,-2.477717900011960523e+02
1.215999999999982961e+01,1.979659050064253578e-01,-2.043884887390348482e+01,-2.043861316848872178e+01,-2.481803312732593838e+02
1.217999999999982919e+01,1.981936276155072951e-01,-2.043866102487190872e+01,-2.043843330226282617e+01,-2.485888767711477385e+02
1.219999999999982876e+01,1.984160213324181465e-01,-2.043495235854712178e+01,-2.043472996483021120e+01,-2.489973534246017834e+02
1.221999999999982833e+01,1.986300718498872075e-01,-2.043101090397344421e+01,-2.043079685345597341e+01,-2.494057595921637756e+02
1.223999999999982791e+01,1.988351757246057394e-01,-2.043098010040512591e+01,-2.043077499653040618e+01,-2.498141740902971719e+02
1.225999999999982748e+01,1.990325101508680639e-01,-2.042717054956784395e+01,-2.042697321514158304e+01,-2.502225201668622958e+02
1.227999999999982705e+01,1.992208008538865482e-01,-2.042481671319792724e+01,-2.042462842249490862e+01,-2.506308282104232319e+02
1.229999999999982663e+01,1.993990855693410780e-01,-2.042096827768738621e+01,-2.042078999297193320e+01,-2.510390692912615123e+02
1.231999999999982620e+01,1.995684942076970114e-01,-2.042169251965458088e+01,-2.042152311101622431e+01,-2.514473337330162508e+02
1.233999999999982577e+01,1.997278029863262527e-01,-2.041746502914975636e+01,-2.041730572037112879e+01,-2.518555237248206140e+02
1.235999999999982535e+01,1.998776356529783360e-01,-2.041553025920748254e+01,-2.041538042654083185e+01,-2.522636844973381187e+02
1.237999999999982492e+01,2.000168321120497361e-01,-2.041398071506205270e+01,-2.041384151860298246e+01,-2.526718249151802809e+02
1.239999999999982450e+01,2.001457082357065986e-01,-2.040976973121320270e+01,-2.040964085508954540e+01,-2.530798914336808991e+02
1.241999999999982407e+01,2.002601561358628157e-01,-2.040614808868930652e+01,-2.040603364078915050e+01,-2.534878999475545243e+02
1.243999999999982364e+01,2.003606714706580028e-01,-2.040528898275900005e+01,-2.040518846742420322e+01,-2.538959052118749185e+02
1.245999999999982322e+01,2.004479237060585450e-01,-2.040446341986303125e+01,-2.040437616762763184e+01,-2.543039072280367634e+02
1.247999999999982279e+01,2.005199633138001203e-01,-2.040432347135066848e+01,-2.040425143174292799e+01,-2.547119216578560383e+02
1.249999999999982236e+01,2.005754627495397457e-01,-2.040660710254541499e+01,-2.040655160310967631e+01,-2.551199983004712237e+02
1.251999999999982194e+01,2.006155547779027437e-01,-2.040938634759444525e+01,-2.040934625556608140e+01,-2.555281459353947469e+02
1.253999999999982151e+01,2.006367857981121161e-01,-2.041367793873147107e+01,-2.041365670771126162e+01,-2.559363982631491581e+02
1.255999999999982109e+01,2.006358766814520522e-01,-2.041531228717675361e+01,-2.041531319629341468e+01,-2.563447054180093119e+02
1.257999999999982066e+01,2.006118832869643598e-01,-2.042270117496345350e+01,-2.042272516835794249e+01,-2.567531834349030646e+02
1.259999999999982023e+01,2.005634030607031937e-01,-2.043014812867736651e+01,-2.043019660890362843e+01,-2.571618348777028586e+02
1.261999999999981981e+01,2.004881345722733521e-01,-2.043603569687760313e+01,-2.043611096536603355e+01,-2.575706308601288583e+02
1.263999999999981938e+01,2.003839213398489749e-01,-2.044699280527655105e+01,-2.044709701850897687e+01,-2.579796749294667961e+02
1.265999999999981895e+01,2.002507198996437143e-01,-2.045726906170035519e+01,-2.045740226314056187e+01,-2.583889535121409722e+02
1.267999999999981853e+01,2.000879837075823509e-01,-2.047291074524445520e+01,-2.047307348143651495e+01,-2.587985744632379124e+02
1.269999999999981810e+01,1.998963635710149234e-01,-2.048748507643902173e+01,-2.048767669657559054e+01,-2.592085157849032271e+02
1.271999999999981767e+01,1.996765734144395621e-01,-2.050085511512878966e+01,-2.050107490528536403e+01,-2.596187526773624086e+02
1.273999999999981725e+01,1.994267071803839109e-01,-2.051739265599739070e+01,-2.051764252223144780e+01,-2.600293503967163815e+02
1.275999999999981682e+01,1.991483023763955806e-01,-2.053817531182405531e+01,-2.053845371662804453e+01,-2.604403923077568948e+02
1.277999999999981640e+01,1.988440930045020094e-01,-2.055373254532564431e+01,-2.055403675469753821e+01,-2.608517711680353273e+02
1.279999999999981597e+01,1.985133219712696684e-01,-2.057154302679781921e+01,-2.057187379783105285e+01,-2.612635327996044907e+02
1.281999999999981554e+01,1.981584797197100123e-01,-2.059055775306046954e+01,-2.059091259531203022e+01,-2.616756987969172883e+02
1.283999999999981512e+01,1.977837787816850157e-01,-2.060526872954404354e+01,-2.060564343048206837e+01,-2.620881788724462353e+02
1.285999999999981469e+01,1.973896345351875692e-01,-2.062014923933725186e+01,-2.062054338358375105e+01,-2.625009760014795006e+02
1.287999999999981426e+01,1.969765907976060160e-01,-2.063349708137949534e+01,-2.063391012511707601e+01,-2.629140589868446796e+02
1.289999999999981384e+01,1.965466239215263311e-01,-2.064684494475402232e+01,-2.064727491163010242e+01,-2.633274258526158178e+02
1.291999999999981341e+01,1.961042883947477500e-01,-2.065800396855816246e+01,-2.065844630408493998e+01,-2.637410282675137410e+02
1.293999999999981299e+01,1.956524233234299970e-01,-2.066629485965507484e+01,-2.066674672472639429e+01,-2.641548060297781149e+02
1.295999999999981256e+01,1.951926529971680369e-01,-2.067566855152826477e+01,-2.067612832185452731e+01,-2.645687791711349632e+02
1.297999999999981213e+01,1.947290719366419620e-01,-2.068223054126990945e+01,-2.068269412233043525e+01,-2.649828873630208363e+02
1.299999999999981171e+01,1.942630013487791907e-01,-2.068777974240153128e+01,-2.068824581298939336e+01,-2.653971090284567822e+02
1.301999999999981128e+01,1.937971458680157189e-01,-2.069138974244328466e+01,-2.069185559792404661e+01,-2.658114026787864077e+02
1.303999999999981085e+01,1.933347543799016632e-01,-2.069466166391989859e+01,-2.069512405540801225e+01,-2.662257583035528796e+02
1.305999999999981043e+01,1.928784768392468318e-01,-2.069316697823192897e+01,-2.069362325577258233e+01,-2.666400779206581433e+02
1.307999999999981000e+01,1.924279325583473366e-01,-2.069341019387998060e+01,-2.069386073816087901e+01,-2.670543966688166506e+02
1.309999999999980957e+01,1.919873706608401231e-01,-2.069194036028799388e+01,-2.069238092218549951e+01,-2.674686760379199200e+02
1.311999999999980915e+01,1.915587395220590960e-01,-2.068777029872639872e+01,-2.068819892986518028e+01,-2.678828600750332498e+02
1.313999999999980872e+01,1.911400381259984460e-01,-2.068310054269290177e+01,-2.068351924408896281e+01,-2.682969407872831766e+02
1.315999999999980830e+01,1.907349918311597170e-01,-2.067667148937182731e+01,-2.067707653566666437e+01,-2.687108792633654275e+02
1.317999999999980787e+01,1.903433133660425991e-01,-2.066950895331637028e+01,-2.066990063178148773e+01,-2.691246611208968602e+02
1.319999999999980744e+01,1.899676052530032133e-01,-2.066457823374882707e+01,-2.066495394186186729e+01,-2.695383283936848784e+02
1.321999999999980702e+01,1.896097767099551856e-01,-2.065744007030894025e+01,-2.065779789885198880e+01,-2.699518350236340893e+02
1.323999999999980659e+01,1.892717245558745709e-01,-2.064937123365677962e+01,-2.064970928581086085e+01,-2.703651605004613430e+02
1.325999999999980616e+01,1.889539654126446699e-01,-2.064025098074509046e+01,-2.064056873988831953e+01,-2.707782832792194654e+02
1.327999999999980574e+01,1.886575802095201426e-01,-2.063179369252557294e+01,-2.063209007772869796e+01,-2.711912155382730703e+02
1.329999999999980531e+01,1.883822689257677874e-01,-2.062074076898154118e+01,-2.062101608026529220e+01,-2.716039056649364625e+02
1.331999999999980488e+01,1.881259462847069686e-01,-2.061019090026269396e+01,-2.061044722290375475e+01,-2.720163658055827796e+02
1.333999999999980446e+01,1.878902319023432188e-01,-2.059916736556431260e+01,-2.059940307994667563e+01,-2.724285848672764132e+02
1.335999999999980403e+01,1.876740516656325575e-01,-2.058823734448196419e+01,-2.058845352471867329e+01,-2.728405657944027212e+02
1.337999999999980361e+01,1.874776000970345136e-01,-2.057809343057691365e+01,-2.057828988214551202e+01,-2.732523241145828479e+02
1.339999999999980318e+01,1.873008489007908228e-01,-2.056899628629164312e+01,-2.056917303748788584e+01,-2.736638807915049370e+02
1.341999999999980275e+01,1.871433538792184881e-01,-2.055982532260546947e+01,-2.055998281762704138e+01,-2.740752347929786197e+02
1.343999999999980233e+01,1.870058971693464023e-01,-2.054913053961908886e+01,-2.054926799632896106e+01,-2.744863548604808443e+02
1.345999999999980190e+01,1.868867072587113709e-01,-2.053915225448871240e+01,-2.053927144439934693e+01,-2.748972570954812227e+02
1.347999999999980147e+01,1.867855907542152472e-01,-2.053017528966984528e+01,-2.053027640617434102e+01,-2.753079617177791647e+02
1.349999999999980105e+01,1.867035275481848944e-01,-2.052186567837893350e+01,-2.052194774158496315e+01,-2.757184810945527715e+02
1.351999999999980062e+01,1.866401847921733970e-01,-2.051286796972001270e+01,-2.051293131247602375e+01,-2.761288017967031578e+02
1.353999999999980020e+01,1.865953360888088497e-01,-2.050498660015042418e+01,-2.050503144885378859e+01,-2.765389463774095020e+02
1.355999999999979977e+01,1.865683951863996715e-01,-2.049833799643477761e+01,-2.049836493733718612e+01,-2.769489400782406392e+02
1.357999999999979934e+01,1.865601820725625859e-01,-2.049028933651444007e+01,-2.049029754962827710e+01,-2.773587540780847576e+02
1.359999999999979892e+01,1.865692085625509367e-01,-2.048441359625806868e+01,-2.048440456976808122e+01,-2.777684333235199574e+02
1.361999999999979849e+01,1.865990182746107839e-01,-2.047775136247970096e+01,-2.047772155276764039e+01,-2.781779585410575351e+02
1.363999999999979806e+01,1.866489489693625436e-01,-2.047114244444430753e+01,-2.047109251374955718e+01,-2.785873314592516294e+02
1.365999999999979764e+01,1.867184645445010838e-01,-2.046654346269781755e+01,-2.046647394712267953e+01,-2.789965928129304302e+02
1.367999999999979721e+01,1.868081796186978061e-01,-2.046100246754639329e+01,-2.046091275247219698e+01,-2.794057231472071976e+02
1.369999999999979678e+01,1.869176539520298608e-01,-2.045480408901708813e+01,-2.045469461468375627e+01,-2.798147097546541886e+02
1.371999999999979636e+01,1.870477739624746838e-01,-2.044958492191809185e+01,-2.044945480190764542e+01,-2.802235713330820772e+02
1.373999999999979593e+01,1.871983391366279781e-01,-2.044404573546903237e+01,-2.044389517029487990e+01,-2.806323016826173102e+02
1.375999999999979551e+01,1.873687181965356108e-01,-2.043854576782033305e+01,-2.043837538876042714e+01,-2.810409022189138000e+02
1.377999999999979508e+01,1.875576359057643805e-01,-2.043379593301502339e+01,-2.043360701530579604e+01,-2.814493892198648837e+02
1.379999999999979465e+01,1.877639915938390525e-01,-2.042845206610113351e+01,-2.042824571041305859e+01,-2.818577519054988443e+02
1.381999999999979423e+01,1.879864364813506883e-01,-2.042348184827458724e+01,-2.042325940338707468e+01,-2.822659990975768096e+02
1.383999999999979380e+01,1.882235040413053062e-01,-2.041804089896980656e+01,-2.041780383140985222e+01,-2.826741228479962160e+02
1.385999999999979337e+01,1.884716543276273859e-01,-2.041289925374999470e+01,-2.041265110346367351e+01,-2.830821326827849589e+02
1.387999999999979295e+01,1.887288167345530510e-01,-2.040747599051692163e+01,-2.040721882810999688e+01,-2.834900250401883568e+02
1.389999999999979252e+01,1.889939032645708006e-01,-2.040332974806923261e+01,-2.040306466153921505e+01,-2.838978265486197188e+02
1.391999999999979210e+01,1.892641484681540087e-01,-2.039746022631654654e+01,-2.039718998111296244e+01,-2.843055055079424847e+02
1.393999999999979167e+01,1.895351028451022768e-01,-2.039366839427147937e+01,-2.039339743989453169e+01,-2.847131079214509555e+02
1.395999999999979124e+01,1.898054344044943775e-01,-2.039112480247642267e+01,-2.039085447091703074e+01,-2.851206600859410969e+02
1.397999999999979082e+01,1.900719252029230422e-01,-2.038753519273469905e+01,-2.038726870193627150e+01,-2.855281442989973471e+02
1.399999999999979039e+01,1.903330270189463880e-01,-2.038554240787635763e+01,-2.038528130606033528e+01,-2.859355940453388598e+02
1.401999999999978996e+01,1.905836616600680156e-01,-2.038442137270580545e+01,-2.038417073806468238e+01,-2.863430318381518305e+02
1.403999999999978954e+01,1.908228307756556219e-01,-2.038513597072340033e+01,-2.038489680160781248e+01,-2.867504953884507586e+02
1.405999999999978911e+01,1.910481139207250711e-01,-2.038616608543117792e+01,-2.038594080228610750e+01,-2.871579934270142758e+02
1.407999999999978868e+01,1.912543507431402889e-01,-2.038856560396749984e+01,-2.038835936714508534e+01,-2.875655585022712444e+02
1.409999999999978826e+01,1.914389934156741635e-01,-2.039396982251368584e+01,-2.039378517984115291e+01,-2.879732532560489631e+02
1.411999999999978783e+01,1.916006815913888772e-01,-2.039896637654877765e+01,-2.039880468837306182e+01,-2.883810708954042070e+02
1.413999999999978741e+01,1.917380324815058656e-01,-2.040525244397941051e+01,-2.040511509308929305e+01,-2.887890385933936841e+02
1.415999999999978698e+01,1.918494154064730450e-01,-2.041547103381848771e+01,-2.041535965089352089e+01,-2.891972366311450742e+02
1.417999999999978655e+01,1.919340877906444143e-01,-2.042518233921322590e+01,-2.042509766682905337e+01,-2.896056556055451665e+02
1.419999999999978613e+01,1.919909978930600392e-01,-2.043538674911192743e+01,-2.043532983900951194e+01,-2.900143064304249378e+02
1.421999999999978570e+01,1.920190973790535938e-01,-2.044603789074690070e+01,-2.044600979126090579e+01,-2.904231990887539041e+02
1.423999999999978527e+01,1.920196287901100862e-01,-2.045739630403715381e+01,-2.045739577262609643e+01,-2.908323464834235779e+02
1.425999999999978485e+01,1.919923577291863248e-01,-2.046938225859820903e+01,-2.046940952965913141e+01,-2.912417613996564683e+02
1.427999999999978442e+01,1.919367967180239387e-01,-2.048033116486741534e+01,-2.048038672587857789e+01,-2.916514235839649700e+02
1.429999999999978400e+01,1.918539956525420198e-01,-2.049114511166743569e+01,-2.049122791273291710e+01,-2.920613292872638453e+02
1.431999999999978357e+01,1.917444876707536938e-01,-2.050097715696576017e+01,-2.050108666494755028e+01,-2.924714583383849345e+02
1.433999999999978314e+01,1.916108398047868810e-01,-2.051286549784875390e+01,-2.051299914571471916e+01,-2.928818492962078608e+02
1.435999999999978272e+01,1.914561020250807322e-01,-2.052373561205263996e+01,-2.052389034983234595e+01,-2.932924787462286531e+02
1.437999999999978229e+01,1.912817197617156517e-01,-2.053193544060448517e+01,-2.053210982286784869e+01,-2.937032918373041070e+02
1.439999999999978186e+01,1.910910732276265289e-01,-2.054027667279252611e+01,-2.054046731932661629e+01,-2.941142880172940295e+02
1.441999999999978144e+01,1.908857750232395289e-01,-2.054776954281604517e+01,-2.054797484102043370e+01,-2.945254487063547799e+02
1.443999999999978101e+01,1.906693105706104563e-01,-2.055275245171876719e+01,-2.055296891617139465e+01,-2.949367202198417317e+02
1.445999999999978058e+01,1.904453430370830203e-01,-2.055839076409931465e+01,-2.055861473163284359e+01,-2.953481120026572739e+02
1.447999999999978016e+01,1.902130889946355707e-01,-2.056397447164968639e+01,-2.056420672569213437e+01,-2.957596237461327178e+02
1.449999999999977973e+01,1.899762662205070340e-01,-2.056643924141433288e+01,-2.056667606418846006e+01,-2.961711893537351443e+02
1.451999999999977931e+01,1.897341239278776959e-01,-2.057067799238344463e+01,-2.057092013467607572e+01,-2.965828450558754525e+02
1.453999999999977888e+01,1.894900035679816241e-01,-2.057171015073166842e+01,-2.057195427109156327e+01,-2.969945233792499835e+02
1.455999999999977845e+01,1.892435463565634579e-01,-2.057775193329294439e+01,-2.057799839050436219e+01,-2.974063248751272681e+02
1.457999999999977803e+01,1.889943961586163512e-01,-2.057941590498874262e+01,-2.057966505518669109e+01,-2.978181623434250582e+02
1.459999999999977760e+01,1.887438590711409403e-01,-2.058059141830914029e+01,-2.058084195539661465e+01,-2.982300247088786591e+02
1.461999999999977717e+01,1.884923171581699974e-01,-2.058288599843870514e+01,-2.058313754035167520e+01,-2.986419339707604195e+02
1.463999999999977675e+01,1.882400174871395049e-01,-2.058402559955782252e+01,-2.058427789922885154e+01,-2.990538667824226309e+02
1.465999999999977632e+01,1.879933836130122105e-01,-2.058821790386467754e+01,-2.058846453773880469e+01,-2.994658777743740643e+02
1.467999999999977589e+01,1.877477218610471010e-01,-2.058656238535971994e+01,-2.058680804711168477e+01,-2.998778546838331636e+02
1.469999999999977547e+01,1.875042217087284913e-01,-2.059000022287150244e+01,-2.059024372302382133e+01,-3.002898981884429190e+02
1.471999999999977504e+01,1.872652568272741846e-01,-2.059034430556255657e+01,-2.059058327044401082e+01,-3.007019440394356025e+02
1.473999999999977462e+01,1.870296009067025089e-01,-2.059074239885074675e+01,-2.059097805477131971e+01,-3.011139945433332059e+02
1.475999999999977419e+01,1.867934009439813914e-01,-2.059051541854594802e+01,-2.059075161850866920e+01,-3.015260410516668799e+02
1.477999999999977376e+01,1.865606851159436752e-01,-2.059320355629566990e+01,-2.059343627212370720e+01,-3.019381378386208894e+02
1.479999999999977334e+01,1.863306592322390709e-01,-2.059336643275154444e+01,-2.059359645863525046e+01,-3.023502351931596195e+02
1.481999999999977291e+01,1.861011556115640120e-01,-2.059597719922425796e+01,-2.059620670284493471e+01,-3.027623842407647885e+02
1.483999999999977248e+01,1.858716335672129794e-01,-2.059634775578176402e+01,-2.059657727782611403e+01,-3.031745407179247422e+02
1.485999999999977206e+01,1.856427462994005850e-01,-2.059735168019034646e+01,-2.059758056745815935e+01,-3.035867166387963607e+02
1.487999999999977163e+01,1.854133157597461223e-01,-2.059649022834145171e+01,-2.059671965888110634e+01,-3.039988758739028185e+02
1.489999999999977121e+01,1.851818752891072062e-01,-2.059864722882959853e+01,-2.059887866930023748e+01,-3.044110802589500508e+02
1.491999999999977078e+01,1.849521193316463474e-01,-2.059952342834408867e+01,-2.059975318430154800e+01,-3.048233004834744406e+02
1.493999999999977035e+01,1.847283445978892547e-01,-2.060146053857031490e+01,-2.060168431330407302e+01,-3.052355534689795604e+02
1.495999999999976993e+01,1.845112977315614966e-01,-2.059840634383533597e+01,-2.059862339070166470e+01,-3.056477386427226293e+02
1.497999999999976950e+01,1.843001890856057201e-01,-2.059731880143603178e+01,-2.059752991008198819e+01,-3.060598961273972805e+02
1.499999999999976907e+01,1.840985673455153293e-01,-2.059338857088063435e+01,-2.059359019262072366e+01,-3.064719655205549884e+02
1.501999999999976865e+01,1.839073636525545008e-01,-2.059242265156063922e+01,-2.059261385525359955e+01,-3.068840051772791639e+02
1.503999999999976822e+01,1.837311698679310601e-01,-2.058593357284865277e+01,-2.058610976663327463e+01,-3.072959000425207705e+02
1.505999999999976779e+01,1.835708569488843922e-01,-2.058144400532713902e+01,-2.058160431824618541e+01,-3.077076892355463542e+02
1.507999999999976737e+01,1.834312302755866098e-01,-2.057265972749227956e+01,-2.057279935416557848e+01,-3.081192820567695208e+02
1.509999999999976694e+01,1.833108740750694077e-01,-2.056883342662136016e+01,-2.056895378282187892e+01,-3.085307790815024873e+02
1.511999999999976652e+01,1.832141687047175727e-01,-2.055865758966736223e+01,-2.055875429503771556e+01,-3.089420489386661757e+02
1.513999999999976609e+01,1.831387812840423734e-01,-2.055145274728216975e+01,-2.055152813470284556e+01,-3.093531533810324845e+02
1.515999999999976566e+01,1.830862467018271045e-01,-2.054187857668197736e+01,-2.054193111126419424e+01,-3.097640434871483421e+02
1.517999999999976524e+01,1.830576380534345016e-01,-2.053205759211150649e+01,-2.053208620075989899e+01,-3.101747132476389766e+02
1.519999999999976481e+01,1.830534977581730338e-01,-2.052039973411274332e+01,-2.052040387440800373e+01,-3.105851253826164680e+02
1.521999999999976438e+01,1.830743609424805296e-01,-2.050939800784951572e+01,-2.050937714466520845e+01,-3.109952924795891249e+02
1.523999999999976396e+01,1.831209818230814246e-01,-2.049888360363656048e+01,-2.049883698275596089e+01,-3.114052235307812566e+02
1.525999999999976353e+01,1.831951846046059318e-01,-2.048737769125874308e+01,-2.048730348847722027e+01,-3.118148968818249500e+02
1.527999999999976311e+01,1.832950283243243716e-01,-2.047370044896953090e+01,-2.047360060524981407e+01,-3.122242710470845850e+02
1.529999999999976268e+01,1.834187602986093735e-01,-2.046053952945506538e+01,-2.046041579748078121e+01,-3.126333581056994149e+02
1.531999999999976225e+01,1.835673289747841719e-01,-2.044565573904846545e+01,-2.044550717037229148e+01,-3.130421226518041635e+02
1.533999999999976183e+01,1.837363249014914435e-01,-2.043104887523572089e+01,-2.043087987930901406e+01,-3.134505746333821889e+02
1.535999999999976140e+01,1.839275860063921131e-01,-2.041810513257396664e+01,-2.041791387146906445e+01,-3.138587454749287531e+02
1.537999999999976097e+01,1.841403974007029543e-01,-2.040509007729190216e+01,-2.040487726589759276e+01,-3.142666344650803012e+02
1.539999999999976055e+01,1.843715303626301261e-01,-2.039236261715282694e+01,-2.039213148419089805e+01,-3.146742505844614470e+02
1.541999999999976012e+01,1.846196648632277837e-01,-2.037854162599773744e+01,-2.037829349149713920e+01,-3.150815732824808038e+02
1.543999999999975969e+01,1.848824378042977223e-01,-2.036586720607020951e+01,-2.036560443312913904e+01,-3.154886278536611712e+02
1.545999999999975927e+01,1.851568581605864683e-01,-2.035456422777808072e+01,-2.035428980742179306e+01,-3.158954447178604141e+02
1.547999999999975884e+01,1.854393280156657331e-01,-2.034518777790940547e+01,-2.034490530805432584e+01,-3.163020660035635387e+02
1.549999999999975842e+01,1.857266661315311596e-01,-2.033882447020977935e+01,-2.033853713209391501e+01,-3.167085551548518652e+02
1.551999999999975799e+01,1.860160496874401492e-01,-2.033398897462936361e+01,-2.033369959107345437e+01,-3.171149455507885477e+02
1.553999999999975756e+01,1.863022025985681118e-01,-2.033183814617780527e+01,-2.033155199326667883e+01,-3.175212961608010005e+02
1.555999999999975714e+01,1.865821006890036882e-01,-2.032973210859799806e+01,-2.032945221050756146e+01,-3.179276109048824992e+02
1.557999999999975671e+01,1.868502637401606159e-01,-2.033273140847839855e+01,-2.033246324542724182e+01,-3.183339973700009295e+02
1.559999999999975628e+01,1.871036078050870299e-01,-2.033628490688180079e+01,-2.033603156281687419e+01,-3.187404697240735914e+02
1.561999999999975586e+01,1.873371322725668753e-01,-2.034281620747431774e+01,-2.034258268300683881e+01,-3.191470925237556457e+02
1.563999999999975543e+01,1.875473964805291216e-01,-2.035138683706665574e+01,-2.035117657285869441e+01,-3.195539099962890077e+02
1.565999999999975500e+01,1.877311933532643806e-01,-2.036079437826535354e+01,-2.036061058139261704e+01,-3.199609420869815608e+02
1.567999999999975458e+01,1.878861591468682646e-01,-2.037305939880538830e+01,-2.037290443301178300e+01,-3.203682483091640734e+02
1.569999999999975415e+01,1.880116535335283889e-01,-2.038396471154868905e+01,-2.038383921716203062e+01,-3.207758021090083957e+02
1.571999999999975373e+01,1.881040590108633836e-01,-2.039675786983922023e+01,-2.039666546436188455e+01,-3.211836448609278136e+02
1.573999999999975330e+01,1.881639709411550565e-01,-2.041043267982684384e+01,-2.041037276789655053e+01,-3.215917936025940662e+02
1.575999999999975287e+01,1.881913380535958358e-01,-2.042314251009692327e+01,-2.042311514298448216e+01,-3.220002290856835998e+02
1.577999999999975245e+01,1.881854318685926286e-01,-2.043823974642133834e+01,-2.043824565260634074e+01,-3.224089997867969828e+02
1.579999999999975202e+01,1.881493153601208890e-01,-2.045242307555341554e+01,-2.045245919206188745e+01,-3.228180843648165137e+02
1.581999999999975159e+01,1.880852319404491269e-01,-2.046660457327249816e+01,-2.046666865669217117e+01,-3.232274805397016166e+02
1.583999999999975117e+01,1.879939008562582503e-01,-2.048025121764753465e+01,-2.048034254873172699e+01,-3.236371768951387935e+02
1.585999999999975074e+01,1.878776775404657762e-01,-2.049224519305605696e+01,-2.049236141637184971e+01,-3.240471380223157212e+02
1.587999999999975032e+01,1.877403149030842933e-01,-2.050409988019094953e+01,-2.050423724282833149e+01,-3.244573573825569497e+02
1.589999999999974989e+01,1.875837720854645063e-01,-2.051375604491146376e+01,-2.051391258772908444e+01,-3.248677890462727760e+02
1.591999999999974946e+01,1.874118078599517623e-01,-2.052332581167006254e+01,-2.052349777589557434e+01,-3.252784275267316616e+02
1.593999999999974904e+01,1.872271849794579501e-01,-2.053143518088274178e+01,-2.053161980376323470e+01,-3.256892408532298191e+02
1.595999999999974861e+01,1.870319951296577354e-01,-2.054013497176016401e+01,-2.054033016160996539e+01,-3.261002387425148186e+02
1.597999999999974818e+01,1.868289536841027942e-01,-2.054612005328581859e+01,-2.054632309473137397e+01,-3.265113641850260819e+02
1.599999999999974776e+01,1.866181409474188257e-01,-2.055529420071336588e+01,-2.055550501345004832e+01,-3.269226808817770120e+02
1.601999999999974733e+01,1.864029535574534546e-01,-2.056216925131942475e+01,-2.056238443870939037e+01,-3.273341394541934051e+02
1.603999999999974690e+01,1.861850818884519809e-01,-2.056901856641335868e+01,-2.056923643808235980e+01,-3.277457376971906911e+02
1.605999999999974648e+01,1.859689558150185440e-01,-2.057536704108195735e+01,-2.057558316715538993e+01,-3.281574611640857029e+02
1.607999999999974605e+01,1.857554558468966222e-01,-2.057930242638127538e+01,-2.057951592634939786e+01,-3.285692607125814675e+02
1.609999999999974563e+01,1.855420511952693696e-01,-2.058234936550503846e+01,-2.058256277015666669e+01,-3.289811211045432060e+02
1.611999999999974520e+01,1.853277595590094307e-01,-2.058578311652706105e+01,-2.058599740816332258e+01,-3.293930510585100251e+02
1.613999999999974477e+01,1.851129360126523016e-01,-2.059017202173266625e+01,-2.059038684527902419e+01,-3.298050693224910219e+02
1.615999999999974435e+01,1.849001646106399055e-01,-2.059472657539784279e+01,-2.059493934679985472e+01,-3.302171766254010095e+02
1.617999999999974392e+01,1.846905319380817145e-01,-2.059781438888633076e+01,-2.059802402155888856e+01,-3.306293425458513298e+02
1.619999999999974349e+01,1.844816650714436457e-01,-2.059830885535738787e+01,-2.059851772222402744e+01,-3.310415175898251618e+02
1.621999999999974307e+01,1.842727780234404700e-01,-2.060118689074585774e+01,-2.060139577779386144e+01,-3.314537502146880570e+02
1.623999999999974264e+01,1.840637106946934609e-01,-2.060516550651153267e+01,-2.060537457384027960e+01,-3.318660625921470455e+02
1.625999999999974222e+01,1.838535770035918393e-01,-2.060809512009386069e+01,-2.060830525378496247e+01,-3.322784346282400065e+02
1.627999999999974179e+01,1.836403009741642556e-01,-2.061146159344943030e+01,-2.061167486947885763e+01,-3.326908771361384538e+02
1.629999999999974136e+01,1.834269736906496417e-01,-2.061522842336395556e+01,-2.061544175064747009e+01,-3.331033950318892494e+02
1.631999999999974094e+01,1.832142134839900016e-01,-2.061755590719518949e+01,-2.061776866740184744e+01,-3.335159589102398172e+02
1.633999999999974051e+01,1.830000204734427149e-01,-2.061813548042218258e+01,-2.061834967343272851e+01,-3.339285358128587973e+02
1.635999999999974008e+01,1.827837044995638538e-01,-2.062286797418543216e+01,-2.062308429015931210e+01,-3.343412094883163945e+02
1.637999999999973966e+01,1.825657348508549216e-01,-2.062567610108987282e+01,-2.062589407073858183e+01,-3.347539409799869077e+02
1.639999999999973923e+01,1.823469256314424747e-01,-2.062592803280477938e+01,-2.062614684202419113e+01,-3.351666783498624227e+02
1.641999999999973880e+01,1.821258048966298004e-01,-2.062772051714910049e+01,-2.062794163788391444e+01,-3.355794538809402070e+02
1.643999999999973838e+01,1.819054121317678074e-01,-2.062605722772672578e+01,-2.062627762049158875e+01,-3.359921954182596551e+02
1.645999999999973795e+01,1.816832475642470301e-01,-2.062740343294005285e+01,-2.062762559750757418e+01,-3.364049656514859521e+02
1.647999999999973753e+01,1.814612578238737062e-01,-2.062950119214847433e+01,-2.062972318188884913e+01,-3.368177776650693431e+02
1.649999999999973710e+01,1.812424169116100270e-01,-2.062754477481857762e+01,-2.062776361573084216e+01,-3.372305474014779634e+02
1.651999999999973667e+01,1.810195191207306653e-01,-2.063090613033762466e+01,-2.063112902812850535e+01,-3.376433884218756134e+02
1.653999999999973625e+01,1.807988425195338200e-01,-2.062748277874761982e+01,-2.062770345534881500e+01,-3.380561587540517507e+02
1.655999999999973582e+01,1.805764599270641424e-01,-2.062700692738082253e+01,-2.062722930997329129e+01,-3.384689212751918603e+02
1.657999999999973539e+01,1.803523921229190918e-01,-2.062561246167309648e+01,-2.062583652947724033e+01,-3.388816575922294874e+02
1.659999999999973497e+01,1.801306676118566985e-01,-2.062407563850571535e+01,-2.062429736301677607e+01,-3.392943608295106515e+02
1.661999999999973454e+01,1.799134872060575985e-01,-2.062052514580974005e+01,-2.062074232621553804e+01,-3.397069885128326518e+02
1.663999999999973411e+01,1.796996607782226363e-01,-2.061873860975940431e+01,-2.061895243618723939e+01,-3.401195771114556692e+02
1.665999999999973369e+01,1.794939671371696965e-01,-2.061346142329470155e+01,-2.061366711693575482e+01,-3.405320520335626497e+02
1.667999999999973326e+01,1.792970558447369300e-01,-2.060917171855778207e+01,-2.060936862985021634e+01,-3.409444323792262139e+02
1.669999999999973284e+01,1.791097547466431461e-01,-2.060288880021292002e+01,-2.060307610131101441e+01,-3.413566774563285549e+02
1.671999999999973241e+01,1.789294010204509067e-01,-2.059819092925000561e+01,-2.059837128297619913e+01,-3.417688216286397278e+02
1.673999999999973198e+01,1.787588348509537572e-01,-2.059033400811225434e+01,-2.059050457428175207e+01,-3.421807988749715150e+02
1.675999999999973156e+01,1.785957980245759524e-01,-2.058620827863418512e+01,-2.058637131546056409e+01,-3.425926860773706153e+02
1.677999999999973113e+01,1.784428954630616626e-01,-2.057971908797392402e+01,-2.057987199053543748e+01,-3.430044333616916106e+02
1.679999999999973070e+01,1.782994394490283740e-01,-2.057239412712851845e+01,-2.057253758314255165e+01,-3.434160247002482151e+02
1.681999999999973028e+01,1.781654786617219433e-01,-2.056695543418862471e+01,-2.056708939497593036e+01,-3.438274977697192867e+02
1.683999999999972985e+01,1.780393096630041028e-01,-2.056051985025340656e+01,-2.056064601925212543e+01,-3.442388343357230269e+02
1.685999999999972943e+01,1.779212051660095384e-01,-2.055445193607389953e+01,-2.055457004057089421e+01,-3.446500414789414890e+02
1.687999999999972900e+01,1.778103525957102082e-01,-2.054973079019599069e+01,-2.054984164276628889e+01,-3.450611469473157058e+02
1.689999999999972857e+01,1.777061184960891382e-01,-2.054485413341902955e+01,-2.054495836751864957e+01,-3.454721482640837280e+02
1.691999999999972815e+01,1.776091121089605485e-01,-2.054239312064057543e+01,-2.054249012702770472e+01,-3.458830931328836868e+02
1.693999999999972772e+01,1.775175509218055170e-01,-2.053722819795081023e+01,-2.053731975913796504e+01,-3.462939292580298911e+02
1.695999999999972729e+01,1.774293460045609505e-01,-2.053436752871007798e+01,-2.053445573362732191e+01,-3.467047048135213458e+02
1.697999999999972687e+01,1.773437309251391647e-01,-2.053021304498959410e+01,-2.053029866006901472e+01,-3.471153946895005333e+02
1.699999999999972644e+01,1.772632051171633139e-01,-2.053124541969569350e+01,-2.053132594550367074e+01,-3.475261001237024061e+02
1.701999999999972601e+01,1.771848278558081913e-01,-2.052697485362163121e+01,-2.052705323088298783e+01,-3.479367179980362152e+02
1.703999999999972559e+01,1.771062874584497515e-01,-2.052553987826395954e+01,-2.052561841866131687e+01,-3.483473073359988348e+02
1.705999999999972516e+01,1.770271807959906685e-01,-2.052327418601765174e+01,-2.052335329268010966e+01,-3.487578519263816474e+02
1.707999999999972474e+01,1.769452269415667245e-01,-2.052515751271961619e+01,-2.052523946657403897e+01,-3.491684370304905087e+02
1.709999999999972431e+01,1.768639547131669043e-01,-2.052252333321798261e+01,-2.052260460544638221e+01,-3.495789687693832661e+02
1.711999999999972388e+01,1.767792283292396738e-01,-2.052417891146276574e+01,-2.052426363784669405e+01,-3.499895370739964733e+02
1.713999999999972346e+01,1.766901431218625973e-01,-2.052748174681458693e+01,-2.052757083202196497e+01,-3.504001757941401252e+02
1.715999999999972303e+01,1.765966073077645249e-01,-2.053207196024944636e+01,-2.053216549606354491e+01,-3.508109107691591930e+02
1.717999999999972260e+01,1.764997302660407386e-01,-2.053581218367803629e+01,-2.053590906071976008e+01,-3.512217238898745109e+02
1.719999999999972218e+01,1.763992570166704188e-01,-2.054258774420487654e+01,-2.054268821745424844e+01,-3.516326761180079643e+02
1.721999999999972175e+01,1.762953555975816655e-01,-2.054760003114808242e+01,-2.054770393256717043e+01,-3.520437320200500153e+02
1.723999999999972133e+01,1.761883122593378981e-01,-2.055215111491944668e+01,-2.055225815825768976e+01,-3.524548820856866200e+02
1.725999999999972090e+01,1.760782246638710191e-01,-2.056093615017580589e+01,-2.056104623777127216e+01,-3.528662108962856223e+02
1.727999999999972047e+01,1.759695705162424018e-01,-2.056464325933049864e+01,-2.056475191347812626e+01,-3.532776124156198421e+02
1.729999999999972005e+01,1.758588491458240866e-01,-2.056924843269030845e+01,-2.056935915406072723e+01,-3.536891081056440953e+02
1.731999999999971962e+01,1.757501690639207137e-01,-2.057295144452440283e+01,-2.057306012460630740e+01,-3.541006758146164657e+02
1.733999999999971919e+01,1.756436248362099606e-01,-2.057529292649647346e+01,-2.057539947072418585e+01,-3.545122882173741345e+02
1.735999999999971877e+01,1.755400031450699283e-01,-2.057946690657749400e+01,-2.057957052826863276e+01,-3.549239811771968220e+02
1.737999999999971834e+01,1.754422836425156285e-01,-2.058275586499066634e+01,-2.058285358449322189e+01,-3.553357340139991720e+02
1.739999999999971791e+01,1.753510559620159170e-01,-2.058472871114566161e+01,-2.058481993882616123e+01,-3.557475198159025354e+02
1.741999999999971749e+01,1.752691045143636439e-01,-2.058497960180588393e+01,-2.058506155325353504e+01,-3.561593013593863475e+02
1.743999999999971706e+01,1.751961071569644313e-01,-2.058498452730610140e+01,-2.058505752466350103e+01,-3.565710740472898692e+02
1.745999999999971664e+01,1.751324835378081368e-01,-2.058464089093594040e+01,-2.058470451455509576e+01,-3.569828304887277568e+02
1.747999999999971621e+01,1.750797448294408865e-01,-2.058245068002345946e+01,-2.058250341873182521e+01,-3.573945322410366430e+02
1.749999999999971578e+01,1.750388634218000838e-01,-2.058084607566961211e+01,-2.058088695707725435e+01,-3.578061900439576561e+02
1.751999999999971536e+01,1.750116572892938815e-01,-2.057707965040430764e+01,-2.057710685653681537e+01,-3.582177588430982382e+02
1.753999999999971493e+01,1.749957354889037087e-01,-2.057294615927807158e+01,-2.057296208107846169e+01,-3.586292336880841845e+02
1.755999999999971450e+01,1.749918072995630958e-01,-2.056832494247397847e+01,-2.056832887066331850e+01,-3.590406041151229601e+02
1.757999999999971408e+01,1.749994994423985373e-01,-2.056485233817861058e+01,-2.056484464603577678e+01,-3.594518934697437658e+02
1.759999999999971365e+01,1.750201742503185443e-01,-2.056035077433390512e+01,-2.056033009952598434e+01,-3.598630798104225050e+02
1.761999999999971322e+01,1.750526970047133479e-01,-2.055830188849640905e+01,-2.055826936574201369e+01,-3.602742133254380406e+02
1.763999999999971280e+01,1.750980283967194517e-01,-2.055300214992105978e+01,-2.055295681852905432e+01,-3.606852280370444532e+02
1.765999999999971237e+01,1.751535501318621513e-01,-2.055065263475746207e+01,-2.055059711302232017e+01,-3.610961855680044437e+02
1.767999999999971195e+01,1.752217572265042378e-01,-2.054667809902821674e+01,-2.054660989193357423e+01,-3.615070509228904143e+02
1.769999999999971152e+01,1.752985093079605650e-01,-2.054430032902793357e+01,-2.054422357694647872e+01,-3.619178601773895139e+02
1.771999999999971109e+01,1.753844075990600437e-01,-2.054211342419059605e+01,-2.054202752589949554e+01,-3.623286165475822145e+02
1.773999999999971067e+01,1.754794740716353607e-01,-2.053854028727413805e+01,-2.053844522080156310e+01,-3.627392922868551182e+02
1.775999999999971024e+01,1.755824094958479131e-01,-2.053637749583745276e+01,-2.053627456041323995e+01,-3.631499169013476376e+02
1.777999999999970981e+01,1.756921769389855337e-01,-2.053438890116269278e+01,-2.053427913371955427e+01,-3.635604949119277762e+02
1.779999999999970939e+01,1.758080615054684326e-01,-2.053205860226596258e+01,-2.053194271769947932e+01,-3.639710201994066097e+02
1.781999999999970896e+01,1.759281614668754545e-01,-2.053167553183720173e+01,-2.053155543187579468e+01,-3.643815336100819309e+02
1.783999999999970854e+01,1.760520709017805996e-01,-2.053076313041152190e+01,-2.053063922097661731e+01,-3.647920249632552441e+02
1.785999999999970811e+01,1.761794052187437287e-01,-2.053259897934484712e+01,-2.053247164502788280e+01,-3.652025496085251461e+02
1.787999999999970768e+01,1.763110711134744935e-01,-2.053206747136351851e+01,-2.053193580546878749e+01,-3.656130592920576987e+02
1.789999999999970726e+01,1.764442671899574266e-01,-2.053080479861502994e+01,-2.053067160253854695e+01,-3.660235421919535383e+02
1.791999999999970683e+01,1.765764258218662786e-01,-2.053129170921478064e+01,-2.053115955058287057e+01,-3.664340358675059406e+02
1.793999999999970640e+01,1.767093334430378526e-01,-2.053410557283436333e+01,-2.053397266521319153e+01,-3.668445850713414416e+02
1.795999999999970598e+01,1.768434609510751709e-01,-2.053326918606129325e+01,-2.053313505855325616e+01,-3.672551163275546173e+02
1.797999999999970555e+01,1.769767071835269545e-01,-2.053616644038681471e+01,-2.053603319415436346e+01,-3.676657064101299284e+02
1.799999999999970512e+01,1.771115846977243113e-01,-2.053564321962649331e+01,-2.053550834211229770e+01,-3.680762843970082372e+02
1.801999999999970470e+01,1.772461970259842368e-01,-2.053675373643469371e+01,-2.053661912410643353e+01,-3.684868848594086899e+02
1.803999999999970427e+01,1.773797496601426937e-01,-2.053659554478197791e+01,-2.053646199214782087e+01,-3.688974832176701852e+02
1.805999999999970385e+01,1.775108006460666132e-01,-2.053906808700732611e+01,-2.053893703602140164e+01,-3.693081335284243778e+02
1.807999999999970342e+01,1.776406575516801534e-01,-2.053939717549073052e+01,-2.053926731858511801e+01,-3.697187916150285787e+02
1.809999999999970299e+01,1.777688495411562930e-01,-2.053823661007470491e+01,-2.053810841808522980e+01,-3.701294281552405891e+02
1.811999999999970257e+01,1.778936953594526527e-01,-2.053932103003896970e+01,-2.053919618422067472e+01,-3.705400897300231122e+02
1.813999999999970214e+01,1.780152343422773675e-01,-2.054090457010575932e+01,-2.054078303112293469e+01,-3.709507862824423796e+02
1.815999999999970171e+01,1.781359354393819983e-01,-2.053936400861762834e+01,-2.053924330752052541e+01,-3.713614528615176482e+02
1.817999999999970129e+01,1.782548253214839562e-01,-2.053731817188745268e+01,-2.053719928200534994e+01,-3.717720803350733263e+02
1.819999999999970086e+01,1.783714870811017594e-01,-2.053691589596664713e+01,-2.053679923420703091e+01,-3.721827019912329888e+02
1.821999999999970044e+01,1.784854674282536913e-01,-2.053623989986331466e+01,-2.053612591951616295e+01,-3.725933128088831268e+02
1.823999999999970001e+01,1.785975858866672150e-01,-2.053444009927417468e+01,-2.053432798081576038e+01,-3.730038894924101669e+02
1.825999999999969958e+01,1.787087024137184454e-01,-2.053328686280040216e+01,-2.053317574627335063e+01,-3.734144441131391545e+02
1.827999999999969916e+01,1.788193304021245544e-01,-2.053017754033927744e+01,-2.053006691235087189e+01,-3.738249370359575323e+02
1.829999999999969873e+01,1.789302335661513421e-01,-2.052607085549161425e+01,-2.052595995232758597e+01,-3.742353475499032811e+02
1.831999999999969830e+01,1.790381906385380140e-01,-2.052266976189280712e+01,-2.052256180482041970e+01,-3.746456929880687881e+02
1.833999999999969788e+01,1.791477349742050806e-01,-2.051819494408403699e+01,-2.051808539974836876e+01,-3.750559473426147861e+02
1.835999999999969745e+01,1.792563902745110682e-01,-2.051159526723692395e+01,-2.051148661193661837e+01,-3.754660705926592073e+02
1.837999999999969702e+01,1.793647573096775472e-01,-2.050781170612266990e+01,-2.050770333908750231e+01,-3.758761184597465217e+02
1.839999999999969660e+01,1.794739293784145540e-01,-2.049974543718247588e+01,-2.049963626511373960e+01,-3.762860041964214588e+02
1.841999999999969617e+01,1.795812870383713955e-01,-2.049343699750368941e+01,-2.049332963984373279e+01,-3.766957655787115300e+02
1.843999999999969575e+01,1.796889281640228764e-01,-2.048682723524253291e+01,-2.048671959411688093e+01,-3.771053944822907624e+02
1.845999999999969532e+01,1.797959277318603166e-01,-2.048044641885519823e+01,-2.048033941928736112e+01,-3.775148964111000396e+02
1.847999999999969489e+01,1.799012909592091758e-01,-2.047444851621754935e+01,-2.047434315299020113e+01,-3.779242800181970097e+02
1.849999999999969447e+01,1.800030068227494451e-01,-2.046731703871794394e+01,-2.046721532285440404e+01,-3.783335246431078076e+02
1.851999999999969404e+01,1.800989115896703685e-01,-2.046612816663510515e+01,-2.046603226186818247e+01,-3.787427513016735929e+02
1.853999999999969361e+01,1.801910305686538760e-01,-2.046053496753413015e+01,-2.046044284855514661e+01,-3.791518698820452755e+02
1.855999999999969319e+01,1.802764881001050201e-01,-2.045549559015249130e+01,-2.045541013262104002e+01,-3.795608943363168919e+02
1.857999999999969276e+01,1.803492252967814902e-01,-2.045332587437875560e+01,-2.045325313718207738e+01,-3.799698881166078195e+02
1.859999999999969233e+01,1.804120662913251683e-01,-2.045555207270583153e+01,-2.045548923171128664e+01,-3.803789363170673710e+02
1.861999999999969191e+01,1.804654960644473949e-01,-2.045731561321640513e+01,-2.045726218344328373e+01,-3.807880291995585935e+02
1.863999999999969148e+01,1.805081156045779955e-01,-2.046217142746716533e+01,-2.046212880792703359e+01,-3.811972300085678285e+02
1.865999999999969106e+01,1.805371882186709853e-01,-2.046413133632846026e+01,-2.046410226371436636e+01,-3.816064835626802960e+02
1.867999999999969063e+01,1.805510419067278272e-01,-2.047244516120399993e+01,-2.047243130751594364e+01,-3.820159186122163533e+02
1.869999999999969020e+01,1.805527357318425508e-01,-2.047876926304352807e+01,-2.047876756921841235e+01,-3.824254923036521063e+02
1.871999999999968978e+01,1.805405393523380753e-01,-2.048551001278797656e+01,-2.048552220916748112e+01,-3.828352147002873380e+02
1.873999999999968935e+01,1.805158615798796995e-01,-2.049554663560302714e+01,-2.049557131337548554e+01,-3.832451503107719191e+02
1.875999999999968892e+01,1.804807157210573110e-01,-2.050482436681539866e+01,-2.050485951267422280e+01,-3.836552819439670543e+02
1.877999999999968850e+01,1.804363315033645221e-01,-2.051309516422866608e+01,-2.051313954844635745e+01,-3.840655882314692917e+02
1.879999999999968807e+01,1.803819521003091342e-01,-2.052288905184585843e+01,-2.052294343124891540e+01,-3.844761003919092559e+02
1.881999999999968765e+01,1.803208361235441037e-01,-2.053224383789736152e+01,-2.053230495387412802e+01,-3.848868063846439895e+02
1.883999999999968722e+01,1.802522236542146716e-01,-2.053865965581305630e+01,-2.053872826828238729e+01,-3.852976481902295518e+02
1.885999999999968679e+01,1.801753762819929272e-01,-2.054627692636012171e+01,-2.054635377373234206e+01,-3.857086505761290027e+02
1.887999999999968637e+01,1.800929875386991508e-01,-2.055473994658532533e+01,-2.055482233532861969e+01,-3.861198277638039826e+02
1.889999999999968594e+01,1.800077249149948655e-01,-2.055938130190682500e+01,-2.055946656453052768e+01,-3.865311006524657955e+02
1.891999999999968551e+01,1.799187105887088967e-01,-2.056559550707648043e+01,-2.056568452140276548e+01,-3.869425015769336369e+02
1.893999999999968509e+01,1.798296461779266275e-01,-2.057092873450636716e+01,-2.057101779891715054e+01,-3.873540092160345125e+02
1.895999999999968466e+01,1.797399621572327855e-01,-2.057435363407607909e+01,-2.057444331809677251e+01,-3.877655859727367442e+02
1.897999999999968423e+01,1.796501775277364321e-01,-2.057979666811624853e+01,-2.057988645274574324e+01,-3.881772716907285599e+02
1.899999999999968381e+01,1.795627574553522732e-01,-2.058393515742414692e+01,-2.058402257749652975e+01,-3.885890378139494032e+02
1.901999999999968338e+01,1.794784308589572053e-01,-2.058610420361379667e+01,-2.058618853021019035e+01,-3.890008442246180493e+02
1.903999999999968296e+01,1.793971802131466564e-01,-2.059020837472884580e+01,-2.059028962537465546e+01,-3.894127296427584497e+02
1.905999999999968253e+01,1.793197731596115618e-01,-2.059202775830367216e+01,-2.059210516535720714e+01,-3.898246476049780540e+02
1.907999999999968210e+01,1.792451918830028912e-01,-2.059572137585827178e+01,-2.059579595713487876e+01,-3.902366366137717932e+02
1.909999999999968168e+01,1.791732897673302682e-01,-2.059853033192731075e+01,-2.059860223404298196e+01,-3.906486791225260049e+02
1.911999999999968125e+01,1.791031765774072637e-01,-2.060083484540589183e+01,-2.060090495859581594e+01,-3.910607659326240082e+02
1.913999999999968082e+01,1.790369819288568365e-01,-2.060345972243099766e+01,-2.060352591707954772e+01,-3.914729013217212241e+02
1.915999999999968040e+01,1.789730564809717817e-01,-2.060729540606208587e+01,-2.060735933150997212e+01,-3.918851111552903603e+02
1.917999999999967997e+01,1.789100416915945790e-01,-2.060910694256673992e+01,-2.060916995735611579e+01,-3.922973563089310574e+02
1.919999999999967955e+01,1.788475853442756391e-01,-2.061055745250028082e+01,-2.061061990884759965e+01,-3.927096299143283886e+02
1.921999999999967912e+01,1.787849666991595532e-01,-2.061442206134819699e+01,-2.061448467999331413e+01,-3.931219809742004827e+02
1.923999999999967869e+01,1.787235314421862509e-01,-2.061648044833414062e+01,-2.061654188359111473e+01,-3.935343720184241079e+02
1.925999999999967827e+01,1.786618101987957341e-01,-2.061780360449360572e+01,-2.061786532573699660e+01,-3.939467898117574123e+02
1.927999999999967784e+01,1.785997132953673627e-01,-2.061907516831039189e+01,-2.061913726521381918e+01,-3.943592334120270380e+02
1.929999999999967741e+01,1.785363770358609492e-01,-2.062001812805912593e+01,-2.062008146431863409e+01,-3.947716971108476969e+02
1.931999999999967699e+01,1.784731906116243105e-01,-2.061985109890355261e+01,-2.061991428532778770e+01,-3.951841573192500050e+02
1.933999999999967656e+01,1.784087882061816677e-01,-2.062144766023842735e+01,-2.062151206264386971e+01,-3.955966506748602001e+02
1.935999999999967613e+01,1.783436103108973492e-01,-2.062201144334666836e+01,-2.062207662124195195e+01,-3.960091560816224501e+02
1.937999999999967571e+01,1.782793349641327851e-01,-2.062238613538870169e+01,-2.062245041073546759e+01,-3.964216680796769765e+02
1.939999999999967528e+01,1.782146505935412462e-01,-2.062175603398877044e+01,-2.062182071835936270e+01,-3.968341678847273784e+02
1.941999999999967486e+01,1.781519445927029210e-01,-2.062184546411129205e+01,-2.062190817011213184e+01,-3.972466675000104601e+02
1.943999999999967443e+01,1.780897486114925432e-01,-2.061958394366083169e+01,-2.061964613964204318e+01,-3.976591213748648670e+02
1.945999999999967400e+01,1.780289535133774415e-01,-2.061986070684332617e+01,-2.061992150194144102e+01,-3.980715793840998913e+02
1.947999999999967358e+01,1.779698293906545326e-01,-2.061880424702173897e+01,-2.061886337114446022e+01,-3.984840145931630673e+02
1.949999999999967315e+01,1.779142858743165134e-01,-2.061741033791555822e+01,-2.061746588143189740e+01,-3.988964183434377446e+02
1.951999999999967272e+01,1.778606909275056713e-01,-2.061380270220954003e+01,-2.061385629715634948e+01,-3.993087479924287209e+02
1.953999999999967230e+01,1.778083702814544087e-01,-2.061326095460376351e+01,-2.061331327524981560e+01,-3.997210655321668469e+02
1.955999999999967187e+01,1.777600409841567641e-01,-2.060978599890548324e+01,-2.060983432820277983e+01,-4.001333095814422904e+02
1.957999999999967145e+01,1.777155937123421903e-01,-2.060876243816427689e+01,-2.060880688543609196e+01,-4.005455292774773852e+02
1.959999999999967102e+01,1.776743645262877647e-01,-2.060453738524266143e+01,-2.060457861442871419e+01,-4.009576612543682472e+02
1.961999999999967059e+01,1.776330203307418809e-01,-2.060310119217277958e+01,-2.060314253636832404e+01,-4.013697646224072741e+02
1.963999999999967017e+01,1.775939286706141873e-01,-2.059897156706831112e+01,-2.059901065872843873e+01,-4.017817831454087809e+02
1.965999999999966974e+01,1.775579822606370428e-01,-2.059641596359077553e+01,-2.059645191000075215e+01,-4.021937474110905555e+02
1.967999999999966931e+01,1.775248780298799567e-01,-2.059563013159642964e+01,-2.059566323582718539e+01,-4.026056931179531944e+02
1.969999999999966889e+01,1.774946869549940964e-01,-2.059080822956159906e+01,-2.059083842063648362e+01,-4.030175394736193084e+02
1.971999999999966846e+01,1.774667334561801368e-01,-2.058730204613376102e+01,-2.058732999963257626e+01,-4.034293134680407888e+02
1.973999999999966803e+01,1.774404271414067868e-01,-2.058437554962841176e+01,-2.058440185594318450e+01,-4.038410272853481615e+02
1.975999999999966761e+01,1.774169385354120165e-01,-2.058182741768702684e+01,-2.058185090629302039e+01,-4.042526873223078496e+02
1.977999999999966718e+01,1.773959575600347338e-01,-2.057733810802884022e+01,-2.057735908900421862e+01,-4.046642550654438537e+02
1.979999999999966676e+01,1.773754058665607536e-01,-2.057468405223577790e+01,-2.057470460392925204e+01,-4.050757692981820242e+02
1.981999999999966633e+01,1.773580020674896951e-01,-2.057145278331305605e+01,-2.057147018711212638e+01,-4.054872157576473342e+02
1.983999999999966590e+01,1.773412532073928849e-01,-2.056636455746643222e+01,-2.056638130632653017e+01,-4.058985597976567874e+02
1.985999999999966548e+01,1.773244190644157059e-01,-2.056484590093266362e+01,-2.056486273507563922e+01,-4.063098735498184055e+02
1.987999999999966505e+01,1.773065102225497569e-01,-2.056054944168121423e+01,-2.056056735052307971e+01,-4.067211024474938768e+02
1.989999999999966462e+01,1.772862945998583961e-01,-2.055786751459100259e+01,-2.055788773021369309e+01,-4.071322800134083764e+02
1.991999999999966420e+01,1.772654594633281400e-01,-2.055448809720726899e+01,-2.055450893234380061e+01,-4.075433906104890411e+02
1.993999999999966377e+01,1.772428772228686333e-01,-2.055280701574367086e+01,-2.055282959798412890e+01,-4.079544693330444147e+02
1.995999999999966334e+01,1.772177815825328184e-01,-2.055048454676011715e+01,-2.055050964240045275e+01,-4.083655041196199136e+02
1.997999999999966292e+01,1.771881889938931864e-01,-2.054951990960630681e+01,-2.054954950219494592e+01,-4.087765241104006577e+02
1.999999999999966249e+01,1.771538739637636417e-01,-2.054713457328972481e+01,-2.054716888831985599e+01,-4.091875011168965557e+02
2.001999999999966207e+01,1.771139433964407095e-01,-2.054832126816785376e+01,-2.054836119873517575e+01,-4.095985074728272934e+02
2.003999999999966164e+01,1.770674465798187103e-01,-2.055013835225714303e+01,-2.055018484907376575e+01,-4.100095567366890350e+02
2.005999999999966121e+01,1.770166437091750256e-01,-2.055263382377791714e+01,-2.055268462664855988e+01,-4.104206602160352304e+02
2.007999999999966079e+01,1.769583867463479510e-01,-2.055416071440578918e+01,-2.055421897136861631e+01,-4.108318016872862017e+02
2.009999999999966036e+01,1.768916962931376680e-01,-2.055630495215763887e+01,-2.055637164261084848e+01,-4.112429944767825418e+02
2.011999999999965993e+01,1.768188185927279110e-01,-2.055978535655610173e+01,-2.055985823425651304e+01,-4.116542630616140741e+02
2.013999999999965951e+01,1.767399699173664573e-01,-2.056658228507587083e+01,-2.056666113375123217e+01,-4.120656735559909407e+02
2.015999999999965908e+01,1.766530911310136009e-01,-2.056927067778365981e+01,-2.056935755657001152e+01,-4.124771458483329525e+02
2.017999999999965866e+01,1.765556020614363897e-01,-2.057539724606468212e+01,-2.057549473513426008e+01,-4.128887512823238239e+02
2.019999999999965823e+01,1.764505944113823888e-01,-2.058087544447258566e+01,-2.058098045212263827e+01,-4.133004737988633224e+02
2.021999999999965780e+01,1.763397262797375409e-01,-2.059033492069217886e+01,-2.059044578882382481e+01,-4.137123913654087914e+02
2.023999999999965738e+01,1.762240632346691593e-01,-2.059519828077536374e+01,-2.059531394382043246e+01,-4.141244109940694216e+02
2.025999999999965695e+01,1.761019140120904658e-01,-2.060066831355849004e+01,-2.060079046278107029e+01,-4.145365465095632089e+02
2.027999999999965652e+01,1.759752998771926813e-01,-2.060747837098408652e+01,-2.060760498511898575e+01,-4.149488226911178117e+02
2.029999999999965610e+01,1.758460314975424099e-01,-2.061298689816287677e+01,-2.061311616654252532e+01,-4.153612116974607034e+02
2.031999999999965567e+01,1.757163728068140696e-01,-2.061729789642664556e+01,-2.061742755511737357e+01,-4.157736873140800071e+02
2.033999999999965524e+01,1.755861398544809049e-01,-2.062266839311821442e+01,-2.062279862607054781e+01,-4.161862709148946919e+02
2.035999999999965482e+01,1.754548986405537470e-01,-2.062645432515957111e+01,-2.062658556637349960e+01,-4.165989312426117976e+02
2.037999999999965439e+01,1.753214577762807758e-01,-2.063116645039625041e+01,-2.063129989126052166e+01,-4.170116880124840009e+02
2.039999999999965397e+01,1.751909049683871566e-01,-2.063553383442112477e+01,-2.063566438722901708e+01,-4.174245292419803945e+02
2.041999999999965354e+01,1.750630386008940054e-01,-2.063844575295210859e+01,-2.063857361931960099e+01,-4.178374260234068629e+02
2.043999999999965311e+01,1.749397282432879619e-01,-2.063894863206881780e+01,-2.063907194242642262e+01,-4.182503283064058905e+02
2.045999999999965269e+01,1.748184320496676547e-01,-2.064174464926036734e+01,-2.064186594545398634e+01,-4.186632844955846622e+02
2.047999999999965226e+01,1.747029071693267654e-01,-2.064141310051144629e+01,-2.064152862539178557e+01,-4.190762282824752560e+02
2.049999999999965183e+01,1.745917652666180708e-01,-2.064380121552697034e+01,-2.064391235742968078e+01,-4.194892154486885261e+02
2.051999999999965141e+01,1.744861862092388083e-01,-2.064436337786361619e+01,-2.064446895692099559e+01,-4.199022082953031259e+02
2.053999999999965098e+01,1.743871685240184766e-01,-2.064231151506637829e+01,-2.064241053275159743e+01,-4.203151535432897390e+02
2.055999999999965056e+01,1.742928127662184412e-01,-2.064034360354385100e+01,-2.064043795930165004e+01,-4.207280547711183658e+02
2.057999999999965013e+01,1.742039737198711746e-01,-2.063998990333939787e+01,-2.064007874238574658e+01,-4.211409434082314647e+02
2.059999999999964970e+01,1.741222169645212370e-01,-2.063731123296216552e+01,-2.063739298971751523e+01,-4.215537713896461014e+02
2.061999999999964928e+01,1.740456750366060068e-01,-2.063627406196970426e+01,-2.063635060389761833e+01,-4.219665734128134318e+02
2.063999999999964885e+01,1.739748893846548294e-01,-2.063323411403568031e+01,-2.063330489968763004e+01,-4.223793088807460663e+02
2.065999999999964842e+01,1.739104434417038103e-01,-2.063157515248734342e+01,-2.063163959843029360e+01,-4.227920048297388007e+02
2.067999999999964800e+01,1.738521677512046559e-01,-2.062967833388188055e+01,-2.062973660957237954e+01,-4.232046566721069212e+02
2.069999999999964757e+01,1.737989713264531388e-01,-2.062899839208164821e+01,-2.062905158850639964e+01,-4.236172898363732884e+02
2.071999999999964714e+01,1.737536848239208120e-01,-2.062758558614537563e+01,-2.062763087264790940e+01,-4.240298868345987557e+02
2.073999999999964672e+01,1.737152258012999440e-01,-2.062611617158081856e+01,-2.062615463060344112e+01,-4.244424476170530056e+02
2.075999999999964629e+01,1.736833809615621893e-01,-2.062419659305214381e+01,-2.062422843789188320e+01,-4.248549633937537919e+02
2.077999999999964587e+01,1.736586923953788997e-01,-2.062397426688700719e+01,-2.062399895545318884e+01,-4.252674675676576612e+02
2.079999999999964544e+01,1.736421153101872228e-01,-2.062115686001825665e+01,-2.062117343710344741e+01,-4.256799072819432581e+02
2.081999999999964501e+01,1.736336062225088406e-01,-2.061881310916847454e+01,-2.061882161825615256e+01,-4.260922920532143507e+02
2.083999999999964459e+01,1.736321464973191453e-01,-2.061675573751665524e+01,-2.061675719724184574e+01,-4.265046286276898400e+02
2.085999999999964416e+01,1.736378080544397351e-01,-2.061551332862273966e+01,-2.061550766706561788e+01,-4.269169332327051620e+02
2.087999999999964373e+01,1.736497014222115609e-01,-2.061319194630767981e+01,-2.061318005293990652e+01,-4.273291851782635149e+02
2.089999999999964331e+01,1.736683016355221598e-01,-2.061034981667293664e+01,-2.061033121645962751e+01,-4.277413735743836583e+02
2.091999999999964288e+01,1.736916794298834221e-01,-2.060773233787792691e+01,-2.060770896008356701e+01,-4.281535048433468660e+02
2.093999999999964245e+01,1.737204768759348927e-01,-2.060760300257562605e+01,-2.060757420512957339e+01,-4.285656281059523849e+02
2.095999999999964203e+01,1.737548773105226374e-01,-2.060518320883918264e+01,-2.060514880840459639e+01,-4.289776973696946243e+02
2.097999999999964160e+01,1.737944756687206938e-01,-2.060342620388155410e+01,-2.060338660552335455e+01,-4.293897262954140501e+02
2.099999999999964118e+01,1.738387286008736821e-01,-2.060139080545149426e+01,-2.060134655251934177e+01,-4.298017098585909253e+02
2.101999999999964075e+01,1.738859986773775013e-01,-2.059878658844548127e+01,-2.059873931836897754e+01,-4.302136383202833372e+02
2.103999999999964032e+01,1.739355610865321311e-01,-2.059824542805801428e+01,-2.059819586564885796e+01,-4.306255536664353372e+02
2.105999999999963990e+01,1.739873067126018191e-01,-2.059693915631137173e+01,-2.059688741068530149e+01,-4.310374407039354878e+02
2.107999999999963947e+01,1.740407583629092203e-01,-2.059674976326271434e+01,-2.059669631161240844e+01,-4.314493222475504126e+02
2.109999999999963904e+01,1.740967792110218459e-01,-2.059416714216081701e+01,-2.059411112131270372e+01,-4.318611495695455460e+02
2.111999999999963862e+01,1.741555436156660142e-01,-2.059289403377224303e+01,-2.059283526936759756e+01,-4.322729486858163455e+02
2.113999999999963819e+01,1.742164541267415823e-01,-2.058937328471080619e+01,-2.058931237419973215e+01,-4.326846752409994679e+02
2.115999999999963777e+01,1.742768416124197417e-01,-2.058743982718041465e+01,-2.058737943969473605e+01,-4.330963636500574125e+02
2.117999999999963734e+01,1.743390193961493750e-01,-2.058470881805979147e+01,-2.058464664027606261e+01,-4.335079956486349033e+02
2.119999999999963691e+01,1.744020101030143988e-01,-2.058322439043523033e+01,-2.058316139972836467e+01,-4.339195971457367591e+02
2.121999999999963649e+01,1.744659780856696873e-01,-2.058152559041870333e+01,-2.058146162243604849e+01,-4.343311636895624588e+02
2.123999999999963606e+01,1.745310205926463298e-01,-2.057816651326889712e+01,-2.057810147076192209e+01,-4.347426619773208358e+02
2.125999999999963563e+01,1.745962473620175093e-01,-2.057512944891560025e+01,-2.057506422214622788e+01,-4.351540993395298074e+02
2.127999999999963521e+01,1.746617281395280163e-01,-2.057157310079450241e+01,-2.057150762001699107e+01,-4.355654653207681690e+02
2.129999999999963478e+01,1.747258542802427317e-01,-2.056721523704084120e+01,-2.056715111090012726e+01,-4.359767454993682350e+02
2.131999999999963435e+01,1.747898956521902747e-01,-2.056383568172971010e+01,-2.056377164035776417e+01,-4.363879581716309417e+02
2.133999999999963393e+01,1.748540043518797271e-01,-2.055961738254207205e+01,-2.055955327384238274e+01,-4.367990864105821061e+02
2.135999999999963350e+01,1.749158417821694567e-01,-2.055450984005900850e+01,-2.055444800262871752e+01,-4.372101147699529520e+02
2.137999999999963308e+01,1.749758086647662803e-01,-2.055022368864986149e+01,-2.055016372176726591e+01,-4.376210592768433685e+02
2.139999999999963265e+01,1.750335332927633880e-01,-2.054759544341206379e+01,-2.054753771878406710e+01,-4.380319534610836172e+02
2.141999999999963222e+01,1.750897729036873240e-01,-2.054353162355418760e+01,-2.054347538394326378e+01,-4.384427678539437920e+02
2.143999999999963180e+01,1.751414116503225427e-01,-2.054333815279342446e+01,-2.054328651404678752e+01,-4.388535829782530300e+02
2.145999999999963137e+01,1.751901093044425095e-01,-2.054062994738416847e+01,-2.054058124973004951e+01,-4.392643468795466219e+02
2.147999999999963094e+01,1.752329359342179593e-01,-2.054030160803444716e+01,-2.054025878140467043e+01,-4.396751100850775060e+02
2.149999999999963052e+01,1.752707217750668622e-01,-2.053815864210076469e+01,-2.053812085625991557e+01,-4.400858354720786565e+02
2.151999999999963009e+01,1.753002389206612388e-01,-2.053855399392174519e+01,-2.053852447677614990e+01,-4.404965770348114802e+02
2.153999999999962967e+01,1.753194666041855421e-01,-2.053974841076180269e+01,-2.053972918307827911e+01,-4.409073527753431563e+02
2.155999999999962924e+01,1.753284031359501061e-01,-2.054286211452427224e+01,-2.054285317799250876e+01,-4.413182010811019040e+02
2.157999999999962881e+01,1.753233142203846628e-01,-2.054757516891755031e+01,-2.054758025783311481e+01,-4.417291576733957754e+02
2.159999999999962839e+01,1.753051094406428423e-01,-2.055353529523779343e+01,-2.055355350001753578e+01,-4.421402465840803302e+02
2.161999999999962796e+01,1.752736912468626507e-01,-2.056059290833539777e+01,-2.056062432652917948e+01,-4.425514898604408245e+02
2.163999999999962753e+01,1.752299967617004794e-01,-2.057015800328998978e+01,-2.057020169777515051e+01,-4.429629367149917698e+02
2.165999999999962711e+01,1.751736830407039647e-01,-2.057816812968573927e+01,-2.057822444340673584e+01,-4.433745563913064416e+02
2.167999999999962668e+01,1.751039228852339091e-01,-2.058965510737960969e+01,-2.058972486753507880e+01,-4.437864192536095516e+02
2.169999999999962625e+01,1.750228934583669682e-01,-2.060037819263096281e+01,-2.060045922205782887e+01,-4.441985078468890151e+02
2.171999999999962583e+01,1.749316372694306732e-01,-2.060895003893210031e+01,-2.060904129512103822e+01,-4.446107781038566031e+02
2.173999999999962540e+01,1.748302974328315718e-01,-2.061869721637527419e+01,-2.061879855621187474e+01,-4.450232533880206915e+02
2.175999999999962498e+01,1.747212675067131293e-01,-2.062667043265533451e+01,-2.062677946258145312e+01,-4.454358958265999604e+02
2.177999999999962455e+01,1.746051072734678966e-01,-2.063518382595824008e+01,-2.063529998619148387e+01,-4.458487156633523796e+02
2.179999999999962412e+01,1.744831540583992591e-01,-2.064381680803013808e+01,-2.064393876124520588e+01,-4.462617139527280301e+02
2.181999999999962370e+01,1.743589790362493619e-01,-2.065085516549465439e+01,-2.065097934051680539e+01,-4.466748552310600644e+02
2.183999999999962327e+01,1.742336126207879587e-01,-2.065778599626610657e+01,-2.065791136268156691e+01,-4.470881363174008243e+02
2.185999999999962284e+01,1.741081171200455635e-01,-2.066514107930654376e+01,-2.066526657480728701e+01,-4.475015646344876927e+02
2.187999999999962242e+01,1.739852365882054164e-01,-2.066974689845622493e+01,-2.066986977898806543e+01,-4.479150824529887132e+02
2.189999999999962199e+01,1.738659336214195272e-01,-2.067404010090602640e+01,-2.067415940387281381e+01,-4.483286825579735932e+02
2.191999999999962156e+01,1.737504940875417292e-01,-2.067769214472822625e+01,-2.067780758426210497e+01,-4.487423518404020228e+02
2.193999999999962114e+01,1.736415082767881202e-01,-2.068059452692942557e+01,-2.068070351274018037e+01,-4.491560727167513392e+02
2.195999999999962071e+01,1.735389860541026175e-01,-2.068234226667791731e+01,-2.068244478890060378e+01,-4.495698220843075887e+02
2.197999999999962029e+01,1.734430589608056961e-01,-2.068321760649347496e+01,-2.068331353358677305e+01,-4.499835823635307293e+02
2.199999999999961986e+01,1.733544723044020963e-01,-2.068523943930511422e+01,-2.068532802596151754e+01,-4.503973757389732100e+02
2.201999999999961943e+01,1.732738800374232779e-01,-2.068486067792898453e+01,-2.068494127019596363e+01,-4.508111535447987990e+02
2.203999999999961901e+01,1.732005174894193922e-01,-2.068448847300247095e+01,-2.068456183555047545e+01,-4.512249166768068562e+02
2.205999999999961858e+01,1.731351770897007480e-01,-2.068499125276909112e+01,-2.068505659316880951e+01,-4.516386818422619740e+02
2.207999999999961815e+01,1.730788969849578474e-01,-2.068362955467319608e+01,-2.068368583477793976e+01,-4.520524107134601763e+02
2.209999999999961773e+01,1.730324801294484682e-01,-2.068160372988214490e+01,-2.068165014673765256e+01,-4.524660892049133167e+02
2.211999999999961730e+01,1.729954241079871835e-01,-2.068117406493459498e+01,-2.068121112095605696e+01,-4.528797497422335141e+02
2.213999999999961688e+01,1.729687636209830126e-01,-2.067731870560028185e+01,-2.067734536608728746e+01,-4.532933227768324969e+02
2.215999999999961645e+01,1.729511244082960475e-01,-2.067452917066673734e+01,-2.067454680987942339e+01,-4.537068309994584752e+02
2.217999999999961602e+01,1.729442926968359218e-01,-2.067221998971092134e+01,-2.067222682142238099e+01,-4.541202822309641647e+02
2.219999999999961560e+01,1.729478973703075240e-01,-2.066771112358626894e+01,-2.066770751891279900e+01,-4.545336328487624655e+02
2.221999999999961517e+01,1.729613203981857639e-01,-2.066278171640795236e+01,-2.066276829338007559e+01,-4.549468750600627232e+02
2.223999999999961474e+01,1.729846334708722289e-01,-2.065834773671305769e+01,-2.065832442364037291e+01,-4.553600187017243002e+02
2.225999999999961432e+01,1.730186274415250469e-01,-2.065306779225300815e+01,-2.065303379828235464e+01,-4.557730460635987129e+02
2.227999999999961389e+01,1.730630860354233080e-01,-2.064749233359952285e+01,-2.064744787500562495e+01,-4.561859514516768286e+02
2.229999999999961346e+01,1.731180327303613042e-01,-2.064261983264092493e+01,-2.064256488594598693e+01,-4.565987489016346785e+02
2.231999999999961304e+01,1.731837400300429430e-01,-2.063609680774225907e+01,-2.063603110044257605e+01,-4.570114051304898908e+02
2.233999999999961261e+01,1.732598466408336590e-01,-2.063004474668134591e+01,-2.062996864007055464e+01,-4.574239299188126893e+02
2.235999999999961219e+01,1.733468261058625226e-01,-2.062373307153966095e+01,-2.062364609207463317e+01,-4.578363176007785000e+02
2.237999999999961176e+01,1.734451348135111481e-01,-2.061730512245023661e+01,-2.061720681374258746e+01,-4.582485653945198578e+02
2.239999999999961133e+01,1.735545345750596213e-01,-2.061027333885740731e+01,-2.061016393909585886e+01,-4.586606614615354829e+02
2.241999999999961091e+01,1.736735686029078907e-01,-2.060347307971976605e+01,-2.060335404569191908e+01,-4.590726118891020064e+02
2.243999999999961048e+01,1.738036525535231192e-01,-2.059781794770242414e+01,-2.059768786375180838e+01,-4.594844381641054269e+02
2.245999999999961005e+01,1.739437999487301045e-01,-2.059147445348371619e+01,-2.059133430608850901e+01,-4.598961275057798730e+02
2.247999999999960963e+01,1.740945080146346080e-01,-2.058529597928291466e+01,-2.058514527121700866e+01,-4.603076827172995991e+02
2.249999999999960920e+01,1.742551723635814009e-01,-2.057925070399785028e+01,-2.057909003964890360e+01,-4.607191070670306203e+02
2.251999999999960878e+01,1.744257006679894029e-01,-2.057332504594510780e+01,-2.057315451764069891e+01,-4.611304030396451026e+02
2.253999999999960835e+01,1.746055069005710836e-01,-2.056731319379629852e+01,-2.056713338756371812e+01,-4.615415694972884921e+02
2.255999999999960792e+01,1.747931906023938997e-01,-2.056254960088349293e+01,-2.056236191718166850e+01,-4.619526328056043099e+02
2.257999999999960750e+01,1.749907178650900452e-01,-2.055729277385403719e+01,-2.055709524659134146e+01,-4.623635811338186272e+02
2.259999999999960707e+01,1.751964113125659694e-01,-2.055257181208234485e+01,-2.055236611863486829e+01,-4.627744268766127789e+02
2.261999999999960664e+01,1.754085055118305425e-01,-2.054742747407679815e+01,-2.054721537987753521e+01,-4.631851633318950689e+02
2.263999999999960622e+01,1.756277527501939606e-01,-2.054263363675840637e+01,-2.054241438952004373e+01,-4.635957967573918950e+02
2.265999999999960579e+01,1.758547151394293517e-01,-2.053729658599883123e+01,-2.053706962360959665e+01,-4.640063157267226188e+02
2.267999999999960536e+01,1.760875259094696332e-01,-2.053282962076186635e+01,-2.053259680999182635e+01,-4.644167395083678684e+02
2.269999999999960494e+01,1.763260405744353221e-01,-2.052839104397760295e+01,-2.052815252931263856e+01,-4.648270688145824465e+02
2.271999999999960451e+01,1.765705141698395986e-01,-2.052471362085827167e+01,-2.052446914726286664e+01,-4.652373186134042271e+02
2.273999999999960409e+01,1.768194816775293388e-01,-2.052022461441927348e+01,-2.051997564691158260e+01,-4.656474741381849185e+02
2.275999999999960366e+01,1.770717082851709923e-01,-2.051683430632502336e+01,-2.051658207971738079e+01,-4.660575585977038031e+02
2.277999999999960323e+01,1.773267387943653073e-01,-2.051288774670886639e+01,-2.051263271619967199e+01,-4.664675613221287449e+02
2.279999999999960281e+01,1.775829780966328153e-01,-2.051001008803507730e+01,-2.050975384873281016e+01,-4.668775052845871869e+02
2.281999999999960238e+01,1.778380274536078276e-01,-2.050691245299271870e+01,-2.050665740363574230e+01,-4.672873884842900338e+02
2.283999999999960195e+01,1.780905058771966587e-01,-2.050492424053946650e+01,-2.050467176211587628e+01,-4.676972344906772605e+02
2.285999999999960153e+01,1.783374784358580933e-01,-2.050384323987576707e+01,-2.050359626731710705e+01,-4.681070643829161213e+02
2.287999999999960110e+01,1.785792320369894437e-01,-2.050277459207741870e+01,-2.050253283847628794e+01,-4.685168781211565374e+02
2.289999999999960067e+01,1.788143001546028121e-01,-2.050204861793661948e+01,-2.050181354981900483e+01,-4.689266840253976625e+02
2.291999999999960025e+01,1.790399585122217641e-01,-2.050049974328333136e+01,-2.050027408492571368e+01,-4.693364683619057018e+02
2.293999999999959982e+01,1.792554914423192258e-01,-2.050179679532493893e+01,-2.050158126239483991e+01,-4.697462887648821379e+02
2.295999999999959940e+01,1.794602623009485809e-01,-2.050384406403208715e+01,-2.050363929317345679e+01,-4.701561608753041241e+02
2.297999999999959897e+01,1.796533135919306245e-01,-2.050656238507552231e+01,-2.050636933378454074e+01,-4.705660990717146319e+02
2.299999999999959854e+01,1.798332136098076406e-01,-2.050872576435008909e+01,-2.050854586433221272e+01,-4.709760936869837451e+02
2.301999999999959812e+01,1.799974245345566937e-01,-2.051144690033950724e+01,-2.051128268941475952e+01,-4.713861584140657897e+02
2.303999999999959769e+01,1.801455321023022749e-01,-2.051578814283109153e+01,-2.051564003526334545e+01,-4.717963260693546772e+02
2.305999999999959726e+01,1.802768340328585739e-01,-2.052039725946700699e+01,-2.052026595753645211e+01,-4.722066027126134600e+02
2.307999999999959684e+01,1.803915839603276727e-01,-2.052596877949627796e+01,-2.052585402956880856e+01,-4.726170073382758687e+02
2.309999999999959641e+01,1.804887558952724125e-01,-2.053204295759170961e+01,-2.053194578565676665e+01,-4.730275510254927553e+02
2.311999999999959599e+01,1.805680510843731268e-01,-2.053965829876706906e+01,-2.053957900357796973e+01,-4.734382648962790086e+02
2.313999999999959556e+01,1.806304129731198249e-01,-2.054674847669307525e+01,-2.054668611480432716e+01,-4.738491375039241120e+02
2.315999999999959513e+01,1.806765052305701058e-01,-2.055562902251389801e+01,-2.055558293025644900e+01,-4.742602039921169421e+02
2.317999999999959471e+01,1.807069135743136212e-01,-2.056444246525737185e+01,-2.056441205691362839e+01,-4.746714624330783181e+02
2.319999999999959428e+01,1.807223291075137350e-01,-2.057287553776473032e+01,-2.057286012223153193e+01,-4.750829045283003893e+02
2.321999999999959385e+01,1.807252249306272596e-01,-2.058033892724942859e+01,-2.058033603142631662e+01,-4.754945084110222524e+02
2.323999999999959343e+01,1.807173113763606009e-01,-2.058861655100294996e+01,-2.058862446455721695e+01,-4.759062886555965974e+02
2.325999999999959300e+01,1.807004921379828377e-01,-2.059583279478365725e+01,-2.059584961402203618e+01,-4.763182221307306463e+02
2.327999999999959257e+01,1.806740701280372674e-01,-2.060237790435704852e+01,-2.060240432636699381e+01,-4.767302961108277373e+02
2.329999999999959215e+01,1.806395835786201998e-01,-2.060859149438237026e+01,-2.060862598093178732e+01,-4.771425024272647875e+02
2.331999999999959172e+01,1.805966631296731240e-01,-2.061425324752666199e+01,-2.061429616797560982e+01,-4.775548304126642734e+02
2.333999999999959130e+01,1.805483937726686805e-01,-2.061957521577353702e+01,-2.061962348513054266e+01,-4.779672701863367479e+02
2.335999999999959087e+01,1.804954044053910522e-01,-2.062392647087201780e+01,-2.062397946023929407e+01,-4.783798017051214515e+02
2.337999999999959044e+01,1.804372625174882616e-01,-2.062763661921455238e+01,-2.062769476110245392e+01,-4.787924125793936696e+02
2.339999999999959002e+01,1.803752912786647511e-01,-2.063130861293909746e+01,-2.063137058417792247e+01,-4.792051007228913022e+02
2.341999999999958959e+01,1.803106220897455758e-01,-2.063511520789029774e+01,-2.063517987707921719e+01,-4.796178676962380223e+02
2.343999999999958916e+01,1.802450041768592914e-01,-2.063777304042345406e+01,-2.063783865833633868e+01,-4.800306887749593443e+02
2.345999999999958874e+01,1.801782874149741587e-01,-2.064077095297861320e+01,-2.064083766974049894e+01,-4.804435709107808634e+02
2.347999999999958831e+01,1.801117721488951773e-01,-2.064410235866169430e+01,-2.064416887392777156e+01,-4.808565194732201462e+02
2.349999999999958789e+01,1.800466471856116968e-01,-2.064450775220218404e+01,-2.064457287716546574e+01,-4.812694747532274846e+02
2.351999999999958746e+01,1.799815129507769673e-01,-2.064653718180639430e+01,-2.064660231604122842e+01,-4.816824706310984539e+02
2.353999999999958703e+01,1.799178569599413358e-01,-2.064893382168921221e+01,-2.064899747768004801e+01,-4.820955129635231060e+02
2.355999999999958661e+01,1.798579886087382229e-01,-2.064947675876712907e+01,-2.064953662711833360e+01,-4.825085623670497057e+02
2.357999999999958618e+01,1.798007008606658519e-01,-2.064903113273446422e+01,-2.064908842048253490e+01,-4.829216002774524554e+02
2.359999999999958575e+01,1.797452553958298893e-01,-2.064933254259962681e+01,-2.064938798806446130e+01,-4.833346423737692703e+02
2.361999999999958533e+01,1.796920920431282487e-01,-2.064853480333814417e+01,-2.064858796669084740e+01,-4.837476662331887383e+02
2.363999999999958490e+01,1.796408611798574195e-01,-2.064864491361393561e+01,-2.064869614447720636e+01,-4.841606903623243170e+02
2.365999999999958447e+01,1.795930114598304483e-01,-2.064902123336813133e+01,-2.064906908308815758e+01,-4.845737186367117033e+02
2.367999999999958405e+01,1.795486893352750135e-01,-2.064962331499706494e+01,-2.064966763712162034e+01,-4.849867554251362094e+02
2.369999999999958362e+01,1.795078589056059437e-01,-2.064845012637283617e+01,-2.064849095680250457e+01,-4.853997652580933391e+02
2.371999999999958320e+01,1.794705496380638032e-01,-2.064809454604722205e+01,-2.064813185531476591e+01,-4.858127644582818334e+02
2.373999999999958277e+01,1.794360889457713160e-01,-2.064669988984208260e+01,-2.064673435053437345e+01,-4.862257329167709941e+02
2.375999999999958234e+01,1.794034246286976830e-01,-2.064755142962548717e+01,-2.064758409394256233e+01,-4.866387166096805572e+02
2.377999999999958192e+01,1.793733441167661979e-01,-2.064739471453322750e+01,-2.064742479504515771e+01,-4.870516945844831298e+02
2.379999999999958149e+01,1.793472748128702721e-01,-2.064655626937736344e+01,-2.064658233868125947e+01,-4.874646517791745737e+02
2.381999999999958106e+01,1.793241322886891809e-01,-2.064325559852196434e+01,-2.064327874104614580e+01,-4.878775400336692201e+02
2.383999999999958064e+01,1.793037355277797285e-01,-2.064264382942162968e+01,-2.064266422618253927e+01,-4.882904133070185821e+02
2.385999999999958021e+01,1.792831014501458653e-01,-2.064209748604034900e+01,-2.064211812011798131e+01,-4.887032758908169967e+02
2.387999999999957979e+01,1.792668776859326074e-01,-2.063952084550682997e+01,-2.063953706927104292e+01,-4.891160825314913723e+02
2.389999999999957936e+01,1.792521862162990143e-01,-2.063719948535722182e+01,-2.063721417682685555e+01,-4.895288412126681692e+02
2.391999999999957893e+01,1.792386588082665044e-01,-2.063422384740183801e+01,-2.063423737480987086e+01,-4.899415392170241716e+02
2.393999999999957851e+01,1.792256703827701803e-01,-2.063232982495451395e+01,-2.063234281338000997e+01,-4.903541988019487690e+02
2.395999999999957808e+01,1.792143990734435532e-01,-2.063029560927054362e+01,-2.063030688057986950e+01,-4.907668159854435430e+02
2.397999999999957765e+01,1.792057208035992277e-01,-2.062806010627117104e+01,-2.062806878454101422e+01,-4.911793858658387535e+02
2.399999999999957723e+01,1.791982652967741840e-01,-2.062649826430215327e+01,-2.062650571980897851e+01,-4.915919232866316975e+02
2.401999999999957680e+01,1.791925122059281617e-01,-2.062310849128521895e+01,-2.062311424437606533e+01,-4.920043912095482028e+02
2.403999999999957637e+01,1.791876162628361357e-01,-2.062099689433944505e+01,-2.062100179028253777e+01,-4.924168160433781054e+02
2.405999999999957595e+01,1.791834440144727536e-01,-2.061791141433850783e+01,-2.061791558658687151e+01,-4.928291784439132357e+02
2.407999999999957552e+01,1.791808404962193513e-01,-2.061412279508188661e+01,-2.061412539860014093e+01,-4.932414635033331365e+02
2.409999999999957510e+01,1.791792557213825465e-01,-2.061003890886527046e+01,-2.061004049364010626e+01,-4.936536658662852233e+02
2.411999999999957467e+01,1.791776309890850682e-01,-2.060790007577373473e+01,-2.060790170050603365e+01,-4.940658254925330084e+02
2.413999999999957424e+01,1.791750797291384312e-01,-2.060402724924149354e+01,-2.060402980050143995e+01,-4.944779085887777796e+02
2.415999999999957382e+01,1.791734110893200005e-01,-2.059986090002571046e+01,-2.059986256866552878e+01,-4.948899074754181129e+02
2.417999999999957339e+01,1.791716395778875093e-01,-2.059499818844016517e+01,-2.059499995995159694e+01,-4.953018092106983659e+02
2.419999999999957296e+01,1.791678074492074890e-01,-2.059119281672904478e+01,-2.059119664885772494e+01,-4.957136368991615996e+02
2.421999999999957254e+01,1.791641887881440520e-01,-2.058572127203505175e+01,-2.058572489069611677e+01,-4.961253549432634031e+02
2.423999999999957211e+01,1.791589285271045218e-01,-2.058094640549778376e+01,-2.058095166575882473e+01,-4.965369791316343822e+02
2.425999999999957168e+01,1.791531790029018134e-01,-2.057736990264337251e+01,-2.057737565216757503e+01,-4.969485322792114061e+02
2.427999999999957126e+01,1.791473944366319127e-01,-2.056959404659365021e+01,-2.056959983115991975e+01,-4.973599299447095632e+02
2.429999999999957083e+01,1.791396729052434078e-01,-2.056486872604139649e+01,-2.056487644757278588e+01,-4.977712350407617805e+02
2.431999999999957041e+01,1.791309953381861886e-01,-2.055902155182041824e+01,-2.055903022938747426e+01,-4.981824241493652607e+02
2.433999999999956998e+01,1.791188795741475714e-01,-2.055595228107511474e+01,-2.055596439683915477e+01,-4.985935553107507872e+02
2.435999999999956955e+01,1.791064052939296547e-01,-2.055333775954289166e+01,-2.055335023382311022e+01,-4.990046345402219004e+02
2.437999999999956913e+01,1.790930512085295023e-01,-2.054602235099562790e+01,-2.054603570508102806e+01,-4.994155683413271731e+02
2.439999999999956870e+01,1.790747322654275275e-01,-2.054298225108249554e+01,-2.054300057002559754e+01,-4.998264463052919950e+02
2.441999999999956827e+01,1.790528607427535057e-01,-2.054040181132104337e+01,-2.054042368284371634e+01,-5.002372762130410706e+02
2.443999999999956785e+01,1.790262727963517486e-01,-2.053758512998599173e+01,-2.053761171793239271e+01,-5.006480545035871614e+02
2.445999999999956742e+01,1.789926745896943117e-01,-2.053723665118664599e+01,-2.053727024939330192e+01,-5.010588328348175082e+02
2.447999999999956700e+01,1.789499394492765905e-01,-2.053640326673250982e+01,-2.053644600187292824e+01,-5.014696036352925717e+02
2.449999999999956657e+01,1.788969042467828952e-01,-2.053877547228725575e+01,-2.053882850748975031e+01,-5.018804321799408399e+02
2.451999999999956614e+01,1.788335696579521072e-01,-2.054372128650655327e+01,-2.054378462109538361e+01,-5.022913699402597558e+02
2.453999999999956572e+01,1.787600247116481467e-01,-2.054983638805496682e+01,-2.054990993300127045e+01,-5.027024402129671330e+02
2.455999999999956529e+01,1.786768500296120610e-01,-2.055655645321811775e+01,-2.055663962790015376e+01,-5.031136545167135523e+02
2.457999999999956486e+01,1.785814537739298657e-01,-2.056309789335598026e+01,-2.056319328961166093e+01,-5.035250118708363516e+02
2.459999999999956444e+01,1.784722615958661829e-01,-2.057248909459903530e+01,-2.057259828677709734e+01,-5.039365708449063845e+02
2.461999999999956401e+01,1.783522109172091807e-01,-2.058131713174191901e+01,-2.058143718242057574e+01,-5.043483172382199200e+02
2.463999999999956358e+01,1.782232226214575388e-01,-2.058811706179836420e+01,-2.058824605009411712e+01,-5.047602085677515902e+02
2.465999999999956316e+01,1.780833528191768655e-01,-2.059853562769646729e+01,-2.059867549749874627e+01,-5.051723191501077963e+02
2.467999999999956273e+01,1.779361085311318702e-01,-2.060871703915173470e+01,-2.060886428343977883e+01,-5.055846407351788798e+02
2.469999999999956231e+01,1.777843585309400176e-01,-2.061597888071824158e+01,-2.061613063071843399e+01,-5.059971120627934624e+02
2.471999999999956188e+01,1.776265240490212116e-01,-2.062539212859041982e+01,-2.062554996307233779e+01,-5.064097777398471862e+02
2.473999999999956145e+01,1.774648932525953737e-01,-2.063356993074745560e+01,-2.063373156154388255e+01,-5.068226107692585742e+02
2.475999999999956103e+01,1.773013158609158257e-01,-2.064061684713047029e+01,-2.064078042452214845e+01,-5.072355866835928850e+02
2.477999999999956060e+01,1.771368244558618466e-01,-2.064801855219270621e+01,-2.064818304359776135e+01,-5.076487115460417954e+02
2.479999999999956017e+01,1.769747133263550043e-01,-2.065305629214472560e+01,-2.065321840327423075e+01,-5.080619347830142374e+02
2.481999999999955975e+01,1.768151251391422707e-01,-2.065778331981472959e+01,-2.065794290800194233e+01,-5.084752500375977320e+02
2.483999999999955932e+01,1.766581144705924034e-01,-2.066206104216980677e+01,-2.066221805283835522e+01,-5.088886482691096944e+02
2.485999999999955890e+01,1.765059527526368077e-01,-2.066602830860821882e+01,-2.066618047032617511e+01,-5.093021209969998040e+02
2.487999999999955847e+01,1.763596272502432893e-01,-2.066897491313658719e+01,-2.066912123863897932e+01,-5.097156468207649027e+02
2.489999999999955804e+01,1.762205744376431071e-01,-2.067043183718135069e+01,-2.067057088999395020e+01,-5.101291945103210992e+02
2.491999999999955762e+01,1.760889363501162708e-01,-2.067151708620852801e+01,-2.067164872429605538e+01,-5.105427564901327742e+02
2.493999999999955719e+01,1.759658957323038675e-01,-2.067128211754047484e+01,-2.067140515815828650e+01,-5.109563051731014411e+02
2.495999999999955676e+01,1.758501273585461600e-01,-2.067232240206199023e+01,-2.067243817043574694e+01,-5.113698673895164006e+02
2.497999999999955634e+01,1.757431049461126993e-01,-2.067284183972181211e+01,-2.067294886213424476e+01,-5.117834312487232751e+02
2.499999999999955591e+01,1.756452178564070210e-01,-2.067217935938412410e+01,-2.067227724647382914e+01,-5.121969727230006129e+02
2.501999999999955548e+01,1.755569006629975615e-01,-2.067075190765956094e+01,-2.067084022485297012e+01,-5.126104760783472329e+02
2.503999999999955506e+01,1.754786658952202094e-01,-2.066938850983544640e+01,-2.066946674460322342e+01,-5.130239420833116810e+02
2.505999999999955463e+01,1.754090886723261300e-01,-2.067025331021997658e+01,-2.067032288744287172e+01,-5.134374167267388884e+02
2.507999999999955421e+01,1.753510912015922574e-01,-2.066729561109338675e+01,-2.066735360856412029e+01,-5.138508206364315356e+02
2.509999999999955378e+01,1.753016981800328000e-01,-2.066545231915528902e+01,-2.066550171217684806e+01,-5.142641790758361822e+02
2.511999999999955335e+01,1.752638947381681689e-01,-2.066299211939355018e+01,-2.066302992283541329e+01,-5.146774767216660393e+02
2.513999999999955293e+01,1.752358193517070117e-01,-2.066039541517876543e+01,-2.066042349056522553e+01,-5.150907127053560544e+02
2.515999999999955250e+01,1.752181074365413704e-01,-2.065566095011226722e+01,-2.065567866202743375e+01,-5.155038436362734728e+02
2.517999999999955207e+01,1.752103072904902248e-01,-2.065225888593733572e+01,-2.065226668608338656e+01,-5.159168966141382953e+02
2.519999999999955165e+01,1.752144558386981854e-01,-2.064664515992122062e+01,-2.064664101137301344e+01,-5.163298253687885335e+02
2.521999999999955122e+01,1.752294109800550115e-01,-2.064194919974857356e+01,-2.064193424460721715e+01,-5.167426493976422535e+02
2.523999999999955079e+01,1.752548565265513170e-01,-2.063772472242684941e+01,-2.063769927688035466e+01,-5.171553784465443186e+02
2.525999999999955037e+01,1.752911823368968891e-01,-2.063144685121264743e+01,-2.063141052540230191e+01,-5.175679710577582000e+02
2.527999999999954994e+01,1.753382802607573732e-01,-2.062588061324555611e+01,-2.062583351532169473e+01,-5.179804415720991528e+02
2.529999999999954952e+01,1.753967519571831279e-01,-2.061949067724446749e+01,-2.061943220554804057e+01,-5.183927729139476241e+02
2.531999999999954909e+01,1.754653721707463421e-01,-2.061296700961734985e+01,-2.061289838940378516e+01,-5.188049636339264907e+02
2.533999999999954866e+01,1.755451719584247283e-01,-2.060679937678630580e+01,-2.060671957699862844e+01,-5.192170198216745121e+02
2.535999999999954824e+01,1.756355639084841158e-01,-2.060051722923930484e+01,-2.060042683728924473e+01,-5.196289397743092877e+02
2.537999999999954781e+01,1.757369262438539526e-01,-2.059462459891516772e+01,-2.059452323657979633e+01,-5.200407309039521806e+02
2.539999999999954738e+01,1.758483464020694775e-01,-2.058852701980915612e+01,-2.058841559965093992e+01,-5.204523900241902084e+02
2.541999999999954696e+01,1.759704286229922809e-01,-2.058243762680551470e+01,-2.058231554458459200e+01,-5.208639166945054058e+02
2.543999999999954653e+01,1.761029751520176712e-01,-2.057718003085383174e+01,-2.057704748432480812e+01,-5.212753277485934404e+02
2.545999999999954611e+01,1.762463721844827469e-01,-2.057145233492048675e+01,-2.057130893788802339e+01,-5.216866133982595102e+02
2.547999999999954568e+01,1.764003597155918701e-01,-2.056535869730895527e+01,-2.056520470977784498e+01,-5.220977665846745595e+02
2.549999999999954525e+01,1.765641669469203701e-01,-2.055920706213880678e+01,-2.055904325490747908e+01,-5.225087869186859280e+02
2.551999999999954483e+01,1.767386100648047076e-01,-2.055328947741737977e+01,-2.055311503429949482e+01,-5.229196782651164312e+02
2.553999999999954440e+01,1.769222286957445878e-01,-2.054823415173119017e+01,-2.054805053310025187e+01,-5.233304593295201812e+02
2.555999999999954397e+01,1.771147035360543520e-01,-2.054276894389113295e+01,-2.054257646905082169e+01,-5.237411222335576895e+02
2.557999999999954355e+01,1.773158763282182970e-01,-2.053711470033807274e+01,-2.053691352754590937e+01,-5.241516633547723814e+02
2.559999999999954312e+01,1.775250136698003356e-01,-2.053168085788134434e+01,-2.053147172053976277e+01,-5.245620878345883966e+02
2.561999999999954269e+01,1.777421939461827638e-01,-2.052676201286984892e+01,-2.052654483259346563e+01,-5.249724058945694196e+02
2.563999999999954227e+01,1.779666452663097032e-01,-2.052229307016389015e+01,-2.052206861884376465e+01,-5.253826273046526012e+02
2.565999999999954184e+01,1.781972849251382551e-01,-2.051720146343573248e+01,-2.051697082377690506e+01,-5.257927406942625339e+02
2.567999999999954142e+01,1.784333765041822284e-01,-2.051304341343910309e+01,-2.051280732186005906e+01,-5.262027654709522722e+02
2.569999999999954099e+01,1.786731210466014075e-01,-2.050949144897681720e+01,-2.050925170443439782e+01,-5.266127155553893999e+02
2.571999999999954056e+01,1.789156666693661191e-01,-2.050626656280502758e+01,-2.050602401718226275e+01,-5.270225983410227855e+02
2.573999999999954014e+01,1.791590389066138045e-01,-2.050325042303776257e+01,-2.050300705080051600e+01,-5.274324199772462407e+02
2.575999999999953971e+01,1.794017815895914414e-01,-2.050032437170294486e+01,-2.050008162901996656e+01,-5.278421837219973440e+02
2.577999999999953928e+01,1.796420113198580748e-01,-2.049883428950994002e+01,-2.049859405977967342e+01,-5.282519201780572757e+02
2.579999999999953886e+01,1.798791478912285802e-01,-2.049698603057765212e+01,-2.049674889400628075e+01,-5.286616227620974087e+02
2.581999999999953843e+01,1.801104597437176436e-01,-2.049655022388091652e+01,-2.049631891202842837e+01,-5.290713224547225764e+02
2.583999999999953801e+01,1.803344324035907331e-01,-2.049657773304806341e+01,-2.049635376038818890e+01,-5.294810300367236096e+02
2.585999999999953758e+01,1.805499001522399005e-01,-2.049639791921027410e+01,-2.049618245146162465e+01,-5.298907425273591798e+02
2.587999999999953715e+01,1.807572150033497915e-01,-2.049734350903166202e+01,-2.049713619418055188e+01,-5.303004820826886316e+02
2.589999999999953673e+01,1.809547660841295813e-01,-2.049891000421037290e+01,-2.049871245312959189e+01,-5.307102627316920689e+02
2.591999999999953630e+01,1.811408738499961646e-01,-2.050214963487695385e+01,-2.050196352711108716e+01,-5.311201196166236969e+02
2.593999999999953587e+01,1.813149285332113503e-01,-2.050374897811148500e+01,-2.050357492342827115e+01,-5.315300205415027222e+02
2.595999999999953545e+01,1.814750984365372521e-01,-2.050674430462236231e+01,-2.050658413471903785e+01,-5.319399952576918622e+02
2.597999999999953502e+01,1.816215666416024777e-01,-2.050981628863447526e+01,-2.050966982042940856e+01,-5.323500451152594906e+02
2.599999999999953459e+01,1.817531842827683208e-01,-2.051385189589125702e+01,-2.051372027825009070e+01,-5.327601905355361396e+02
2.601999999999953417e+01,1.818711378940947587e-01,-2.051864260030284726e+01,-2.051852464669152099e+01,-5.331704454339309223e+02
2.603999999999953374e+01,1.819728719917990123e-01,-2.052385034660513696e+01,-2.052374861250743265e+01,-5.335808207067652802e+02
2.605999999999953332e+01,1.820593451634497373e-01,-2.053077638020647200e+01,-2.053068990703482299e+01,-5.339913497611977391e+02
2.607999999999953289e+01,1.821303980159916791e-01,-2.053760976984854736e+01,-2.053753871699600708e+01,-5.344020309037422294e+02
2.609999999999953246e+01,1.821853905644305605e-01,-2.054610418869163624e+01,-2.054604919614319769e+01,-5.348128979949675568e+02
2.611999999999953204e+01,1.822268642901147817e-01,-2.055327892493220432e+01,-2.055323745120652035e+01,-5.352239220997405482e+02
2.613999999999953161e+01,1.822531926345664077e-01,-2.056057885563571475e+01,-2.056055252729126437e+01,-5.356351073485087682e+02
2.615999999999953118e+01,1.822667580677034549e-01,-2.056852126285415494e+01,-2.056850769742101903e+01,-5.360464642083327362e+02
2.617999999999953076e+01,1.822694924531098049e-01,-2.057513029543519423e+01,-2.057512756104978635e+01,-5.364579640798560831e+02
2.619999999999953033e+01,1.822617172189361923e-01,-2.058123663303013728e+01,-2.058124440826431112e+01,-5.368695965877508343e+02
2.621999999999952990e+01,1.822440711645672007e-01,-2.058781571075139993e+01,-2.058783335680577053e+01,-5.372813705480202771e+02
2.623999999999952948e+01,1.822182142491383661e-01,-2.059325205612458021e+01,-2.059327791304000854e+01,-5.376932614460581590e+02
2.625999999999952905e+01,1.821856402916396667e-01,-2.059993557240855822e+01,-2.059996814636605578e+01,-5.381052927314638055e+02
2.627999999999952863e+01,1.821474648796773677e-01,-2.060522436608644270e+01,-2.060526254149840497e+01,-5.385174353941974914e+02
2.629999999999952820e+01,1.821041969075176681e-01,-2.060945327955854012e+01,-2.060949654753069993e+01,-5.389296677277608296e+02
2.631999999999952777e+01,1.820545108871549356e-01,-2.061446933945057935e+01,-2.061451902547094051e+01,-5.393420068005701751e+02
2.633999999999952735e+01,1.820011405475841504e-01,-2.061838552497671984e+01,-2.061843889531629159e+01,-5.397544278814092422e+02
2.635999999999952692e+01,1.819444300428427475e-01,-2.062251129799685145e+01,-2.062256800850159166e+01,-5.401669348178739938e+02
2.637999999999952649e+01,1.818857259977947338e-01,-2.062688421236229175e+01,-2.062694291640734079e+01,-5.405795312061662798e+02
2.639999999999952607e+01,1.818266988908734394e-01,-2.063077749175698727e+01,-2.063083651886390868e+01,-5.409922057831082611e+02
2.641999999999952564e+01,1.817682385945637025e-01,-2.063222111049170238e+01,-2.063227957078801111e+01,-5.414049086656143572e+02
2.643999999999952522e+01,1.817092336133591668e-01,-2.063659488404226749e+01,-2.063665388902347075e+01,-5.418176995682764527e+02
2.645999999999952479e+01,1.816521453476326042e-01,-2.063781603667620956e+01,-2.063787312494193671e+01,-5.422305129772756800e+02
2.647999999999952436e+01,1.815958134322796513e-01,-2.063936587373264331e+01,-2.063942220564799612e+01,-5.426433566266656499e+02
2.649999999999952394e+01,1.815419837308300810e-01,-2.064144131678845540e+01,-2.064149514648990547e+01,-5.430562392827027907e+02
2.651999999999952351e+01,1.814904834876477913e-01,-2.064255569319465877e+01,-2.064260719343783990e+01,-5.434691418968099015e+02
2.653999999999952308e+01,1.814416928477468050e-01,-2.064195631376015427e+01,-2.064200510440005587e+01,-5.438820298137250120e+02
2.655999999999952266e+01,1.813929433660718959e-01,-2.064453899006885962e+01,-2.064458773955053417e+01,-5.442949693430081197e+02
2.657999999999952223e+01,1.813486759612275012e-01,-2.064425370197207243e+01,-2.064429796937691819e+01,-5.447078986844524024e+02
2.659999999999952180e+01,1.813079377043039786e-01,-2.064480704346427586e+01,-2.064484778172120016e+01,-5.451208355635785665e+02
2.661999999999952138e+01,1.812724073272410086e-01,-2.064478719787993199e+01,-2.064482272825699383e+01,-5.455337668379132765e+02
2.663999999999952095e+01,1.812387028424043978e-01,-2.064408159165661871e+01,-2.064411529614145380e+01,-5.459466821742312277e+02
2.665999999999952053e+01,1.812095035300037849e-01,-2.064499213885989093e+01,-2.064502133817229179e+01,-5.463596112163207863e+02
2.667999999999952010e+01,1.811828572930898329e-01,-2.064464604383767821e+01,-2.064467269007459294e+01,-5.467725307834344903e+02
2.669999999999951967e+01,1.811611348167939395e-01,-2.064544454328320100e+01,-2.064546626575949517e+01,-5.471854613967764180e+02
2.671999999999951925e+01,1.811430916005959957e-01,-2.064337839404250730e+01,-2.064339643725870488e+01,-5.475983470078734854e+02
2.673999999999951882e+01,1.811264152046517528e-01,-2.064164397413437868e+01,-2.064166065053032284e+01,-5.480111965637521507e+02
2.675999999999951839e+01,1.811128515659256311e-01,-2.064027539736034456e+01,-2.064028896099907229e+01,-5.484240156353380371e+02
2.677999999999951797e+01,1.811010718234835892e-01,-2.063900153083450917e+01,-2.063901331057695288e+01,-5.488368074456971044e+02
2.679999999999951754e+01,1.810905888142850528e-01,-2.063678408675842135e+01,-2.063679456976761983e+01,-5.492495536104414668e+02
2.681999999999951712e+01,1.810827265371726114e-01,-2.063407451137156912e+01,-2.063408237364868114e+01,-5.496622429629460385e+02
2.683999999999951669e+01,1.810771184228718300e-01,-2.063169385895574592e+01,-2.063169946707004598e+01,-5.500748824482394639e+02
2.685999999999951626e+01,1.810720531311537651e-01,-2.062933989457771844e+01,-2.062934495986943517e+01,-5.504874743114227158e+02
2.687999999999951584e+01,1.810691654263485995e-01,-2.062733150460813292e+01,-2.062733439231293886e+01,-5.509000238292196627e+02
2.689999999999951541e+01,1.810669241231990800e-01,-2.062564941832610899e+01,-2.062565165962925917e+01,-5.513125390588893424e+02
2.691999999999951498e+01,1.810670403430800213e-01,-2.062365347122981873e+01,-2.062365335500993879e+01,-5.517250120120939982e+02
2.693999999999951456e+01,1.810679417742336317e-01,-2.062095948961778902e+01,-2.062095858818663530e+01,-5.521374303004552075e+02
2.695999999999951413e+01,1.810703852180744200e-01,-2.061778794666011905e+01,-2.061778550321627890e+01,-5.525497836159446479e+02
2.697999999999951370e+01,1.810728507715341773e-01,-2.061549014336087637e+01,-2.061548767780741542e+01,-5.529620909532583255e+02
2.699999999999951328e+01,1.810764527613949737e-01,-2.061168638495821526e+01,-2.061168278296835510e+01,-5.533743210789675686e+02
2.701999999999951285e+01,1.810798793520003169e-01,-2.060778577270776424e+01,-2.060778234611715831e+01,-5.537864733678311495e+02
2.703999999999951243e+01,1.810832689580753330e-01,-2.060450207388893773e+01,-2.060449868428286280e+01,-5.541985600197027679e+02
2.705999999999951200e+01,1.810847661033137546e-01,-2.060102224593764930e+01,-2.060102074879241130e+01,-5.546105789674762718e+02
2.707999999999951157e+01,1.810859771364637383e-01,-2.059571435879880852e+01,-2.059571314776565742e+01,-5.550224920436190814e+02
2.709999999999951115e+01,1.810851780925863685e-01,-2.059260893899304889e+01,-2.059260973803692707e+01,-5.554343450214429367e+02
2.711999999999951072e+01,1.810830882361564309e-01,-2.058759387251001982e+01,-2.058759596236644995e+01,-5.558460989887495316e+02
2.713999999999951029e+01,1.810798025318606785e-01,-2.058307832934810477e+01,-2.058308161505240008e+01,-5.562577638410408554e+02
2.715999999999950987e+01,1.810736306439478804e-01,-2.057819648978623306e+01,-2.057820266167414758e+01,-5.566693339427245064e+02
2.717999999999950944e+01,1.810653215477774081e-01,-2.057420733024250836e+01,-2.057421563933867859e+01,-5.570808263984255291e+02
2.719999999999950901e+01,1.810555805302327959e-01,-2.056568142360520213e+01,-2.056569116462274849e+01,-5.574921497679151798e+02
2.721999999999950859e+01,1.810419372303998242e-01,-2.056158725804426268e+01,-2.056160090134409657e+01,-5.579033951563759501e+02
2.723999999999950816e+01,1.810253841113053375e-01,-2.055621851125129496e+01,-2.055623506437039083e+01,-5.583145360797200283e+02
2.725999999999950774e+01,1.810068340223560390e-01,-2.055202429718242740e+01,-2.055204284727137676e+01,-5.587255951157526397e+02
2.727999999999950731e+01,1.809854368909016298e-01,-2.054826440211674665e+01,-2.054828579924820176e+01,-5.591365818009264785e+02
2.729999999999950688e+01,1.809604466920474997e-01,-2.054672331588050582e+01,-2.054674830607935831e+01,-5.595475412574428447e+02
2.731999999999950646e+01,1.809337784670651539e-01,-2.054088795896252151e+01,-2.054091462718750449e+01,-5.599583856848471441e+02
2.733999999999950603e+01,1.809020564596839353e-01,-2.053881319529516958e+01,-2.053884491730255135e+01,-5.603691936707604100e+02
2.735999999999950560e+01,1.808658144537234891e-01,-2.053576093513881773e+01,-2.053579717714477937e+01,-5.607799451314691623e+02
2.737999999999950518e+01,1.808223387844831442e-01,-2.053396608763780051e+01,-2.053400956330704119e+01,-5.611906679288911164e+02
2.739999999999950475e+01,1.807700566589947599e-01,-2.053513880968785088e+01,-2.053519109181333846e+01,-5.616014229872104124e+02
2.741999999999950433e+01,1.807084643552830105e-01,-2.053501811622524897e+01,-2.053507970852896136e+01,-5.620121849418386546e+02
2.743999999999950390e+01,1.806359756231709635e-01,-2.053742161602406568e+01,-2.053749410475617765e+01,-5.624230058628911593e+02
2.745999999999950347e+01,1.805524351852922371e-01,-2.054103832318260459e+01,-2.054112186362048220e+01,-5.628339101697927163e+02
2.747999999999950305e+01,1.804570235704768821e-01,-2.054884591287497386e+01,-2.054894132448978894e+01,-5.632449824996649568e+02
2.749999999999950262e+01,1.803519846185490105e-01,-2.055460323503056941e+01,-2.055470827398249867e+01,-5.636561796033174687e+02
2.751999999999950219e+01,1.802351593148904807e-01,-2.056182143859499689e+01,-2.056193826389865364e+01,-5.640675328573930756e+02
2.753999999999950177e+01,1.801067410765583576e-01,-2.056964178298060375e+01,-2.056977020121893673e+01,-5.644790541112910205e+02
2.755999999999950134e+01,1.799685794392212879e-01,-2.057842627142708025e+01,-2.057856443306441818e+01,-5.648907607983568369e+02
2.757999999999950091e+01,1.798199212546703618e-01,-2.058730979924484927e+01,-2.058745845742939906e+01,-5.653026556525262549e+02
2.759999999999950049e+01,1.796627417033202501e-01,-2.059672346827478151e+01,-2.059688064782613282e+01,-5.657147473014431398e+02
2.761999999999950006e+01,1.794994636551088818e-01,-2.060370877173824766e+01,-2.060387204978646025e+01,-5.661269847549260703e+02
2.763999999999949964e+01,1.793289352051713470e-01,-2.061325754782210140e+01,-2.061342807627204010e+01,-5.665394204343324418e+02
2.765999999999949921e+01,1.791539556490694962e-01,-2.062172298131672932e+01,-2.062189796087283256e+01,-5.669520298735147890e+02
2.767999999999949878e+01,1.789781033116448761e-01,-2.062813899231603187e+01,-2.062831484465345611e+01,-5.673647685056985210e+02
2.769999999999949836e+01,1.787992958718330194e-01,-2.063535936868716902e+01,-2.063553817612698182e+01,-5.677776545005120852e+02
2.771999999999949793e+01,1.786192994294092951e-01,-2.064216248706158652e+01,-2.064234248350400946e+01,-5.681906777466957692e+02
2.773999999999949750e+01,1.784396735596113781e-01,-2.064746255736482183e+01,-2.064764218323461975e+01,-5.686038066237128987e+02
2.775999999999949708e+01,1.782609936558200436e-01,-2.065308147192020272e+01,-2.065326015182399289e+01,-5.690170469330550986e+02
2.777999999999949665e+01,1.780842139898034804e-01,-2.065842793363720986e+01,-2.065860471330322667e+01,-5.694303922713938846e+02
2.779999999999949623e+01,1.779098686995544965e-01,-2.066187216532170368e+01,-2.066204651061195108e+01,-5.698438040599905889e+02
2.781999999999949580e+01,1.777391064225596895e-01,-2.066566507608752801e+01,-2.066583583836452220e+01,-5.702572881237892943e+02
2.783999999999949537e+01,1.775732791757099749e-01,-2.066868074306013980e+01,-2.066884657030698946e+01,-5.706708275658974117e+02
2.785999999999949495e+01,1.774131544165924446e-01,-2.067109045914405385e+01,-2.067125058390316994e+01,-5.710844094998393530e+02
2.787999999999949452e+01,1.772592564944649451e-01,-2.067340861481993741e+01,-2.067356251274206613e+01,-5.714980315700578331e+02
2.789999999999949409e+01,1.771115128224277357e-01,-2.067535611886353308e+01,-2.067550386253557093e+01,-5.719116864361071748e+02
2.791999999999949367e+01,1.769716552805259413e-01,-2.067639408927970379e+01,-2.067653394682160695e+01,-5.723253541754346543e+02
2.793999999999949324e+01,1.768384139954417011e-01,-2.067655483028914176e+01,-2.067668807157422606e+01,-5.727390185133255045e+02
2.795999999999949281e+01,1.767128599508493159e-01,-2.067588411622626055e+01,-2.067600967027085446e+01,-5.731526617496946301e+02
2.797999999999949239e+01,1.765941487237799312e-01,-2.067741403560060576e+01,-2.067753274682767639e+01,-5.735663287416336971e+02
2.799999999999949196e+01,1.764862337203689235e-01,-2.067870379349927035e+01,-2.067881170850268191e+01,-5.739800107325070258e+02
2.801999999999949154e+01,1.763877314921252770e-01,-2.067656843585366033e+01,-2.067666693808190459e+01,-5.743936406034523543e+02
2.803999999999949111e+01,1.762985392926922079e-01,-2.067577780400709386e+01,-2.067586699620652624e+01,-5.748072453517319218e+02
2.805999999999949068e+01,1.762164938137887882e-01,-2.067490692991772505e+01,-2.067498897539663005e+01,-5.752208255358092401e+02
2.807999999999949026e+01,1.761438884163132601e-01,-2.067315930009385383e+01,-2.067323190549132761e+01,-5.756343613272085804e+02
2.809999999999948983e+01,1.760802295733013834e-01,-2.066922423927173469e+01,-2.066928789811474587e+01,-5.760478094708370236e+02
2.811999999999948940e+01,1.760248242556341491e-01,-2.066640222940202776e+01,-2.066645763471969488e+01,-5.764611929207427465e+02
2.813999999999948898e+01,1.759790422662872444e-01,-2.066374495138282441e+01,-2.066379073337217065e+01,-5.768745136017597588e+02
2.815999999999948855e+01,1.759432643837543497e-01,-2.065963545219476671e+01,-2.065967123007730066e+01,-5.772877420886861728e+02
2.817999999999948813e+01,1.759165053840152093e-01,-2.065559477105008668e+01,-2.065562153004982449e+01,-5.777008807431068362e+02
2.819999999999948770e+01,1.759001812190769953e-01,-2.065113116657932579e+01,-2.065114749074426470e+01,-5.781139196906034385e+02
2.821999999999948727e+01,1.758942121884055354e-01,-2.064626677300919511e+01,-2.064627274203986573e+01,-5.785268509950942644e+02
2.823999999999948685e+01,1.758981078431692269e-01,-2.064175998433274728e+01,-2.064175608867798317e+01,-5.789396822991261615e+02
2.825999999999948642e+01,1.759128226714841703e-01,-2.063678145201766867e+01,-2.063676673718935461e+01,-5.793524032133381070e+02
2.827999999999948599e+01,1.759383752487616859e-01,-2.063116116055639537e+01,-2.063113560797911816e+01,-5.797650008839719931e+02
2.829999999999948557e+01,1.759728893683585316e-01,-2.062722567362571624e+01,-2.062719115950611837e+01,-5.801775108833248851e+02
2.831999999999948514e+01,1.760187192192612105e-01,-2.062138596420567538e+01,-2.062134013435477442e+01,-5.805898927727580485e+02
2.833999999999948471e+01,1.760745732786207496e-01,-2.061609837838959436e+01,-2.061604252433023632e+01,-5.810021588862665567e+02
2.835999999999948429e+01,1.761393952698216969e-01,-2.061114795266595934e+01,-2.061108313067475706e+01,-5.814143170233286355e+02
2.837999999999948386e+01,1.762139610660388711e-01,-2.060600778014561740e+01,-2.060593321434939895e+01,-5.818263626131353021e+02
2.839999999999948344e+01,1.762974728600155139e-01,-2.060069082318838696e+01,-2.060060731139440904e+01,-5.822382929178050972e+02
2.841999999999948301e+01,1.763906430414528825e-01,-2.059530698914310420e+01,-2.059521381896166758e+01,-5.826501058874065393e+02
2.843999999999948258e+01,1.764927406731794379e-01,-2.058995542499761555e+01,-2.058985332736589058e+01,-5.830618028982747774e+02
2.845999999999948216e+01,1.766031317882947316e-01,-2.058375665221704054e+01,-2.058364626110192575e+01,-5.834733676402040601e+02
2.847999999999948173e+01,1.767203052328728541e-01,-2.057828075940001256e+01,-2.057816358595543349e+01,-5.838848160819475197e+02
2.849999999999948130e+01,1.768455249448275257e-01,-2.057305732935284937e+01,-2.057293210964089525e+01,-5.842961520088225598e+02
2.851999999999948088e+01,1.769791735591170756e-01,-2.056819859251500304e+01,-2.056806494390071194e+01,-5.847073823320586143e+02
2.853999999999948045e+01,1.771190006454104737e-01,-2.056352213322847078e+01,-2.056338230614217721e+01,-5.851185129476367592e+02
2.855999999999948002e+01,1.772662039389333311e-01,-2.055807376714054158e+01,-2.055792656384701900e+01,-5.855295272196860878e+02
2.857999999999947960e+01,1.774197996499943253e-01,-2.055390540218304096e+01,-2.055375180647197908e+01,-5.859404517320186869e+02
2.859999999999947917e+01,1.775790897121675982e-01,-2.054865915503669527e+01,-2.054849986497452363e+01,-5.863512656250572945e+02
2.861999999999947875e+01,1.777432485928585326e-01,-2.054473106707004604e+01,-2.054456690818935627e+01,-5.867619960875180141e+02
2.863999999999947832e+01,1.779115723376361591e-01,-2.054044326103567286e+01,-2.054027493729089571e+01,-5.871726366289939278e+02
2.865999999999947789e+01,1.780825974624510866e-01,-2.053789547284354455e+01,-2.053772444771873040e+01,-5.875832235133259474e+02
2.867999999999947747e+01,1.782563459777186665e-01,-2.053515361196502553e+01,-2.053497986344975956e+01,-5.879937528370498967e+02
2.869999999999947704e+01,1.784316414748434443e-01,-2.053168630096205405e+01,-2.053151100546492813e+01,-5.884042112675720091e+02
2.871999999999947661e+01,1.786066322698508790e-01,-2.052936701115070761e+01,-2.052919202035570123e+01,-5.888146236170000520e+02
2.873999999999947619e+01,1.787807815819316692e-01,-2.052809951697491897e+01,-2.052792536766283860e+01,-5.892250114580274385e+02
2.875999999999947576e+01,1.789517613216173308e-01,-2.052686718372243746e+01,-2.052669620398275185e+01,-5.896353778219622654e+02
2.877999999999947534e+01,1.791181821057896695e-01,-2.052707594324822082e+01,-2.052690952246404876e+01,-5.900457529200431281e+02
2.879999999999947491e+01,1.792794770747273836e-01,-2.052762712388424760e+01,-2.052746582891531091e+01,-5.904561441675518836e+02
2.881999999999947448e+01,1.794349506067013933e-01,-2.052673053898763200e+01,-2.052657506545565624e+01,-5.908665233047996708e+02
2.883999999999947406e+01,1.795835242890713446e-01,-2.052852006884335268e+01,-2.052837149516098236e+01,-5.912769451324941201e+02
2.885999999999947363e+01,1.797254317104361454e-01,-2.053031160235358143e+01,-2.053016969493221566e+01,-5.916874094571198839e+02
2.887999999999947320e+01,1.798589972364900424e-01,-2.053166264935164875e+01,-2.053152908382559616e+01,-5.920979091445808535e+02
2.889999999999947278e+01,1.799824433855480021e-01,-2.053425483402157070e+01,-2.053413138787251313e+01,-5.925084707951122027e+02
2.891999999999947235e+01,1.800973701528378879e-01,-2.053652658742775472e+01,-2.053641166066046608e+01,-5.929190864000935335e+02
2.893999999999947192e+01,1.802021580007575341e-01,-2.053910645006697777e+01,-2.053900166221905721e+01,-5.933297637412468930e+02
2.895999999999947150e+01,1.802959232391442290e-01,-2.054221601571347833e+01,-2.054212225047509222e+01,-5.937405142963227718e+02
2.897999999999947107e+01,1.803777751500023618e-01,-2.054786885334092972e+01,-2.054778700143006986e+01,-5.941513898214786877e+02
2.899999999999947065e+01,1.804499013299376287e-01,-2.055201879979954072e+01,-2.055194667361960370e+01,-5.945623580712947387e+02
2.901999999999947022e+01,1.805095155849547606e-01,-2.055710679661319773e+01,-2.055704718235817907e+01,-5.949734405929718832e+02
2.903999999999946979e+01,1.805583205683006787e-01,-2.056335376267976400e+01,-2.056330495769641686e+01,-5.953846588632421799e+02
2.905999999999946937e+01,1.805955851854419425e-01,-2.057054912879877051e+01,-2.057051186418162914e+01,-5.957960325812009614e+02
2.907999999999946894e+01,1.806232350811872722e-01,-2.057625863241694475e+01,-2.057623098252119931e+01,-5.962075301039535589e+02
2.909999999999946851e+01,1.806392703687750845e-01,-2.058249569990102401e+01,-2.058247966461343736e+01,-5.966191639826639630e+02
2.911999999999946809e+01,1.806452490319815918e-01,-2.058865105248537830e+01,-2.058864507382217113e+01,-5.970309310250505632e+02
2.913999999999946766e+01,1.806408468533188816e-01,-2.059324545674167339e+01,-2.059324985892033766e+01,-5.974428003363640300e+02
2.915999999999946724e+01,1.806259692021859875e-01,-2.059959969939189861e+01,-2.059961457704303101e+01,-5.978548072080029669e+02
2.917999999999946681e+01,1.806024470328779774e-01,-2.060494143370509690e+01,-2.060496495587440435e+01,-5.982669295588463001e+02
2.919999999999946638e+01,1.805721521209854019e-01,-2.060910395199204714e+01,-2.060913424690393825e+01,-5.986791419327981885e+02
2.921999999999946596e+01,1.805357703700176120e-01,-2.061453120561007779e+01,-2.061456758736104433e+01,-5.990914689386612508e+02
2.923999999999946553e+01,1.804942069978999475e-01,-2.061995571250131576e+01,-2.061999727587343401e+01,-5.995039096162834085e+02
2.925999999999946510e+01,1.804488428549292367e-01,-2.062297378394103120e+01,-2.062301914808400127e+01,-5.999164144561051444e+02
2.927999999999946468e+01,1.803993117731622353e-01,-2.062826537362961332e+01,-2.062831490471138096e+01,-6.003290292946595628e+02
2.929999999999946425e+01,1.803487935983120183e-01,-2.063265659613067982e+01,-2.063270711430552851e+01,-6.007417329447570182e+02
2.931999999999946382e+01,1.802964941779879315e-01,-2.063509060478897794e+01,-2.063514290420930308e+01,-6.011544870562730694e+02
2.933999999999946340e+01,1.802438350035735215e-01,-2.063921105238583920e+01,-2.063926371156025397e+01,-6.015673239364951996e+02
2.935999999999946297e+01,1.801921167687852987e-01,-2.064203169085497080e+01,-2.064208340908976069e+01,-6.019802162885471262e+02
2.937999999999946255e+01,1.801424439980943148e-01,-2.064428022488653625e+01,-2.064432989765722581e+01,-6.023931515658156286e+02
2.939999999999946212e+01,1.800942452257630610e-01,-2.064588955272230564e+01,-2.064593775149463539e+01,-6.028061175556424587e+02
2.941999999999946169e+01,1.800474297386067679e-01,-2.064674015753332270e+01,-2.064678697302047894e+01,-6.032190991742802453e+02
2.943999999999946127e+01,1.800032981317577496e-01,-2.064793295896562952e+01,-2.064797709057247843e+01,-6.036321019650664539e+02
2.945999999999946084e+01,1.799623256923722492e-01,-2.064707581095163746e+01,-2.064711678339102363e+01,-6.040450844537248258e+02
2.947999999999946041e+01,1.799260902077345348e-01,-2.064762220075287757e+01,-2.064765843623751351e+01,-6.044580731332246160e+02
2.949999999999945999e+01,1.798953479190653071e-01,-2.064815882781799417e+01,-2.064818957010666267e+01,-6.048710670520695203e+02
2.951999999999945956e+01,1.798716115076772759e-01,-2.064784024717253530e+01,-2.064786398358392461e+01,-6.052840475934243614e+02
2.953999999999945913e+01,1.798552000071190760e-01,-2.064745175726817195e+01,-2.064746816876872870e+01,-6.056970130400703738e+02
2.955999999999945871e+01,1.798443666780541739e-01,-2.064473799840149937e+01,-2.064474883173056341e+01,-6.061099186333674425e+02
2.957999999999945828e+01,1.798381421992997775e-01,-2.064632606177995910e+01,-2.064633228625871197e+01,-6.065228513790817715e+02
2.959999999999945786e+01,1.798376607612074962e-01,-2.064416513463723035e+01,-2.064416561607532330e+01,-6.069357351632125983e+02
2.961999999999945743e+01,1.798443467515622451e-01,-2.064173981905650379e+01,-2.064173313306615043e+01,-6.073485632736034177e+02
2.963999999999945700e+01,1.798553446841958670e-01,-2.064010337677628826e+01,-2.064009237884365433e+01,-6.077613543432063352e+02
2.965999999999945658e+01,1.798719231150341935e-01,-2.063684637960848534e+01,-2.063682980117764743e+01,-6.081740746923676397e+02
2.967999999999945615e+01,1.798906485678039568e-01,-2.063588648729843911e+01,-2.063586776184567029e+01,-6.085867736966607708e+02
2.969999999999945572e+01,1.799151202518782244e-01,-2.063375970863062747e+01,-2.063373523694655276e+01,-6.089994244191493635e+02
2.971999999999945530e+01,1.799435595421607359e-01,-2.063083707447475135e+01,-2.063080863518446861e+01,-6.094120127213485603e+02
2.973999999999945487e+01,1.799769606351333262e-01,-2.062840929690167258e+01,-2.062837589580869846e+01,-6.098245475061936531e+02
2.975999999999945445e+01,1.800123512203044007e-01,-2.062594780172229036e+01,-2.062591241113711860e+01,-6.102370310716429458e+02
2.977999999999945402e+01,1.800483015754666682e-01,-2.062367152309922957e+01,-2.062363557274406745e+01,-6.106494685517498056e+02
2.979999999999945359e+01,1.800850172384368397e-01,-2.062180290905385505e+01,-2.062176619339088646e+01,-6.110618678942679480e+02
2.981999999999945317e+01,1.801228741335196282e-01,-2.061995103784462557e+01,-2.061991318094954195e+01,-6.114742290581297084e+02
2.983999999999945274e+01,1.801628257863006344e-01,-2.061773509271308313e+01,-2.061769514106030243e+01,-6.118865438083312256e+02
2.985999999999945231e+01,1.802040210494423589e-01,-2.061505516590180775e+01,-2.061501397063866747e+01,-6.122988037163860326e+02
2.987999999999945189e+01,1.802457996620348835e-01,-2.061308817088045942e+01,-2.061304639226786861e+01,-6.127110237011910385e+02
2.989999999999945146e+01,1.802885082736662703e-01,-2.060911871951095975e+01,-2.060907601089932939e+01,-6.131231633669697203e+02
2.991999999999945103e+01,1.803305559706926409e-01,-2.060642643252997530e+01,-2.060638438483294976e+01,-6.135352498479231826e+02
2.993999999999945061e+01,1.803721568383436502e-01,-2.060279786201707708e+01,-2.060275626114942682e+01,-6.139472642042959478e+02
2.995999999999945018e+01,1.804120710741662081e-01,-2.059903832088516396e+01,-2.059899840664933990e+01,-6.143592050564777765e+02
2.997999999999944976e+01,1.804506430520182725e-01,-2.059560932291868696e+01,-2.059557075094083345e+01,-6.147710786709583317e+02
2.999999999999944933e+01,1.804888324986487769e-01,-2.059054398138390241e+01,-2.059050579193727160e+01,-6.151828513611393419e+02


==> data/contraction_moderate_energy.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,3.000242621348336303e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.000242621348336303e-01
2.000000000000000042e-02,2.937332121718030375e-01,-7.943321395099360416e+00,-7.949612445062390620e+00,1.348667842698158259e-01
4.000000000000000083e-02,2.873577980055807557e-01,-1.779179548238713693e+01,-1.779817089655335849e+01,-2.273445395441491823e-01
5.999999999999999778e-02,2.810204748153337651e-01,-2.061183763950075587e+01,-2.061817496269100403e+01,-6.459186155244113214e-01
8.000000000000000167e-02,2.748586314306101785e-01,-2.112465071551293860e+01,-2.113081255889766297e+01,-1.074573473219393893e+00
1.000000000000000056e-01,2.689011861831368533e-01,-2.120754228122951091e+01,-2.121349972647698578e+01,-1.504681764091457374e+00
1.200000000000000094e-01,2.631499816410388659e-01,-2.120080983303451561e+01,-2.120656103757661270e+01,-1.934449165294245709e+00
1.400000000000000133e-01,2.576014136575267566e-01,-2.117974360863171057e+01,-2.118529217661522424e+01,-2.363592605450392181e+00
1.600000000000000033e-01,2.522512335949848028e-01,-2.115629300393969459e+01,-2.116164318400223721e+01,-2.792068645591727627e+00
1.799999999999999933e-01,2.470942928133553207e-01,-2.113251160769339876e+01,-2.113766854847502685e+01,-3.219875818527225153e+00
1.999999999999999833e-01,2.421252265829527683e-01,-2.110896478983336522e+01,-2.111393385606376683e+01,-3.647024180554295114e+00
2.199999999999999734e-01,2.373384475511701175e-01,-2.108554083673074331e+01,-2.109032761576252568e+01,-4.073521776320693455e+00
2.399999999999999634e-01,2.327283869599018340e-01,-2.106240831533457580e+01,-2.106701837592584425e+01,-4.499380003218652391e+00
2.599999999999999534e-01,2.282894956476342885e-01,-2.103962786746809499e+01,-2.104406675878036381e+01,-4.924611451880282154e+00
2.799999999999999711e-01,2.240161542098595970e-01,-2.101722430026369537e+01,-2.102149764170146895e+01,-5.349229279323330921e+00
2.999999999999999889e-01,2.199027252514272890e-01,-2.099527123613129831e+01,-2.099938466508973178e+01,-5.773248133004389437e+00
3.200000000000000067e-01,2.159435839009375135e-01,-2.097382891843030706e+01,-2.097778805978079575e+01,-6.196683852723484875e+00
3.400000000000000244e-01,2.121331286242106040e-01,-2.095296161712843386e+01,-2.095677207240516182e+01,-6.619553540342780984e+00
3.600000000000000422e-01,2.084657629419420510e-01,-2.093271302444371074e+01,-2.093638039012597929e+01,-7.041875166513923645e+00
3.800000000000000600e-01,2.049359406616192703e-01,-2.091312362906747069e+01,-2.091665345134779486e+01,-7.463667461375595558e+00
4.000000000000000777e-01,2.015381656860301685e-01,-2.089421679492694395e+01,-2.089761456990253308e+01,-7.884949572249722927e+00
4.200000000000000955e-01,1.982668487396980206e-01,-2.087569550944834518e+01,-2.087896682639467727e+01,-8.305734799385023237e+00
4.400000000000001132e-01,1.951169194808294594e-01,-2.085819253122258488e+01,-2.086134246048145258e+01,-8.726048579268342209e+00
4.600000000000001310e-01,1.920832998982576201e-01,-2.084143501786619268e+01,-2.084446863744876310e+01,-9.145910899208239186e+00
4.800000000000001488e-01,1.891610483488804229e-01,-2.082544350710724501e+01,-2.082836575865662354e+01,-9.565342020899761266e+00
5.000000000000001110e-01,1.863454766390685302e-01,-2.081028796924054802e+01,-2.081310354095035819e+01,-9.984363351994383962e+00
5.200000000000001288e-01,1.836320884242850782e-01,-2.079595262222367325e+01,-2.079866601043845620e+01,-1.040299579265364116e+01
5.400000000000001465e-01,1.810164542021045209e-01,-2.078245189104685764e+01,-2.078506752526903867e+01,-1.082126046469675984e+01
5.600000000000001643e-01,1.784943586507596880e-01,-2.076980199646523317e+01,-2.077232409201657859e+01,-1.123917860017741077e+01
5.800000000000001821e-01,1.760616753836098392e-01,-2.075797675954494892e+01,-2.076040944281209732e+01,-1.165677081863545972e+01
6.000000000000001998e-01,1.737144653787155435e-01,-2.074691740652376737e+01,-2.074926461652866294e+01,-1.207405637677082844e+01
6.200000000000002176e-01,1.714486767645250764e-01,-2.073658860426469985e+01,-2.073885439287889199e+01,-1.249105393747031201e+01
6.400000000000002354e-01,1.692605642562702573e-01,-2.072704559089896037e+01,-2.072923370340721405e+01,-1.290778296179654738e+01
6.600000000000002531e-01,1.671466635482181939e-01,-2.071834641731122417e+01,-2.072046031801927768e+01,-1.332426379085082324e+01
6.800000000000002709e-01,1.651034620049784407e-01,-2.071035754237410131e+01,-2.071240074391734254e+01,-1.374051414324154408e+01
7.000000000000002887e-01,1.631274510159937963e-01,-2.070312858957805702e+01,-2.070510460056704005e+01,-1.415655272602209003e+01
7.200000000000003064e-01,1.612153069786353699e-01,-2.069660410079730894e+01,-2.069851624483466779e+01,-1.457239695207539576e+01
7.400000000000003242e-01,1.593638503519307359e-01,-2.069074806300234215e+01,-2.069259951962904509e+01,-1.498806336996214661e+01
7.600000000000003419e-01,1.575701079088418499e-01,-2.068555382700386147e+01,-2.068734756944694908e+01,-1.540356818894531088e+01
7.800000000000003597e-01,1.558310597448702428e-01,-2.068104993549097514e+01,-2.068278898365494811e+01,-1.581892823581910257e+01
8.000000000000003775e-01,1.541439404252298861e-01,-2.067718596117804708e+01,-2.067887308049768791e+01,-1.623415907436230299e+01
8.200000000000003952e-01,1.525061266849091490e-01,-2.067390579545791240e+01,-2.067554360919823253e+01,-1.664927500401178051e+01
8.400000000000004130e-01,1.509151775051793820e-01,-2.067129464014084661e+01,-2.067288558932057541e+01,-1.706429184599432602e+01
8.600000000000004308e-01,1.493687920088737631e-01,-2.066925817653247321e+01,-2.067080456202877770e+01,-1.747922339502127898e+01
8.800000000000004485e-01,1.478647715468734691e-01,-2.066778221720188213e+01,-2.066928623766388284e+01,-1.789408305982731662e+01
9.000000000000004663e-01,1.464010132542566678e-01,-2.066686879959114975e+01,-2.066833255788376533e+01,-1.830888419411175860e+01
9.200000000000004841e-01,1.449755265204600574e-01,-2.066652263442477988e+01,-2.066794812115857738e+01,-1.872364013353404744e+01
9.400000000000005018e-01,1.435864986561835588e-01,-2.066666527854450308e+01,-2.066805430640878072e+01,-1.913836246696921606e+01
9.600000000000005196e-01,1.422319607656278018e-01,-2.066714575354105321e+01,-2.066850029143160938e+01,-1.955305991993059322e+01
9.800000000000005373e-01,1.409102331360354010e-01,-2.066799802097367333e+01,-2.066931974860326449e+01,-1.996774160797965791e+01
1.000000000000000444e+00,1.396196970313879349e-01,-2.066952404815409849e+01,-2.067081458425874629e+01,-2.038242262504738633e+01
1.020000000000000462e+00,1.383587709734558635e-01,-2.067145187199155743e+01,-2.067271279804948847e+01,-2.079711258854515066e+01
1.040000000000000480e+00,1.371258818537839930e-01,-2.067376167641338824e+01,-2.067499456553305848e+01,-2.121182071119308787e+01
1.060000000000000497e+00,1.359193781177349403e-01,-2.067650564085849041e+01,-2.067771214459454043e+01,-2.162655732774630835e+01
1.080000000000000515e+00,1.347377349967260329e-01,-2.067957089054080910e+01,-2.068075253366181698e+01,-2.204133038867813354e+01
1.100000000000000533e+00,1.335794739836473899e-01,-2.068308522217402867e+01,-2.068424348318710670e+01,-2.245615035413469229e+01
1.120000000000000551e+00,1.324431367895424760e-01,-2.068697538225205435e+01,-2.068811171944615879e+01,-2.287102619897383704e+01
1.140000000000000568e+00,1.313272733172528572e-01,-2.069122193907538687e+01,-2.069233780254767652e+01,-2.328596650122763378e+01
1.160000000000000586e+00,1.302305384914533570e-01,-2.069588591757978691e+01,-2.069698265240558754e+01,-2.370098095440502917e+01
1.180000000000000604e+00,1.291515680926679233e-01,-2.070092323921362265e+01,-2.070200220961240944e+01,-2.411607838958808969e+01
1.200000000000000622e+00,1.280891012864560086e-01,-2.070638346208833624e+01,-2.070744592889454694e+01,-2.453126852563606874e+01
1.220000000000000639e+00,1.270418809602891774e-01,-2.071222463473330677e+01,-2.071327185505947455e+01,-2.494656023865690386e+01
1.240000000000000657e+00,1.260087498211296952e-01,-2.071853157821131219e+01,-2.071956470935047179e+01,-2.536196400136028828e+01
1.260000000000000675e+00,1.249888526456431059e-01,-2.072521695101592698e+01,-2.072623684819141232e+01,-2.577748823755609209e+01
1.280000000000000693e+00,1.239811945554854800e-01,-2.073225393212952739e+01,-2.073326159021968351e+01,-2.619314097428883770e+01
1.300000000000000711e+00,1.229848956047383396e-01,-2.073974458700037360e+01,-2.074074088595111931e+01,-2.660893216497959557e+01
1.320000000000000728e+00,1.219992770821162059e-01,-2.074759085385489144e+01,-2.074857647237751479e+01,-2.702486960057931498e+01
1.340000000000000746e+00,1.210237448801882582e-01,-2.075584713015164695e+01,-2.075682266235357432e+01,-2.744096207538427734e+01
1.360000000000000764e+00,1.200579550264051221e-01,-2.076411111896680950e+01,-2.076507690882059265e+01,-2.785721008761739625e+01
1.380000000000000782e+00,1.191011930379387018e-01,-2.077276186635939936e+01,-2.077371862834786498e+01,-2.827362208693304879e+01
1.400000000000000799e+00,1.181531858322885098e-01,-2.078156066161091076e+01,-2.078250866881656123e+01,-2.869020130737091634e+01
1.420000000000000817e+00,1.172137046352084710e-01,-2.079049521445082149e+01,-2.079143469564790081e+01,-2.910695069285701209e+01
1.440000000000000835e+00,1.162825208537181937e-01,-2.079956649590340589e+01,-2.080049767968489505e+01,-2.952387320655656922e+01
1.460000000000000853e+00,1.153594887078811387e-01,-2.080883643541256944e+01,-2.080975946755840766e+01,-2.994097296741065861e+01
1.480000000000000870e+00,1.144446890776793513e-01,-2.081809249176118470e+01,-2.081900729139138662e+01,-3.035824961687608337e+01
1.500000000000000888e+00,1.135378892149608576e-01,-2.082735943319810801e+01,-2.082826623306082681e+01,-3.077570360540276440e+01
1.520000000000000906e+00,1.126391170613051662e-01,-2.083657379745533689e+01,-2.083747256960899108e+01,-3.119333385350552490e+01
1.540000000000000924e+00,1.117484568920023985e-01,-2.084583668698819636e+01,-2.084672734715750053e+01,-3.161114124741459364e+01
1.560000000000000941e+00,1.108658632272673389e-01,-2.085508307632314740e+01,-2.085596566998788148e+01,-3.202912550260579394e+01
1.580000000000000959e+00,1.099914164779016990e-01,-2.086417526550335211e+01,-2.086504971225271632e+01,-3.244728345466522512e+01
1.600000000000000977e+00,1.091250500976354010e-01,-2.087317272210847818e+01,-2.087403908848874323e+01,-3.286561327548766087e+01
1.620000000000000995e+00,1.082666530613528855e-01,-2.088195346735513525e+01,-2.088281186439141734e+01,-3.328411074187105356e+01
1.640000000000001013e+00,1.074162967827239218e-01,-2.089088334651801659e+01,-2.089173370279664610e+01,-3.370277876508004056e+01
1.660000000000001030e+00,1.065740685245044062e-01,-2.089940121559504504e+01,-2.090024344385326316e+01,-3.412160901765016519e+01
1.680000000000001048e+00,1.057399132576392897e-01,-2.090779099513571637e+01,-2.090862515040258174e+01,-3.454059899281974566e+01
1.700000000000001066e+00,1.049138286519900737e-01,-2.091609120385928122e+01,-2.091691728846492992e+01,-3.495974690150257658e+01
1.720000000000001084e+00,1.040958036175812368e-01,-2.092425001129490880e+01,-2.092506803632931778e+01,-3.537904992676288174e+01
1.740000000000001101e+00,1.032858712355999020e-01,-2.093210554049905170e+01,-2.093291547288103160e+01,-3.579850196995484879e+01
1.760000000000001119e+00,1.024838062910382597e-01,-2.093997873394883058e+01,-2.094078079889339250e+01,-3.621810360957838526e+01
1.780000000000001137e+00,1.016886082745719899e-01,-2.094811014481668465e+01,-2.094890534283315020e+01,-3.663786101049118571e+01
1.800000000000001155e+00,1.009024937388586646e-01,-2.095520119011366589e+01,-2.095598730464937987e+01,-3.705775114882917620e+01
1.820000000000001172e+00,1.001244104427485293e-01,-2.096250961649572275e+01,-2.096328769979183448e+01,-3.747777942445519983e+01
1.840000000000001190e+00,9.935424657889474487e-02,-2.096961659678867562e+01,-2.097038676065253071e+01,-3.789794192025482289e+01
1.860000000000001208e+00,9.859180053448488024e-02,-2.097663677302156415e+01,-2.097739921906597260e+01,-3.831823710175966369e+01
1.880000000000001226e+00,9.783714547694298547e-02,-2.098356213375125989e+01,-2.098431678880880114e+01,-3.873866299949222736e+01
1.900000000000001243e+00,9.709047768350631546e-02,-2.099021687470840902e+01,-2.099096354250184504e+01,-3.915921400477983383e+01
1.920000000000001261e+00,9.635170285825142567e-02,-2.099684736233778537e+01,-2.099758613716304012e+01,-3.957988972685184592e+01
1.940000000000001279e+00,9.561987587746303974e-02,-2.100380218648327713e+01,-2.100453401346406679e+01,-4.000069759756230070e+01
1.960000000000001297e+00,9.489711009826506949e-02,-2.101004566054979961e+01,-2.101076842632899755e+01,-4.042162127655249293e+01
1.980000000000001315e+00,9.418240988080810172e-02,-2.101626074423883850e+01,-2.101697544445629617e+01,-4.084266119165472730e+01
2.000000000000001332e+00,9.347568760697905210e-02,-2.102261280508734842e+01,-2.102331952736117771e+01,-4.126382017003030711e+01
2.020000000000001350e+00,9.277726804407879224e-02,-2.102867409089000006e+01,-2.102937251045290168e+01,-4.168509207141099893e+01
2.040000000000001368e+00,9.208696504956842555e-02,-2.103483650486989731e+01,-2.103552680786440732e+01,-4.210647910450290965e+01
2.060000000000001386e+00,9.140510511370859847e-02,-2.104066405011462848e+01,-2.104134591005048804e+01,-4.252797424544106519e+01
2.080000000000001403e+00,9.073161255521365598e-02,-2.104646400081657731e+01,-2.104713749337507167e+01,-4.294957701801588712e+01
2.100000000000001421e+00,9.006582699776802259e-02,-2.105267873733189532e+01,-2.105334452288933988e+01,-4.337129637831997542e+01
2.120000000000001439e+00,8.940957732705298588e-02,-2.105791338220115350e+01,-2.105856963187186892e+01,-4.379311089563471171e+01
2.140000000000001457e+00,8.876220049004816814e-02,-2.106334990336660695e+01,-2.106399728020361195e+01,-4.421502527053905141e+01
2.160000000000001474e+00,8.812352620119998092e-02,-2.106884154794144592e+01,-2.106948022223029326e+01,-4.463704077578672269e+01
2.180000000000001492e+00,8.749392577748346667e-02,-2.107407274122438423e+01,-2.107470234164810208e+01,-4.505915183103492438e+01
2.200000000000001510e+00,8.687324403381040117e-02,-2.107926859290220634e+01,-2.107988927464587903e+01,-4.548135788463664397e+01
2.220000000000001528e+00,8.626161553911952662e-02,-2.108433384021007484e+01,-2.108494546870476682e+01,-4.590365618993553198e+01
2.240000000000001545e+00,8.565843596169520069e-02,-2.108946629536723449e+01,-2.109006947494465933e+01,-4.632604869542030457e+01
2.260000000000001563e+00,8.506506530092164398e-02,-2.109413435326853303e+01,-2.109472772392930651e+01,-4.674852475314644806e+01
2.280000000000001581e+00,8.448093481346499733e-02,-2.109887168355052722e+01,-2.109945581403798442e+01,-4.717108631730491908e+01
2.300000000000001599e+00,8.390620545727965618e-02,-2.110356371476100179e+01,-2.110413844411718642e+01,-4.759373232095632034e+01
2.320000000000001616e+00,8.334092514392152373e-02,-2.110816943602349127e+01,-2.110873471633684773e+01,-4.801646098999015067e+01
2.340000000000001634e+00,8.278496793360233530e-02,-2.111267939533692939e+01,-2.111323535254724959e+01,-4.843927053510720526e+01
2.360000000000001652e+00,8.223789224898368777e-02,-2.111750585600966446e+01,-2.111805293169428310e+01,-4.886216772791202345e+01
2.380000000000001670e+00,8.170095647744607392e-02,-2.112174602322595618e+01,-2.112228295899749497e+01,-4.928513958414807661e+01
2.400000000000001688e+00,8.117370137110885286e-02,-2.112605099203063830e+01,-2.112657824713697607e+01,-4.970818785909503390e+01
2.420000000000001705e+00,8.065613780483907314e-02,-2.113020693454163634e+01,-2.113072449810790587e+01,-5.013130956135213268e+01
2.440000000000001723e+00,8.014813784490837367e-02,-2.113437161527931707e+01,-2.113487961523924952e+01,-5.055450499361764827e+01
2.460000000000001741e+00,7.964977417515536895e-02,-2.113834197070813303e+01,-2.113884033437788545e+01,-5.097777019670157017e+01
2.480000000000001759e+00,7.916097847050874992e-02,-2.114239599986460760e+01,-2.114288479556925537e+01,-5.140110691240350604e+01
2.500000000000001776e+00,7.868120472397788223e-02,-2.114652589946071259e+01,-2.114700567320724289e+01,-5.182451720413925500e+01
2.520000000000001794e+00,7.821155969486849602e-02,-2.115011694166447853e+01,-2.115058658669358849e+01,-5.224798918800165382e+01
2.540000000000001812e+00,7.775124671576710833e-02,-2.115394288488604957e+01,-2.115440319786515033e+01,-5.267152835867847216e+01
2.560000000000001830e+00,7.730039045257368346e-02,-2.115760241245313722e+01,-2.115805326871632985e+01,-5.309513126319073706e+01
2.580000000000001847e+00,7.685884126149368500e-02,-2.116127585188073823e+01,-2.116171740107181876e+01,-5.351879832941943249e+01
2.600000000000001865e+00,7.642656713117185197e-02,-2.116483760378391565e+01,-2.116526987791423764e+01,-5.394252735562542966e+01
2.620000000000001883e+00,7.600306611848460514e-02,-2.116867852022549812e+01,-2.116910202123818507e+01,-5.436632442704262758e+01
2.640000000000001901e+00,7.558948297545213524e-02,-2.117184785137619585e+01,-2.117226143451922837e+01,-5.479017496721318281e+01
2.660000000000001918e+00,7.518510489125503071e-02,-2.117530580861445344e+01,-2.117571018669865168e+01,-5.521408546146967211e+01
2.680000000000001936e+00,7.478980459050177387e-02,-2.117861833889395129e+01,-2.117901363919470370e+01,-5.563805312854830021e+01
2.700000000000001954e+00,7.440354255412336137e-02,-2.118184324999079848e+01,-2.118222951202717752e+01,-5.606207625558449337e+01
2.720000000000001972e+00,7.402613281392328437e-02,-2.118512700319222475e+01,-2.118550441293242415e+01,-5.648615620538853932e+01
2.740000000000001990e+00,7.365709938307803128e-02,-2.118842212091444921e+01,-2.118879115434529581e+01,-5.691029368123766830e+01
2.760000000000002007e+00,7.329717875559974005e-02,-2.119124116408479708e+01,-2.119160108471227488e+01,-5.733447842514684112e+01
2.780000000000002025e+00,7.294571971577502867e-02,-2.119440846518968513e+01,-2.119475992422950839e+01,-5.775871805349046184e+01
2.800000000000002043e+00,7.260287106563484416e-02,-2.119726630707386050e+01,-2.119760915572399895e+01,-5.818300622828208191e+01
2.820000000000002061e+00,7.226834142830988739e-02,-2.120021125935706152e+01,-2.120054578899438624e+01,-5.860734498310654317e+01
2.840000000000002078e+00,7.194215640867383799e-02,-2.120302880956383973e+01,-2.120335499458347428e+01,-5.903173174431746162e+01
2.860000000000002096e+00,7.162364913379735964e-02,-2.120600461102139178e+01,-2.120632311829626815e+01,-5.945617034381276511e+01
2.880000000000002114e+00,7.131360397400987594e-02,-2.120859398098994575e+01,-2.120890402614973169e+01,-5.988065226859234969e+01
2.900000000000002132e+00,7.101144144284313175e-02,-2.121126028105720707e+01,-2.121156244358837384e+01,-6.030517963674466131e+01
2.920000000000002149e+00,7.071703554995323326e-02,-2.121386506648413928e+01,-2.121415947237703037e+01,-6.072975134396723007e+01
2.940000000000002167e+00,7.043036144371152274e-02,-2.121647325229024972e+01,-2.121675992639649166e+01,-6.115436748311928028e+01
2.960000000000002185e+00,7.015128580630947130e-02,-2.121905516735665032e+01,-2.121933424299405146e+01,-6.157902766210381174e+01
2.980000000000002203e+00,6.987972567819716874e-02,-2.122162856958637889e+01,-2.122190012971449136e+01,-6.200373179362365050e+01
3.000000000000002220e+00,6.961523370244553088e-02,-2.122423706355954920e+01,-2.122450155553530138e+01,-6.242848102687059964e+01
3.020000000000002238e+00,6.935835518383356990e-02,-2.122665202594649259e+01,-2.122690890446510537e+01,-6.285327094590814312e+01
3.040000000000002256e+00,6.910865671396911047e-02,-2.122898654214893810e+01,-2.122923624061880332e+01,-6.327810037522097986e+01
3.060000000000002274e+00,6.886592441130653941e-02,-2.123150016118906436e+01,-2.123174289349172739e+01,-6.370297311074742908e+01
3.080000000000002292e+00,6.863024704300504930e-02,-2.123380342049484781e+01,-2.123403909786314969e+01,-6.412788485652562542e+01
3.100000000000002309e+00,6.840138385630945006e-02,-2.123608041789126943e+01,-2.123630928107796478e+01,-6.455283532807014524e+01
3.120000000000002327e+00,6.817890254651778892e-02,-2.123855791674359139e+01,-2.123878039805338247e+01,-6.497782896771481376e+01
3.140000000000002345e+00,6.796342741209666916e-02,-2.124063929544650264e+01,-2.124085477058092408e+01,-6.540285722875816532e+01
3.160000000000002363e+00,6.775445554896426803e-02,-2.124288446181876466e+01,-2.124309343368189573e+01,-6.582792388985767218e+01
3.180000000000002380e+00,6.755191193192802701e-02,-2.124505506285786538e+01,-2.124525760647490102e+01,-6.625302753473187067e+01
3.200000000000002398e+00,6.735575474090224612e-02,-2.124716674595688914e+01,-2.124736290314791631e+01,-6.667816702684203278e+01
3.220000000000002416e+00,6.716580218368460586e-02,-2.124925228811911992e+01,-2.124944224067633769e+01,-6.710334202516163771e+01
3.240000000000002434e+00,6.698192077382125742e-02,-2.125134310003878113e+01,-2.125152698144864516e+01,-6.752855276857226841e+01
3.260000000000002451e+00,6.680388983739693476e-02,-2.125356255373845116e+01,-2.125374058467487615e+01,-6.795380205058346235e+01
3.280000000000002469e+00,6.663210871578624517e-02,-2.125539750964379238e+01,-2.125556929076540413e+01,-6.837908178189796615e+01
3.300000000000002487e+00,6.646617528736555036e-02,-2.125746106363729382e+01,-2.125762699706571368e+01,-6.880439693659913303e+01
3.320000000000002505e+00,6.630613898139513240e-02,-2.125934514313636470e+01,-2.125950517944233553e+01,-6.922974387576783784e+01
3.340000000000002522e+00,6.615179579996528780e-02,-2.126125618850207744e+01,-2.126141053168350581e+01,-6.965512334271930683e+01
3.360000000000002540e+00,6.600294052889224550e-02,-2.126311460393577946e+01,-2.126326345920685412e+01,-7.008053449006909830e+01
3.380000000000002558e+00,6.585952673820857917e-02,-2.126496302523709758e+01,-2.126510643902778241e+01,-7.050597716436452345e+01
3.400000000000002576e+00,6.572119612371291053e-02,-2.126691191319175900e+01,-2.126705024380625630e+01,-7.093145373324284719e+01
3.420000000000002593e+00,6.558837797115392443e-02,-2.126858019325059246e+01,-2.126871301140315040e+01,-7.135695815526042907e+01
3.440000000000002611e+00,6.546072566552553484e-02,-2.127035577098302355e+01,-2.127048342328865260e+01,-7.178249292298571049e+01
3.460000000000002629e+00,6.533821294005347224e-02,-2.127204765542855469e+01,-2.127217016815402673e+01,-7.220805638881977018e+01
3.480000000000002647e+00,6.522063048273356312e-02,-2.127374889135956693e+01,-2.127386647381688789e+01,-7.263364894910428404e+01
3.500000000000002665e+00,6.510802122986605878e-02,-2.127539216713450543e+01,-2.127550477638737192e+01,-7.305926940169983652e+01
3.520000000000002682e+00,6.500028408253619161e-02,-2.127703886509699061e+01,-2.127714660224432208e+01,-7.348491791614910085e+01
3.540000000000002700e+00,6.489716327561315112e-02,-2.127871721476756406e+01,-2.127882033557448693e+01,-7.391059538125136896e+01
3.560000000000002718e+00,6.479896213962502149e-02,-2.128022091883932987e+01,-2.128031911997531722e+01,-7.433629800076415961e+01
3.580000000000002736e+00,6.470543020100574805e-02,-2.128174690172647132e+01,-2.128184043366509215e+01,-7.476202647073731100e+01
3.600000000000002753e+00,6.461642375032100594e-02,-2.128328568147243516e+01,-2.128337468792312137e+01,-7.518778119081743228e+01
3.620000000000002771e+00,6.453190698902450118e-02,-2.128477696158331511e+01,-2.128486147834461306e+01,-7.561356124681040569e+01
3.640000000000002789e+00,6.445177461740225766e-02,-2.128624456639347073e+01,-2.128632469876509248e+01,-7.603936627050990182e+01
3.660000000000002807e+00,6.437601497381814641e-02,-2.128767068978147492e+01,-2.128774644942505745e+01,-7.646519544394911350e+01
3.680000000000002824e+00,6.430444895010192785e-02,-2.128916508131786500e+01,-2.128923664734158194e+01,-7.689105031159918724e+01
3.700000000000002842e+00,6.423700172173858747e-02,-2.129061818565695674e+01,-2.129068563288532090e+01,-7.731693012254068265e+01
3.720000000000002860e+00,6.417384155825738012e-02,-2.129193238509026287e+01,-2.129199554525374438e+01,-7.774283193040596984e+01
3.740000000000002878e+00,6.411475399319738200e-02,-2.129326721238216891e+01,-2.129332629994722836e+01,-7.816875636221867296e+01
3.760000000000002895e+00,6.405961184728922730e-02,-2.129463644583726278e+01,-2.129469158798316997e+01,-7.859470423328133393e+01
3.780000000000002913e+00,6.400845705082786052e-02,-2.129590959736054145e+01,-2.129596075215700424e+01,-7.902067358002499020e+01
3.800000000000002931e+00,6.396112325356365091e-02,-2.129723115389729315e+01,-2.129727848769455889e+01,-7.944666553690019839e+01
3.820000000000002949e+00,6.391765436427675195e-02,-2.129844675334901183e+01,-2.129849022223829991e+01,-7.987267794085646244e+01
3.840000000000002967e+00,6.387770986792047634e-02,-2.129975309746119194e+01,-2.129979304195754963e+01,-8.029871294730203601e+01
3.860000000000002984e+00,6.384160792392255812e-02,-2.130088789158895324e+01,-2.130092399353295107e+01,-8.072476680707781327e+01
3.880000000000003002e+00,6.380913822909331512e-02,-2.130200016412881325e+01,-2.130203263382364298e+01,-8.115083928005522296e+01
3.900000000000003020e+00,6.378020215335633569e-02,-2.130317551856693115e+01,-2.130320445464266754e+01,-8.157693172650229485e+01
3.920000000000003038e+00,6.375477895365455616e-02,-2.130426271143214834e+01,-2.130428813463185023e+01,-8.200304240393063537e+01
3.940000000000003055e+00,6.373268900092847467e-02,-2.130532101790054966e+01,-2.130534310785327534e+01,-8.242917091424136800e+01
3.960000000000003073e+00,6.371411077538596812e-02,-2.130642765195054267e+01,-2.130644623017608552e+01,-8.285531804550592483e+01
3.980000000000003091e+00,6.369856224754913421e-02,-2.130756466182893050e+01,-2.130758021035676819e+01,-8.328148488727032372e+01
4.000000000000002665e+00,6.368652949130902685e-02,-2.130850229367850801e+01,-2.130851432643474652e+01,-8.370766696590014533e+01
4.020000000000002238e+00,6.367773665819545514e-02,-2.130950318429710677e+01,-2.130951197713022083e+01,-8.413386582241919598e+01
4.040000000000001812e+00,6.367212419341625185e-02,-2.131048617138665335e+01,-2.131049178385143250e+01,-8.456008115831170358e+01
4.060000000000001386e+00,6.366958657847861247e-02,-2.131144441885924223e+01,-2.131144695647417819e+01,-8.498631258430381763e+01
4.080000000000000959e+00,6.367012769922890392e-02,-2.131238232861822368e+01,-2.131238178749747192e+01,-8.541255968975544022e+01
4.100000000000000533e+00,6.367370859480769862e-02,-2.131328941832997614e+01,-2.131328583743439609e+01,-8.583882189722646672e+01
4.120000000000000107e+00,6.368017558746945361e-02,-2.131423631586008582e+01,-2.131422984886742356e+01,-8.626510015655101427e+01
4.139999999999999680e+00,6.368965557944306077e-02,-2.131506120874400523e+01,-2.131505172875203158e+01,-8.669139190073391887e+01
4.159999999999999254e+00,6.370203545805983025e-02,-2.131591101837166846e+01,-2.131589863849305289e+01,-8.711769774122272736e+01
4.179999999999998828e+00,6.371725716902182368e-02,-2.131674224139866070e+01,-2.131672701968769701e+01,-8.754401736433975145e+01
4.199999999999998401e+00,6.373524235468991384e-02,-2.131753850216545487e+01,-2.131752051697978700e+01,-8.797035014919738671e+01
4.219999999999997975e+00,6.375586169605128306e-02,-2.131830328363823313e+01,-2.131828266429687346e+01,-8.839669559552879718e+01
4.239999999999997549e+00,6.377921728681044955e-02,-2.131906924375296697e+01,-2.131904588816220780e+01,-8.882305362481309885e+01
4.259999999999997122e+00,6.380518792890296775e-02,-2.131983014766257867e+01,-2.131980417702048669e+01,-8.924942425712424665e+01
4.279999999999996696e+00,6.383370333171191346e-02,-2.132063296608186675e+01,-2.132060445067905619e+01,-8.967580840104308493e+01
4.299999999999996270e+00,6.386491437672761617e-02,-2.132132475539480509e+01,-2.132129354434978907e+01,-9.010220368510596245e+01
4.319999999999995843e+00,6.389864997338338959e-02,-2.132206460576151841e+01,-2.132203087016486265e+01,-9.052861124162453166e+01
4.339999999999995417e+00,6.393485958681337233e-02,-2.132277063336591283e+01,-2.132273442375248251e+01,-9.095503044467842813e+01
4.359999999999994991e+00,6.397345807048976374e-02,-2.132345747671323721e+01,-2.132341887822956039e+01,-9.138146099572901448e+01
4.379999999999994564e+00,6.401448845639609586e-02,-2.132412892793716708e+01,-2.132408789755126222e+01,-9.180790254390186078e+01
4.399999999999994138e+00,6.405788517821413286e-02,-2.132479336311995866e+01,-2.132474996639814080e+01,-9.223435501444244267e+01
4.419999999999993712e+00,6.410350815258888946e-02,-2.132545574996231608e+01,-2.132541012698793992e+01,-9.266081850646732221e+01
4.439999999999993285e+00,6.415144919980736438e-02,-2.132604917537084077e+01,-2.132600123432362338e+01,-9.308729154892751012e+01
4.459999999999992859e+00,6.420164538799301435e-02,-2.132670987843350829e+01,-2.132665968224532094e+01,-9.351377555030799726e+01
4.479999999999992433e+00,6.425406633619124008e-02,-2.132732416542947362e+01,-2.132727174448127627e+01,-9.394026961266838782e+01
4.499999999999992006e+00,6.430853870425237706e-02,-2.132797281883376428e+01,-2.132791834646570450e+01,-9.436677459667700418e+01
4.519999999999991580e+00,6.436514774089487079e-02,-2.132855813466865769e+01,-2.132850152563201362e+01,-9.479328915033373448e+01
4.539999999999991154e+00,6.442387783024459968e-02,-2.132913598806332089e+01,-2.132907725797397092e+01,-9.521981314000565533e+01
4.559999999999990727e+00,6.448463450412103559e-02,-2.132974794400574226e+01,-2.132968718733186719e+01,-9.564634734221189660e+01
4.579999999999990301e+00,6.454734299329241420e-02,-2.133032505502902509e+01,-2.133026234653985398e+01,-9.607289113482330833e+01
4.599999999999989875e+00,6.461205358125472753e-02,-2.133083684883771625e+01,-2.133077213824975260e+01,-9.649944316121209908e+01
4.619999999999989448e+00,6.467868781857491478e-02,-2.133138727359435904e+01,-2.133132063935703826e+01,-9.692600427244667571e+01
4.639999999999989022e+00,6.474722994326717607e-02,-2.133194240076218051e+01,-2.133187385863748986e+01,-9.735257457833722583e+01
4.659999999999988596e+00,6.481765676118923791e-02,-2.133246813591925317e+01,-2.133239770910133259e+01,-9.777915351423767731e+01
4.679999999999988169e+00,6.488990903778464603e-02,-2.133298996433548567e+01,-2.133291771205889020e+01,-9.820574106124779235e+01
4.699999999999987743e+00,6.496397689452243496e-02,-2.133351338069678604e+01,-2.133343931284004924e+01,-9.863233726100499155e+01
4.719999999999987317e+00,6.503979328166932528e-02,-2.133405549023662928e+01,-2.133397967384948402e+01,-9.905894255442257190e+01
4.739999999999986890e+00,6.511740171101589036e-02,-2.133453164487349696e+01,-2.133445403644414995e+01,-9.948555557889069689e+01
4.759999999999986464e+00,6.519675113438019864e-02,-2.133503589416073964e+01,-2.133495654473737702e+01,-9.991217694735055943e+01
4.779999999999986038e+00,6.527775805539511034e-02,-2.133551734576263925e+01,-2.133543633884162460e+01,-1.003388062873447950e+02
4.799999999999985612e+00,6.536044096631568601e-02,-2.133600036531182198e+01,-2.133591768240090047e+01,-1.007654436117401104e+02
4.819999999999985185e+00,6.544476889693140453e-02,-2.133648873965817927e+01,-2.133640441172756397e+01,-1.011920890586026474e+02
4.839999999999984759e+00,6.553069575874932717e-02,-2.133698638767599576e+01,-2.133690046081417790e+01,-1.016187428594943469e+02
4.859999999999984333e+00,6.561816363738881552e-02,-2.133749572451416299e+01,-2.133740825663552343e+01,-1.020454053061059909e+02
4.879999999999983906e+00,6.570727763284432699e-02,-2.133794526000900404e+01,-2.133785614601355007e+01,-1.024720750973107215e+02
4.899999999999983480e+00,6.579790773485373612e-02,-2.133841131116058065e+01,-2.133832068105857260e+01,-1.028987526934319305e+02
4.919999999999983054e+00,6.589004064878231648e-02,-2.133887610205619367e+01,-2.133878396914226627e+01,-1.033254380825591170e+02
4.939999999999982627e+00,6.598361919609162241e-02,-2.133933300781237463e+01,-2.133923942926506356e+01,-1.037521311641680626e+02
4.959999999999982201e+00,6.607866613798867028e-02,-2.133977142297734986e+01,-2.133967637603545242e+01,-1.041788315456857106e+02
4.979999999999981775e+00,6.617516017274689688e-02,-2.134022666892418840e+01,-2.134013017488943120e+01,-1.046055395850294332e+02
4.999999999999981348e+00,6.627298543389087415e-02,-2.134070693139176811e+01,-2.134060910613062489e+01,-1.050322558983961159e+02
5.019999999999980922e+00,6.637225352590807315e-02,-2.134112166046371684e+01,-2.134102239237169840e+01,-1.054589790635133824e+02
5.039999999999980496e+00,6.647285753619594506e-02,-2.134156777168498209e+01,-2.134146716767469343e+01,-1.058857098149368028e+02
5.059999999999980069e+00,6.657478882968330403e-02,-2.134199747263820157e+01,-2.134189554134471578e+01,-1.063124478330960869e+02
5.079999999999979643e+00,6.667803057488178031e-02,-2.134243963787220366e+01,-2.134233639612700628e+01,-1.067391933841083329e+02
5.099999999999979217e+00,6.678253146906401594e-02,-2.134288039417442917e+01,-2.134277589328024760e+01,-1.071659464910976425e+02
5.119999999999978790e+00,6.688829218589273373e-02,-2.134331373227786344e+01,-2.134320797156103566e+01,-1.075927070050263694e+02
5.139999999999978364e+00,6.699529211925144001e-02,-2.134375469469933151e+01,-2.134364769476597345e+01,-1.080194750989870016e+02
5.159999999999977938e+00,6.710351308236936485e-02,-2.134417677492718823e+01,-2.134406855396407110e+01,-1.084462504135224208e+02
5.179999999999977511e+00,6.721294880029758667e-02,-2.134459355026598715e+01,-2.134448411454805949e+01,-1.088730328488098138e+02
5.199999999999977085e+00,6.732347623922088631e-02,-2.134501152270307500e+01,-2.134490099526415108e+01,-1.092998225518249598e+02
5.219999999999976659e+00,6.743516054023197814e-02,-2.134542851940529573e+01,-2.134531683510428479e+01,-1.097266194379120634e+02
5.239999999999976232e+00,6.754798996802036104e-02,-2.134584523087175256e+01,-2.134573240144396422e+01,-1.101534235131016999e+02
5.259999999999975806e+00,6.766186757684188036e-02,-2.134624714405890700e+01,-2.134613326645008513e+01,-1.105802345783740464e+02
5.279999999999975380e+00,6.777686087627884937e-02,-2.134664202433092228e+01,-2.134652703103148497e+01,-1.110070524255612270e+02
5.299999999999974953e+00,6.789288547837910026e-02,-2.134706280415857904e+01,-2.134694677955647890e+01,-1.114338776570423022e+02
5.319999999999974527e+00,6.800991637077333229e-02,-2.134745213540625031e+01,-2.134733510451385641e+01,-1.118607096688580356e+02
5.339999999999974101e+00,6.812799504331293332e-02,-2.134783767580943703e+01,-2.134771959713689782e+01,-1.122875483437016868e+02
5.359999999999973674e+00,6.824709477162466120e-02,-2.134823554862752815e+01,-2.134811644889921567e+01,-1.127143939549459333e+02
5.379999999999973248e+00,6.836712158008938223e-02,-2.134861425994593276e+01,-2.134849423313746897e+01,-1.131412462133363732e+02
5.399999999999972822e+00,6.848809684733951630e-02,-2.134900962424287485e+01,-2.134888864897562399e+01,-1.135681054305539845e+02
5.419999999999972395e+00,6.861005218514755477e-02,-2.134936049324843665e+01,-2.134923853791062953e+01,-1.139949706850811566e+02
5.439999999999971969e+00,6.873294101993093763e-02,-2.134973161398982455e+01,-2.134960872515503993e+01,-1.144218424285261761e+02
5.459999999999971543e+00,6.885669621057187439e-02,-2.135011993652494411e+01,-2.134999618133430488e+01,-1.148487210720660272e+02
5.479999999999971116e+00,6.898138435600099927e-02,-2.135046128169544843e+01,-2.135033659355001845e+01,-1.152756056095545034e+02
5.499999999999970690e+00,6.910693553344189610e-02,-2.135081256741348099e+01,-2.135068701623604071e+01,-1.157024963097253334e+02
5.519999999999970264e+00,6.923332565069520439e-02,-2.135115862576941481e+01,-2.135103223565216268e+01,-1.161293930921234647e+02
5.539999999999969837e+00,6.936057584194289805e-02,-2.135149880170082071e+01,-2.135137155150957256e+01,-1.165562958179662445e+02
5.559999999999969411e+00,6.948860336870382737e-02,-2.135185465387296944e+01,-2.135172662634620977e+01,-1.169832048835169473e+02
5.579999999999968985e+00,6.961744207824253905e-02,-2.135217103989550580e+01,-2.135204220118596652e+01,-1.174101194656053195e+02
5.599999999999968558e+00,6.974700052891349977e-02,-2.135246354883628683e+01,-2.135233399038561686e+01,-1.178370391781313629e+02
5.619999999999968132e+00,6.987735048705630281e-02,-2.135280192037176761e+01,-2.135267157041362651e+01,-1.182639648665806504e+02
5.639999999999967706e+00,7.000848519184743601e-02,-2.135312327747107730e+01,-2.135299214276628632e+01,-1.186908961974252890e+02
5.659999999999967280e+00,7.014035834588903950e-02,-2.135344649080804658e+01,-2.135331461765400363e+01,-1.191178332540874010e+02
5.679999999999966853e+00,7.027298806178018664e-02,-2.135374784943213555e+01,-2.135361521971624299e+01,-1.195447755813601702e+02
5.699999999999966427e+00,7.040616294368595707e-02,-2.135402612179824544e+01,-2.135389294691633921e+01,-1.199717229289142324e+02
5.719999999999966001e+00,7.054020277680893292e-02,-2.135435364233176259e+01,-2.135421960249863815e+01,-1.203986759619277365e+02
5.739999999999965574e+00,7.067486246108596604e-02,-2.135463449600614538e+01,-2.135449983632186743e+01,-1.208256339921635885e+02
5.759999999999965148e+00,7.081017957483026759e-02,-2.135492426149539824e+01,-2.135478894438165298e+01,-1.212525971602797483e+02
5.779999999999964722e+00,7.094615342785098866e-02,-2.135521019065206971e+01,-2.135507421679904994e+01,-1.216795653902397731e+02
5.799999999999964295e+00,7.108274609769980878e-02,-2.135549573389482347e+01,-2.135535914122497303e+01,-1.221065387122478256e+02
5.819999999999963869e+00,7.121998017043118523e-02,-2.135576293770977330e+01,-2.135562570363704182e+01,-1.225335167369293004e+02
5.839999999999963443e+00,7.135775656984105764e-02,-2.135604267455076055e+01,-2.135590489815135129e+01,-1.229604998140209062e+02
5.859999999999963016e+00,7.149614337470856784e-02,-2.135630934850728124e+01,-2.135617096170241425e+01,-1.233874876141861847e+02
5.879999999999962590e+00,7.163490971761761472e-02,-2.135654599820989219e+01,-2.135640723186698153e+01,-1.238144797678074696e+02
5.899999999999962164e+00,7.177443595749170846e-02,-2.135682502984774800e+01,-2.135668550360787421e+01,-1.242414767421645507e+02
5.919999999999961737e+00,7.191452466026715395e-02,-2.135708616721201381e+01,-2.135694607850923887e+01,-1.246684783768060072e+02
5.939999999999961311e+00,7.205513682307536361e-02,-2.135730877154853147e+01,-2.135716815938572211e+01,-1.250954839400741747e+02
5.959999999999960885e+00,7.219624450408046457e-02,-2.135755722150233993e+01,-2.135741611382133343e+01,-1.255224939768232133e+02
5.979999999999960458e+00,7.233790239268637901e-02,-2.135779635800715681e+01,-2.135765470011855172e+01,-1.259495082460947515e+02
5.999999999999960032e+00,7.248007682465108792e-02,-2.135804390865208546e+01,-2.135790173422012117e+01,-1.263765269498358350e+02
6.019999999999959606e+00,7.262281472039454344e-02,-2.135828238411729529e+01,-2.135813964622155225e+01,-1.268035498596224357e+02
6.039999999999959179e+00,7.276602509796568918e-02,-2.135852093894379067e+01,-2.135837772856621797e+01,-1.272305770680237345e+02
6.059999999999958753e+00,7.290969281638259858e-02,-2.135873590416887779e+01,-2.135859223645046256e+01,-1.276576081183886942e+02
6.079999999999958327e+00,7.305370137563584054e-02,-2.135896654452178822e+01,-2.135882253596253477e+01,-1.280846434407198728e+02
6.099999999999957900e+00,7.319836381095017053e-02,-2.135921048205761252e+01,-2.135906581962229822e+01,-1.285116829879257239e+02
6.119999999999957474e+00,7.334344905515900737e-02,-2.135942636474907275e+01,-2.135928127950486299e+01,-1.289387264299764979e+02
6.139999999999957048e+00,7.348896897015272378e-02,-2.135965311096003560e+01,-2.135950759104504115e+01,-1.293657739722807207e+02
6.159999999999956621e+00,7.363487214020382476e-02,-2.135985439362491434e+01,-2.135970849045486375e+01,-1.297928251569831275e+02
6.179999999999956195e+00,7.378120124373735433e-02,-2.136006192332439468e+01,-2.135991559422086183e+01,-1.302198800663460929e+02
6.199999999999955769e+00,7.392794241878496153e-02,-2.136027937901640428e+01,-2.136013263784135674e+01,-1.306469389127513807e+02
6.219999999999955342e+00,7.407506139506597753e-02,-2.136046766274724007e+01,-2.136032054377096046e+01,-1.310740011470300317e+02
6.239999999999954916e+00,7.422254506495065685e-02,-2.136069337738723206e+01,-2.136054589371734735e+01,-1.315010675309079033e+02
6.259999999999954490e+00,7.437040710441294999e-02,-2.136089650783574001e+01,-2.136074864579627786e+01,-1.319281375990251206e+02
6.279999999999954063e+00,7.451868050000509669e-02,-2.136109936773152640e+01,-2.136095109433593464e+01,-1.323552113129841814e+02
6.299999999999953637e+00,7.466726160778067167e-02,-2.136128496721637049e+01,-2.136113638610859411e+01,-1.327822884312207350e+02
6.319999999999953211e+00,7.481630551488452352e-02,-2.136150018811251172e+01,-2.136135114420540759e+01,-1.332093693910758816e+02
6.339999999999952784e+00,7.496562991667733711e-02,-2.136170147884847736e+01,-2.136155215444668443e+01,-1.336364540962510432e+02
6.359999999999952358e+00,7.511531377909215490e-02,-2.136189737461877769e+01,-2.136174769075636348e+01,-1.340635423598810121e+02
6.379999999999951932e+00,7.526532143741253289e-02,-2.136208435539650097e+01,-2.136193434773818112e+01,-1.344906340393306436e+02
6.399999999999951505e+00,7.541563612408631878e-02,-2.136229448505293860e+01,-2.136214417036626401e+01,-1.349177296143450064e+02
6.419999999999951079e+00,7.556624271807291238e-02,-2.136249447518747147e+01,-2.136234386859348433e+01,-1.353448288972547573e+02
6.439999999999950653e+00,7.571714021898232061e-02,-2.136267349796064963e+01,-2.136252260045974083e+01,-1.357719314697130812e+02
6.459999999999950226e+00,7.586833518121591236e-02,-2.136286486026188669e+01,-2.136271366529965476e+01,-1.361990375719560973e+02
6.479999999999949800e+00,7.601978528363292908e-02,-2.136305566345280837e+01,-2.136290421335039014e+01,-1.366261472351227440e+02
6.499999999999949374e+00,7.617135616524026154e-02,-2.136322370787758729e+01,-2.136307213699598151e+01,-1.370532601383986560e+02
6.519999999999948948e+00,7.632323040932173508e-02,-2.136340669404336268e+01,-2.136325481979928043e+01,-1.374803763980354461e+02
6.539999999999948521e+00,7.647539713312082044e-02,-2.136360851352626256e+01,-2.136345634680246519e+01,-1.379074964015821649e+02
6.559999999999948095e+00,7.662778720784217679e-02,-2.136379022070349976e+01,-2.136363783062877886e+01,-1.383346198159215135e+02
6.579999999999947669e+00,7.678041662951988477e-02,-2.136397859279123068e+01,-2.136382596336955331e+01,-1.387617467583556561e+02
6.599999999999947242e+00,7.693327419215069407e-02,-2.136416334298486319e+01,-2.136401048542223080e+01,-1.391888771676527199e+02
6.619999999999946816e+00,7.708629843030452566e-02,-2.136433240841938286e+01,-2.136417938418122731e+01,-1.396160107915829371e+02
6.639999999999946390e+00,7.723949110392955286e-02,-2.136451173961666328e+01,-2.136435854694303771e+01,-1.400431478337016529e+02
6.659999999999945963e+00,7.739289947664712566e-02,-2.136468728237185033e+01,-2.136453387399913240e+01,-1.404702881709763744e+02
6.679999999999945537e+00,7.754648964816217294e-02,-2.136487091247066417e+01,-2.136471732229914977e+01,-1.408974319990542767e+02
6.699999999999945111e+00,7.770015442151151364e-02,-2.136502902305505458e+01,-2.136487535828170437e+01,-1.413245789147420339e+02
6.719999999999944684e+00,7.785416174768519659e-02,-2.136522858274518910e+01,-2.136507457541901545e+01,-1.417517294790707467e+02
6.739999999999944258e+00,7.800814906477103461e-02,-2.136537090569790465e+01,-2.136521691838082049e+01,-1.421788829098676388e+02
6.759999999999943832e+00,7.816248437845013664e-02,-2.136557298349523748e+01,-2.136541864818156000e+01,-1.426060400342238665e+02
6.779999999999943405e+00,7.831677965916065964e-02,-2.136570702880933581e+01,-2.136555273352862372e+01,-1.430331998795193442e+02
6.799999999999942979e+00,7.847126135365072030e-02,-2.136588142131037671e+01,-2.136572693961588598e+01,-1.434603630262510592e+02
6.819999999999942553e+00,7.862592122775481640e-02,-2.136605972324067793e+01,-2.136590506336657214e+01,-1.438875295608417559e+02
6.839999999999942126e+00,7.878058041085694851e-02,-2.136620231629629529e+01,-2.136604765711319232e+01,-1.443146989479845956e+02
6.859999999999941700e+00,7.893521438345463270e-02,-2.136608409510189333e+01,-2.136592946112929425e+01,-1.447418659959140541e+02
6.879999999999941274e+00,7.909005273441319095e-02,-2.136646694324342732e+01,-2.136631210489246868e+01,-1.451690404964279537e+02
6.899999999999940847e+00,7.924483090947295749e-02,-2.136633311779593214e+01,-2.136617833962087332e+01,-1.455962123806088186e+02
6.919999999999940421e+00,7.939967128130798191e-02,-2.136648809096771728e+01,-2.136633325059588273e+01,-1.460233873020563351e+02
6.939999999999939995e+00,7.955456703017002584e-02,-2.136663742940736199e+01,-2.136648253365849826e+01,-1.464505651548956280e+02
6.959999999999939568e+00,7.970948968594006312e-02,-2.136678596502045835e+01,-2.136663104236468769e+01,-1.468777459515402484e+02
6.979999999999939142e+00,7.986461648520525036e-02,-2.136723273509502263e+01,-2.136707760829575875e+01,-1.473049354794428893e+02
6.999999999999938716e+00,8.001955341194802451e-02,-2.136707014823572592e+01,-2.136691521130898153e+01,-1.477321219454808556e+02
7.019999999999938289e+00,8.017432581679076464e-02,-2.136718303387544893e+01,-2.136702826147060463e+01,-1.481593108337535227e+02
7.039999999999937863e+00,8.032913781868740444e-02,-2.136732246780387001e+01,-2.136716765580197475e+01,-1.485865024711076785e+02
7.059999999999937437e+00,8.048406319884023052e-02,-2.136748874971769752e+01,-2.136733382433754613e+01,-1.490136973207218887e+02
7.079999999999937010e+00,8.063885669761373942e-02,-2.136760633166359113e+01,-2.136745153816481846e+01,-1.494408946538563896e+02
7.099999999999936584e+00,8.079360477370614579e-02,-2.136773995631912371e+01,-2.136758520824303176e+01,-1.498680947049066958e+02
7.119999999999936158e+00,8.094830667850652639e-02,-2.136787944547850060e+01,-2.136772474357369944e+01,-1.502952975919114635e+02
7.139999999999935731e+00,8.110295681463165762e-02,-2.136801489428941991e+01,-2.136786024415329521e+01,-1.507225032396611368e+02
7.159999999999935305e+00,8.125755328045118631e-02,-2.136814576328045234e+01,-2.136799116681463317e+01,-1.511497115584609219e+02
7.179999999999934879e+00,8.141207838945521691e-02,-2.136827842730118476e+01,-2.136812390219218116e+01,-1.515769226018979339e+02
7.199999999999934452e+00,8.156653062960657341e-02,-2.136840277174385250e+01,-2.136824831950369941e+01,-1.520041362050926637e+02
7.219999999999934026e+00,8.172087414219374180e-02,-2.136852079652487646e+01,-2.136836645301228899e+01,-1.524313522775105696e+02
7.239999999999933600e+00,8.187509818971783204e-02,-2.136850768700061209e+01,-2.136835346295308824e+01,-1.528585682072030636e+02
7.259999999999933173e+00,8.202919529887874039e-02,-2.136874520562333402e+01,-2.136859110851417398e+01,-1.532857890142063866e+02
7.279999999999932747e+00,8.218322178871723116e-02,-2.136887316677336202e+01,-2.136871914028352393e+01,-1.537130124510520091e+02
7.299999999999932321e+00,8.233712600069653664e-02,-2.136899415932593627e+01,-2.136884025511395535e+01,-1.541402384300265282e+02
7.319999999999931894e+00,8.249090364111942575e-02,-2.136910932778125272e+01,-2.136895555014082859e+01,-1.545674668389417548e+02
7.339999999999931468e+00,8.264443799004476954e-02,-2.136908217766414353e+01,-2.136892864331521835e+01,-1.549946949481461047e+02
7.359999999999931042e+00,8.279789832238973468e-02,-2.136931827386347038e+01,-2.136916481353112474e+01,-1.554219278532910380e+02
7.379999999999930616e+00,8.295121082431314297e-02,-2.136943331309171867e+01,-2.136928000058979649e+01,-1.558491632070509354e+02
7.399999999999930189e+00,8.310430746689247139e-02,-2.136953375929871868e+01,-2.136938066265614111e+01,-1.562764007855943191e+02
7.419999999999929763e+00,8.325725510039932997e-02,-2.136952886340245783e+01,-2.136937591576895201e+01,-1.567036384152288804e+02
7.439999999999929337e+00,8.340988435901629250e-02,-2.136971753368671045e+01,-2.136956490442809198e+01,-1.571308801366439809e+02
7.459999999999928910e+00,8.356237330363754101e-02,-2.136982813440407725e+01,-2.136967564545945564e+01,-1.575581242103874331e+02
7.479999999999928484e+00,8.371463050707660114e-02,-2.136981916475794918e+01,-2.136966690755451026e+01,-1.579853683364791550e+02
7.499999999999928058e+00,8.386661558719513132e-02,-2.137000942787751967e+01,-2.136985744279740018e+01,-1.584126165399565878e+02
7.519999999999927631e+00,8.401845010078601295e-02,-2.137012159399899502e+01,-2.136996975948540367e+01,-1.588398671373229831e+02
7.539999999999927205e+00,8.416997573797055376e-02,-2.137009651745413308e+01,-2.136994499181694707e+01,-1.592671175420348675e+02
7.559999999999926779e+00,8.432130350243496886e-02,-2.137029994151729539e+01,-2.137014861375283203e+01,-1.596943722131007632e+02
7.579999999999926352e+00,8.447234976224667069e-02,-2.137028381465084692e+01,-2.137013276839103426e+01,-1.601216268431339529e+02
7.599999999999925926e+00,8.462307257196932664e-02,-2.137046086827851354e+01,-2.137031014546879248e+01,-1.605488853376898248e+02
7.619999999999925500e+00,8.477351987065014083e-02,-2.137054071300503821e+01,-2.137039026570635869e+01,-1.609761457046512305e+02
7.639999999999925073e+00,8.492367986723059481e-02,-2.137053025777629855e+01,-2.137038009777971936e+01,-1.614034061498101948e+02
7.659999999999924647e+00,8.507352773003487578e-02,-2.137070432551519872e+01,-2.137055447765239435e+01,-1.618306703884576905e+02
7.679999999999924221e+00,8.522316125946333143e-02,-2.137071225120074303e+01,-2.137056261767131460e+01,-1.622579349999522833e+02
7.699999999999923794e+00,8.537243450366030495e-02,-2.137087454862642488e+01,-2.137072527538222744e+01,-1.626852032176805949e+02
7.719999999999923368e+00,8.552144719577024767e-02,-2.137087671350355578e+01,-2.137072770081144668e+01,-1.631124717392585524e+02
7.739999999999922942e+00,8.567006513110496380e-02,-2.137103396050111570e+01,-2.137088534256578143e+01,-1.635397438005332447e+02
7.759999999999922515e+00,8.581843232253280607e-02,-2.137104182620626602e+01,-2.137089345901483739e+01,-1.639670162698659510e+02
7.779999999999922089e+00,8.596637729496950375e-02,-2.137119036303297648e+01,-2.137104241806054006e+01,-1.643942921321541633e+02
7.799999999999921663e+00,8.611403788920377056e-02,-2.137119513796990944e+01,-2.137104747737567578e+01,-1.648215683743192983e+02
7.819999999999921236e+00,8.626116287759165446e-02,-2.137115456652741941e+01,-2.137100744153903165e+01,-1.652488443406614635e+02
7.839999999999920810e+00,8.640801539355884298e-02,-2.137140152957539030e+01,-2.137125467705942228e+01,-1.656761255187370239e+02
7.859999999999920384e+00,8.655446487486674612e-02,-2.137138608913454263e+01,-2.137123963965323625e+01,-1.661034067910383953e+02
7.879999999999919957e+00,8.670055521788395947e-02,-2.137154704913428205e+01,-2.137140095879126633e+01,-1.665306916416780609e+02
7.899999999999919531e+00,8.684611581014133053e-02,-2.137151247613885729e+01,-2.137136691554659862e+01,-1.669579763306085738e+02
7.919999999999919105e+00,8.699125850070217603e-02,-2.137152050264014846e+01,-2.137137535994958881e+01,-1.673852615979708389e+02
7.939999999999918678e+00,8.713593840643735211e-02,-2.137172316425463947e+01,-2.137157848434890539e+01,-1.678125513813501755e+02
7.959999999999918252e+00,8.728032737094204574e-02,-2.137173091262706492e+01,-2.137158652366256106e+01,-1.682398416106382228e+02
7.979999999999917826e+00,8.742414276738444401e-02,-2.137169454028813931e+01,-2.137155072489169783e+01,-1.686671316860475258e+02
7.999999999999917399e+00,8.756760387821360681e-02,-2.137184179905837667e+01,-2.137169833794754581e+01,-1.690944250609178425e+02
8.019999999999917861e+00,8.771051686789171908e-02,-2.137195732741137988e+01,-2.137181441442170282e+01,-1.695217212944764071e+02
8.039999999999917435e+00,8.785303682356526700e-02,-2.137189051535782625e+01,-2.137174799540215275e+01,-1.699490165848279162e+02
8.059999999999917009e+00,8.799503124236204843e-02,-2.137199874702051972e+01,-2.137185675260172246e+01,-1.703763145653495030e+02
8.079999999999916582e+00,8.813658962632804628e-02,-2.137207032276188556e+01,-2.137192876437791966e+01,-1.708036144134208030e+02
8.099999999999916156e+00,8.827749010402166641e-02,-2.137210093224905094e+01,-2.137196003177135850e+01,-1.712309155315880673e+02
8.119999999999915730e+00,8.841799914226354529e-02,-2.137216040376177872e+01,-2.137201989472353603e+01,-1.716582182306250672e+02
8.139999999999915303e+00,8.855792043114746326e-02,-2.137220068567996734e+01,-2.137206076439108315e+01,-1.720855223230497586e+02
8.159999999999914877e+00,8.869734944036047897e-02,-2.137220078533934142e+01,-2.137206135633012849e+01,-1.725128269097473321e+02
8.179999999999914451e+00,8.883619157212875594e-02,-2.137229875055176720e+01,-2.137215990841999869e+01,-1.729401340426265961e+02
8.199999999999914024e+00,8.897447708109193498e-02,-2.137229498576100539e+01,-2.137215670025204162e+01,-1.733674416568328809e+02
8.219999999999913598e+00,8.911226855443310502e-02,-2.137239612359579866e+01,-2.137225833212245618e+01,-1.737947517878314443e+02
8.239999999999913172e+00,8.924949229635840975e-02,-2.137239366854981526e+01,-2.137225644480788844e+01,-1.742220624374605222e+02
8.259999999999912745e+00,8.938609958951572454e-02,-2.137247643927727481e+01,-2.137233983198411735e+01,-1.746493753589529092e+02
8.279999999999912319e+00,8.952221931341514116e-02,-2.137248220272410393e+01,-2.137234608300020611e+01,-1.750766888832835093e+02
8.299999999999911893e+00,8.965767206173315407e-02,-2.137256436169349882e+01,-2.137242890894518155e+01,-1.755040047177690781e+02
8.319999999999911466e+00,8.979263657650923824e-02,-2.137257297775129317e+01,-2.137243801323651837e+01,-1.759313212128093085e+02
8.339999999999911040e+00,8.992693626523175221e-02,-2.137265371881204246e+01,-2.137251941912332143e+01,-1.763586399874968151e+02
8.359999999999910614e+00,9.006072738686252133e-02,-2.137265914260847666e+01,-2.137252535148684629e+01,-1.767859593792273643e+02
8.379999999999910187e+00,9.019387813134420451e-02,-2.137273345980612760e+01,-2.137260030906164587e+01,-1.772132808976789988e+02
8.399999999999909761e+00,9.032643718078453565e-02,-2.137274384171318786e+01,-2.137261128266374755e+01,-1.776406032154638410e+02
8.419999999999909335e+00,9.045840327317977714e-02,-2.137276750141809600e+01,-2.137263553532569915e+01,-1.780679265993998115e+02
8.439999999999908908e+00,9.058976998363477140e-02,-2.137288147812069994e+01,-2.137275011141024450e+01,-1.784952528622517605e+02
8.459999999999908482e+00,9.072048445563318797e-02,-2.137285565451875513e+01,-2.137272494004675849e+01,-1.789225792608701511e+02
8.479999999999908056e+00,9.085066284881324061e-02,-2.137291183087127067e+01,-2.137278165247808914e+01,-1.793499073190943705e+02
8.499999999999907629e+00,9.098012630270249645e-02,-2.137298627752605995e+01,-2.137285681407217197e+01,-1.797772375811910308e+02
8.519999999999907203e+00,9.110908682082775878e-02,-2.137299161652168067e+01,-2.137286265600355506e+01,-1.802045684530033327e+02
8.539999999999906777e+00,9.123723911071325576e-02,-2.137299627727803042e+01,-2.137286812498814470e+01,-1.806319002262590061e+02
8.559999999999906350e+00,9.136486480194491722e-02,-2.137310538614942601e+01,-2.137297776045819475e+01,-1.810592347082907736e+02
8.579999999999905924e+00,9.149182057938499979e-02,-2.137306971522940557e+01,-2.137294275945196631e+01,-1.814865691468179136e+02
8.599999999999905498e+00,9.161820300923399774e-02,-2.137311223679715155e+01,-2.137298585436730392e+01,-1.819139050091240222e+02
8.619999999999905071e+00,9.174384889426842604e-02,-2.137312924081965093e+01,-2.137300359493461599e+01,-1.823412419480553694e+02
8.639999999999904645e+00,9.186891877974502629e-02,-2.137318740580142773e+01,-2.137306233591595017e+01,-1.827685806262859387e+02
8.659999999999904219e+00,9.199322955858568740e-02,-2.137322776497681431e+01,-2.137310345419797386e+01,-1.831959208708066171e+02
8.679999999999903793e+00,9.211699444911779222e-02,-2.137324905070877534e+01,-2.137312528581824367e+01,-1.836232620869302536e+02
8.699999999999903366e+00,9.224001301259092400e-02,-2.137325515938552911e+01,-2.137313214082205448e+01,-1.840506041715544825e+02
8.719999999999902940e+00,9.236245197040676702e-02,-2.137330696451782330e+01,-2.137318452556000636e+01,-1.844779478718870109e+02
8.739999999999902514e+00,9.248413333525393187e-02,-2.137331733947302581e+01,-2.137319565810818034e+01,-1.849052925373116238e+02
8.759999999999902087e+00,9.260521443687040610e-02,-2.137336954631249597e+01,-2.137324846521087807e+01,-1.853326388471362520e+02
8.779999999999901661e+00,9.272551977982326776e-02,-2.137337784160395771e+01,-2.137325753626100422e+01,-1.857599860986253759e+02
8.799999999999901235e+00,9.284522826477038804e-02,-2.137342838260918754e+01,-2.137330867412423885e+01,-1.861873349577926149e+02
8.819999999999900808e+00,9.296417220916593227e-02,-2.137343480858990219e+01,-2.137331586464550526e+01,-1.866146847100199864e+02
8.839999999999900382e+00,9.308253532684804266e-02,-2.137348720906696187e+01,-2.137336884594927966e+01,-1.870420360910836450e+02
8.859999999999899956e+00,9.320012267988150856e-02,-2.137349742108496642e+01,-2.137337983373193140e+01,-1.874693884521523159e+02
8.879999999999899529e+00,9.331711446318952108e-02,-2.137354879352914239e+01,-2.137343180174583424e+01,-1.878967424362396059e+02
8.899999999999899103e+00,9.343332785175333111e-02,-2.137355864396943872e+01,-2.137344243058087656e+01,-1.883240973957304334e+02
8.919999999999898677e+00,9.354894193877384689e-02,-2.137360937311889231e+01,-2.137349375903187010e+01,-1.887514539691057962e+02
8.939999999999898250e+00,9.366370823565818571e-02,-2.137361458518619983e+01,-2.137349981888931438e+01,-1.891788114945126438e+02
8.959999999999897824e+00,9.377794468138692108e-02,-2.137366738251438747e+01,-2.137355314606865875e+01,-1.896061706057171818e+02
8.979999999999897398e+00,9.389134305581803286e-02,-2.137367705469568691e+01,-2.137356365632125588e+01,-1.900335307484366751e+02
8.999999999999896971e+00,9.400414037134754985e-02,-2.137372499791947789e+01,-2.137361220060394729e+01,-1.904608924510795305e+02
9.019999999999896545e+00,9.411615878821441572e-02,-2.137373264510956616e+01,-2.137362062669269847e+01,-1.908882550855648503e+02
9.039999999999896119e+00,9.422755756897222001e-02,-2.137378070503932648e+01,-2.137366930625857009e+01,-1.913156193008848618e+02
9.059999999999895692e+00,9.433816914714129864e-02,-2.137378835136974331e+01,-2.137367773979157448e+01,-1.917429844563341135e+02
9.079999999999895266e+00,9.444816319857783637e-02,-2.137383685475062123e+01,-2.137372686069918615e+01,-1.921703511993777056e+02
9.099999999999894840e+00,9.455735047569693852e-02,-2.137384511252901831e+01,-2.137373592525189991e+01,-1.925977189143511623e+02
9.119999999999894413e+00,9.466580280496075805e-02,-2.137389008870141538e+01,-2.137378163637215067e+01,-1.930250882637959080e+02
9.139999999999893987e+00,9.477350107213181052e-02,-2.137390046080566819e+01,-2.137379276253849625e+01,-1.934524585747448668e+02
9.159999999999893561e+00,9.488061440751047182e-02,-2.137395193709686225e+01,-2.137384482376148398e+01,-1.938798305001514279e+02
9.179999999999893134e+00,9.498694192836909522e-02,-2.137396061705440786e+01,-2.137385428953355060e+01,-1.943072033849716718e+02
9.199999999999892708e+00,9.509265720238149755e-02,-2.137401154472462750e+01,-2.137390582945061368e+01,-1.947345779005921713e+02
9.219999999999892282e+00,9.519756798733852721e-02,-2.137402006394266607e+01,-2.137391515315771073e+01,-1.951619533910860582e+02
9.239999999999891855e+00,9.530182873299804236e-02,-2.137406578139997038e+01,-2.137396152065431210e+01,-1.955893304459683861e+02
9.259999999999891429e+00,9.540526090134092418e-02,-2.137407162532548099e+01,-2.137396819315713969e+01,-1.960167084463065521e+02
9.279999999999891003e+00,9.550806449967202960e-02,-2.137412317056554301e+01,-2.137402036696721197e+01,-1.964440881061195228e+02
9.299999999999890576e+00,9.561005088023376286e-02,-2.137413119905722425e+01,-2.137402921267666400e+01,-1.968714687437201292e+02
9.319999999999890150e+00,9.571140122128116157e-02,-2.137418232514020389e+01,-2.137408097479915625e+01,-1.972988510398818676e+02
9.339999999999889724e+00,9.581175814746956121e-02,-2.137416561839794582e+01,-2.137406526147175612e+01,-1.977262339953236392e+02
9.359999999999889297e+00,9.591171461607964077e-02,-2.137439432352520541e+01,-2.137429436705659569e+01,-1.981536219253255524e+02
9.379999999999888871e+00,9.601066900292935802e-02,-2.137422842465185013e+01,-2.137412947026500021e+01,-1.985810075394317380e+02
9.399999999999888445e+00,9.610901727550640039e-02,-2.137428036916942986e+01,-2.137418202089685337e+01,-1.990083947985425539e+02
9.419999999999888018e+00,9.620656244076276897e-02,-2.137428817728493868e+01,-2.137419063211968151e+01,-1.994357830169229828e+02
9.439999999999887592e+00,9.630349129127029062e-02,-2.137434036670177306e+01,-2.137424343785126624e+01,-1.998631728954065068e+02
9.459999999999887166e+00,9.639960918838726134e-02,-2.137434829785789248e+01,-2.137425217996077720e+01,-2.002905637434665778e+02
9.479999999999886739e+00,9.649513211577635807e-02,-2.137453677895005200e+01,-2.137444125602266354e+01,-2.007179589561181956e+02
9.499999999999886313e+00,9.658991775215455822e-02,-2.137443274260674997e+01,-2.137433795697037198e+01,-2.011453528253339584e+02
9.519999999999885887e+00,9.668389485281969620e-02,-2.137444581927502085e+01,-2.137435184217435591e+01,-2.015727477646187822e+02
9.539999999999885461e+00,9.677718292412336443e-02,-2.137448523094631625e+01,-2.137439194287501110e+01,-2.020001441811664051e+02
9.559999999999885034e+00,9.686982968836568841e-02,-2.137465937512462943e+01,-2.137456672836038862e+01,-2.024275447219046669e+02
9.579999999999884608e+00,9.696174012446477641e-02,-2.137455957212378976e+01,-2.137446766168769230e+01,-2.028549440029110258e+02
9.599999999999884182e+00,9.705277705127443588e-02,-2.137456004930575304e+01,-2.137446901237894181e+01,-2.032823441669703470e+02
9.619999999999883755e+00,9.714324621890381428e-02,-2.137462064719855448e+01,-2.137453017803092337e+01,-2.037097461107466643e+02
9.639999999999883329e+00,9.723284170380763758e-02,-2.137475469223594970e+01,-2.137466509675104476e+01,-2.041371516091064962e+02
9.659999999999882903e+00,9.732177534987640488e-02,-2.137466637133647396e+01,-2.137457743769040519e+01,-2.045645560028871444e+02
9.679999999999882476e+00,9.740989380248163410e-02,-2.137467071389825080e+01,-2.137458259544564498e+01,-2.049919612987125106e+02
9.699999999999882050e+00,9.749740235994870663e-02,-2.137486858573999626e+01,-2.137478107718252929e+01,-2.054193711618698330e+02
9.719999999999881624e+00,9.758407001708062356e-02,-2.137472506517942605e+01,-2.137463839752229333e+01,-2.058467789955162743e+02
9.739999999999881197e+00,9.767009045423072355e-02,-2.137477869110103512e+01,-2.137469267066388667e+01,-2.062741885489011509e+02
9.759999999999880771e+00,9.775542918446483709e-02,-2.137493479217894077e+01,-2.137484945344870724e+01,-2.067016019060145027e+02
9.779999999999880345e+00,9.784003537307474352e-02,-2.137484073586254496e+01,-2.137475612967393346e+01,-2.071290141145431392e+02
9.799999999999879918e+00,9.792385130950796712e-02,-2.137484858483242434e+01,-2.137476476889598942e+01,-2.075564272703033737e+02
9.819999999999879492e+00,9.800702807012742768e-02,-2.137503348437973827e+01,-2.137495030761911963e+01,-2.079838447632303371e+02
9.839999999999879066e+00,9.808942618195208574e-02,-2.137490747623337839e+01,-2.137482507812155319e+01,-2.084112605146431747e+02
9.859999999999878639e+00,9.817130718594188621e-02,-2.137510733575341249e+01,-2.137502545474942295e+01,-2.088386807803542524e+02
9.879999999999878213e+00,9.825230186141657718e-02,-2.137497099700138392e+01,-2.137489000232590897e+01,-2.092660992056188149e+02
9.899999999999877787e+00,9.833268652386729924e-02,-2.137502295609413849e+01,-2.137494257143168852e+01,-2.096935192800782488e+02
9.919999999999877360e+00,9.841237226224751333e-02,-2.137517676055885119e+01,-2.137509707482047006e+01,-2.101209431295510228e+02
9.939999999999876934e+00,9.849136452905232764e-02,-2.137508363531286903e+01,-2.137500464304606496e+01,-2.105483658099904858e+02
9.959999999999876508e+00,9.856951955199362569e-02,-2.137522425774965740e+01,-2.137514610272671689e+01,-2.109757921401225360e+02
9.979999999999876081e+00,9.864708974764141436e-02,-2.137514306545780585e+01,-2.137506549526215949e+01,-2.114032174312360723e+02
9.999999999999875655e+00,9.872397529182627696e-02,-2.137529483693975862e+01,-2.137521795139557312e+01,-2.118306464424306910e+02
1.001999999999987523e+01,9.880014660799232851e-02,-2.137520233756584886e+01,-2.137512616624968231e+01,-2.122580743178658338e+02
1.003999999999987480e+01,9.887566884620918595e-02,-2.137535316159006982e+01,-2.137527763935185376e+01,-2.126855058588594432e+02
1.005999999999987438e+01,9.895050997208909571e-02,-2.137539007541750635e+01,-2.137531523429162661e+01,-2.131129388192418901e+02
1.007999999999987395e+01,9.902452517404078391e-02,-2.137525284557212046e+01,-2.137517883037016730e+01,-2.135403698609513867e+02
1.009999999999987352e+01,9.909789470636237718e-02,-2.137542893810755018e+01,-2.137535556857523034e+01,-2.139678050701811856e+02
1.011999999999987310e+01,9.917039605246764922e-02,-2.137527619815288560e+01,-2.137520369680678201e+01,-2.143952380927981380e+02
1.013999999999987267e+01,9.924253895262755143e-02,-2.137548995605137847e+01,-2.137541781315121980e+01,-2.148226757490189982e+02
1.015999999999987224e+01,9.931398820409474693e-02,-2.137570193681489528e+01,-2.137563048756342710e+01,-2.152501183385038246e+02
1.017999999999987182e+01,9.938473244951984142e-02,-2.137540560693994962e+01,-2.137533486269452609e+01,-2.156775557063972144e+02
1.019999999999987139e+01,9.945464466399825398e-02,-2.137539185026965072e+01,-2.137532193805517267e+01,-2.161049936311881083e+02
1.021999999999987097e+01,9.952397375830465687e-02,-2.137543694867069632e+01,-2.137536761957639087e+01,-2.165324330410672360e+02
1.023999999999987054e+01,9.959249521240028102e-02,-2.137555454483163686e+01,-2.137548602337754033e+01,-2.169598756105097834e+02
1.025999999999987011e+01,9.966073078325110579e-02,-2.137584092808292269e+01,-2.137577269251207213e+01,-2.173873241935005751e+02
1.027999999999986969e+01,9.972799534040281688e-02,-2.137548255479795145e+01,-2.137541529024079878e+01,-2.178147665800393895e+02
1.029999999999986926e+01,9.979475169154390646e-02,-2.137553133068486844e+01,-2.137546457433372638e+01,-2.182422104503019398e+02
1.031999999999986883e+01,9.986075416796255655e-02,-2.137553412405281250e+01,-2.137546812157639309e+01,-2.186696551303065803e+02
1.033999999999986841e+01,9.992646261902342342e-02,-2.137594259736509983e+01,-2.137587688891403914e+01,-2.190971082738028315e+02
1.035999999999986798e+01,9.999122310467223329e-02,-2.137558651557245426e+01,-2.137552175508680463e+01,-2.195245552436286118e+02
1.037999999999986755e+01,1.000554425007512960e-01,-2.137563119059279870e+01,-2.137556697119671867e+01,-2.199520036480443821e+02
1.039999999999986713e+01,1.001188842558541764e-01,-2.137575388487384487e+01,-2.137569044311874222e+01,-2.203794552839867436e+02
1.041999999999986670e+01,1.001820521558945687e-01,-2.137603501883522839e+01,-2.137597185093518704e+01,-2.208069128164634094e+02
1.043999999999986628e+01,1.002442824093684182e-01,-2.137568226632966883e+01,-2.137562003607619587e+01,-2.212343642315365457e+02
1.045999999999986585e+01,1.003059261350167652e-01,-2.137571961244630714e+01,-2.137565796872065960e+01,-2.216618169800598253e+02
1.047999999999986542e+01,1.003669991912519710e-01,-2.137585881481816941e+01,-2.137579774176193581e+01,-2.220892730832999291e+02
1.049999999999986500e+01,1.004276837368739267e-01,-2.137612940367555581e+01,-2.137606871912993256e+01,-2.225167349868278279e+02
1.051999999999986457e+01,1.004873933575936296e-01,-2.137577055700696960e+01,-2.137571084738625160e+01,-2.229441906883472768e+02
1.053999999999986414e+01,1.005464935142095090e-01,-2.137580327189146345e+01,-2.137574417173484775e+01,-2.233716476536284858e+02
1.055999999999986372e+01,1.006051911334004678e-01,-2.137616794282731192e+01,-2.137610924520812006e+01,-2.237991123148658232e+02
1.057999999999986329e+01,1.006631544745896500e-01,-2.137585912846983049e+01,-2.137580116512864237e+01,-2.242265715340940346e+02
1.059999999999986287e+01,1.007204286851359348e-01,-2.137586119222892478e+01,-2.137580391801837720e+01,-2.246540314837280903e+02
1.061999999999986244e+01,1.007774255883229358e-01,-2.137625870436163922e+01,-2.137620170745845272e+01,-2.250814996609121295e+02
1.063999999999986201e+01,1.008335361551918191e-01,-2.137590967486214311e+01,-2.137585356429527295e+01,-2.255089617438424909e+02
1.065999999999986159e+01,1.008891053426442669e-01,-2.137607232603814822e+01,-2.137601675685069580e+01,-2.259364276211757954e+02
1.067999999999986116e+01,1.009441690534942648e-01,-2.137629892117560715e+01,-2.137624385746475753e+01,-2.263638985358884668e+02
1.069999999999986073e+01,1.009985447676520764e-01,-2.137599450078285912e+01,-2.137594012506870200e+01,-2.267913640501899408e+02
1.071999999999986031e+01,1.010523050697977598e-01,-2.137612002961528290e+01,-2.137606626931313869e+01,-2.272188326904800988e+02
1.073999999999985988e+01,1.011057410708129239e-01,-2.137638842208716383e+01,-2.137633498608614957e+01,-2.276463070229208085e+02
1.075999999999985945e+01,1.011581894295304068e-01,-2.137602220556061638e+01,-2.137596975720189718e+01,-2.280737750186733308e+02
1.077999999999985903e+01,1.012103386973362273e-01,-2.137621131501550309e+01,-2.137615916574769770e+01,-2.285012470957058213e+02
1.079999999999985860e+01,1.012619994017449482e-01,-2.137642977951590240e+01,-2.137637811881149474e+01,-2.289287240305917521e+02
1.081999999999985818e+01,1.013129516041953865e-01,-2.137612431673140634e+01,-2.137607336452895623e+01,-2.293561955647239188e+02
1.083999999999985775e+01,1.013635020511148011e-01,-2.137647084806052433e+01,-2.137642029761360618e+01,-2.297836744312382109e+02
1.085999999999985732e+01,1.014132015968242512e-01,-2.137615412062732290e+01,-2.137610442108161379e+01,-2.302111478141050611e+02
1.087999999999985690e+01,1.014624563694290216e-01,-2.137628651745065156e+01,-2.137623726267804614e+01,-2.306386242896814451e+02
1.089999999999985647e+01,1.015114266250262132e-01,-2.137655264389723442e+01,-2.137650367364163628e+01,-2.310661063723038069e+02
1.091999999999985604e+01,1.015595949310182655e-01,-2.137621642796690224e+01,-2.137616825966091127e+01,-2.314935825325571557e+02
1.093999999999985562e+01,1.016074164659555717e-01,-2.137658315547042776e+01,-2.137653533393548955e+01,-2.319210663741316409e+02
1.095999999999985519e+01,1.016545113816172269e-01,-2.137625233877122710e+01,-2.137620524385556564e+01,-2.323485443259914121e+02
1.097999999999985477e+01,1.017012560333186710e-01,-2.137641986609197886e+01,-2.137637312144027746e+01,-2.327760259786615507e+02
1.099999999999985434e+01,1.017475303385542429e-01,-2.137663467742754264e+01,-2.137658840312230879e+01,-2.332035123979048876e+02
1.101999999999985391e+01,1.017930371590126115e-01,-2.137631958423240164e+01,-2.137627407741194219e+01,-2.336309932827690545e+02
1.103999999999985349e+01,1.018382328541205112e-01,-2.137666554629987203e+01,-2.137662035060476384e+01,-2.340584813979999694e+02
1.105999999999985306e+01,1.018827160944690835e-01,-2.137634484505007748e+01,-2.137630036180972937e+01,-2.344859638116606106e+02
1.107999999999985263e+01,1.019268557528355684e-01,-2.137668480977400520e+01,-2.137664067011563773e+01,-2.349134533681977359e+02
1.109999999999985221e+01,1.019703470389194955e-01,-2.137649943308455747e+01,-2.137645594179847208e+01,-2.353409398655733185e+02
1.111999999999985178e+01,1.020135097158578058e-01,-2.137672296713768105e+01,-2.137667980446074267e+01,-2.357684311622391533e+02
1.113999999999985135e+01,1.020560729626147356e-01,-2.137642742170664434e+01,-2.137638485845988612e+01,-2.361959171474265133e+02
1.115999999999985093e+01,1.020982870334623538e-01,-2.137676260401959638e+01,-2.137672038994874768e+01,-2.366234101854360574e+02
1.117999999999985050e+01,1.021397758838206854e-01,-2.137645263523864969e+01,-2.137641114638829265e+01,-2.370508977492904990e+02
1.119999999999985008e+01,1.021810154040174584e-01,-2.137679669837034169e+01,-2.137675545885014472e+01,-2.374783924437377038e+02
1.121999999999984965e+01,1.022217285456781394e-01,-2.137662676716445276e+01,-2.137658605402279122e+01,-2.379058842659393349e+02
1.123999999999984922e+01,1.022620275653722821e-01,-2.137683783906009438e+01,-2.137679754004039978e+01,-2.383333807237008557e+02
1.125999999999984880e+01,1.023016103822184386e-01,-2.137652873629309980e+01,-2.137648915347625334e+01,-2.387608717156098521e+02
1.127999999999984837e+01,1.023409568414370835e-01,-2.137687078889173620e+01,-2.137683144243251832e+01,-2.391883697849284829e+02
1.129999999999984794e+01,1.023797989620154197e-01,-2.137669973070719109e+01,-2.137666088858661340e+01,-2.396158649374220602e+02
1.131999999999984752e+01,1.024182125573335211e-01,-2.137690869588279341e+01,-2.137687028228747366e+01,-2.400433646977444084e+02
1.133999999999984709e+01,1.024559518195588687e-01,-2.137660285329061693e+01,-2.137656511402839143e+01,-2.404708590155479726e+02
1.135999999999984666e+01,1.024934564431063122e-01,-2.137694184526675301e+01,-2.137690434064320399e+01,-2.408983603478297653e+02
1.137999999999984624e+01,1.025304482488976071e-01,-2.137676373691718013e+01,-2.137672674511138737e+01,-2.413258586307623261e+02
1.139999999999984581e+01,1.025670873125394955e-01,-2.137698446510154682e+01,-2.137694782603790600e+01,-2.417533616810007118e+02
1.141999999999984539e+01,1.026030905943907112e-01,-2.137678748559104136e+01,-2.137675148230918865e+01,-2.421808614274306706e+02
1.143999999999984496e+01,1.026388070549110049e-01,-2.137701741628801244e+01,-2.137698169982749263e+01,-2.426083660592958893e+02
1.145999999999984453e+01,1.026741918362390343e-01,-2.137705004380724816e+01,-2.137701465902592091e+01,-2.430358716753907231e+02
1.147999999999984411e+01,1.027088276602289574e-01,-2.137671218128328832e+01,-2.137667754545929810e+01,-2.434633712831924015e+02
1.149999999999984368e+01,1.027432468303535601e-01,-2.137707646080031054e+01,-2.137704204163018673e+01,-2.438908783932382676e+02
1.151999999999984325e+01,1.027770841633077192e-01,-2.137686508882934788e+01,-2.137683125149639451e+01,-2.443183818576819135e+02
1.153999999999984283e+01,1.028107554001873869e-01,-2.137711598723802453e+01,-2.137708231600114317e+01,-2.447458905061897951e+02
1.155999999999984240e+01,1.028437777829695754e-01,-2.137690753711819269e+01,-2.137687451473540889e+01,-2.451733956345493652e+02
1.157999999999984198e+01,1.028765022701855075e-01,-2.137713957642197116e+01,-2.137710685193475513e+01,-2.456009057015905910e+02
1.159999999999984155e+01,1.029088193671020834e-01,-2.137714532168034509e+01,-2.137711300458342834e+01,-2.460284162909272823e+02
1.161999999999984112e+01,1.029406194883083214e-01,-2.137686021658669233e+01,-2.137682841646548582e+01,-2.464559216951378176e+02
1.163999999999984070e+01,1.029721549564568128e-01,-2.137718284037125827e+01,-2.137715130490310855e+01,-2.468834338164770941e+02
1.165999999999984027e+01,1.030031069378230524e-01,-2.137699302246941357e+01,-2.137696207048804808e+01,-2.473109427249451358e+02
1.167999999999983984e+01,1.030338351832347787e-01,-2.137722261689385661e+01,-2.137719188864844355e+01,-2.477384564490376135e+02
1.169999999999983942e+01,1.030642623530093061e-01,-2.137725438618053175e+01,-2.137722395901075600e+01,-2.481659711095914531e+02
1.171999999999983899e+01,1.030938926997711780e-01,-2.137690821297169563e+01,-2.137687858262493279e+01,-2.485934796435041108e+02
1.173999999999983856e+01,1.031235378428064786e-01,-2.137728329439274688e+01,-2.137725364924971316e+01,-2.490209956642489431e+02
1.175999999999983814e+01,1.031527433530843446e-01,-2.137728988138905351e+01,-2.137726067587877665e+01,-2.494485122563664277e+02
1.177999999999983771e+01,1.031813942629403180e-01,-2.137709883529880628e+01,-2.137707018438895190e+01,-2.498760255821625549e+02
1.179999999999983729e+01,1.032098249304837234e-01,-2.137731640257560173e+01,-2.137728797190805707e+01,-2.503035434795465335e+02
1.181999999999983686e+01,1.032378407070686926e-01,-2.137714194727949391e+01,-2.137711393150290817e+01,-2.507310583027155246e+02
1.183999999999983643e+01,1.032654524513013788e-01,-2.137734741061384369e+01,-2.137731979886961042e+01,-2.511585776391835623e+02
1.185999999999983601e+01,1.032928770970280713e-01,-2.137738719247518659e+01,-2.137735976782946068e+01,-2.515860979583873416e+02
1.187999999999983558e+01,1.033197268791073153e-01,-2.137717366575160227e+01,-2.137714681596952460e+01,-2.520136145819203080e+02
1.189999999999983515e+01,1.033463408654447246e-01,-2.137740730448929227e+01,-2.137738069050295309e+01,-2.524411361140237489e+02
1.191999999999983473e+01,1.033726265320687315e-01,-2.137741401184493739e+01,-2.137738772617831273e+01,-2.528686581085940190e+02
1.193999999999983430e+01,1.033984498301339927e-01,-2.137713374836948788e+01,-2.137710792507142088e+01,-2.532961749602633290e+02
1.195999999999983388e+01,1.034239385079357976e-01,-2.137743698477940058e+01,-2.137741149610159752e+01,-2.537236982112811177e+02
1.197999999999983345e+01,1.034492686699541447e-01,-2.137748108581885376e+01,-2.137745575565683609e+01,-2.541512225028354806e+02
1.199999999999983302e+01,1.034740470473624746e-01,-2.137726832112122821e+01,-2.137724354274381966e+01,-2.545787430908804936e+02
1.201999999999983260e+01,1.034986024080332412e-01,-2.137750070337068919e+01,-2.137747614801001816e+01,-2.550062685495872472e+02
1.203999999999983217e+01,1.035229166968618247e-01,-2.137751331271773125e+01,-2.137748899842890182e+01,-2.554337945015527396e+02
1.205999999999983174e+01,1.035468685984192311e-01,-2.137735040229710748e+01,-2.137732645039555024e+01,-2.558613175576971344e+02
1.207999999999983132e+01,1.035704394113902971e-01,-2.137753719688547704e+01,-2.137751362607250627e+01,-2.562888447308218929e+02
1.209999999999983089e+01,1.035938745945650247e-01,-2.137758080824055895e+01,-2.137755737305738535e+01,-2.567163729118035462e+02
1.211999999999983046e+01,1.036169279369563295e-01,-2.137757703587124070e+01,-2.137755398252884831e+01,-2.571439013991785600e+02
1.213999999999983004e+01,1.036394359120794556e-01,-2.137727619976734772e+01,-2.137725369179222312e+01,-2.575714244151987486e+02
1.215999999999982961e+01,1.036618529460159588e-01,-2.137760432019275214e+01,-2.137758190315881635e+01,-2.579989540845687088e+02
1.217999999999982919e+01,1.036840706987533223e-01,-2.137763905825125121e+01,-2.137761684049851496e+01,-2.584264846479809989e+02
1.219999999999982876e+01,1.037056772271010840e-01,-2.137742614087073534e+01,-2.137740453434238930e+01,-2.588540115642700812e+02
1.221999999999982833e+01,1.037272898539769034e-01,-2.137767213001401956e+01,-2.137765051738714206e+01,-2.592815433942434993e+02
1.223999999999982791e+01,1.037485469314217007e-01,-2.137766846735748061e+01,-2.137764721028003478e+01,-2.597090755065132157e+02
1.225999999999982748e+01,1.037694913330652058e-01,-2.137768970282907333e+01,-2.137766875842742920e+01,-2.601366083561680966e+02
1.227999999999982705e+01,1.037900234538724625e-01,-2.137748750328991321e+01,-2.137746697116910610e+01,-2.605641375741130901e+02
1.229999999999982663e+01,1.038105050031187110e-01,-2.137772899069128485e+01,-2.137770850914203891e+01,-2.609916716723776631e+02
1.231999999999982620e+01,1.038305251385883837e-01,-2.137771132581564260e+01,-2.137769130568017317e+01,-2.614192058787585324e+02
1.233999999999982577e+01,1.038504462237092446e-01,-2.137775455765984844e+01,-2.137773463657472917e+01,-2.618467410488265728e+02
1.235999999999982535e+01,1.038698820933066785e-01,-2.137754440284333413e+01,-2.137752496697373772e+01,-2.622742725010138543e+02
1.237999999999982492e+01,1.038891662885865624e-01,-2.137777185527387402e+01,-2.137775257107859517e+01,-2.627018086539240471e+02
1.239999999999982450e+01,1.039082011214424867e-01,-2.137777683108178550e+01,-2.137775779624892891e+01,-2.631293451557128265e+02
1.241999999999982407e+01,1.039270651811628893e-01,-2.137781028309986198e+01,-2.137779141904014324e+01,-2.635568824973150868e+02
1.243999999999982364e+01,1.039453469444050898e-01,-2.137758777179413627e+01,-2.137756949003089346e+01,-2.639844159709877545e+02
1.245999999999982322e+01,1.039636243869703075e-01,-2.137783109408214699e+01,-2.137781281663958310e+01,-2.644119543154268399e+02
1.247999999999982279e+01,1.039816006339100984e-01,-2.137782732099558203e+01,-2.137780934474864125e+01,-2.648394928855997819e+02
1.249999999999982236e+01,1.039993097383742626e-01,-2.137784724929431235e+01,-2.137782954018984682e+01,-2.652670321214812361e+02
1.251999999999982194e+01,1.040166481974749424e-01,-2.137764735250825154e+01,-2.137763001404914931e+01,-2.656945677300722650e+02
1.253999999999982151e+01,1.040339742737794865e-01,-2.137788636782219243e+01,-2.137786904174588898e+01,-2.661221081313524337e+02
1.255999999999982109e+01,1.040508792170261043e-01,-2.137786966054719429e+01,-2.137785275560394638e+01,-2.665496486196200863e+02
1.257999999999982066e+01,1.040677182815752388e-01,-2.137791132691278406e+01,-2.137789448784823421e+01,-2.669771900070938386e+02
1.259999999999982023e+01,1.040842597011977511e-01,-2.137790780870650309e+01,-2.137789126728688061e+01,-2.674047316218483274e+02
1.261999999999981981e+01,1.041003928284560953e-01,-2.137772278100460710e+01,-2.137770664787734987e+01,-2.678322699443411921e+02
1.263999999999981938e+01,1.041164489435644630e-01,-2.137793327057671888e+01,-2.137791721446161120e+01,-2.682598125536376301e+02
1.265999999999981895e+01,1.041323717915847574e-01,-2.137796566713693380e+01,-2.137794974428891237e+01,-2.686873559441323209e+02
1.267999999999981853e+01,1.041478787139525353e-01,-2.137794784377573265e+01,-2.137793233685336602e+01,-2.691148993940854552e+02
1.269999999999981810e+01,1.041633346289525947e-01,-2.137798890269026586e+01,-2.137797344677526468e+01,-2.695424437162242839e+02
1.271999999999981767e+01,1.041783662521851700e-01,-2.137778102939756053e+01,-2.137776599777432907e+01,-2.699699843051889729e+02
1.273999999999981725e+01,1.041932743451545601e-01,-2.137800340375259012e+01,-2.137798849565962200e+01,-2.703975294651710328e+02
1.275999999999981682e+01,1.042079939991090720e-01,-2.137800790637472659e+01,-2.137799318672077220e+01,-2.708250749036445768e+02
1.277999999999981640e+01,1.042224067789508518e-01,-2.137800898088247337e+01,-2.137799456810263266e+01,-2.712526206704824290e+02
1.279999999999981597e+01,1.042367766734778878e-01,-2.137804774587808154e+01,-2.137803337598355569e+01,-2.716801672555054665e+02
1.281999999999981554e+01,1.042507368190231515e-01,-2.137784136594644124e+01,-2.137782740580089680e+01,-2.721077101226788386e+02
1.283999999999981512e+01,1.042645842871184059e-01,-2.137806235648884012e+01,-2.137804850902074350e+01,-2.725352575223405438e+02
1.285999999999981469e+01,1.042782572465303509e-01,-2.137806668441342595e+01,-2.137805301145401415e+01,-2.729628051830694631e+02
1.287999999999981426e+01,1.042918194367849771e-01,-2.137809643881821131e+01,-2.137808287662795692e+01,-2.733903535496555151e+02
1.289999999999981384e+01,1.043050037769534116e-01,-2.137807748127868734e+01,-2.137806429693851840e+01,-2.738179019149409328e+02
1.291999999999981341e+01,1.043181705354228606e-01,-2.137811659619933735e+01,-2.137810342944086628e+01,-2.742454510801064771e+02
1.293999999999981299e+01,1.043309486011767123e-01,-2.137790914178685853e+01,-2.137789636372110635e+01,-2.746729964848764780e+02
1.295999999999981256e+01,1.043436316272027958e-01,-2.137812782619601037e+01,-2.137811514316998540e+01,-2.751005463583743449e+02
1.297999999999981213e+01,1.043561558923029875e-01,-2.137813168882125581e+01,-2.137811916455615702e+01,-2.755280964678856890e+02
1.299999999999981171e+01,1.043684743034555690e-01,-2.137814835578264905e+01,-2.137813603737149748e+01,-2.759556471165901712e+02
1.301999999999981128e+01,1.043806407103557987e-01,-2.137815178967818497e+01,-2.137813962327128436e+01,-2.763831979859768353e+02
1.303999999999981085e+01,1.043927159180928488e-01,-2.137818132982246766e+01,-2.137816925461472906e+01,-2.768107495373655524e+02
1.305999999999981043e+01,1.044044196055891327e-01,-2.137816143980313299e+01,-2.137814973611563829e+01,-2.772383010624741360e+02
1.307999999999981000e+01,1.044159272085898038e-01,-2.137788858313496476e+01,-2.137787707553196270e+01,-2.776658473265338216e+02
1.309999999999980957e+01,1.044274031086799143e-01,-2.137819475566332983e+01,-2.137818327976323829e+01,-2.780933997457470355e+02
1.311999999999980915e+01,1.044386672335815558e-01,-2.137820981270655452e+01,-2.137819854858165414e+01,-2.785209526778762665e+02
1.313999999999980872e+01,1.044497969345430238e-01,-2.137821354360920978e+01,-2.137820241390824805e+01,-2.789485058190475115e+02
1.315999999999980830e+01,1.044608472897332607e-01,-2.137824235823935481e+01,-2.137823130788416393e+01,-2.793760596158571161e+02
1.317999999999980787e+01,1.044715418410370467e-01,-2.137822241203559415e+01,-2.137821171748429094e+01,-2.798036133695464969e+02
1.319999999999980744e+01,1.044822532079705407e-01,-2.137826101768704845e+01,-2.137825030632011547e+01,-2.802311678785333697e+02
1.321999999999980702e+01,1.044924994406727509e-01,-2.137804181474662713e+01,-2.137803156851392572e+01,-2.806587184685956231e+02
1.323999999999980659e+01,1.045028914264037462e-01,-2.137828144426265453e+01,-2.137827105227692215e+01,-2.810862737054951026e+02
1.325999999999980616e+01,1.045130598428264668e-01,-2.137827508180826541e+01,-2.137826491339184187e+01,-2.815138290387148459e+02
1.327999999999980574e+01,1.045230357030109830e-01,-2.137828968362882165e+01,-2.137827970776863751e+01,-2.819413848565271792e+02
1.329999999999980531e+01,1.045328751711479404e-01,-2.137829255674997597e+01,-2.137828271728183793e+01,-2.823689408681940449e+02
1.331999999999980488e+01,1.045426580531744476e-01,-2.137832095785916309e+01,-2.137831117497713507e+01,-2.827964975044692437e+02
1.333999999999980446e+01,1.045521062393848927e-01,-2.137830050191373132e+01,-2.137829105372751926e+01,-2.832240540663212869e+02
1.335999999999980403e+01,1.045615787843195005e-01,-2.137833800062475120e+01,-2.137832852807981610e+01,-2.836516113537888373e+02
1.337999999999980361e+01,1.045708479858400014e-01,-2.137833173086363558e+01,-2.137832246166211547e+01,-2.840791687192046311e+02
1.339999999999980318e+01,1.045797140390616331e-01,-2.137803530383913753e+01,-2.137802643778591616e+01,-2.845067205592281994e+02
1.341999999999980275e+01,1.045886672571712944e-01,-2.137834864314958239e+01,-2.137833968993147238e+01,-2.849342785788730907e+02
1.343999999999980233e+01,1.045974693265213501e-01,-2.137836370650161655e+01,-2.137835490443226760e+01,-2.853618370509337865e+02
1.345999999999980190e+01,1.046061571246457711e-01,-2.137836666746148850e+01,-2.137835797966336315e+01,-2.857893956964848599e+02
1.347999999999980147e+01,1.046147991305418218e-01,-2.137839482908568911e+01,-2.137838618707979421e+01,-2.862169549510606430e+02
1.349999999999980105e+01,1.046231223523034770e-01,-2.137837422195617165e+01,-2.137836589873440829e+01,-2.866445141122780456e+02
1.351999999999980062e+01,1.046314868532514236e-01,-2.137841149862744317e+01,-2.137840313412649351e+01,-2.870720739777496533e+02
1.353999999999980020e+01,1.046396609381056303e-01,-2.137840430181303475e+01,-2.137839612772818043e+01,-2.874996338897010446e+02
1.355999999999979977e+01,1.046476682193911711e-01,-2.137841764717856563e+01,-2.137840963989728138e+01,-2.879271942353633449e+02
1.357999999999979934e+01,1.046555585742400540e-01,-2.137842288818767855e+01,-2.137841499783283084e+01,-2.883547548027722769e+02
1.359999999999979892e+01,1.046631754388348406e-01,-2.137823653943510394e+01,-2.137822892257051066e+01,-2.887823119166963579e+02
1.361999999999979849e+01,1.046708265064210386e-01,-2.137843771785363245e+01,-2.137843006678604496e+01,-2.892098730199858210e+02
1.363999999999979806e+01,1.046784428422056490e-01,-2.137846441575359435e+01,-2.137845679941780830e+01,-2.896374346919650975e+02
1.365999999999979764e+01,1.046857586548834429e-01,-2.137844278290565470e+01,-2.137843546709297726e+01,-2.900649962318105395e+02
1.367999999999979721e+01,1.046931283128706147e-01,-2.137847847415700642e+01,-2.137847110449902033e+01,-2.904925584316357003e+02
1.369999999999979678e+01,1.047003205418394617e-01,-2.137847034339036867e+01,-2.137846315116139806e+01,-2.909201206462745404e+02
1.371999999999979636e+01,1.047073591660036967e-01,-2.137848241159984397e+01,-2.137847537297567868e+01,-2.913476832558823730e+02
1.373999999999979593e+01,1.047142980306760285e-01,-2.137848655809542464e+01,-2.137847961923075246e+01,-2.917752460481796106e+02
1.375999999999979551e+01,1.047211088274586366e-01,-2.137849830956980668e+01,-2.137849149877302324e+01,-2.922028092035742475e+02
1.377999999999979508e+01,1.047277655472149266e-01,-2.137838821671318001e+01,-2.137838155999342504e+01,-2.926303703111886989e+02
1.379999999999979465e+01,1.047344692662713350e-01,-2.137852340305550314e+01,-2.137851669933644772e+01,-2.930579340755307953e+02
1.381999999999979423e+01,1.047408843128719014e-01,-2.137850079896061217e+01,-2.137849438391401335e+01,-2.934854976764633534e+02
1.383999999999979380e+01,1.047473659940968138e-01,-2.137853586957395891e+01,-2.137852938789273338e+01,-2.939130619121735890e+02
1.385999999999979337e+01,1.047536697928178051e-01,-2.137852971645339295e+01,-2.137852341265467260e+01,-2.943406262027039020e+02
1.387999999999979295e+01,1.047596331888228788e-01,-2.137823164991099034e+01,-2.137822568651498401e+01,-2.947681848723061080e+02
1.389999999999979252e+01,1.047657266576009771e-01,-2.137854018781229826e+01,-2.137853409434352159e+01,-2.951957495825935780e+02
1.391999999999979210e+01,1.047716935800476618e-01,-2.137855238466194407e+01,-2.137854641773949638e+01,-2.956233146633643400e+02
1.393999999999979167e+01,1.047775878840599140e-01,-2.137855249273538405e+01,-2.137854659843137028e+01,-2.960508798189150070e+02
1.395999999999979124e+01,1.047834615562796973e-01,-2.137858031938823444e+01,-2.137857444571601562e+01,-2.964784455516305570e+02
1.397999999999979082e+01,1.047890641801608458e-01,-2.137855558904335140e+01,-2.137854998641947191e+01,-2.969060110607875345e+02
1.399999999999979039e+01,1.047947480813201659e-01,-2.137858991186146795e+01,-2.137858422796031022e+01,-2.973335771751236507e+02
1.401999999999978996e+01,1.048001684840934311e-01,-2.137856766963800936e+01,-2.137856224923523740e+01,-2.977611431081136288e+02
1.403999999999978954e+01,1.048056563797819668e-01,-2.137860390616939199e+01,-2.137859841827370389e+01,-2.981887096983413130e+02
1.405999999999978911e+01,1.048110024900300724e-01,-2.137859300764869630e+01,-2.137858766153844670e+01,-2.986162762123840366e+02
1.407999999999978868e+01,1.048162267266814635e-01,-2.137860385142748143e+01,-2.137859862719082926e+01,-2.990438430651759631e+02
1.409999999999978826e+01,1.048213178900185144e-01,-2.137849245607151971e+01,-2.137848736490818169e+01,-2.994714078231340295e+02
1.411999999999978783e+01,1.048264730651928683e-01,-2.137863071364078849e+01,-2.137862555846561463e+01,-2.998989752822316746e+02
1.413999999999978741e+01,1.048313604154618162e-01,-2.137860367259942862e+01,-2.137859878524916013e+01,-3.003265424683334004e+02
1.415999999999978698e+01,1.048363409792020806e-01,-2.137863739322039436e+01,-2.137863241265665337e+01,-3.007541102356340730e+02
1.417999999999978655e+01,1.048410554207100664e-01,-2.137861667851991143e+01,-2.137861196407840225e+01,-3.011816778547629951e+02
1.419999999999978613e+01,1.048457965496175648e-01,-2.137853753910783894e+01,-2.137853279797893080e+01,-3.016092438644162144e+02
1.421999999999978570e+01,1.048504689840241283e-01,-2.137863733076408224e+01,-2.137863265832967485e+01,-3.020368119385971113e+02
1.423999999999978527e+01,1.048550473496003277e-01,-2.137865335512362108e+01,-2.137864877675804465e+01,-3.024643804273339924e+02
1.425999999999978485e+01,1.048595573848960655e-01,-2.137864921555655684e+01,-2.137864470552126051e+01,-3.028919489016098510e+02
1.427999999999978442e+01,1.048639611560971685e-01,-2.137865849369654114e+01,-2.137865408992534100e+01,-3.033195176677126028e+02
1.429999999999978400e+01,1.048682349193573587e-01,-2.137854811267230914e+01,-2.137854383890904941e+01,-3.037470843562027767e+02
1.431999999999978357e+01,1.048725953544736023e-01,-2.137868067148459517e+01,-2.137867631104947819e+01,-3.041746536091973212e+02
1.433999999999978314e+01,1.048767015955074378e-01,-2.137865634507485524e+01,-2.137865223883382271e+01,-3.046022226298578062e+02
1.435999999999978272e+01,1.048809056541254309e-01,-2.137869310734619077e+01,-2.137868890328757132e+01,-3.050297922879461225e+02
1.437999999999978229e+01,1.048848666750116509e-01,-2.137866692185201245e+01,-2.137866296083112516e+01,-3.054573616653622139e+02
1.439999999999978186e+01,1.048888006464068490e-01,-2.137857161969735031e+01,-2.137856768572595456e+01,-3.058849291637848182e+02
1.441999999999978144e+01,1.048928034532409515e-01,-2.137870618148959778e+01,-2.137870217868276512e+01,-3.063124992846077248e+02
1.443999999999978101e+01,1.048965704590139186e-01,-2.137868365837688600e+01,-2.137867989137111380e+01,-3.067400691907695318e+02
1.445999999999978058e+01,1.049004612457133945e-01,-2.137871756972801762e+01,-2.137871367894131680e+01,-3.071676396513773852e+02
1.447999999999978016e+01,1.049040074380205717e-01,-2.137858116282285437e+01,-2.137857761663054745e+01,-3.075952077284416077e+02
1.449999999999977973e+01,1.049077316562438827e-01,-2.137872229309366290e+01,-2.137871856887543842e+01,-3.080227784500852408e+02
1.451999999999977931e+01,1.049113306237641485e-01,-2.137871545751702840e+01,-2.137871185854950795e+01,-3.084503491602680469e+02
1.453999999999977888e+01,1.049148284155617949e-01,-2.137872161329360665e+01,-2.137871811550180823e+01,-3.088779200947420804e+02
1.455999999999977845e+01,1.049182913140454948e-01,-2.137872017882901687e+01,-2.137871671593053335e+01,-3.093054910354201752e+02
1.457999999999977803e+01,1.049215927916315322e-01,-2.137862157977444610e+01,-2.137861827829685879e+01,-3.097330601655380633e+02
1.459999999999977760e+01,1.049249272968407337e-01,-2.137872788847297656e+01,-2.137872455396776772e+01,-3.101606313888023010e+02
1.461999999999977717e+01,1.049283104847528597e-01,-2.137875625158809711e+01,-2.137875286840018418e+01,-3.105882031306461499e+02
1.463999999999977675e+01,1.049314344680991329e-01,-2.137872809986846079e+01,-2.137872497588511322e+01,-3.110157745686601629e+02
1.465999999999977632e+01,1.049346617031684109e-01,-2.137876053440484014e+01,-2.137875730716977074e+01,-3.114433465521131552e+02
1.467999999999977589e+01,1.049375924535006638e-01,-2.137862300494433754e+01,-2.137862007419400356e+01,-3.118709160814617007e+02
1.469999999999977547e+01,1.049407141283438399e-01,-2.137876719327768527e+01,-2.137876407160284131e+01,-3.122984883036523911e+02
1.471999999999977504e+01,1.049437080072939399e-01,-2.137875649654062116e+01,-2.137875350266167018e+01,-3.127260604397042698e+02
1.473999999999977462e+01,1.049466209332331756e-01,-2.137876545878249246e+01,-2.137876254585655289e+01,-3.131536328359539993e+02
1.475999999999977419e+01,1.049494517805141108e-01,-2.137865516325879867e+01,-2.137865233241151941e+01,-3.135812031083718807e+02
1.477999999999977376e+01,1.049522502584505079e-01,-2.137877121676948988e+01,-2.137876841829155339e+01,-3.140087757342292889e+02
1.479999999999977334e+01,1.049550211109228498e-01,-2.137877223447930319e+01,-2.137876946362683128e+01,-3.144363484080664080e+02
1.481999999999977291e+01,1.049578249369841482e-01,-2.137879204658919718e+01,-2.137878924276313697e+01,-3.148639214451721386e+02
1.483999999999977248e+01,1.049603969323572444e-01,-2.137876991746032473e+01,-2.137876734546495072e+01,-3.152914942715260054e+02
1.485999999999977206e+01,1.049630174925521575e-01,-2.137868618471611271e+01,-2.137868356415591720e+01,-3.157190653746601470e+02
1.487999999999977163e+01,1.049655170697633838e-01,-2.137878012056105348e+01,-2.137877762098384338e+01,-3.161466384774940934e+02
1.489999999999977121e+01,1.049681080943342115e-01,-2.137880516169212797e+01,-2.137880257066755618e+01,-3.165742119897033717e+02
1.491999999999977078e+01,1.049705927496220187e-01,-2.137879672341123083e+01,-2.137879423875594398e+01,-3.170017854395163113e+02
1.493999999999977035e+01,1.049729202791288146e-01,-2.137868938417710751e+01,-2.137868705664759972e+01,-3.174293568996703243e+02
1.495999999999976993e+01,1.049753000081432158e-01,-2.137880198592576164e+01,-2.137879960619674691e+01,-3.178569305596598156e+02
1.497999999999976950e+01,1.049776342307946336e-01,-2.137881223651565676e+01,-2.137880990229300693e+01,-3.182845044701674624e+02
1.499999999999976907e+01,1.049799211425193057e-01,-2.137880898147161091e+01,-2.137880669455988780e+01,-3.187120783628852223e+02
1.501999999999976865e+01,1.049822481751579856e-01,-2.137882843950321288e+01,-2.137882611247057341e+01,-3.191396526046426629e+02
1.503999999999976822e+01,1.049842785882682261e-01,-2.137869248717155202e+01,-2.137869045675844148e+01,-3.195672244239729594e+02
1.505999999999976779e+01,1.049865073892324446e-01,-2.137883314025453885e+01,-2.137883091145357639e+01,-3.199947988579771163e+02
1.507999999999976737e+01,1.049885512153131556e-01,-2.137881499123097129e+01,-2.137881294740489224e+01,-3.204223731139757092e+02
1.509999999999976694e+01,1.049906938848841342e-01,-2.137883965238799888e+01,-2.137883750971842645e+01,-3.208499477643538853e+02
1.511999999999976652e+01,1.049926648173582638e-01,-2.137871737367081693e+01,-2.137871540273834370e+01,-3.212775201408948078e+02
1.513999999999976609e+01,1.049946331780724218e-01,-2.137883617434672701e+01,-2.137883420598601347e+01,-3.217050948960210235e+02
1.515999999999976566e+01,1.049965787411440421e-01,-2.137883382518991482e+01,-2.137883187962684417e+01,-3.221326696269617855e+02
1.517999999999976524e+01,1.049984916457281786e-01,-2.137884794909103903e+01,-2.137884603618645585e+01,-3.225602446730389943e+02
1.519999999999976481e+01,1.050002883627223771e-01,-2.137872528406765582e+01,-2.137872348735066197e+01,-3.229878173820034135e+02
1.521999999999976438e+01,1.050022062450996913e-01,-2.137886200562909877e+01,-2.137886008774672320e+01,-3.234153927042335681e+02
1.523999999999976396e+01,1.050039076137927879e-01,-2.137883488346055216e+01,-2.137883318209186001e+01,-3.238429677005340750e+02
1.525999999999976353e+01,1.050057639773526452e-01,-2.137886937602383242e+01,-2.137886751966027177e+01,-3.242705432316910219e+02
1.527999999999976311e+01,1.050073200684045333e-01,-2.137872715361300280e+01,-2.137872559752194945e+01,-3.246981162186722258e+02
1.529999999999976268e+01,1.050090218878806103e-01,-2.137885564351411105e+01,-2.137885394169463638e+01,-3.251256916297230077e+02
1.531999999999976225e+01,1.050107569883583780e-01,-2.137887488615176323e+01,-2.137887315105128394e+01,-3.255532673923455604e+02
1.533999999999976183e+01,1.050123166520638140e-01,-2.137885396184850961e+01,-2.137885240218480476e+01,-3.259808429119188418e+02
1.535999999999976140e+01,1.050139045362820100e-01,-2.137876750735105702e+01,-2.137876591946684002e+01,-3.264084166741816375e+02
1.537999999999976097e+01,1.050153582803922403e-01,-2.137885321096864644e+01,-2.137885175722453468e+01,-3.268359922846568679e+02
1.539999999999976055e+01,1.050169475182412271e-01,-2.137888579104832587e+01,-2.137888420181047522e+01,-3.272635684112399872e+02
1.541999999999976012e+01,1.050184726391055340e-01,-2.137887773327350516e+01,-2.137887620815264000e+01,-3.276911444407845693e+02
1.543999999999975969e+01,1.050198245564259308e-01,-2.137876438550615532e+01,-2.137876303358883590e+01,-3.281187183765773625e+02
1.545999999999975927e+01,1.050212466459425481e-01,-2.137887702048080740e+01,-2.137887559839128926e+01,-3.285462944948974950e+02
1.547999999999975884e+01,1.050226087656097318e-01,-2.137888547928485039e+01,-2.137888411716518178e+01,-3.289738708423635103e+02
1.549999999999975842e+01,1.050239917039445803e-01,-2.137888328876790212e+01,-2.137888190582956582e+01,-3.294014471252005478e+02
1.551999999999975799e+01,1.050253313373268049e-01,-2.137878877381763587e+01,-2.137878743418425387e+01,-3.298290215610434757e+02
1.553999999999975756e+01,1.050265346717407511e-01,-2.137887433698239548e+01,-2.137887313364798203e+01,-3.302565978444487200e+02
1.555999999999975714e+01,1.050278767664051677e-01,-2.137890599959702342e+01,-2.137890465750236046e+01,-3.306841746223460063e+02
1.557999999999975671e+01,1.050289679617365662e-01,-2.137876848347741188e+01,-2.137876739228208223e+01,-3.311117489008202597e+02
1.559999999999975628e+01,1.050302528479669789e-01,-2.137890846699773206e+01,-2.137890718211150087e+01,-3.315393257852740021e+02
1.561999999999975586e+01,1.050314477454008799e-01,-2.137889717168298986e+01,-2.137889597678555731e+01,-3.319669025338102415e+02
1.563999999999975543e+01,1.050326057839499894e-01,-2.137890795705836311e+01,-2.137890679901981272e+01,-3.323944795349128185e+02
1.565999999999975500e+01,1.050336609916413672e-01,-2.137878389906380505e+01,-2.137878284385611494e+01,-3.328220541576864093e+02
1.567999999999975458e+01,1.050347378446178648e-01,-2.137890782605478179e+01,-2.137890674920180700e+01,-3.332496312373545493e+02
1.569999999999975415e+01,1.050358126880563958e-01,-2.137890453993745510e+01,-2.137890346509401596e+01,-3.336772082533098569e+02
1.571999999999975373e+01,1.050369044648267886e-01,-2.137881273940449134e+01,-2.137881164762772102e+01,-3.341047834163211974e+02
1.573999999999975330e+01,1.050378316802382250e-01,-2.137889744506214029e+01,-2.137889651784673006e+01,-3.345323604380070037e+02
1.575999999999975287e+01,1.050389000615899321e-01,-2.137892662081145190e+01,-2.137892555243010051e+01,-3.349599379020419292e+02
1.577999999999975245e+01,1.050398086257791352e-01,-2.137890449958695882e+01,-2.137890359102276960e+01,-3.353875150834694523e+02
1.579999999999975202e+01,1.050407598660089287e-01,-2.137881677880160680e+01,-2.137881582756137533e+01,-3.358150904678052484e+02
1.581999999999975159e+01,1.050416996527445690e-01,-2.137891818263455335e+01,-2.137891724284781603e+01,-3.362426678916712035e+02
1.583999999999975117e+01,1.050426094462846016e-01,-2.137892724969121261e+01,-2.137892633989767432e+01,-3.366702455268714971e+02
1.585999999999975074e+01,1.050434156807715097e-01,-2.137880479246734211e+01,-2.137880398623285672e+01,-3.370978208164863759e+02
1.587999999999975032e+01,1.050442494079888295e-01,-2.137892806621124109e+01,-2.137892723248402405e+01,-3.375253985440833731e+02
1.589999999999974989e+01,1.050451135977746447e-01,-2.137892817695770376e+01,-2.137892731276791736e+01,-3.379529762434327154e+02
1.591999999999974946e+01,1.050459599140078082e-01,-2.137892813518522317e+01,-2.137892728886899008e+01,-3.383805539598202472e+02
1.593999999999974904e+01,1.050466625206820243e-01,-2.137881883947916961e+01,-2.137881813687249632e+01,-3.388081296340031372e+02
1.595999999999974861e+01,1.050474749285604248e-01,-2.137893487798524106e+01,-2.137893406557736142e+01,-3.392357075191549711e+02
1.597999999999974818e+01,1.050482083114566562e-01,-2.137893693413369789e+01,-2.137893620075080037e+01,-3.396632855244546931e+02
1.599999999999974776e+01,1.050488682068587143e-01,-2.137881789479240524e+01,-2.137881723489700292e+01,-3.400908612224552030e+02
1.601999999999974733e+01,1.050496949417605436e-01,-2.137895720772280939e+01,-2.137895638098790840e+01,-3.405184395398746915e+02
1.603999999999974690e+01,1.050502933016549262e-01,-2.137892730903928040e+01,-2.137892671067938721e+01,-3.409460174876955989e+02
1.605999999999974648e+01,1.050509710109003986e-01,-2.137883973045197550e+01,-2.137883905274273033e+01,-3.413735936045953849e+02
1.607999999999974605e+01,1.050515576011333413e-01,-2.137893307512368679e+01,-2.137893248853345440e+01,-3.418011716795076040e+02
1.609999999999974563e+01,1.050522657742448962e-01,-2.137895899734347438e+01,-2.137895828917036312e+01,-3.422287501512813606e+02
1.611999999999974520e+01,1.050528227879647530e-01,-2.137883027436556915e+01,-2.137882971735184867e+01,-3.426563261997549716e+02
1.613999999999974477e+01,1.050534269621085787e-01,-2.137895357352348213e+01,-2.137895296934933853e+01,-3.430839046670512857e+02
1.615999999999974435e+01,1.050540115900735760e-01,-2.137894744053278728e+01,-2.137894685590482169e+01,-3.435114830312339791e+02
1.617999999999974392e+01,1.050544772433283647e-01,-2.137883866872832428e+01,-2.137883820307506966e+01,-3.439390593389553032e+02
1.619999999999974349e+01,1.050550469716893948e-01,-2.137895214362700713e+01,-2.137895157389864664e+01,-3.443666378120994409e+02
1.621999999999974307e+01,1.050556642130071744e-01,-2.137896886048793732e+01,-2.137896824324661793e+01,-3.447942165720679100e+02
1.623999999999974264e+01,1.050560086080286198e-01,-2.137882639749248526e+01,-2.137882605309746253e+01,-3.452217927556227437e+02
1.625999999999974222e+01,1.050566082846722538e-01,-2.137897468375539489e+01,-2.137897408407875233e+01,-3.456493716496212301e+02
1.627999999999974179e+01,1.050569926333771026e-01,-2.137894533206525338e+01,-2.137894494771654763e+01,-3.460769501719138361e+02
1.629999999999974136e+01,1.050574592540737817e-01,-2.137885685529321478e+01,-2.137885638867251714e+01,-3.465045268423990024e+02
1.631999999999974094e+01,1.050579507483478114e-01,-2.137896343446918479e+01,-2.137896294297491195e+01,-3.469321056195940969e+02
1.633999999999974051e+01,1.050583614628664286e-01,-2.137896623940785901e+01,-2.137896582869333884e+01,-3.473596845336677461e+02
1.635999999999974008e+01,1.050587108064443831e-01,-2.137884592124249039e+01,-2.137884557189891410e+01,-3.477872611027490279e+02
1.637999999999973966e+01,1.050591187986358171e-01,-2.137897206747241086e+01,-2.137897165948021794e+01,-3.482148401361062611e+02
1.639999999999973923e+01,1.050595126697947551e-01,-2.137896334731422598e+01,-2.137896295344306807e+01,-3.486424190091813671e+02
1.641999999999973880e+01,1.050598457917991391e-01,-2.137885157211490039e+01,-2.137885123899289752e+01,-3.490699957075016755e+02
1.643999999999973838e+01,1.050602181562584475e-01,-2.137897557753108657e+01,-2.137897520516662553e+01,-3.494975748466878258e+02
1.645999999999973795e+01,1.050605801879836571e-01,-2.137896978743538412e+01,-2.137896942540366041e+01,-3.499251538804048209e+02
1.647999999999973753e+01,1.050608216434538167e-01,-2.137885938862692115e+01,-2.137885914717145042e+01,-3.503527308267218814e+02
1.649999999999973710e+01,1.050611801142126156e-01,-2.137897360466646646e+01,-2.137897324619570938e+01,-3.507803099403444662e+02
1.651999999999973667e+01,1.050615788984894383e-01,-2.137899062351667112e+01,-2.137899022473239441e+01,-3.512078893540305558e+02
1.653999999999973625e+01,1.050617098589780585e-01,-2.137884657295207091e+01,-2.137884644199158402e+01,-3.516354661545290696e+02
1.655999999999973582e+01,1.050620991061067266e-01,-2.137899510181575025e+01,-2.137899471256862327e+01,-3.520630456673182493e+02
1.657999999999973539e+01,1.050622774070493343e-01,-2.137896546709849588e+01,-2.137896528879755209e+01,-3.524906247983593062e+02
1.659999999999973497e+01,1.050625681334372563e-01,-2.137887950310016549e+01,-2.137887921237377853e+01,-3.529182020976949161e+02
1.661999999999973454e+01,1.050628330131943011e-01,-2.137897941491261378e+01,-2.137897915003285831e+01,-3.533457814211134291e+02
1.663999999999973411e+01,1.050630483607052218e-01,-2.137898545698647368e+01,-2.137898524163896141e+01,-3.537733609149056520e+02
1.665999999999973369e+01,1.050632328170438834e-01,-2.137886765203688810e+01,-2.137886746758054812e+01,-3.542009380834900867e+02
1.667999999999973326e+01,1.050634247634040924e-01,-2.137898723973550830e+01,-2.137898704778914905e+01,-3.546285176363384153e+02
1.669999999999973284e+01,1.050636333877327799e-01,-2.137898168037393987e+01,-2.137898147174961139e+01,-3.550560970613215659e+02
1.671999999999973241e+01,1.050638681908595551e-01,-2.137888845546314798e+01,-2.137888822066001993e+01,-3.554836745956276900e+02
1.673999999999973198e+01,1.050639569657923628e-01,-2.137897375625890817e+01,-2.137897366748397587e+01,-3.559112539819779499e+02
1.675999999999973156e+01,1.050642065964034616e-01,-2.137900315712867894e+01,-2.137900290749806942e+01,-3.563388337954899043e+02
1.677999999999973113e+01,1.050642278023223158e-01,-2.137886267686075925e+01,-2.137886265565483868e+01,-3.567664110278212206e+02
1.679999999999973070e+01,1.050644550466730970e-01,-2.137900447825203187e+01,-2.137900425100768231e+01,-3.571939908901418903e+02
1.681999999999973028e+01,1.050646152865553629e-01,-2.137898978197217659e+01,-2.137898962173229478e+01,-3.576215705255414150e+02
1.683999999999972985e+01,1.050646810363926181e-01,-2.137888228987565853e+01,-2.137888222412582095e+01,-3.580491481055890972e+02
1.685999999999972943e+01,1.050648106597699555e-01,-2.137899104486589508e+01,-2.137899091524251816e+01,-3.584767277968630310e+02
1.687999999999972900e+01,1.050649312177744238e-01,-2.137900147963157593e+01,-2.137900135907356969e+01,-3.589043077058976223e+02
1.689999999999972857e+01,1.050649664310858433e-01,-2.137887584540348485e+01,-2.137887581019017347e+01,-3.593318851875923770e+02
1.691999999999972815e+01,1.050650955142643922e-01,-2.137899629220112629e+01,-2.137899616311794659e+01,-3.597594649843532579e+02
1.693999999999972772e+01,1.050651225076393025e-01,-2.137888504571409598e+01,-2.137888501872071956e+01,-3.601870426582741516e+02
1.695999999999972729e+01,1.050652182701747595e-01,-2.137899638380599043e+01,-2.137899628804345653e+01,-3.606146224901877417e+02
1.697999999999972687e+01,1.050652721177375432e-01,-2.137900235915212477e+01,-2.137900230530456369e+01,-3.610422024835232264e+02
1.699999999999972644e+01,1.050652976721229703e-01,-2.137888409034345116e+01,-2.137888406478906589e+01,-3.614697801397757075e+02
1.701999999999972601e+01,1.050654434192243580e-01,-2.137901656515710158e+01,-2.137901641941000008e+01,-3.618973603253317606e+02
1.703999999999972559e+01,1.050654009516425041e-01,-2.137898945330077893e+01,-2.137898949576836216e+01,-3.623249401568653525e+02
1.705999999999972516e+01,1.050654734768419474e-01,-2.137890348447790245e+01,-2.137890341195270238e+01,-3.627525181540297012e+02
1.707999999999972474e+01,1.050654163494705584e-01,-2.137898922696540183e+01,-2.137898928409277488e+01,-3.631800979956963715e+02
1.709999999999972431e+01,1.050655472951060737e-01,-2.137902199259796987e+01,-2.137902186165233331e+01,-3.636076783046027003e+02
1.711999999999972388e+01,1.050655097444930797e-01,-2.137888692380302658e+01,-2.137888696135363986e+01,-3.640352560806293809e+02
1.713999999999972346e+01,1.050655014774845020e-01,-2.137900947517392680e+01,-2.137900948344093521e+01,-3.644628362783998909e+02
1.715999999999972303e+01,1.050654658378890605e-01,-2.137889035968748885e+01,-2.137889039532708324e+01,-3.648904141212332775e+02
1.717999999999972260e+01,1.050654429040865645e-01,-2.137901065305078774e+01,-2.137901067598459193e+01,-3.653179943572280308e+02
1.719999999999972218e+01,1.050654391795801529e-01,-2.137900602683162532e+01,-2.137900603055613047e+01,-3.657455744814892000e+02
1.721999999999972175e+01,1.050654663820692891e-01,-2.137891068960900043e+01,-2.137891066240651128e+01,-3.661731526680788420e+02
1.723999999999972133e+01,1.050653549658324137e-01,-2.137899549927195508e+01,-2.137899561068819310e+01,-3.666007326894804805e+02
1.725999999999972090e+01,1.050654357044270293e-01,-2.137902863074067383e+01,-2.137902855000207936e+01,-3.670283131813567365e+02
1.727999999999972047e+01,1.050652365654211745e-01,-2.137888020137090450e+01,-2.137888040050991023e+01,-3.674558909845231938e+02
1.729999999999972005e+01,1.050652751695256570e-01,-2.137902604134092499e+01,-2.137902600273682197e+01,-3.678834714667459025e+02
1.731999999999971962e+01,1.050652008426030404e-01,-2.137889727776786941e+01,-2.137889735209479269e+01,-3.683110494866281783e+02
1.733999999999971919e+01,1.050651306341763985e-01,-2.137901667266821804e+01,-2.137901674287664378e+01,-3.687386298902899853e+02
1.735999999999971877e+01,1.050650828259783315e-01,-2.137901239138723497e+01,-2.137901243919543148e+01,-3.691662101859258769e+02
1.737999999999971834e+01,1.050648985441904465e-01,-2.137888791733472260e+01,-2.137888810161651065e+01,-3.695937881285543654e+02
1.739999999999971791e+01,1.050649155081755520e-01,-2.137902916072286885e+01,-2.137902914375888486e+01,-3.700213686948048348e+02
1.741999999999971749e+01,1.050649015067401798e-01,-2.137901926838449285e+01,-2.137901928238592930e+01,-3.704489490941739405e+02
1.743999999999971706e+01,1.050647366116503195e-01,-2.137890242175761557e+01,-2.137890258665270693e+01,-3.708765273075042046e+02
1.745999999999971664e+01,1.050646700658048188e-01,-2.137901619801930764e+01,-2.137901626456515203e+01,-3.713041076980104549e+02
1.747999999999971621e+01,1.050645197766935796e-01,-2.137890692765866874e+01,-2.137890707794777967e+01,-3.717316859868527672e+02
1.749999999999971578e+01,1.050644383874289184e-01,-2.137901667270287120e+01,-2.137901675409213453e+01,-3.721592664016960725e+02
1.751999999999971536e+01,1.050644357629534481e-01,-2.137903599506198660e+01,-2.137903599768646146e+01,-3.725868471242218334e+02
1.753999999999971493e+01,1.050642003306042488e-01,-2.137889278332245269e+01,-2.137889301875480186e+01,-3.730144252153206139e+02
1.755999999999971450e+01,1.050641786101739056e-01,-2.137903570786122032e+01,-2.137903572958165199e+01,-3.734420059511982686e+02
1.757999999999971408e+01,1.050640091976555168e-01,-2.137901261651802898e+01,-2.137901278593054855e+01,-3.738695863729411712e+02
1.759999999999971365e+01,1.050639026304406726e-01,-2.137891851714183744e+01,-2.137891862370905116e+01,-3.742971648498511854e+02
1.761999999999971322e+01,1.050638097694583245e-01,-2.137902134709866431e+01,-2.137902143995964721e+01,-3.747247453696541584e+02
1.763999999999971280e+01,1.050636265039132933e-01,-2.137891174675397821e+01,-2.137891193001952317e+01,-3.751523237878547548e+02
1.765999999999971237e+01,1.050635140660510225e-01,-2.137902179892564902e+01,-2.137902191136351249e+01,-3.755799043362711700e+02
1.767999999999971195e+01,1.050633704167020094e-01,-2.137902830340255278e+01,-2.137902844705190120e+01,-3.760074850459885738e+02
1.769999999999971152e+01,1.050632011114514958e-01,-2.137890793593925309e+01,-2.137890810524450202e+01,-3.764350633740126000e+02
1.771999999999971109e+01,1.050630518862881307e-01,-2.137902922682010853e+01,-2.137902937604527054e+01,-3.768626441077742015e+02
1.773999999999971067e+01,1.050628751794153576e-01,-2.137890845337226864e+01,-2.137890863007914177e+01,-3.772902224535484947e+02
1.775999999999971024e+01,1.050627717282150153e-01,-2.137902668714845689e+01,-2.137902679059965649e+01,-3.777178030907426773e+02
1.777999999999970981e+01,1.050626186442182308e-01,-2.137903095728783143e+01,-2.137903111037182668e+01,-3.781453838629724373e+02
1.779999999999970939e+01,1.050624452107086909e-01,-2.137891196576071096e+01,-2.137891213919422029e+01,-3.785729622757211814e+02
1.781999999999970896e+01,1.050622838234381989e-01,-2.137903233669162262e+01,-2.137903249807889239e+01,-3.790005430838422740e+02
1.783999999999970854e+01,1.050620976947805735e-01,-2.137891196107202063e+01,-2.137891214720067978e+01,-3.794281215091923514e+02
1.785999999999970811e+01,1.050620384434686333e-01,-2.137904570450524844e+01,-2.137904576375656163e+01,-3.798557024825337862e+02
1.787999999999970768e+01,1.050617979852980083e-01,-2.137901698008827367e+01,-2.137901722054644438e+01,-3.802832830625937390e+02
1.789999999999970726e+01,1.050616757228429315e-01,-2.137893002613425608e+01,-2.137893014839671224e+01,-3.807108617853788815e+02
1.791999999999970683e+01,1.050614275095710787e-01,-2.137901813204819135e+01,-2.137901838026146351e+01,-3.811384423962331311e+02
1.793999999999970640e+01,1.050612692880338733e-01,-2.137892688625955628e+01,-2.137892704448109527e+01,-3.815660210921798239e+02
1.795999999999970598e+01,1.050611520589768144e-01,-2.137903484392982634e+01,-2.137903496115888302e+01,-3.819936019062874948e+02
1.797999999999970555e+01,1.050609676666134917e-01,-2.137903675454562702e+01,-2.137903693893798973e+01,-3.824211828257707566e+02
1.799999999999970512e+01,1.050607609871963416e-01,-2.137891607342120892e+01,-2.137891628010062561e+01,-3.828487613539185759e+02
1.801999999999970470e+01,1.050605723107158745e-01,-2.137903732802164214e+01,-2.137903751669812280e+01,-3.832763422891554796e+02
1.803999999999970427e+01,1.050603318365124078e-01,-2.137891277048547067e+01,-2.137891301095967478e+01,-3.837039207850393723e+02
1.805999999999970385e+01,1.050602765026442537e-01,-2.137905409044154581e+01,-2.137905414577541308e+01,-3.841315019221821103e+02
1.807999999999970342e+01,1.050600111524717245e-01,-2.137902270154024009e+01,-2.137902296689041393e+01,-3.845590826415630659e+02
1.809999999999970299e+01,1.050598673904216823e-01,-2.137893518557110539e+01,-2.137893532933315655e+01,-3.849866614890365781e+02
1.811999999999970257e+01,1.050595990104410682e-01,-2.137902330674910090e+01,-2.137902357512908225e+01,-3.854142422235515824e+02
1.813999999999970214e+01,1.050594225003000370e-01,-2.137893179661880083e+01,-2.137893197312894245e+01,-3.858418210359940872e+02
1.815999999999970171e+01,1.050592881242189275e-01,-2.137903993666400382e+01,-2.137904007104008386e+01,-3.862694019691034555e+02
1.817999999999970129e+01,1.050590877854963023e-01,-2.137904187790277888e+01,-2.137904207824150049e+01,-3.866969830070002558e+02
1.819999999999970086e+01,1.050588656323487441e-01,-2.137892076234080463e+01,-2.137892098449395206e+01,-3.871245616444002167e+02
1.821999999999970044e+01,1.050586628263249084e-01,-2.137904232803509430e+01,-2.137904253084111872e+01,-3.875521426937669958e+02
1.823999999999970001e+01,1.050584085987360805e-01,-2.137891746313174579e+01,-2.137891771735933588e+01,-3.879797212972572424e+02
1.825999999999969958e+01,1.050582842166668390e-01,-2.137904306294886680e+01,-2.137904318733093589e+01,-3.884073022828982857e+02
1.827999999999969916e+01,1.050580840612582584e-01,-2.137904362019358828e+01,-2.137904382034899697e+01,-3.888348833554575776e+02
1.829999999999969873e+01,1.050578661175297357e-01,-2.137892399265762933e+01,-2.137892421060135817e+01,-3.892624620532544668e+02
1.831999999999969830e+01,1.050576620619045193e-01,-2.137904472853412230e+01,-2.137904493258974625e+01,-3.896900431518807864e+02
1.833999999999969788e+01,1.050574083128695685e-01,-2.137892038394823402e+01,-2.137892063769727002e+01,-3.901176218133087445e+02
1.835999999999969745e+01,1.050573378163472960e-01,-2.137906142271582866e+01,-2.137906149321235105e+01,-3.905452031122595713e+02
1.837999999999969702e+01,1.050570589299970603e-01,-2.137903029872684257e+01,-2.137903057761319303e+01,-3.909727839971204162e+02
1.839999999999969660e+01,1.050569008274865046e-01,-2.137894191694784851e+01,-2.137894207505035737e+01,-3.914003629935618847e+02
1.841999999999969617e+01,1.050566194243508361e-01,-2.137903053979260548e+01,-2.137903082119574094e+01,-3.918279438857608739e+02
1.843999999999969575e+01,1.050564296553576082e-01,-2.137893840095513553e+01,-2.137893859072412894e+01,-3.922555228435489880e+02
1.845999999999969532e+01,1.050562832219342213e-01,-2.137904690045280276e+01,-2.137904704688622459e+01,-3.926831039279914535e+02
1.847999999999969489e+01,1.050560713245549116e-01,-2.137904859788931944e+01,-2.137904880978669908e+01,-3.931106851118466352e+02
1.849999999999969447e+01,1.050558382550406955e-01,-2.137892717888720284e+01,-2.137892741195671675e+01,-3.935382638884938729e+02
1.851999999999969404e+01,1.050556254295825220e-01,-2.137904887017498368e+01,-2.137904908300044227e+01,-3.939658450787228503e+02
1.853999999999969361e+01,1.050553618102672282e-01,-2.137892367572382923e+01,-2.137892393934314583e+01,-3.943934238158566359e+02
1.855999999999969319e+01,1.050551764495348817e-01,-2.137905271679304420e+01,-2.137905290215377718e+01,-3.948210050555532575e+02
1.857999999999969276e+01,1.050549879939517567e-01,-2.137904422702838758e+01,-2.137904441548397116e+01,-3.952485861285494479e+02
1.859999999999969233e+01,1.050548355804142853e-01,-2.137894655629595420e+01,-2.137894670870949199e+01,-3.956761652120889039e+02
1.861999999999969191e+01,1.050545510916001540e-01,-2.137903435180511025e+01,-2.137903463629392320e+01,-3.961037461836137936e+02
1.863999999999969148e+01,1.050543046801702268e-01,-2.137892650742883660e+01,-2.137892675384026830e+01,-3.965313249601738335e+02
1.865999999999969106e+01,1.050541233649001926e-01,-2.137905406291183397e+01,-2.137905424422710254e+01,-3.969589062227473164e+02
1.867999999999969063e+01,1.050538674542938061e-01,-2.137892655784130369e+01,-2.137892681375191017e+01,-3.973864850098147485e+02
1.869999999999969020e+01,1.050537934734228074e-01,-2.137906762331515864e+01,-2.137906769729602985e+01,-3.978140664362618963e+02
1.871999999999968978e+01,1.050535130584833721e-01,-2.137903681575164683e+01,-2.137903709616658787e+01,-3.982416474529918560e+02
1.873999999999968935e+01,1.050533249023278964e-01,-2.137894434677264144e+01,-2.137894453492879521e+01,-3.986692265280834704e+02
1.875999999999968892e+01,1.050530692248306391e-01,-2.137904020619047074e+01,-2.137904046186796947e+01,-3.990968075878847685e+02
1.877999999999968850e+01,1.050528778917530909e-01,-2.137894419935411605e+01,-2.137894439068719521e+01,-3.995243866632049503e+02
1.879999999999968807e+01,1.050527310076689175e-01,-2.137905293395747464e+01,-2.137905308084155820e+01,-3.999519678687681790e+02
1.881999999999968765e+01,1.050525192347948611e-01,-2.137905456691247252e+01,-2.137905477868534732e+01,-4.003795491718793187e+02
1.883999999999968722e+01,1.050522598778693278e-01,-2.137892939288846961e+01,-2.137892965224539665e+01,-4.008071280190940229e+02
1.885999999999968679e+01,1.050520754043021560e-01,-2.137905811779440057e+01,-2.137905830226796766e+01,-4.012347093659234361e+02
1.887999999999968637e+01,1.050518139043243454e-01,-2.137892911332620116e+01,-2.137892937482617839e+01,-4.016622882096899616e+02
1.889999999999968594e+01,1.050517401494003300e-01,-2.137907104582749085e+01,-2.137907111958241657e+01,-4.020898697043614334e+02
1.891999999999968551e+01,1.050513821265831177e-01,-2.137891874859666430e+01,-2.137891910661948103e+01,-4.025174484373561654e+02
1.893999999999968509e+01,1.050512717997210688e-01,-2.137906675581686855e+01,-2.137906686614373086e+01,-4.029450298827993606e+02
1.895999999999968466e+01,1.050510180501122159e-01,-2.137904320460706487e+01,-2.137904345835667286e+01,-4.033726110006410863e+02
1.897999999999968423e+01,1.050508311565890862e-01,-2.137894723404010477e+01,-2.137894742093362765e+01,-4.038001901322154481e+02
1.899999999999968381e+01,1.050506890559415180e-01,-2.137905602843434849e+01,-2.137905617053499441e+01,-4.042277713948847691e+02
1.901999999999968338e+01,1.050504062703751518e-01,-2.137893699469515241e+01,-2.137893727748071981e+01,-4.046553504175642502e+02
1.903999999999968296e+01,1.050502277577606836e-01,-2.137905178649082671e+01,-2.137905196500344118e+01,-4.050829316318066731e+02
1.905999999999968253e+01,1.050500495604099471e-01,-2.137906137166575959e+01,-2.137906154986310980e+01,-4.055105130374373630e+02
1.907999999999968210e+01,1.050497949156753291e-01,-2.137893229442474308e+01,-2.137893254906947860e+01,-4.059380919379706256e+02
1.909999999999968168e+01,1.050496724739168469e-01,-2.137905838742251774e+01,-2.137905850986427581e+01,-4.063656732281608015e+02
1.911999999999968125e+01,1.050493992144617417e-01,-2.137893805939126679e+01,-2.137893833265072274e+01,-4.067932522626080640e+02
1.913999999999968082e+01,1.050492343424254404e-01,-2.137905442542011158e+01,-2.137905459029214938e+01,-4.072208335159885451e+02
1.915999999999968040e+01,1.050489872638838973e-01,-2.137894213398572774e+01,-2.137894238106427025e+01,-4.076484126057467847e+02
1.917999999999967997e+01,1.050488172147376748e-01,-2.137905402425482748e+01,-2.137905419430397203e+01,-4.080759938562810021e+02
1.919999999999967955e+01,1.050486484615930638e-01,-2.137906360650205428e+01,-2.137906377525519730e+01,-4.085035752971642182e+02
1.921999999999967912e+01,1.050484020164312443e-01,-2.137893426765926108e+01,-2.137893451410442225e+01,-4.089311542289625550e+02
1.923999999999967869e+01,1.050483156340272367e-01,-2.137907277274319284e+01,-2.137907285912559630e+01,-4.093587357707998535e+02
1.925999999999967827e+01,1.050480007730926757e-01,-2.137892739407313059e+01,-2.137892770893406436e+01,-4.097863146335422471e+02
1.927999999999967784e+01,1.050479049247379504e-01,-2.137907184183278630e+01,-2.137907193768113956e+01,-4.102138961662272436e+02
1.929999999999967741e+01,1.050475900922505090e-01,-2.137892718161054617e+01,-2.137892749644303336e+01,-4.106414750246919425e+02
1.931999999999967699e+01,1.050474935300433343e-01,-2.137907164737539034e+01,-2.137907174393759746e+01,-4.110690565542016657e+02
1.933999999999967656e+01,1.050473390475738233e-01,-2.137905751207659932e+01,-2.137905766655907058e+01,-4.114966378589256237e+02
1.935999999999967613e+01,1.050470989946341166e-01,-2.137894489431604583e+01,-2.137894513436898691e+01,-4.119242169968649137e+02
1.937999999999967571e+01,1.050469363608332457e-01,-2.137905653668954287e+01,-2.137905669932334263e+01,-4.123517982902325230e+02
1.939999999999967528e+01,1.050466973375756286e-01,-2.137894477482403488e+01,-2.137894501384729296e+01,-4.127793774247522833e+02
1.941999999999967486e+01,1.050465343335747342e-01,-2.137905619842815241e+01,-2.137905636143215204e+01,-4.132069587117248375e+02
1.943999999999967443e+01,1.050463801020434240e-01,-2.137895413245149356e+01,-2.137895428668302600e+01,-4.136345379486053275e+02
1.945999999999967400e+01,1.050461488206752836e-01,-2.137904918307128455e+01,-2.137904941435265371e+01,-4.140621191635481182e+02
1.947999999999967358e+01,1.050460631857764032e-01,-2.137907427783091308e+01,-2.137907436346581136e+01,-4.144897007347396425e+02
1.949999999999967315e+01,1.050457583884076840e-01,-2.137892943754631503e+01,-2.137892974234368282e+01,-4.149172796282879290e+02
1.951999999999967272e+01,1.050456171106468467e-01,-2.137905814120031422e+01,-2.137905828247807349e+01,-4.153448609323897358e+02
1.953999999999967230e+01,1.050454745643053522e-01,-2.137895474243371297e+01,-2.137895488498005392e+01,-4.157724401697847725e+02
1.955999999999967187e+01,1.050452588502139573e-01,-2.137905142742315689e+01,-2.137905164313724882e+01,-4.162000214140472849e+02
1.957999999999967145e+01,1.050451059623991185e-01,-2.137895431152706394e+01,-2.137895446441487834e+01,-4.166276006531656435e+02
1.959999999999967102e+01,1.050448878507096034e-01,-2.137905116312400722e+01,-2.137905138123569770e+01,-4.170551818945398281e+02
1.961999999999967059e+01,1.050448103102162301e-01,-2.137907562246128990e+01,-2.137907570000178481e+01,-4.174827634845295279e+02
1.963999999999967017e+01,1.050445994433526348e-01,-2.137894037396714708e+01,-2.137894058483401238e+01,-4.179103425028757215e+02
1.965999999999966974e+01,1.050444537786337507e-01,-2.137906844745076995e+01,-2.137906859311548757e+01,-4.183379240174894562e+02
1.967999999999966931e+01,1.050442334160496122e-01,-2.137893918034343343e+01,-2.137893940070601673e+01,-4.187655030214589260e+02
1.969999999999966889e+01,1.050440889461977528e-01,-2.137906838967983347e+01,-2.137906853414968467e+01,-4.191930845337223559e+02
1.971999999999966846e+01,1.050438679521809859e-01,-2.137893861391793493e+01,-2.137893883491195268e+01,-4.196206635269947469e+02
1.973999999999966803e+01,1.050438083475722650e-01,-2.137907772994358169e+01,-2.137907778954819094e+01,-4.200482451411982652e+02
1.975999999999966761e+01,1.050435961681447372e-01,-2.137905293412226015e+01,-2.137905314630168618e+01,-4.204758264120600870e+02
1.977999999999966718e+01,1.050434529540061196e-01,-2.137895657154165363e+01,-2.137895671475579107e+01,-4.209034056867050708e+02
1.979999999999966676e+01,1.050432430701774972e-01,-2.137905290085225474e+01,-2.137905311073608416e+01,-4.213309869546059758e+02
1.981999999999966633e+01,1.050430997075874201e-01,-2.137895615826547058e+01,-2.137895630162806171e+01,-4.217585662211338331e+02
1.983999999999966590e+01,1.050428662911294803e-01,-2.137904951056452774e+01,-2.137904974398098545e+01,-4.221861474447616160e+02
1.985999999999966548e+01,1.050427518763697998e-01,-2.137895944819036842e+01,-2.137895956260512875e+01,-4.226137267481401523e+02
1.987999999999966505e+01,1.050426288157262217e-01,-2.137906197916759510e+01,-2.137906210222823944e+01,-4.230413081107841435e+02
1.989999999999966462e+01,1.050424980047460211e-01,-2.137907052233138572e+01,-2.137907065314236732e+01,-4.234688896520417529e+02
1.991999999999966420e+01,1.050422917401968581e-01,-2.137894093262887196e+01,-2.137894113889342051e+01,-4.238964686769589321e+02
1.993999999999966377e+01,1.050420794014506332e-01,-2.137905117605388838e+01,-2.137905138839263586e+01,-4.243240499128187366e+02
1.995999999999966334e+01,1.050419772318382516e-01,-2.137895990867202656e+01,-2.137896001084163800e+01,-4.247516292131617774e+02
1.997999999999966292e+01,1.050418700503785024e-01,-2.137906403317863990e+01,-2.137906414036010005e+01,-4.251792106010067869e+02
1.999999999999966249e+01,1.050416711213155024e-01,-2.137894998149737091e+01,-2.137895018042643258e+01,-4.256067897995657745e+02
2.001999999999966207e+01,1.050415517362121715e-01,-2.137906264600757567e+01,-2.137906276539267836e+01,-4.260343711718710438e+02
2.003999999999966164e+01,1.050414030665688531e-01,-2.137906823885574426e+01,-2.137906838752538619e+01,-4.264619526853177831e+02
2.005999999999966121e+01,1.050412327274646285e-01,-2.137894527172847603e+01,-2.137894544206757885e+01,-4.268895317610915185e+02
2.007999999999966079e+01,1.050411957743215413e-01,-2.137908073351351490e+01,-2.137908077046665767e+01,-4.273171134127148889e+02
2.009999999999966036e+01,1.050409295175538521e-01,-2.137893455344353555e+01,-2.137893481970030152e+01,-4.277446923700405250e+02
2.011999999999965993e+01,1.050408838759544355e-01,-2.137907962498037762e+01,-2.137907967062197656e+01,-4.281722740081817165e+02
2.013999999999965951e+01,1.050405917412810530e-01,-2.137893079963314236e+01,-2.137893109176781437e+01,-4.285998529163090893e+02
2.015999999999965908e+01,1.050405732500007822e-01,-2.137908259094583840e+01,-2.137908260943711980e+01,-4.290274345866192789e+02
2.017999999999965866e+01,1.050403928945862625e-01,-2.137894324971425064e+01,-2.137894343006966480e+01,-4.294550136319689955e+02
2.019999999999965823e+01,1.050402796718967746e-01,-2.137907192728978600e+01,-2.137907204051247589e+01,-4.298825951837375214e+02
2.021999999999965780e+01,1.050401686850590266e-01,-2.137906384432904616e+01,-2.137906395531588544e+01,-4.303101765716109526e+02
2.023999999999965738e+01,1.050399545707735444e-01,-2.137894811281598351e+01,-2.137894832693027070e+01,-4.307377557479815664e+02
2.025999999999965695e+01,1.050398711712442479e-01,-2.137906673112004441e+01,-2.137906681451957525e+01,-4.311653371660034963e+02
2.027999999999965652e+01,1.050397692576602593e-01,-2.137896070674982241e+01,-2.137896080866340753e+01,-4.315929164820520896e+02
2.029999999999965610e+01,1.050395909564477981e-01,-2.137905613859364351e+01,-2.137905631689485730e+01,-4.320204977831251654e+02
2.031999999999965567e+01,1.050394811880452639e-01,-2.137895942047502018e+01,-2.137895953024342433e+01,-4.324480770813030404e+02
2.033999999999965524e+01,1.050392777145785494e-01,-2.137905268773747380e+01,-2.137905289121093944e+01,-4.328756583385312524e+02
2.035999999999965482e+01,1.050392161001422464e-01,-2.137906829176191437e+01,-2.137906835337635059e+01,-4.333032397659809476e+02
2.037999999999965439e+01,1.050390179298039822e-01,-2.137894840803123131e+01,-2.137894860620156834e+01,-4.337308189323118768e+02
2.039999999999965397e+01,1.050389523908336897e-01,-2.137906833381597238e+01,-2.137906839935494219e+01,-4.341584003645271537e+02
2.041999999999965354e+01,1.050388628699243654e-01,-2.137896141974219333e+01,-2.137896150926310312e+01,-4.345859796824428827e+02
2.043999999999965311e+01,1.050386723174582398e-01,-2.137905431870066408e+01,-2.137905450925313033e+01,-4.350135609593693857e+02
2.045999999999965269e+01,1.050386001167636363e-01,-2.137896383568128300e+01,-2.137896390788197820e+01,-4.354411403082837069e+02
2.047999999999965226e+01,1.050384081066818853e-01,-2.137905391010963640e+01,-2.137905410211971713e+01,-4.358687215784959790e+02
2.049999999999965183e+01,1.050383347651644012e-01,-2.137896320210203172e+01,-2.137896327544354946e+01,-4.362963009158795558e+02
2.051999999999965141e+01,1.050382531848396278e-01,-2.137906630598186553e+01,-2.137906638756219024e+01,-4.367238823235795167e+02
2.053999999999965098e+01,1.050381345704352737e-01,-2.137907102029238970e+01,-2.137907113890679511e+01,-4.371514638625997122e+02
2.055999999999965056e+01,1.050379955474578936e-01,-2.137894788299584903e+01,-2.137894802201882527e+01,-4.375790429592826740e+02
2.057999999999965013e+01,1.050378787814914144e-01,-2.137907084144100978e+01,-2.137907095820697734e+01,-4.380066244928774495e+02
2.059999999999964970e+01,1.050377391152451240e-01,-2.137894719090724038e+01,-2.137894733057348517e+01,-4.384342035763618810e+02
2.061999999999964928e+01,1.050377342185297158e-01,-2.137908333482284462e+01,-2.137908333971956054e+01,-4.388617852479550834e+02
2.063999999999964885e+01,1.050374723699253471e-01,-2.137893316229179774e+01,-2.137893342414040276e+01,-4.392893641730494778e+02
2.065999999999964842e+01,1.050374863219700888e-01,-2.137908539334164715e+01,-2.137908537938960407e+01,-4.397169458669642381e+02
2.067999999999964800e+01,1.050373033754188334e-01,-2.137905475120395238e+01,-2.137905493415050273e+01,-4.401445271449348979e+02
2.069999999999964757e+01,1.050372417566863004e-01,-2.137896449446709823e+01,-2.137896455608582968e+01,-4.405721064964429843e+02
2.071999999999964714e+01,1.050371714994279559e-01,-2.137906725031104571e+01,-2.137906732056830350e+01,-4.409996879117064736e+02
2.073999999999964672e+01,1.050369876490476889e-01,-2.137895034579547371e+01,-2.137895052964585574e+01,-4.414272671024727401e+02
2.075999999999964629e+01,1.050369362649072186e-01,-2.137906949730267314e+01,-2.137906954868681453e+01,-4.418548485438029161e+02
2.077999999999964587e+01,1.050367538447848914e-01,-2.137895008011746967e+01,-2.137895026253759312e+01,-4.422824277278253930e+02
2.079999999999964544e+01,1.050367023600522476e-01,-2.137906890129070803e+01,-2.137906895277544095e+01,-4.427100091573359464e+02
2.081999999999964501e+01,1.050365762726971491e-01,-2.137894679174392465e+01,-2.137894691783127854e+01,-4.431375882192581912e+02
2.083999999999964459e+01,1.050364797083452317e-01,-2.137907095869954688e+01,-2.137907105526389984e+01,-4.435651697349965161e+02
2.085999999999964416e+01,1.050364432694376460e-01,-2.137907106637057453e+01,-2.137907110280948331e+01,-4.439927511927628530e+02
2.087999999999964373e+01,1.050362708090095964e-01,-2.137895101473785431e+01,-2.137895118719828247e+01,-4.444203303855180138e+02
2.089999999999964331e+01,1.050362302805762926e-01,-2.137907031097266497e+01,-2.137907035150109891e+01,-4.448479118322659360e+02
2.091999999999964288e+01,1.050360596693702547e-01,-2.137895097325733573e+01,-2.137895114386854090e+01,-4.452754910223422939e+02
2.093999999999964245e+01,1.050359912595089928e-01,-2.137906651952436121e+01,-2.137906658793422210e+01,-4.457030724211426218e+02
2.095999999999964203e+01,1.050359567147491624e-01,-2.137896659850058967e+01,-2.137896663304534783e+01,-4.461306517876574276e+02
2.097999999999964160e+01,1.050357930587123706e-01,-2.137905587043681876e+01,-2.137905603409285504e+01,-4.465582330687221884e+02
2.099999999999964118e+01,1.050357497048074046e-01,-2.137896533580737213e+01,-2.137896537916127571e+01,-4.469858124187922499e+02
2.101999999999964075e+01,1.050355861900566790e-01,-2.137905548818141810e+01,-2.137905565169617006e+01,-4.474133936920706560e+02
2.103999999999964032e+01,1.050355923985723944e-01,-2.137908335729774478e+01,-2.137908335108922842e+01,-4.478409753530081048e+02
2.105999999999963990e+01,1.050354910474104175e-01,-2.137895070320496416e+01,-2.137895080455612629e+01,-4.482685544684233605e+02
2.107999999999963947e+01,1.050354022399368620e-01,-2.137907266521085958e+01,-2.137907275401833473e+01,-4.486961360105350991e+02
2.109999999999963904e+01,1.050352919630781479e-01,-2.137894929375966058e+01,-2.137894940403651844e+01,-4.491237151066871434e+02
2.111999999999963862e+01,1.050352044652888978e-01,-2.137907247987769566e+01,-2.137907256737548423e+01,-4.495512966437824502e+02
2.113999999999963819e+01,1.050350664951896495e-01,-2.137894516291665070e+01,-2.137894530088674827e+01,-4.499788756850109053e+02
2.115999999999963777e+01,1.050351176957223381e-01,-2.137908823892456667e+01,-2.137908818772403308e+01,-4.504064573985888842e+02
2.117999999999963734e+01,1.050348843142628191e-01,-2.137893450418751229e+01,-2.137893473756897222e+01,-4.508340363220540894e+02
2.119999999999963691e+01,1.050349269307109673e-01,-2.137908689316675037e+01,-2.137908685055030134e+01,-4.512616180173009752e+02
2.121999999999963649e+01,1.050347724989375842e-01,-2.137905628226508270e+01,-2.137905643669685674e+01,-4.516891992973780816e+02
2.123999999999963606e+01,1.050346558864160007e-01,-2.137894653830963776e+01,-2.137894665492216006e+01,-4.521167783447567672e+02
2.125999999999963563e+01,1.050347178841881807e-01,-2.137908820181459646e+01,-2.137908813981682599e+01,-4.525443600467953047e+02
2.127999999999963521e+01,1.050344992207601635e-01,-2.137893595869380192e+01,-2.137893617735722884e+01,-4.529719389846325726e+02
2.129999999999963478e+01,1.050345508952213874e-01,-2.137908765749083884e+01,-2.137908760581637679e+01,-4.533995206861079623e+02
2.131999999999963435e+01,1.050343291948552943e-01,-2.137893546105291520e+01,-2.137893568275327993e+01,-4.538270996170293756e+02
2.133999999999963393e+01,1.050343515801874655e-01,-2.137908379141902770e+01,-2.137908376903369501e+01,-4.542546812704724175e+02
2.135999999999963350e+01,1.050342662218843731e-01,-2.137895114995805557e+01,-2.137895123531635733e+01,-4.546822603788298807e+02
2.137999999999963308e+01,1.050341919611252617e-01,-2.137907311331903060e+01,-2.137907318757978814e+01,-4.551098419153570376e+02
2.139999999999963265e+01,1.050341742159211222e-01,-2.137907176511293628e+01,-2.137907178285814069e+01,-4.555374233684045180e+02
2.141999999999963222e+01,1.050340250401599479e-01,-2.137895221101087273e+01,-2.137895236018663425e+01,-4.559650025618005316e+02
2.143999999999963180e+01,1.050339792442352566e-01,-2.137906768589517270e+01,-2.137906773169109798e+01,-4.563925839613143580e+02
2.145999999999963137e+01,1.050338597279800723e-01,-2.137895534654190044e+01,-2.137895546605815511e+01,-4.568201631877614659e+02
2.147999999999963094e+01,1.050338146864586431e-01,-2.137906739210073326e+01,-2.137906743714225399e+01,-4.572477445806450191e+02
2.149999999999963052e+01,1.050338047299174404e-01,-2.137896748615718323e+01,-2.137896749611372371e+01,-4.576753239403246880e+02
2.151999999999963009e+01,1.050336653145485660e-01,-2.137905682417011022e+01,-2.137905696358548013e+01,-4.581029052162235189e+02
2.153999999999962967e+01,1.050336194655553945e-01,-2.137896286208262708e+01,-2.137896290793161924e+01,-4.585304845193141432e+02
2.155999999999962924e+01,1.050335072046525986e-01,-2.137905987715100409e+01,-2.137905998941190688e+01,-4.589580658291180271e+02
2.157999999999962881e+01,1.050335378407269288e-01,-2.137908444392141050e+01,-2.137908441328533726e+01,-4.593856474873604157e+02
2.159999999999962839e+01,1.050334604821570039e-01,-2.137895162348801392e+01,-2.137895170084658503e+01,-4.598132265971887023e+02
2.161999999999962796e+01,1.050333959774320536e-01,-2.137907375769594864e+01,-2.137907382220067376e+01,-4.602408081368473631e+02
2.163999999999962753e+01,1.050332826689223537e-01,-2.137894670282512521e+01,-2.137894681613363446e+01,-4.606683871842124063e+02
2.165999999999962711e+01,1.050332460124499406e-01,-2.137907693396441289e+01,-2.137907697062088630e+01,-4.610959687595481569e+02
2.167999999999962668e+01,1.050331315424446049e-01,-2.137894604491107486e+01,-2.137894615938107989e+01,-4.615235477949163965e+02
2.169999999999962625e+01,1.050331503228300739e-01,-2.137907340492764874e+01,-2.137907338614726171e+01,-4.619511292442345507e+02
2.171999999999962583e+01,1.050330175331361526e-01,-2.137895144466361330e+01,-2.137895157745330721e+01,-4.623787084059175072e+02
2.173999999999962540e+01,1.050329937049421097e-01,-2.137906887299029535e+01,-2.137906889681848810e+01,-4.628062898072055305e+02
2.175999999999962498e+01,1.050329645789752769e-01,-2.137907743223211554e+01,-2.137907746135808296e+01,-4.632338713849761120e+02
2.177999999999962455e+01,1.050328597945499737e-01,-2.137894740428376750e+01,-2.137894750906819397e+01,-4.636614504378462129e+02
2.179999999999962412e+01,1.050329408958059207e-01,-2.137908993029642701e+01,-2.137908984919517152e+01,-4.640890321553509352e+02
2.181999999999962370e+01,1.050327380419450868e-01,-2.137893639615044350e+01,-2.137893659900430521e+01,-4.645166110861277957e+02
2.183999999999962327e+01,1.050327821654972599e-01,-2.137908529080638331e+01,-2.137908524668283050e+01,-4.649441927478203525e+02
2.185999999999962284e+01,1.050326057231013993e-01,-2.137893929621536060e+01,-2.137893947265775552e+01,-4.653717717101870335e+02
2.187999999999962242e+01,1.050326482923863020e-01,-2.137908461644962088e+01,-2.137908457388033767e+01,-4.657993533599467924e+02
2.189999999999962199e+01,1.050325825930839840e-01,-2.137895160988422560e+01,-2.137895167558352938e+01,-4.662269324578437590e+02
2.191999999999962156e+01,1.050325290787529064e-01,-2.137907388538278752e+01,-2.137907393889711827e+01,-4.666545139890657197e+02
2.193999999999962114e+01,1.050325044766366872e-01,-2.137906904013717835e+01,-2.137906906473929425e+01,-4.670820953944705707e+02
2.195999999999962071e+01,1.050324028752187555e-01,-2.137895625022276391e+01,-2.137895635182418275e+01,-4.675096746210764422e+02
2.197999999999962029e+01,1.050323773341812206e-01,-2.137906840043284618e+01,-2.137906842597388390e+01,-4.679372560146261435e+02
2.199999999999961986e+01,1.050322782700763569e-01,-2.137895594509044628e+01,-2.137895604415455253e+01,-4.683648352325920428e+02
2.201999999999961943e+01,1.050322535905806459e-01,-2.137906812734393469e+01,-2.137906815202342869e+01,-4.687924166198184253e+02
2.203999999999961901e+01,1.050322367026358533e-01,-2.137896472608510479e+01,-2.137896474297305005e+01,-4.692199959312280839e+02
2.205999999999961858e+01,1.050321442505457586e-01,-2.137906094448976191e+01,-2.137906103694185234e+01,-4.696475772425699233e+02
2.207999999999961815e+01,1.050321179922579645e-01,-2.137896358447697764e+01,-2.137896361073526563e+01,-4.700751565405177530e+02
2.209999999999961773e+01,1.050320254575443091e-01,-2.137906057898712575e+01,-2.137906067152183809e+01,-4.705027378446322359e+02
2.211999999999961730e+01,1.050320197266300382e-01,-2.137906933546069155e+01,-2.137906934119160596e+01,-4.709303192370723536e+02
2.213999999999961688e+01,1.050320120202832413e-01,-2.137896486656030604e+01,-2.137896487426665360e+01,-4.713578985421099219e+02
2.215999999999961645e+01,1.050319311651854159e-01,-2.137906219386130147e+01,-2.137906227471640008e+01,-4.717854798668422518e+02
2.217999999999961602e+01,1.050319120861534089e-01,-2.137896409835142464e+01,-2.137896411743045633e+01,-4.722130591678883320e+02
2.219999999999961560e+01,1.050318274898822818e-01,-2.137906174404493242e+01,-2.137906182864120197e+01,-4.726406404873654878e+02
2.221999999999961517e+01,1.050318054302024073e-01,-2.137896353053820775e+01,-2.137896355259788805e+01,-4.730682197800359177e+02
2.223999999999961474e+01,1.050318023879951157e-01,-2.137907047267139049e+01,-2.137907047571359698e+01,-4.734958011925315304e+02
2.225999999999961432e+01,1.050317103079328740e-01,-2.137895620504141903e+01,-2.137895629712147993e+01,-4.739233804087124327e+02
2.227999999999961389e+01,1.050316964647470125e-01,-2.137906892741509068e+01,-2.137906894125827506e+01,-4.743509618011039493e+02
2.229999999999961346e+01,1.050316821251701671e-01,-2.137907809757219368e+01,-2.137907811191177032e+01,-4.747785433773949535e+02
2.231999999999961304e+01,1.050315907113537062e-01,-2.137894742700907358e+01,-2.137894751842289054e+01,-4.752061224173489791e+02
2.233999999999961261e+01,1.050316604386200142e-01,-2.137908702659333571e+01,-2.137908695686606819e+01,-4.756337040881535927e+02
2.235999999999961219e+01,1.050314995039549060e-01,-2.137893992286284828e+01,-2.137894008379751298e+01,-4.760612830475454871e+02
2.237999999999961176e+01,1.050315597431541320e-01,-2.137908574305289022e+01,-2.137908568281369170e+01,-4.764888647021673478e+02
2.239999999999961133e+01,1.050313990579162526e-01,-2.137893948135207367e+01,-2.137893964203731301e+01,-4.769164436524796429e+02
2.241999999999961091e+01,1.050314580801404024e-01,-2.137908507171300343e+01,-2.137908501269077988e+01,-4.773440252948916509e+02
2.243999999999961048e+01,1.050313812708907196e-01,-2.137894852192099293e+01,-2.137894859873024345e+01,-4.777716043421393692e+02
2.245999999999961005e+01,1.050313709239663190e-01,-2.137907771637452470e+01,-2.137907772672144802e+01,-4.781991859068137956e+02
2.247999999999960963e+01,1.050313621766182093e-01,-2.137906946091537819e+01,-2.137906946966272770e+01,-4.786267673047793778e+02
2.249999999999960920e+01,1.050312765661116088e-01,-2.137895661278513870e+01,-2.137895669839564405e+01,-4.790543465226455737e+02
2.251999999999960878e+01,1.050312669449237346e-01,-2.137906881868416775e+01,-2.137906882830535693e+01,-4.794819279086404435e+02
2.253999999999960835e+01,1.050311004563009021e-01,-2.137893713155903797e+01,-2.137893729804765997e+01,-4.799095068177602457e+02
2.255999999999960792e+01,1.050311953891052003e-01,-2.137908811601730008e+01,-2.137908802108449535e+01,-4.803370884851477740e+02
2.257999999999960750e+01,1.050311313234940369e-01,-2.137894952506086099e+01,-2.137894958912647070e+01,-4.807646675397146510e+02
2.259999999999960707e+01,1.050311295695618152e-01,-2.137907814941174678e+01,-2.137907815116567889e+01,-4.811922491044567778e+02
2.261999999999960664e+01,1.050310519007084664e-01,-2.137894808485570763e+01,-2.137894816252456209e+01,-4.816198281438227582e+02
2.263999999999960622e+01,1.050310210490038587e-01,-2.137907453707936867e+01,-2.137907456793107386e+01,-4.820474096654160689e+02
2.265999999999960579e+01,1.050310439182850358e-01,-2.137907297443941346e+01,-2.137907295157013365e+01,-4.824749911020355739e+02
2.267999999999960536e+01,1.050310462149210422e-01,-2.137896603081343372e+01,-2.137896602851679617e+01,-4.829025704203551754e+02
2.269999999999960494e+01,1.050309720055363077e-01,-2.137906204701035051e+01,-2.137906212121973581e+01,-4.833301517355047849e+02
2.271999999999960451e+01,1.050309641860519283e-01,-2.137896451367266693e+01,-2.137896452149215065e+01,-4.837577310335977359e+02
2.273999999999960409e+01,1.050308624246689554e-01,-2.137905828097477823e+01,-2.137905838273616155e+01,-4.841853123009785804e+02
2.275999999999960366e+01,1.050308795535952050e-01,-2.137896716446524437e+01,-2.137896714733631853e+01,-4.846128916271389926e+02
2.277999999999960323e+01,1.050308880082722746e-01,-2.137907052644359496e+01,-2.137907051798891800e+01,-4.850404730292131603e+02
2.279999999999960281e+01,1.050308087798243889e-01,-2.137895639642918155e+01,-2.137895647565763113e+01,-4.854680522363702266e+02
2.281999999999960238e+01,1.050308074786624746e-01,-2.137906907922100785e+01,-2.137906908052217148e+01,-4.858956336192558183e+02
2.283999999999960195e+01,1.050307790595394614e-01,-2.137907498144723561e+01,-2.137907500986635867e+01,-4.863232151473039266e+02
2.285999999999960153e+01,1.050307273363171451e-01,-2.137895101120117758e+01,-2.137895106292440062e+01,-4.867507942192511337e+02
2.287999999999960110e+01,1.050308099336966922e-01,-2.137908733200247369e+01,-2.137908724940509586e+01,-4.871783758832938247e+02
2.289999999999960067e+01,1.050306617666219022e-01,-2.137894014306668566e+01,-2.137894029123376072e+01,-4.876059548343221763e+02
2.291999999999960025e+01,1.050307349431142401e-01,-2.137908605147408281e+01,-2.137908597829759216e+01,-4.880335364821751796e+02
2.293999999999959982e+01,1.050305597687005293e-01,-2.137893636202376157e+01,-2.137893653719817522e+01,-4.884611153845900731e+02
2.295999999999959940e+01,1.050306023981542602e-01,-2.137907295405447528e+01,-2.137907291142502331e+01,-4.888886968010417036e+02
2.297999999999959897e+01,1.050306151071671579e-01,-2.137896487738468565e+01,-2.137896486467567314e+01,-4.893162760858803608e+02
2.299999999999959854e+01,1.050305546805987561e-01,-2.137906239763338689e+01,-2.137906245805995553e+01,-4.897438573942596349e+02
2.301999999999959812e+01,1.050306336255346779e-01,-2.137908655393485446e+01,-2.137908647498991854e+01,-4.901714390463934024e+02
2.303999999999959769e+01,1.050304661199733258e-01,-2.137893778195176608e+01,-2.137893794945732751e+01,-4.905990179695380107e+02
2.305999999999959726e+01,1.050305691422929871e-01,-2.137908947155693085e+01,-2.137908936853461128e+01,-4.910265996559468249e+02
2.307999999999959684e+01,1.050304012281177146e-01,-2.137893723933638412e+01,-2.137893740725056091e+01,-4.914541785686477056e+02
2.309999999999959641e+01,1.050305035724854036e-01,-2.137908916348686361e+01,-2.137908906114249419e+01,-4.918817602495730625e+02
2.311999999999959599e+01,1.050304432002464733e-01,-2.137894923375636935e+01,-2.137894929412860989e+01,-4.923093392946204290e+02
2.313999999999959556e+01,1.050304226864973572e-01,-2.137907515761102317e+01,-2.137907517812477209e+01,-4.927369208182863645e+02
2.315999999999959513e+01,1.050303789104956725e-01,-2.137895125477783864e+01,-2.137895129855384013e+01,-4.931644998871579446e+02
2.317999999999959471e+01,1.050303573492027132e-01,-2.137907473964258998e+01,-2.137907476120388139e+01,-4.935920814035120543e+02
2.319999999999959428e+01,1.050303890534775436e-01,-2.137907290066304355e+01,-2.137907286895876879e+01,-4.940196628298210726e+02
2.321999999999959385e+01,1.050304014365428668e-01,-2.137896617776216246e+01,-2.137896616537909722e+01,-4.944472421409932394e+02
2.323999999999959343e+01,1.050303097443584799e-01,-2.137905869629192424e+01,-2.137905878798410697e+01,-4.948748234066112559e+02
2.325999999999959300e+01,1.050303391329949765e-01,-2.137896807190880466e+01,-2.137896804252016736e+01,-4.953024027386607600e+02
2.327999999999959257e+01,1.050302471689763956e-01,-2.137905839025626875e+01,-2.137905848222028737e+01,-4.957299839984298728e+02
2.329999999999959215e+01,1.050302745825314327e-01,-2.137896733089343826e+01,-2.137896730347988239e+01,-4.961575633176341853e+02
2.331999999999959172e+01,1.050302931655627131e-01,-2.137907068083230655e+01,-2.137907066224927632e+01,-4.965851447126677840e+02
2.333999999999959130e+01,1.050301969387820028e-01,-2.137895320438597935e+01,-2.137895330061276056e+01,-4.970127238729822352e+02
2.335999999999959087e+01,1.050302325569908712e-01,-2.137907266579582100e+01,-2.137907263017761039e+01,-4.974403052906799303e+02
2.337999999999959044e+01,1.050302139329726131e-01,-2.137907521048107995e+01,-2.137907522910509783e+01,-4.978678868135135644e+02
2.339999999999959002e+01,1.050301720753524376e-01,-2.137895117215243346e+01,-2.137895121401005483e+01,-4.982954658788142410e+02
2.341999999999958959e+01,1.050302085771493699e-01,-2.137907172335915362e+01,-2.137907168685735826e+01,-4.987230472767796527e+02
2.343999999999958916e+01,1.050301201626111514e-01,-2.137895303106012790e+01,-2.137895311947466581e+01,-4.991506264258154033e+02
2.345999999999958874e+01,1.050301673835184746e-01,-2.137907405102816583e+01,-2.137907400380725775e+01,-4.995782078596150768e+02
2.347999999999958831e+01,1.050300768916950928e-01,-2.137895332108511326e+01,-2.137895341157693707e+01,-5.000057870165285863e+02
2.349999999999958789e+01,1.050301181421339908e-01,-2.137907318015475155e+01,-2.137907313890431382e+01,-5.004333684388812458e+02
2.351999999999958746e+01,1.050301364820332289e-01,-2.137896597046781721e+01,-2.137896595212791695e+01,-5.008609477399506886e+02
2.353999999999958703e+01,1.050300515227210602e-01,-2.137905885348809676e+01,-2.137905893844740746e+01,-5.012885290019797822e+02
2.355999999999958661e+01,1.050301638171578095e-01,-2.137909029061418664e+01,-2.137909017831974978e+01,-5.017161106954976049e+02
2.357999999999958618e+01,1.050300016282772059e-01,-2.137893753228464533e+01,-2.137893769447352454e+01,-5.021436896083321813e+02
2.359999999999958575e+01,1.050301119828414009e-01,-2.137908958192630493e+01,-2.137908947157174211e+01,-5.025712712896161634e+02
2.361999999999958533e+01,1.050299509793199138e-01,-2.137893714739655948e+01,-2.137893730840007933e+01,-5.029988501935676481e+02
2.363999999999958490e+01,1.050300340811678862e-01,-2.137908587404630367e+01,-2.137908579094445471e+01,-5.034264318279467147e+02
2.365999999999958447e+01,1.050300081518100448e-01,-2.137895262102891891e+01,-2.137895264695827535e+01,-5.038540109062966508e+02
2.367999999999958405e+01,1.050299955056897966e-01,-2.137907525496553518e+01,-2.137907526761165400e+01,-5.042815924240420600e+02
2.369999999999958362e+01,1.050299595706955108e-01,-2.137895134504493910e+01,-2.137895138097993453e+01,-5.047091714868779491e+02
2.371999999999958320e+01,1.050299460851626954e-01,-2.137907484140299275e+01,-2.137907485488852544e+01,-5.051367529971915360e+02
2.373999999999958277e+01,1.050299585413951298e-01,-2.137906961077029422e+01,-2.137906959831406084e+01,-5.055643343769506828e+02
2.375999999999958234e+01,1.050300057909474699e-01,-2.137896967234897971e+01,-2.137896962509942611e+01,-5.059919137231481727e+02
2.377999999999958192e+01,1.050299217287130743e-01,-2.137905881549138343e+01,-2.137905889955361616e+01,-5.064194949835202237e+02
2.379999999999958149e+01,1.050299588978662185e-01,-2.137896816350931672e+01,-2.137896812634016186e+01,-5.068470743096212345e+02
2.381999999999958106e+01,1.050298746513431414e-01,-2.137905851635032661e+01,-2.137905860059684926e+01,-5.072746555641948021e+02
2.383999999999958064e+01,1.050298265660728203e-01,-2.137894821212111296e+01,-2.137894826020638206e+01,-5.077022345765224713e+02
2.385999999999958021e+01,1.050299568168928666e-01,-2.137909028675210976e+01,-2.137909015650128808e+01,-5.081298162520066626e+02
2.387999999999957979e+01,1.050298053301454287e-01,-2.137893768040496312e+01,-2.137893783189171160e+01,-5.085573951571014959e+02
2.389999999999957936e+01,1.050299236398156560e-01,-2.137908958536832316e+01,-2.137908946705865176e+01,-5.089849768304992494e+02
2.391999999999957893e+01,1.050298455824551780e-01,-2.137905950205724892e+01,-2.137905958011461038e+01,-5.094125580985977422e+02
2.393999999999957851e+01,1.050298574432031173e-01,-2.137896481470416177e+01,-2.137896480284341294e+01,-5.098401373830311059e+02
2.395999999999957808e+01,1.050299147183449133e-01,-2.137907504291854366e+01,-2.137907498564340258e+01,-5.102677188266143276e+02
2.397999999999957765e+01,1.050298285954820443e-01,-2.137895394986777120e+01,-2.137895403599063471e+01,-5.106952979917345488e+02
2.399999999999957723e+01,1.050298745053331734e-01,-2.137907367894908006e+01,-2.137907363303922992e+01,-5.111228794194037164e+02
2.401999999999957680e+01,1.050297876264583430e-01,-2.137895352291837980e+01,-2.137895360979725368e+01,-5.115504585767409367e+02
2.403999999999957637e+01,1.050298040304609576e-01,-2.137906942776221086e+01,-2.137906941135820915e+01,-5.119780399488921603e+02
2.405999999999957595e+01,1.050298541732822555e-01,-2.137896929806064250e+01,-2.137896924791782283e+01,-5.124056192847104967e+02
2.407999999999957552e+01,1.050297731182359834e-01,-2.137905860762953836e+01,-2.137905868868458370e+01,-5.128332005379181737e+02
2.409999999999957510e+01,1.050298908081383764e-01,-2.137909026818827485e+01,-2.137909015049837080e+01,-5.132607822255919245e+02
2.411999999999957467e+01,1.050297336640376306e-01,-2.137893739635506307e+01,-2.137893755349916347e+01,-5.136883611306631110e+02
2.413999999999957424e+01,1.050298225941352775e-01,-2.137908621239900597e+01,-2.137908612346890891e+01,-5.141159427659810035e+02
2.415999999999957382e+01,1.050296938467326219e-01,-2.137894046595338438e+01,-2.137894059470078645e+01,-5.145435217040474072e+02
2.417999999999957339e+01,1.050297825027297072e-01,-2.137908591167817818e+01,-2.137908582302218008e+01,-5.149711033336250239e+02
2.419999999999957296e+01,1.050297621388014968e-01,-2.137895258183873892e+01,-2.137895260220266636e+01,-5.153986824056257774e+02
2.421999999999957254e+01,1.050297551766255361e-01,-2.137907526061417940e+01,-2.137907526757635424e+01,-5.158262639178002473e+02
2.423999999999957211e+01,1.050296976599230103e-01,-2.137894792257924692e+01,-2.137894798009595121e+01,-5.162538429337685102e+02
2.425999999999957168e+01,1.050296606147311379e-01,-2.137906245527592120e+01,-2.137906249232111477e+01,-5.166814242199192222e+02
2.427999999999957126e+01,1.050297556388302411e-01,-2.137908573533492529e+01,-2.137908564031082648e+01,-5.171090058396017639e+02
2.429999999999957083e+01,1.050297458417861068e-01,-2.137895409719565620e+01,-2.137895410699270116e+01,-5.175365849313427589e+02
2.431999999999957041e+01,1.050297425673010487e-01,-2.137907563955439372e+01,-2.137907564282888018e+01,-5.179641664474082745e+02
2.433999999999956998e+01,1.050296911596287908e-01,-2.137894902930844765e+01,-2.137894908071611866e+01,-5.183917454794021751e+02
2.435999999999956955e+01,1.050297128082404302e-01,-2.137907888821024116e+01,-2.137907886656163114e+01,-5.188193270355177447e+02
2.437999999999956913e+01,1.050296565027402235e-01,-2.137894809095498871e+01,-2.137894814726048764e+01,-5.192469060536423058e+02
2.439999999999956870e+01,1.050297873116011471e-01,-2.137909114303586477e+01,-2.137909101222700414e+01,-5.196744877456941367e+02
2.441999999999956827e+01,1.050296329819841445e-01,-2.137893719261531089e+01,-2.137893734694492665e+01,-5.201020666438761282e+02
2.443999999999956785e+01,1.050297259301379155e-01,-2.137908629757623657e+01,-2.137908620462808429e+01,-5.205296482768794704e+02
2.445999999999956742e+01,1.050296753118924870e-01,-2.137906249234561074e+01,-2.137906254296385455e+01,-5.209572295773446058e+02
2.447999999999956700e+01,1.050296898177317251e-01,-2.137896484839971123e+01,-2.137896483389387114e+01,-5.213848088598068671e+02
2.449999999999956657e+01,1.050297494848634883e-01,-2.137907477218307761e+01,-2.137907471251594416e+01,-5.218123902955833273e+02
2.451999999999956614e+01,1.050296671055865050e-01,-2.137895389126273926e+01,-2.137895397364201600e+01,-5.222399694557879002e+02
2.453999999999956572e+01,1.050296894696379768e-01,-2.137907006250176778e+01,-2.137907004013771584e+01,-5.226675508346737615e+02
2.455999999999956529e+01,1.050296335434323380e-01,-2.137895687219787888e+01,-2.137895692812408299e+01,-5.230951300280440819e+02
2.457999999999956486e+01,1.050296535434447204e-01,-2.137906936195873442e+01,-2.137906934195872211e+01,-5.235227113952832951e+02
2.459999999999956444e+01,1.050297078407359946e-01,-2.137896926955087906e+01,-2.137896921525358707e+01,-5.239502907263770339e+02
2.461999999999956401e+01,1.050296308040544885e-01,-2.137905857462103398e+01,-2.137905865165771502e+01,-5.243778719749060429e+02
2.463999999999956358e+01,1.050297255260627810e-01,-2.137908688813887892e+01,-2.137908679341687090e+01,-5.248054536179469096e+02
2.465999999999956316e+01,1.050295992598866551e-01,-2.137894076949626054e+01,-2.137894089576243672e+01,-5.252330325596029752e+02
2.467999999999956273e+01,1.050296360966956333e-01,-2.137907039418889710e+01,-2.137907035735208794e+01,-5.256606139306499017e+02
2.469999999999956231e+01,1.050295885628756837e-01,-2.137895655033841535e+01,-2.137895659787223579e+01,-5.260881931091904562e+02
2.471999999999956188e+01,1.050296187270801929e-01,-2.137907029102727563e+01,-2.137907026086307027e+01,-5.265157744848468155e+02
2.473999999999956145e+01,1.050296505095991706e-01,-2.137896599493432603e+01,-2.137896596315180631e+01,-5.269433537729629506e+02
2.475999999999956103e+01,1.050296075886326258e-01,-2.137906289769681578e+01,-2.137906294061778212e+01,-5.273709350738378134e+02
2.477999999999956060e+01,1.050296274297172622e-01,-2.137896485130158197e+01,-2.137896483146049675e+01,-5.277985143510227317e+02
2.479999999999956017e+01,1.050295809913809469e-01,-2.137906227178773833e+01,-2.137906231822607594e+01,-5.282260956428967802e+02
2.481999999999955975e+01,1.050296752409718426e-01,-2.137908657383497513e+01,-2.137908647958538566e+01,-5.286536772801239294e+02
2.483999999999955932e+01,1.050296339989345434e-01,-2.137895015491756467e+01,-2.137895019615960024e+01,-5.290812563244643343e+02
2.485999999999955890e+01,1.050296580735956969e-01,-2.137907914032270895e+01,-2.137907911624804669e+01,-5.295088378831961791e+02
2.487999999999955847e+01,1.050296056046164522e-01,-2.137894854806321732e+01,-2.137894860053219759e+01,-5.299364169066263912e+02
2.489999999999955804e+01,1.050296289552322959e-01,-2.137907879494596131e+01,-2.137907877159534564e+01,-5.303639984591746952e+02
2.491999999999955762e+01,1.050295738146931196e-01,-2.137894774299245171e+01,-2.137894779813299095e+01,-5.307915774691750812e+02
2.493999999999955719e+01,1.050296799289212879e-01,-2.137908766099609537e+01,-2.137908755488186685e+01,-5.312191591162807072e+02
2.495999999999955676e+01,1.050295544008888193e-01,-2.137894044011900974e+01,-2.137894056564704215e+01,-5.316467380506112477e+02
2.497999999999955634e+01,1.050296499636155650e-01,-2.137908624014298553e+01,-2.137908614458025980e+01,-5.320743196798513281e+02
2.499999999999955591e+01,1.050296018671801612e-01,-2.137906234222886326e+01,-2.137906239032529854e+01,-5.325019009747924201e+02
2.501999999999955548e+01,1.050296195057647264e-01,-2.137896472230008627e+01,-2.137896470466150234e+01,-5.329294802515997844e+02
2.503999999999955506e+01,1.050296548052092188e-01,-2.137907129330539391e+01,-2.137907125800595054e+01,-5.333570616421665136e+02
2.505999999999955463e+01,1.050296022497709814e-01,-2.137895725202620412e+01,-2.137895730458164323e+01,-5.337846408397625737e+02
2.507999999999955421e+01,1.050296272403390407e-01,-2.137906999724788548e+01,-2.137906997225731587e+01,-5.342122222147169168e+02
2.509999999999955378e+01,1.050295741699039664e-01,-2.137895683034269467e+01,-2.137895688341312805e+01,-5.346398014043942339e+02
2.511999999999955335e+01,1.050295970548195124e-01,-2.137906930475009304e+01,-2.137906928186517774e+01,-5.350673827676042720e+02
2.513999999999955293e+01,1.050295711051481840e-01,-2.137895003387377102e+01,-2.137895005982344188e+01,-5.354949617942314717e+02
2.515999999999955250e+01,1.050296009505261308e-01,-2.137907799808781562e+01,-2.137907796824243789e+01,-5.359225433243477710e+02
2.517999999999955207e+01,1.050296357762619398e-01,-2.137907124415653115e+01,-2.137907120933079597e+01,-5.363501247144050694e+02
2.519999999999955165e+01,1.050295875776494775e-01,-2.137895748339720825e+01,-2.137895753159581957e+01,-5.367777039122717042e+02
2.521999999999955122e+01,1.050296163597329718e-01,-2.137907038107934810e+01,-2.137907035229726560e+01,-5.372052852911111813e+02
2.523999999999955079e+01,1.050295408927820334e-01,-2.137895395682926747e+01,-2.137895403229621749e+01,-5.376328644457146311e+02
2.525999999999955037e+01,1.050295938703715293e-01,-2.137907327337183716e+01,-2.137907322039424685e+01,-5.380604458582045027e+02
2.527999999999954994e+01,1.050296253585477069e-01,-2.137896606689218615e+01,-2.137896603540400875e+01,-5.384880251480542483e+02
2.529999999999954952e+01,1.050295813068415213e-01,-2.137906248994981695e+01,-2.137906253400152323e+01,-5.389156064419048562e+02
2.531999999999954909e+01,1.050296021297228988e-01,-2.137896473801999164e+01,-2.137896471719711045e+01,-5.393431857158424236e+02
2.533999999999954866e+01,1.050295290940638782e-01,-2.137905858823042848e+01,-2.137905866126608601e+01,-5.397707669606427316e+02
2.535999999999954824e+01,1.050296518398097928e-01,-2.137908983498089910e+01,-2.137908971223515309e+01,-5.401983486345966412e+02
2.537999999999954781e+01,1.050296117465282092e-01,-2.137894994012430772e+01,-2.137894998021759108e+01,-5.406259276734923560e+02
2.539999999999954738e+01,1.050296377323398506e-01,-2.137907900442871423e+01,-2.137907897844290162e+01,-5.410535092275952138e+02
2.541999999999954696e+01,1.050295870790927955e-01,-2.137894839841231587e+01,-2.137894844906556457e+01,-5.414810882462165864e+02
2.543999999999954653e+01,1.050295851323299473e-01,-2.137907539867505591e+01,-2.137907540062181866e+01,-5.419086697561368737e+02
2.545999999999954611e+01,1.050295588127223567e-01,-2.137895104838068860e+01,-2.137895107470029643e+01,-5.423362488034241551e+02
2.547999999999954568e+01,1.050296667978705273e-01,-2.137908759714142093e+01,-2.137908748915627299e+01,-5.427638304473817925e+02
2.549999999999954525e+01,1.050295433836248710e-01,-2.137894027738049019e+01,-2.137894040079473612e+01,-5.431914093763436995e+02
2.551999999999954483e+01,1.050296409793230745e-01,-2.137908617482981910e+01,-2.137908607723412047e+01,-5.436189910022445702e+02
2.553999999999954440e+01,1.050295676986664345e-01,-2.137905890361457750e+01,-2.137905897689523371e+01,-5.440465722535974464e+02
2.555999999999954397e+01,1.050295581831774683e-01,-2.137895222441746057e+01,-2.137895223393294941e+01,-5.444741513076012325e+02
2.557999999999954355e+01,1.050296724247522656e-01,-2.137908731753148928e+01,-2.137908720328991308e+01,-5.449017329397103140e+02
2.559999999999954312e+01,1.050295592123396821e-01,-2.137894155714369049e+01,-2.137894167035610238e+01,-5.453293118840656462e+02
2.561999999999954269e+01,1.050296614124249517e-01,-2.137908671292890261e+01,-2.137908661072881600e+01,-5.457568935161240233e+02
2.563999999999954227e+01,1.050295162437011182e-01,-2.137893756863035932e+01,-2.137893771379908259e+01,-5.461844724126654000e+02
2.565999999999954184e+01,1.050296414880769469e-01,-2.137908955931751720e+01,-2.137908943407314055e+01,-5.466120540786073434e+02
2.567999999999954142e+01,1.050296038380070240e-01,-2.137894977657418494e+01,-2.137894981422425644e+01,-5.470396331117888167e+02
2.569999999999954099e+01,1.050296308659621758e-01,-2.137907875755195519e+01,-2.137907873052400021e+01,-5.474672146599119742e+02
2.571999999999954056e+01,1.050296593520241850e-01,-2.137907061870575376e+01,-2.137907059021969047e+01,-5.478947960438000564e+02
2.573999999999954014e+01,1.050295824660728294e-01,-2.137895413346151940e+01,-2.137895421034746946e+01,-5.483223752033552501e+02
2.575999999999953971e+01,1.050296352703074948e-01,-2.137907323609613286e+01,-2.137907318329189721e+01,-5.487499566152729358e+02
2.577999999999953928e+01,1.050295592825728902e-01,-2.137895381027859898e+01,-2.137895388626633419e+01,-5.491775357674662246e+02
2.579999999999953886e+01,1.050296113806155618e-01,-2.137907284097535410e+01,-2.137907278887731266e+01,-5.496051171721877608e+02
2.581999999999953843e+01,1.050296433803537682e-01,-2.137896589676298831e+01,-2.137896586476324856e+01,-5.500326964581232687e+02
2.583999999999953801e+01,1.050295722879200644e-01,-2.137905880452261442e+01,-2.137905887561504770e+01,-5.504602777053062255e+02
2.585999999999953758e+01,1.050296208624877103e-01,-2.137896799545505999e+01,-2.137896794688049340e+01,-5.508878570166407371e+02
2.587999999999953715e+01,1.050295482309719919e-01,-2.137905837464927927e+01,-2.137905844728079430e+01,-5.513154382567653329e+02
2.589999999999953673e+01,1.050296719886112951e-01,-2.137908972382343009e+01,-2.137908960006578951e+01,-5.517430199274841698e+02
2.591999999999953630e+01,1.050296326123546092e-01,-2.137894988170863897e+01,-2.137894992108489589e+01,-5.521705989644946158e+02
2.593999999999953587e+01,1.050296324704852596e-01,-2.137907556383891361e+01,-2.137907556398078412e+01,-5.525981804759132956e+02
2.595999999999953545e+01,1.050296096783332883e-01,-2.137895170577296966e+01,-2.137895172856512005e+01,-5.530257595328208708e+02
2.597999999999953502e+01,1.050296087459243327e-01,-2.137907526723584084e+01,-2.137907526816825055e+01,-5.534533410390980634e+02
2.599999999999953459e+01,1.050295833993842576e-01,-2.137895095208069307e+01,-2.137895097742723394e+01,-5.538809200834861031e+02
2.601999999999953417e+01,1.050296364711543334e-01,-2.137907171844595311e+01,-2.137907166537418391e+01,-5.543085014647832622e+02
2.603999999999953374e+01,1.050295641324839602e-01,-2.137895290000879456e+01,-2.137895297234746650e+01,-5.547360805951221892e+02
2.605999999999953332e+01,1.050296271646689594e-01,-2.137907390272696162e+01,-2.137907383969477593e+01,-5.551636620101445487e+02
2.607999999999953289e+01,1.050296300228523855e-01,-2.137907561838716219e+01,-2.137907561552897917e+01,-5.555912435196540855e+02
2.609999999999953246e+01,1.050296106860810624e-01,-2.137895218067330205e+01,-2.137895220001007246e+01,-5.560188225826043436e+02
2.611999999999953204e+01,1.050297223978023525e-01,-2.137908807721222360e+01,-2.137908796550050283e+01,-5.564464042324368620e+02
2.613999999999953161e+01,1.050295763997816656e-01,-2.137893773197629699e+01,-2.137893787797431600e+01,-5.568739831330743755e+02
2.615999999999953118e+01,1.050297037437752101e-01,-2.137909016916901450e+01,-2.137909004182501960e+01,-5.573015648091138701e+02
2.617999999999953076e+01,1.050295556588535101e-01,-2.137893716197722327e+01,-2.137893731006214537e+01,-5.577291437004383852e+02
2.619999999999953033e+01,1.050296802478733610e-01,-2.137908942718173222e+01,-2.137908930259271401e+01,-5.581567253643929689e+02
2.621999999999952990e+01,1.050296415637794745e-01,-2.137894946934071072e+01,-2.137894950802480309e+01,-5.585843043924638778e+02
2.623999999999952948e+01,1.050296414958672292e-01,-2.137907523525943176e+01,-2.137907523532734544e+01,-5.590118858972369935e+02
2.625999999999952905e+01,1.050296967013583521e-01,-2.137907379807857922e+01,-2.137907374287308926e+01,-5.594394673179931488e+02
2.627999999999952863e+01,1.050296200253607176e-01,-2.137895400915998678e+01,-2.137895408583598567e+01,-5.598670464748523727e+02
2.629999999999952820e+01,1.050296730950750629e-01,-2.137907307758939268e+01,-2.137907302451967695e+01,-5.602946278833344422e+02
2.631999999999952777e+01,1.050295976769068801e-01,-2.137895370398725703e+01,-2.137895377940542474e+01,-5.607222070328323298e+02
2.633999999999952735e+01,1.050296231175407574e-01,-2.137906935713471057e+01,-2.137906933169407608e+01,-5.611497883945344256e+02
2.635999999999952692e+01,1.050296826434137104e-01,-2.137896921744527390e+01,-2.137896915791939989e+01,-5.615773677193574258e+02
2.637999999999952649e+01,1.050296119115894100e-01,-2.137905873845738469e+01,-2.137905880918921042e+01,-5.620049489648582721e+02
2.639999999999952607e+01,1.050296609443823331e-01,-2.137896801405404190e+01,-2.137896796502124985e+01,-5.624325282761066092e+02
2.641999999999952564e+01,1.050295889063544152e-01,-2.137905834170767605e+01,-2.137905841374570315e+01,-5.628601095149787170e+02
2.643999999999952522e+01,1.050296301235208313e-01,-2.137907045923822835e+01,-2.137907041802106178e+01,-5.632876908829463218e+02
2.645999999999952479e+01,1.050296956510919782e-01,-2.137896924267997534e+01,-2.137896917715240264e+01,-5.637152702022724498e+02
2.647999999999952436e+01,1.050296333924524150e-01,-2.137905987333067159e+01,-2.137905993558931073e+01,-5.641428514619976795e+02
2.649999999999952394e+01,1.050296864954442522e-01,-2.137896842106002637e+01,-2.137896836795703592e+01,-5.645704307773158916e+02
2.651999999999952351e+01,1.050296193607088008e-01,-2.137905938095920533e+01,-2.137905944809394043e+01,-5.649980120320698234e+02
2.653999999999952308e+01,1.050296411501842192e-01,-2.137896443934523205e+01,-2.137896441755575694e+01,-5.654255912990672641e+02
2.655999999999952266e+01,1.050297084061954656e-01,-2.137907486310279737e+01,-2.137907479584678683e+01,-5.658531727290733215e+02
2.657999999999952223e+01,1.050296318613799518e-01,-2.137895367805183611e+01,-2.137895375459665104e+01,-5.662807518791790926e+02
2.659999999999952180e+01,1.050296873422638527e-01,-2.137907326321273871e+01,-2.137907320773185305e+01,-5.667083332889624216e+02
2.661999999999952138e+01,1.050296875275162217e-01,-2.137907564370951974e+01,-2.137907564352426704e+01,-5.671359148016514382e+02
2.663999999999952095e+01,1.050296370672339080e-01,-2.137894825273658839e+01,-2.137894830319687145e+01,-5.675634938171664317e+02
2.665999999999952053e+01,1.050297742193072731e-01,-2.137909132080937269e+01,-2.137909118365729810e+01,-5.679910755064304340e+02
2.667999999999952010e+01,1.050296260310105145e-01,-2.137893731508076556e+01,-2.137893746326906097e+01,-5.684186544009204454e+02
2.669999999999951967e+01,1.050297527710178369e-01,-2.137908998932127957e+01,-2.137908986258127086e+01,-5.688462360739669066e+02
2.671999999999951925e+01,1.050296037812932792e-01,-2.137893685792493770e+01,-2.137893700691466137e+01,-5.692738149601150326e+02
2.673999999999951882e+01,1.050297010586844076e-01,-2.137908590530063080e+01,-2.137908580802324110e+01,-5.697013965809436513e+02
2.675999999999951839e+01,1.050296888807848994e-01,-2.137895264750894242e+01,-2.137895265968684200e+01,-5.701289756460716944e+02
2.677999999999951797e+01,1.050296886180295403e-01,-2.137907511821202178e+01,-2.137907511847477693e+01,-5.705565571486986300e+02
2.679999999999951754e+01,1.050297437085075808e-01,-2.137907362623247920e+01,-2.137907357114200124e+01,-5.709841385661327422e+02
2.681999999999951712e+01,1.050296671406804189e-01,-2.137895391233049480e+01,-2.137895398889832066e+01,-5.714117177209471947e+02
2.683999999999951669e+01,1.050296931270515988e-01,-2.137906956700389216e+01,-2.137906954101752177e+01,-5.718392990863007981e+02
2.685999999999951626e+01,1.050295886658002692e-01,-2.137894118536775068e+01,-2.137894128982900099e+01,-5.722668780144693983e+02
2.687999999999951584e+01,1.050296910911218407e-01,-2.137908543284867235e+01,-2.137908533042335080e+01,-5.726944596207010818e+02
2.689999999999951541e+01,1.050296882603473647e-01,-2.137895353442913304e+01,-2.137895353725990688e+01,-5.731220386942203504e+02
2.691999999999951498e+01,1.050296930384319732e-01,-2.137907544319144648e+01,-2.137907543841336278e+01,-5.735496201983061155e+02
2.693999999999951456e+01,1.050296484286279003e-01,-2.137894868698154838e+01,-2.137894873159135400e+01,-5.739771992166555492e+02
2.695999999999951413e+01,1.050296771927257677e-01,-2.137907857704001557e+01,-2.137907854827591692e+01,-5.744047807594322421e+02
2.697999999999951370e+01,1.050297051218243155e-01,-2.137907021495502846e+01,-2.137907018702593120e+01,-5.748323621358022137e+02
2.699999999999951328e+01,1.050297662099905632e-01,-2.137896996495024027e+01,-2.137896990386207463e+01,-5.752599414740130896e+02
2.701999999999951285e+01,1.050296961716449540e-01,-2.137905926280991054e+01,-2.137905933284825721e+01,-5.756875227293076023e+02
2.703999999999951243e+01,1.050297190446270040e-01,-2.137896504384825036e+01,-2.137896502097526863e+01,-5.761151020073115205e+02
2.705999999999951200e+01,1.050296745474154220e-01,-2.137906224665970711e+01,-2.137906229115692014e+01,-5.765426832967419841e+02
2.707999999999951157e+01,1.050296943997150040e-01,-2.137896426330203425e+01,-2.137896424344973312e+01,-5.769702625621556535e+02
2.709999999999951115e+01,1.050297593923466000e-01,-2.137907444655225575e+01,-2.137907438155962581e+01,-5.773978439860941307e+02
2.711999999999951072e+01,1.050296820030929557e-01,-2.137895348549491814e+01,-2.137895356288417048e+01,-5.778254231331932260e+02
2.713999999999951029e+01,1.050297092039713109e-01,-2.137906959622825553e+01,-2.137906956902737576e+01,-5.782530044979168906e+02
2.715999999999950987e+01,1.050297358548143017e-01,-2.137907887677075536e+01,-2.137907885011991382e+01,-5.786805860488015014e+02
2.717999999999950944e+01,1.050296846307993970e-01,-2.137894805675272281e+01,-2.137894810797673628e+01,-5.791081650611605482e+02
2.719999999999950901e+01,1.050298215988494238e-01,-2.137909118234257733e+01,-2.137909104537452620e+01,-5.795357467478394256e+02
2.721999999999950859e+01,1.050296731006679918e-01,-2.137893717555458295e+01,-2.137893732405276381e+01,-5.799633256398485628e+02
2.723999999999950816e+01,1.050297726477228133e-01,-2.137908650558020796e+01,-2.137908640603315291e+01,-5.803909072704130949e+02
2.725999999999950774e+01,1.050296503810022875e-01,-2.137894015518480018e+01,-2.137894027745151959e+01,-5.808184861957835210e+02
2.727999999999950731e+01,1.050296914396986331e-01,-2.137906998836757211e+01,-2.137906994730887433e+01,-5.812460675544922424e+02
2.729999999999950688e+01,1.050297564000555323e-01,-2.137896863551640791e+01,-2.137896857055605082e+01,-5.816736468622420944e+02
2.731999999999950646e+01,1.050296936495376671e-01,-2.137905941702420520e+01,-2.137905947977472465e+01,-5.821012281133331498e+02
2.733999999999950603e+01,1.050297969196828662e-01,-2.137908695905351308e+01,-2.137908685578336687e+01,-5.825288097492440329e+02
2.735999999999950560e+01,1.050296803009277552e-01,-2.137894152239097778e+01,-2.137894163900973155e+01,-5.829563886963105688e+02
2.737999999999950518e+01,1.050297797652423593e-01,-2.137908644373963796e+01,-2.137908634427532206e+01,-5.833839703257210658e+02
2.739999999999950475e+01,1.050296621436136724e-01,-2.137894093949644159e+01,-2.137894105711806958e+01,-5.838115492621326439e+02
2.741999999999950433e+01,1.050297602264652769e-01,-2.137908612378259221e+01,-2.137908602569974192e+01,-5.842391308865254587e+02
2.743999999999950390e+01,1.050297222547328102e-01,-2.137894952916414582e+01,-2.137894956713588002e+01,-5.846667099150804461e+02
2.745999999999950347e+01,1.050297507803355374e-01,-2.137907887290941389e+01,-2.137907884438381245e+01,-5.850942914640130539e+02
2.747999999999950305e+01,1.050297015766395864e-01,-2.137894813194352039e+01,-2.137894818114721573e+01,-5.855218704758556214e+02
2.749999999999950262e+01,1.050297284790494556e-01,-2.137907842055193441e+01,-2.137907839364952522e+01,-5.859494520173642513e+02
2.751999999999950219e+01,1.050297541053888395e-01,-2.137906979622026071e+01,-2.137906977059392233e+01,-5.863770333876623226e+02
2.753999999999950177e+01,1.050297870830044916e-01,-2.137896641818709398e+01,-2.137896638520947690e+01,-5.868046126830485036e+02
2.755999999999950134e+01,1.050297426437966086e-01,-2.137906235965938961e+01,-2.137906240409859748e+01,-5.872321939746809676e+02
2.757999999999950091e+01,1.050297648265826889e-01,-2.137896490146906459e+01,-2.137896487928627920e+01,-5.876597732505275644e+02
2.759999999999950049e+01,1.050297195854226484e-01,-2.137906201572796405e+01,-2.137906206096912243e+01,-5.880873545360832395e+02
2.761999999999950006e+01,1.050297392059634655e-01,-2.137896415288592067e+01,-2.137896413326538081e+01,-5.885149337995204633e+02
2.763999999999949964e+01,1.050297767041342006e-01,-2.137907090943807376e+01,-2.137907087193990208e+01,-5.889425151802111031e+02
2.765999999999949921e+01,1.050297260345649242e-01,-2.137895679745200539e+01,-2.137895684812157526e+01,-5.893700943668296759e+02
2.767999999999949878e+01,1.050297527996089664e-01,-2.137906949253427769e+01,-2.137906946576923417e+01,-5.897976757299153405e+02
2.769999999999949836e+01,1.050297792828994298e-01,-2.137907879788517818e+01,-2.137907877140188617e+01,-5.902252572793897798e+02
2.771999999999949793e+01,1.050297279769392689e-01,-2.137894796485645088e+01,-2.137894801616241125e+01,-5.906528362899928197e+02
2.773999999999949750e+01,1.050297817726407179e-01,-2.137907191888616509e+01,-2.137907186509046298e+01,-5.910804176745748464e+02
2.775999999999949708e+01,1.050297373135117701e-01,-2.137895656851033621e+01,-2.137895661296946415e+01,-5.915079968504040835e+02
2.777999999999949665e+01,1.050297741321360168e-01,-2.137907083129427832e+01,-2.137907079447565550e+01,-5.919355782302113766e+02
2.779999999999949623e+01,1.050297271305341007e-01,-2.137895684177425792e+01,-2.137895688877586053e+01,-5.923631574140484872e+02
2.781999999999949580e+01,1.050297574060716777e-01,-2.137906995399286103e+01,-2.137906992371732429e+01,-5.927907387828527135e+02
2.783999999999949537e+01,1.050297915151289091e-01,-2.137896610034746203e+01,-2.137896606623840512e+01,-5.932183180707506835e+02
2.785999999999949495e+01,1.050297490034138304e-01,-2.137906239207687520e+01,-2.137906243458859024e+01,-5.936458993611039432e+02
2.787999999999949452e+01,1.050298493898040586e-01,-2.137908702245806580e+01,-2.137908692207167505e+01,-5.940734810011666696e+02
2.789999999999949409e+01,1.050297292277750649e-01,-2.137894101874625008e+01,-2.137894113890827796e+01,-5.945010599417036019e+02
2.791999999999949367e+01,1.050298271735460448e-01,-2.137908630998912329e+01,-2.137908621204335091e+01,-5.949286415699576764e+02
2.793999999999949324e+01,1.050296804916033139e-01,-2.137893723721704120e+01,-2.137893738389898246e+01,-5.953562204613839413e+02
2.795999999999949281e+01,1.050298046582046896e-01,-2.137908936572803142e+01,-2.137908924156143087e+01,-5.957838021245319169e+02
2.797999999999949239e+01,1.050297654529198238e-01,-2.137894929877213457e+01,-2.137894933797742070e+01,-5.962113811497125653e+02
2.799999999999949196e+01,1.050297934953103446e-01,-2.137907872034291401e+01,-2.137907869230052427e+01,-5.966389626960771011e+02
2.801999999999949154e+01,1.050297437938680495e-01,-2.137894796780591733e+01,-2.137894801750735851e+01,-5.970665417051345685e+02
2.803999999999949111e+01,1.050297433306193601e-01,-2.137907492298300127e+01,-2.137907492344625027e+01,-5.974941232040574732e+02
2.805999999999949068e+01,1.050297955547432743e-01,-2.137907307902545639e+01,-2.137907302680133270e+01,-5.979217046134139082e+02
2.807999999999949026e+01,1.050298282249987197e-01,-2.137896632408864406e+01,-2.137896629141839000e+01,-5.983492839072254128e+02
2.809999999999948983e+01,1.050297835740764546e-01,-2.137906225687996908e+01,-2.137906230153089027e+01,-5.987768651970139899e+02
2.811999999999948940e+01,1.050298057303163807e-01,-2.137896482240577711e+01,-2.137896480024953760e+01,-5.992044444713059193e+02
2.813999999999948898e+01,1.050297332569246483e-01,-2.137905857165718970e+01,-2.137905864413058055e+01,-5.996320257152124213e+02
2.815999999999948855e+01,1.050297236878128815e-01,-2.137895164499423117e+01,-2.137895165456334468e+01,-6.000596047576814271e+02
2.817999999999948813e+01,1.050298381294320765e-01,-2.137908693620363465e+01,-2.137908682176201580e+01,-6.004871863819638520e+02
2.819999999999948770e+01,1.050297248520212917e-01,-2.137894108941153704e+01,-2.137894120268894937e+01,-6.009147653170294916e+02
2.821999999999948727e+01,1.050298269380620098e-01,-2.137908620116770919e+01,-2.137908609908166824e+01,-6.013423469389666707e+02
2.823999999999948685e+01,1.050297594583726457e-01,-2.137905952738719861e+01,-2.137905959486688801e+01,-6.017699281969941012e+02
2.825999999999948642e+01,1.050298086675581360e-01,-2.137896821557000138e+01,-2.137896816636081709e+01,-6.021975075120963083e+02
2.827999999999948599e+01,1.050298489645148520e-01,-2.137907166074867149e+01,-2.137907162045171461e+01,-6.026250889050144224e+02
2.829999999999948557e+01,1.050297998966131657e-01,-2.137895732971680474e+01,-2.137895737878470470e+01,-6.030526681006765557e+02
2.831999999999948514e+01,1.050298284644972796e-01,-2.137907029586089536e+01,-2.137907026729300952e+01,-6.034802494780259394e+02
2.833999999999948471e+01,1.050297510829050346e-01,-2.137895351286682200e+01,-2.137895359024841468e+01,-6.039078286256648198e+02
2.835999999999948429e+01,1.050298037334128493e-01,-2.137907282316204416e+01,-2.137907277051153798e+01,-6.043354100294776572e+02
2.837999999999948386e+01,1.050298358275148364e-01,-2.137896588581574520e+01,-2.137896585372164182e+01,-6.047629893150998441e+02
2.839999999999948344e+01,1.050297908046845946e-01,-2.137906197220571158e+01,-2.137906201722854149e+01,-6.051905705995667404e+02
2.841999999999948301e+01,1.050298901268226087e-01,-2.137908685779366280e+01,-2.137908675847152651e+01,-6.056181522374004089e+02
2.843999999999948258e+01,1.050297414482413427e-01,-2.137893734269295720e+01,-2.137893749137153776e+01,-6.060457311329329286e+02
2.845999999999948216e+01,1.050298656445325662e-01,-2.137908958170156026e+01,-2.137908945750526968e+01,-6.064733128003706497e+02
2.847999999999948173e+01,1.050297178932716735e-01,-2.137893703064473172e+01,-2.137893717839599361e+01,-6.069008916887348732e+02
2.849999999999948130e+01,1.050298416022792253e-01,-2.137908925670220128e+01,-2.137908913299319380e+01,-6.073284733501599248e+02
2.851999999999948088e+01,1.050298018977521980e-01,-2.137894915272411467e+01,-2.137894919242864233e+01,-6.077560523729188162e+02
2.853999999999948045e+01,1.050298024806707586e-01,-2.137907526151423809e+01,-2.137907526093131949e+01,-6.081836338775661943e+02
2.855999999999948002e+01,1.050297793005665753e-01,-2.137895126295067527e+01,-2.137895128613077844e+01,-6.086112129260052370e+02
2.857999999999947960e+01,1.050297223042983980e-01,-2.137905901342216097e+01,-2.137905907041842823e+01,-6.090387941632700404e+02
2.859999999999947917e+01,1.050298514542541972e-01,-2.137908906714939405e+01,-2.137908893799943755e+01,-6.094663758154630386e+02
2.861999999999947875e+01,1.050298214390841256e-01,-2.137895065523066052e+01,-2.137895068524582953e+01,-6.098939548585827879e+02
2.863999999999947832e+01,1.050298247898171500e-01,-2.137907558652526419e+01,-2.137907558317453294e+01,-6.103215363669626186e+02
2.865999999999947789e+01,1.050298068069613067e-01,-2.137895236372580854e+01,-2.137895238170866463e+01,-6.107491154322199236e+02
2.867999999999947747e+01,1.050298076641689865e-01,-2.137907543169613334e+01,-2.137907543083892392e+01,-6.111766969399966456e+02
2.869999999999947704e+01,1.050297846333443780e-01,-2.137895140303170649e+01,-2.137895142606253174e+01,-6.116042759910882296e+02
2.871999999999947661e+01,1.050298943550402181e-01,-2.137908769385541774e+01,-2.137908758413372112e+01,-6.120318576352435684e+02
2.873999999999947619e+01,1.050297458232576225e-01,-2.137893712456158823e+01,-2.137893727309337066e+01,-6.124594365262666997e+02
2.875999999999947576e+01,1.050298714036668052e-01,-2.137908962345316510e+01,-2.137908949787275503e+01,-6.128870181931553134e+02
2.877999999999947534e+01,1.050297991760702210e-01,-2.137905902798471303e+01,-2.137905910021230937e+01,-6.133145994459425765e+02
2.879999999999947491e+01,1.050298461623569990e-01,-2.137896814960319603e+01,-2.137896810261690916e+01,-6.137421787619484803e+02
2.881999999999947448e+01,1.050298839767546261e-01,-2.137907130373489295e+01,-2.137907126592049423e+01,-6.141697601502087309e+02
2.883999999999947406e+01,1.050298066573300410e-01,-2.137895380449196381e+01,-2.137895388181138756e+01,-6.145973393036180141e+02
2.885999999999947363e+01,1.050298608836764402e-01,-2.137907336994772578e+01,-2.137907331572137792e+01,-6.150249207167905752e+02
2.887999999999947320e+01,1.050297826265697981e-01,-2.137895338133354528e+01,-2.137895345959065097e+01,-6.154524998626742445e+02
2.889999999999947278e+01,1.050298344243553450e-01,-2.137907264433815158e+01,-2.137907259254036774e+01,-6.158800812637632589e+02
2.891999999999947235e+01,1.050298661575393422e-01,-2.137896578286670035e+01,-2.137896575113351716e+01,-6.163076605476874192e+02
2.893999999999947192e+01,1.050297934808183259e-01,-2.137905847849352980e+01,-2.137905855117024956e+01,-6.167352417899339798e+02
2.895999999999947150e+01,1.050299194169447975e-01,-2.137909018948966278e+01,-2.137909006355353725e+01,-6.171628234677878027e+02
2.897999999999947107e+01,1.050297701653292864e-01,-2.137893727700713242e+01,-2.137893742625874793e+01,-6.175904023625795389e+02
2.899999999999947065e+01,1.050298380984568680e-01,-2.137907367886904453e+01,-2.137907361093591518e+01,-6.180179837682237576e+02
2.901999999999947022e+01,1.050297673540990240e-01,-2.137895306426875663e+01,-2.137895313501311279e+01,-6.184455629002534351e+02
2.903999999999946979e+01,1.050298012248005036e-01,-2.137907019471462533e+01,-2.137907016084392353e+01,-6.188731442702770664e+02
2.905999999999946937e+01,1.050298635818223136e-01,-2.137896928851544942e+01,-2.137896922615842854e+01,-6.193007235936902362e+02
2.907999999999946894e+01,1.050297970122431312e-01,-2.137905940507102187e+01,-2.137905947164060194e+01,-6.197283048483612902e+02
2.909999999999946851e+01,1.050298473478881167e-01,-2.137896813462024781e+01,-2.137896808428460105e+01,-6.201558841607180739e+02
2.911999999999946809e+01,1.050297771166398830e-01,-2.137905878988394193e+01,-2.137905886011519030e+01,-6.205834654067468819e+02
2.913999999999946766e+01,1.050298744733822454e-01,-2.137908647503951798e+01,-2.137908637768277487e+01,-6.210110470388909789e+02
2.915999999999946724e+01,1.050298632024742190e-01,-2.137895345112242040e+01,-2.137895346239332994e+01,-6.214386261191843914e+02
2.917999999999946681e+01,1.050298630609249606e-01,-2.137907564490012291e+01,-2.137907564504167368e+01,-6.218662076322239045e+02
2.919999999999946638e+01,1.050298405192631873e-01,-2.137895182405509686e+01,-2.137895184659675962e+01,-6.222937866912467371e+02
2.921999999999946596e+01,1.050298394828589471e-01,-2.137907530146160795e+01,-2.137907530249801269e+01,-6.227213681983123479e+02
2.923999999999946553e+01,1.050297868923686512e-01,-2.137894763085592587e+01,-2.137894768344641605e+01,-6.231489472035199242e+02
2.925999999999946510e+01,1.050299224396157305e-01,-2.137909094603714522e+01,-2.137909081048989890e+01,-6.235765288868934704e+02
2.927999999999946468e+01,1.050297721874223905e-01,-2.137893693354831726e+01,-2.137893708380051194e+01,-6.240041077758165784e+02
2.929999999999946425e+01,1.050298971334992088e-01,-2.137908951259463919e+01,-2.137908938764856259e+01,-6.244316894411224439e+02
2.931999999999946382e+01,1.050298241580814307e-01,-2.137905884359326691e+01,-2.137905891656868462e+01,-6.248592706909696517e+02
2.933999999999946340e+01,1.050298438722930133e-01,-2.137896460444632751e+01,-2.137896458473211680e+01,-6.252868499633443662e+02
2.935999999999946297e+01,1.050299081399859030e-01,-2.137907457050896909e+01,-2.137907450624127748e+01,-6.257144313904868795e+02
2.937999999999946255e+01,1.050298303653676157e-01,-2.137895374195511167e+01,-2.137895381972973041e+01,-6.261420105431004686e+02
2.939999999999946212e+01,1.050298842956740308e-01,-2.137907325849956663e+01,-2.137907320456925930e+01,-6.265695919543402397e+02
2.941999999999946169e+01,1.050298058820048203e-01,-2.137895333769426287e+01,-2.137895341610793309e+01,-6.269971710995076819e+02
2.943999999999946127e+01,1.050298304045817893e-01,-2.137906919303396336e+01,-2.137906916851138561e+01,-6.274247524588458873e+02
2.945999999999946084e+01,1.050298329766553990e-01,-2.137895331960533696e+01,-2.137895331703326463e+01,-6.278523315226658497e+02
2.947999999999946041e+01,1.050298371623061139e-01,-2.137907449303845908e+01,-2.137907448885280814e+01,-6.282799130083410546e+02
2.949999999999945999e+01,1.050299005131872104e-01,-2.137907451551307503e+01,-2.137907445216219315e+01,-6.287074944353004184e+02
2.951999999999945956e+01,1.050298265925343477e-01,-2.137895398789348533e+01,-2.137895406181413804e+01,-6.291350735889789121e+02
2.953999999999945913e+01,1.050298565843159337e-01,-2.137907027327496934e+01,-2.137907024328318784e+01,-6.295626549644525767e+02
2.955999999999945871e+01,1.050298092225527974e-01,-2.137895724377213469e+01,-2.137895729113389720e+01,-6.299902341566898940e+02
2.957999999999945828e+01,1.050298361712370260e-01,-2.137906976302253170e+01,-2.137906973607384842e+01,-6.304178155250016289e+02
2.959999999999945786e+01,1.050298958088595330e-01,-2.137896934035879326e+01,-2.137896928072117220e+01,-6.308453948521711254e+02
2.961999999999945743e+01,1.050298255831371291e-01,-2.137905899841894808e+01,-2.137905906864467198e+01,-6.312729761023651918e+02
2.963999999999945700e+01,1.050298472534468702e-01,-2.137896463011599835e+01,-2.137896460844568836e+01,-6.317005553732972203e+02
2.965999999999945658e+01,1.050298019591678067e-01,-2.137906187779940836e+01,-2.137906192309368691e+01,-6.321281366561474897e+02
2.967999999999945615e+01,1.050298983124080682e-01,-2.137908633262575719e+01,-2.137908623627251714e+01,-6.325557182864467904e+02
2.969999999999945572e+01,1.050298860067754164e-01,-2.137895321315578556e+01,-2.137895322546141941e+01,-6.329832973630155948e+02
2.971999999999945530e+01,1.050298854801821752e-01,-2.137907550856454009e+01,-2.137907550909113397e+01,-6.334108788737133864e+02
2.973999999999945487e+01,1.050298353225429387e-01,-2.137894828979134232e+01,-2.137894833994898036e+01,-6.338384578896669836e+02
2.975999999999945445e+01,1.050298607985168525e-01,-2.137907868341744688e+01,-2.137907865794147355e+01,-6.342660394378593764e+02
2.977999999999945402e+01,1.050298077417939346e-01,-2.137894754747050641e+01,-2.137894760052722987e+01,-6.346936184418655102e+02
2.979999999999945359e+01,1.050299431844259473e-01,-2.137909086887689369e+01,-2.137909073343426058e+01,-6.351212001238004632e+02
2.981999999999945317e+01,1.050297929638054767e-01,-2.137893678029724853e+01,-2.137893693051787025e+01,-6.355487790096269691e+02
2.983999999999945274e+01,1.050298907756804234e-01,-2.137908606002343959e+01,-2.137908596221156543e+01,-6.359763606330155881e+02
2.985999999999945231e+01,1.050298446173385525e-01,-2.137906218515871259e+01,-2.137906223131705374e+01,-6.364039419228771521e+02
2.987999999999945189e+01,1.050298081079116541e-01,-2.137894871370870220e+01,-2.137894875021812879e+01,-6.368315209336607268e+02
2.989999999999945146e+01,1.050299495519364940e-01,-2.137909058467355550e+01,-2.137909044322952923e+01,-6.372591026039101507e+02
2.991999999999945103e+01,1.050298092940370742e-01,-2.137893805490368848e+01,-2.137893819516158800e+01,-6.376866815052661650e+02
2.993999999999945061e+01,1.050299114340479678e-01,-2.137908660253669879e+01,-2.137908650039668856e+01,-6.381142631351768841e+02
2.995999999999945018e+01,1.050297931469281187e-01,-2.137894085378884057e+01,-2.137894097207595934e+01,-6.385418420705397011e+02
2.997999999999944976e+01,1.050298911377438166e-01,-2.137908605357219116e+01,-2.137908595558137392e+01,-6.389694236936203424e+02
2.999999999999944933e+01,1.050298804569141931e-01,-2.137895305450447836e+01,-2.137895306518530703e+01,-6.393970027653913348e+02


==> data/contraction_moderate_extra_energy.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,3.000242621348335748e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.000242621348335748e-01
2.000000000000000042e-02,2.971587172523644793e-01,-7.954858580488529896e+00,-7.957724125370998713e+00,1.380615456425938747e-01
4.000000000000000083e-02,2.940948291466095599e-01,-1.779385466865712573e+01,-1.779691855676287915e+01,-2.208794358363035393e-01
5.999999999999999778e-02,2.909617726575356444e-01,-2.061206025685078558e+01,-2.061519331333985861e+01,-6.362536974623932418e-01
8.000000000000000167e-02,2.878998013739203499e-01,-2.112167724505579258e+01,-2.112473921633940677e+01,-1.061749213647124268e+00
1.000000000000000056e-01,2.849442109469353390e-01,-2.120218068431536551e+01,-2.120513627474235108e+01,-1.488748417760416665e+00
1.200000000000000094e-01,2.821011106918346334e-01,-2.119286913205946732e+01,-2.119571223231456969e+01,-1.915448900656706588e+00
1.400000000000000133e-01,2.793713558665432695e-01,-2.116889225333567381e+01,-2.117162200816096629e+01,-2.341556500548711561e+00
1.600000000000000033e-01,2.767550750750445987e-01,-2.114207902099374792e+01,-2.114469530178524792e+01,-2.767014361760085084e+00
1.799999999999999933e-01,2.742513778386237444e-01,-2.111439846615636284e+01,-2.111690216339278336e+01,-3.191806028319633448e+00
1.999999999999999833e-01,2.718590398171359945e-01,-2.108642075285051476e+01,-2.108881309087200151e+01,-3.615926781398131507e+00
2.199999999999999734e-01,2.695765620065244672e-01,-2.105810181160253336e+01,-2.106038428941314322e+01,-4.039371295440793652e+00
2.399999999999999634e-01,2.674022551932754843e-01,-2.102948071327836743e+01,-2.103165502009161614e+01,-4.462135216519610204e+00
2.599999999999999534e-01,2.653342658754361261e-01,-2.100059383733869467e+01,-2.100266182665653503e+01,-4.884215082584222323e+00
2.799999999999999711e-01,2.633705961556384589e-01,-2.097152180430646951e+01,-2.097348547402626551e+01,-5.305609188390149278e+00
2.999999999999999889e-01,2.615091014378093659e-01,-2.094236055249739081e+01,-2.094422204721522007e+01,-5.726317894157926247e+00
3.200000000000000067e-01,2.597474863705406256e-01,-2.091319120952349664e+01,-2.091495282459076677e+01,-6.146343333415665633e+00
3.400000000000000244e-01,2.580833051521149168e-01,-2.088410058626691779e+01,-2.088576476748534461e+01,-6.565689526359428818e+00
3.600000000000000422e-01,2.565139340858099137e-01,-2.085514911347157252e+01,-2.085671848453787902e+01,-6.984361879695166309e+00
3.800000000000000600e-01,2.550366231367457437e-01,-2.082639693413986848e+01,-2.082787424508893181e+01,-7.402367129327028117e+00
4.000000000000000777e-01,2.536484952850780461e-01,-2.079789433259882259e+01,-2.079928246045049178e+01,-7.819713143830672841e+00
4.200000000000000955e-01,2.523466531275260216e-01,-2.076964722265717711e+01,-2.077094906481472947e+01,-8.236407930441368208e+00
4.400000000000001132e-01,2.511281704751551769e-01,-2.074177581997089703e+01,-2.074299430262326638e+01,-8.652461929493156845e+00
4.600000000000001310e-01,2.499901918462135719e-01,-2.071426503404413211e+01,-2.071540301267307527e+01,-9.067885208802980657e+00
4.800000000000001488e-01,2.489297766167132275e-01,-2.068718152516755282e+01,-2.068824194039705233e+01,-9.482689254535833001e+00
5.000000000000001110e-01,2.479442372740435774e-01,-2.066055312377827491e+01,-2.066153866312094323e+01,-9.896885856354066036e+00
5.200000000000001288e-01,2.470309403900012857e-01,-2.063449846210535554e+01,-2.063541175898939883e+01,-1.031048912248021665e+01
5.400000000000001465e-01,2.461871713320239741e-01,-2.060903540168559189e+01,-2.060987917074356801e+01,-1.072351359957190731e+01
5.600000000000001643e-01,2.454102963385271508e-01,-2.058414259920051492e+01,-2.058491947419401313e+01,-1.113597332654941496e+01
5.800000000000001821e-01,2.446976966131569065e-01,-2.055985634301922005e+01,-2.056056894274459168e+01,-1.154788305313516972e+01
6.000000000000001998e-01,2.440467775356514046e-01,-2.053611854882165133e+01,-2.053676946789915547e+01,-1.195925634318910902e+01
6.200000000000002176e-01,2.434547729187805376e-01,-2.051301368990710472e+01,-2.051360569452397442e+01,-1.237010862160412117e+01
6.400000000000002354e-01,2.429190159144534733e-01,-2.049046550318098170e+01,-2.049100126018531043e+01,-1.278045368867206832e+01
6.600000000000002531e-01,2.424369369896011428e-01,-2.046847449546054420e+01,-2.046895657438539828e+01,-1.319030525750613236e+01
6.800000000000002709e-01,2.420057678471107532e-01,-2.044713044451008699e+01,-2.044756161365257796e+01,-1.359967903553882529e+01
7.000000000000002887e-01,2.416229318254500547e-01,-2.042637630409239335e+01,-2.042675914011405425e+01,-1.400858939764233391e+01
7.200000000000003064e-01,2.412857680297530449e-01,-2.040623016160726166e+01,-2.040656732540295693e+01,-1.441705116467017689e+01
7.400000000000003242e-01,2.409918151790889640e-01,-2.038661610090337817e+01,-2.038691005375404330e+01,-1.482507743953890866e+01
7.600000000000003419e-01,2.407384736529865898e-01,-2.036763811839640681e+01,-2.036789145992251093e+01,-1.523268354343293929e+01
7.800000000000003597e-01,2.405231996259126759e-01,-2.034935204456937186e+01,-2.034956731859644563e+01,-1.563988585835140199e+01
8.000000000000003775e-01,2.403436184408105081e-01,-2.033172174761160633e+01,-2.033190132879670742e+01,-1.604669987448873414e+01
8.200000000000003952e-01,2.401974083288886397e-01,-2.031475065920852430e+01,-2.031489686932044592e+01,-1.645314109778482603e+01
8.400000000000004130e-01,2.400824670616380219e-01,-2.029840598855190947e+01,-2.029852092981915845e+01,-1.685922415882311753e+01
8.600000000000004308e-01,2.399966824387269049e-01,-2.028267997068445538e+01,-2.028276575530736636e+01,-1.726496354285971790e+01
8.800000000000004485e-01,2.399381204431265679e-01,-2.026752490147209329e+01,-2.026758346346769457e+01,-1.767037260288475764e+01
9.000000000000004663e-01,2.399049783733204211e-01,-2.025302302441299318e+01,-2.025305616648279994e+01,-1.807546620544282590e+01
9.200000000000004841e-01,2.398955284313344372e-01,-2.023905440614971241e+01,-2.023906385609169689e+01,-1.848025674350780889e+01
9.400000000000005018e-01,2.399081585224587254e-01,-2.022582087255532102e+01,-2.022580824246419695e+01,-1.888476053086779061e+01
9.600000000000005196e-01,2.399412447122855063e-01,-2.021312287844213529e+01,-2.021308979225230829e+01,-1.928898990224680787e+01
9.800000000000005373e-01,2.399930469028505875e-01,-2.020096902496961988e+01,-2.020091722277905433e+01,-1.969295748055563422e+01
1.000000000000000444e+00,2.400619090808325806e-01,-2.018945378638599308e+01,-2.018938492420801012e+01,-2.009667769410537019e+01
1.020000000000000462e+00,2.401462392128168588e-01,-2.017848207348391298e+01,-2.017839774335192971e+01,-2.050016300544306347e+01
1.040000000000000480e+00,2.402442936701573717e-01,-2.016805766205429151e+01,-2.016795960759695205e+01,-2.090342610422680636e+01
1.060000000000000497e+00,2.403544713746261774e-01,-2.015817467783950789e+01,-2.015806450013504048e+01,-2.130647942007912832e+01
1.080000000000000515e+00,2.404753040492172145e-01,-2.014876732435264017e+01,-2.014864649167805055e+01,-2.170933393389159249e+01
1.100000000000000533e+00,2.406052200817626607e-01,-2.013987546217477131e+01,-2.013974554614222612e+01,-2.211200152710254230e+01
1.120000000000000551e+00,2.407425142961527598e-01,-2.013150475717218058e+01,-2.013136746295779034e+01,-2.251449432803159567e+01
1.140000000000000568e+00,2.408854971330862682e-01,-2.012376524640912479e+01,-2.012362226357219086e+01,-2.291682665012284303e+01
1.160000000000000586e+00,2.410328111559779107e-01,-2.011676334636170438e+01,-2.011661603233881124e+01,-2.331901460302718476e+01
1.180000000000000604e+00,2.411829748796798512e-01,-2.011010884330907800e+01,-2.010995867958537531e+01,-2.372106661616966505e+01
1.200000000000000622e+00,2.413342352835677329e-01,-2.010434570906204144e+01,-2.010419444865815208e+01,-2.412300226994701902e+01
1.220000000000000639e+00,2.414851728932312369e-01,-2.009914089257131309e+01,-2.009898995496164886e+01,-2.452483415018878077e+01
1.240000000000000657e+00,2.416343293534111147e-01,-2.009453571042473996e+01,-2.009438655396456141e+01,-2.492657570793709709e+01
1.260000000000000675e+00,2.417801357777338289e-01,-2.009088055242503756e+01,-2.009073474600071307e+01,-2.532824751256127271e+01
1.280000000000000693e+00,2.419213055320798000e-01,-2.008802082087013119e+01,-2.008787965111578444e+01,-2.572986675922432909e+01
1.300000000000000711e+00,2.420565173521112556e-01,-2.008571633335938600e+01,-2.008558112153935582e+01,-2.613144587407148833e+01
1.320000000000000728e+00,2.421848893939941849e-01,-2.008435569686126243e+01,-2.008422732481938056e+01,-2.653300461596683135e+01
1.340000000000000746e+00,2.423054939260250173e-01,-2.008379916324074443e+01,-2.008367855870871210e+01,-2.693455999469961526e+01
1.360000000000000764e+00,2.424172528352102340e-01,-2.008396061147263367e+01,-2.008384885256344887e+01,-2.733612744801988370e+01
1.380000000000000782e+00,2.425189269981948836e-01,-2.008488072239916278e+01,-2.008477904823617877e+01,-2.773772338830488238e+01
1.400000000000000799e+00,2.426091493431412616e-01,-2.008662669252148802e+01,-2.008653647017654009e+01,-2.813936569981036584e+01
1.420000000000000817e+00,2.426870712470731162e-01,-2.008917584191027572e+01,-2.008909792000634553e+01,-2.854107129474463989e+01
1.440000000000000835e+00,2.427518950804622155e-01,-2.009236278495897210e+01,-2.009229796112558475e+01,-2.894285372661042999e+01
1.460000000000000853e+00,2.428031886713681586e-01,-2.009635737318026472e+01,-2.009630607958935755e+01,-2.934472958048313274e+01
1.480000000000000870e+00,2.428408445697207152e-01,-2.010085200037104158e+01,-2.010081434447268833e+01,-2.974670896459220160e+01
1.500000000000000888e+00,2.428643687331346335e-01,-2.010553767433525252e+01,-2.010551415017183885e+01,-3.014879619391549426e+01
1.520000000000000906e+00,2.428740126269233190e-01,-2.011083255674954984e+01,-2.011082291285575963e+01,-3.055100320115669632e+01
1.540000000000000924e+00,2.428701579382739340e-01,-2.011640285206660295e+01,-2.011640670675525300e+01,-3.095333511288667694e+01
1.560000000000000941e+00,2.428528520816395364e-01,-2.012141503655986696e+01,-2.012143234241650092e+01,-3.135578071947450951e+01
1.580000000000000959e+00,2.428222443597395919e-01,-2.012667796805209974e+01,-2.012670857577399985e+01,-3.175834488655744892e+01
1.600000000000000977e+00,2.427785206829879416e-01,-2.013171191038929209e+01,-2.013175563406604240e+01,-3.216102284844198778e+01
1.620000000000000995e+00,2.427219290149910669e-01,-2.013689469040679825e+01,-2.013695128207479357e+01,-3.256381733391812361e+01
1.640000000000001013e+00,2.426526456039611868e-01,-2.014156505427449773e+01,-2.014163433768552736e+01,-3.296671791841464483e+01
1.660000000000001030e+00,2.425707417357783613e-01,-2.014657821717473496e+01,-2.014666012104291681e+01,-3.336973138662632721e+01
1.680000000000001048e+00,2.424765026858861361e-01,-2.015117142223274627e+01,-2.015126566128263974e+01,-3.377284905412086857e+01
1.700000000000001066e+00,2.423700500878017694e-01,-2.015583290221643864e+01,-2.015593935481452448e+01,-3.417607216476328347e+01
1.720000000000001084e+00,2.422512696496763318e-01,-2.016048650008173482e+01,-2.016060528051986012e+01,-3.457940067520303984e+01
1.740000000000001101e+00,2.421199390453911138e-01,-2.016513705268254597e+01,-2.016526838328683269e+01,-3.498283474686098060e+01
1.760000000000001119e+00,2.419757054477996161e-01,-2.016982110317811205e+01,-2.016996533677570369e+01,-3.538637540252213398e+01
1.780000000000001137e+00,2.418181374217557023e-01,-2.017455804469655689e+01,-2.017471561272260061e+01,-3.579002413144210948e+01
1.800000000000001155e+00,2.416473964850796019e-01,-2.017922668411037534e+01,-2.017939742504704981e+01,-3.619377940606099031e+01
1.820000000000001172e+00,2.414635782123419894e-01,-2.018432809789516824e+01,-2.018451191616790652e+01,-3.659764978629163323e+01
1.840000000000001190e+00,2.412667113536947627e-01,-2.018902198551413818e+01,-2.018921885237278602e+01,-3.700162709286055929e+01
1.860000000000001208e+00,2.410564115360560034e-01,-2.019383191624209317e+01,-2.019404221605973149e+01,-3.740571403100303627e+01
1.880000000000001226e+00,2.408326090538986941e-01,-2.019867091052921282e+01,-2.019889471301137007e+01,-3.780991125169578027e+01
1.900000000000001243e+00,2.405953715599100928e-01,-2.020351385705437508e+01,-2.020375109454836249e+01,-3.821421876633085191e+01
1.920000000000001261e+00,2.403417801133214959e-01,-2.020936702238813609e+01,-2.020962061383472630e+01,-3.861865969822520839e+01
1.940000000000001279e+00,2.400776263421812717e-01,-2.021371565955751493e+01,-2.021397981332865612e+01,-3.902319816518749462e+01
1.960000000000001297e+00,2.398004450977291868e-01,-2.021949430256880120e+01,-2.021977148381325406e+01,-3.942786523248332742e+01
1.980000000000001315e+00,2.395107399300591966e-01,-2.022503040963449195e+01,-2.022532011480216241e+01,-3.983265554584368573e+01
2.000000000000001332e+00,2.392084912344090708e-01,-2.023055719494664473e+01,-2.023085944364229505e+01,-4.023756893843827243e+01
2.020000000000001350e+00,2.388934487827048259e-01,-2.023647545868111308e+01,-2.023679050113281619e+01,-4.064261349006359580e+01
2.040000000000001368e+00,2.385661784287480547e-01,-2.024200117481072425e+01,-2.024232844516468077e+01,-4.104778078391376539e+01
2.060000000000001386e+00,2.382269885758543926e-01,-2.024794248298540111e+01,-2.024828167283829572e+01,-4.145307882342636674e+01
2.080000000000001403e+00,2.378763438704200595e-01,-2.025402474695599864e+01,-2.025437539166143353e+01,-4.185850996307092231e+01
2.100000000000001421e+00,2.375152329120371886e-01,-2.025973627694899193e+01,-2.026009738790737558e+01,-4.226406579956827869e+01
2.120000000000001439e+00,2.371410074927474132e-01,-2.026625700380265371e+01,-2.026663122922194304e+01,-4.266976516506362316e+01
2.140000000000001457e+00,2.367587557280334543e-01,-2.027163830230641750e+01,-2.027202055407112979e+01,-4.307558018287446089e+01
2.160000000000001474e+00,2.363665036281932808e-01,-2.027738119112208892e+01,-2.027777344322192832e+01,-4.348152005879674675e+01
2.180000000000001492e+00,2.359654179934645435e-01,-2.028287927665828150e+01,-2.028328036229300935e+01,-4.388757872996463760e+01
2.200000000000001510e+00,2.355556203633059897e-01,-2.028872307585101353e+01,-2.028913287348117223e+01,-4.429376298911181209e+01
2.220000000000001528e+00,2.351376933878182307e-01,-2.029459564379903114e+01,-2.029501357077451829e+01,-4.470007282896327894e+01
2.240000000000001545e+00,2.347128626389218820e-01,-2.030037470770715302e+01,-2.030079953845605090e+01,-4.510650515386632264e+01
2.260000000000001563e+00,2.342808935986763763e-01,-2.030593389267089321e+01,-2.030636586171113933e+01,-4.551305580075998591e+01
2.280000000000001581e+00,2.338427182278504102e-01,-2.031118364796632747e+01,-2.031162182333715194e+01,-4.591971764909014553e+01
2.300000000000001599e+00,2.333984719983617229e-01,-2.031681701590462552e+01,-2.031726126213411376e+01,-4.632649823563772173e+01
2.320000000000001616e+00,2.329466911296216303e-01,-2.032303427406182195e+01,-2.032348605493056226e+01,-4.673341070198770097e+01
2.340000000000001634e+00,2.324924461858990377e-01,-2.032745485295692944e+01,-2.032790909790065115e+01,-4.714041404399056034e+01
2.360000000000001652e+00,2.320333905130733121e-01,-2.033252924851499444e+01,-2.033298830418782188e+01,-4.754752368463368839e+01
2.380000000000001670e+00,2.315692238954188131e-01,-2.033838681669165993e+01,-2.033885098330931385e+01,-4.795475558758517565e+01
2.400000000000001688e+00,2.311023172435317519e-01,-2.034298825333503657e+01,-2.034345515998692377e+01,-4.836208225930376159e+01
2.420000000000001705e+00,2.306321031611837935e-01,-2.034782963642687648e+01,-2.034829985050922474e+01,-4.876950906611465086e+01
2.440000000000001723e+00,2.301586192537397324e-01,-2.035301839486715281e+01,-2.035349187877459798e+01,-4.917704291791943660e+01
2.460000000000001741e+00,2.296831566675899827e-01,-2.035781233951066937e+01,-2.035828780209681810e+01,-4.958467462729580433e+01
2.480000000000001759e+00,2.292055249222823554e-01,-2.036282770373076190e+01,-2.036330533547607047e+01,-4.999240881311572338e+01
2.500000000000001776e+00,2.287246653440793420e-01,-2.036860507185689784e+01,-2.036908593143510160e+01,-5.040026177413106723e+01
2.520000000000001794e+00,2.282446521996690236e-01,-2.037251966376106793e+01,-2.037299967690547930e+01,-5.080819218055069797e+01
2.540000000000001812e+00,2.277636812501919739e-01,-2.037733085507202091e+01,-2.037781182602149954e+01,-5.121621976860161141e+01
2.560000000000001830e+00,2.272825317497185749e-01,-2.038171830275883067e+01,-2.038219945225930374e+01,-5.162433528415726869e+01
2.580000000000001847e+00,2.268013240735580471e-01,-2.038624267287331193e+01,-2.038672388054947149e+01,-5.203254134529089470e+01
2.600000000000001865e+00,2.263203716768698026e-01,-2.039095139876171814e+01,-2.039143235115840724e+01,-5.244084132566281653e+01
2.620000000000001883e+00,2.258393486858109311e-01,-2.039568153081907909e+01,-2.039616255381013943e+01,-5.284923597927026151e+01
2.640000000000001901e+00,2.253594984587079519e-01,-2.039976545243031580e+01,-2.040024530265741731e+01,-5.325771113854597161e+01
2.660000000000001918e+00,2.248799635479741266e-01,-2.040431647150717254e+01,-2.040479600641790725e+01,-5.366627700288684366e+01
2.680000000000001936e+00,2.243997518804615732e-01,-2.040952080500016663e+01,-2.041000101666767819e+01,-5.407494763065436416e+01
2.700000000000001954e+00,2.239221776448444556e-01,-2.041318521395357166e+01,-2.041366278818918900e+01,-5.448368890916905372e+01
2.720000000000001972e+00,2.234457139339223741e-01,-2.041744601744661480e+01,-2.041792248115753594e+01,-5.489251429322891340e+01
2.740000000000001990e+00,2.229704899029823773e-01,-2.042205505039045477e+01,-2.042253027442139413e+01,-5.530143061826765916e+01
2.760000000000002007e+00,2.224969784779508297e-01,-2.042637504690599215e+01,-2.042684855833102375e+01,-5.571043163063081494e+01
2.780000000000002025e+00,2.220255820421030979e-01,-2.043075121279486694e+01,-2.043122260923071565e+01,-5.611951805132255799e+01
2.800000000000002043e+00,2.215563614511214252e-01,-2.043535375547380895e+01,-2.043582297606479159e+01,-5.652869434702301277e+01
2.820000000000002061e+00,2.210901858175881585e-01,-2.043946006633053969e+01,-2.043992624196407348e+01,-5.693794972398315934e+01
2.840000000000002078e+00,2.206267659323448704e-01,-2.044406165102701678e+01,-2.044452507091225968e+01,-5.734729437688893938e+01
2.860000000000002096e+00,2.201644987204532111e-01,-2.044890743429820645e+01,-2.044936970151009703e+01,-5.775673479278679423e+01
2.880000000000002114e+00,2.197068100771066290e-01,-2.045281986102995475e+01,-2.045327754967330236e+01,-5.816624887865073390e+01
2.900000000000002132e+00,2.192519384857476994e-01,-2.045715101645289735e+01,-2.045760588804425595e+01,-5.857584677057115385e+01
2.920000000000002149e+00,2.187998918131550674e-01,-2.046149196205494292e+01,-2.046194400872753505e+01,-5.898552865648484556e+01
2.940000000000002167e+00,2.183504773465670956e-01,-2.046575403705383422e+01,-2.046620345152042120e+01,-5.939529315169250623e+01
2.960000000000002185e+00,2.179038254631852078e-01,-2.047002808976523269e+01,-2.047047474164861569e+01,-5.980514036537119438e+01
2.980000000000002203e+00,2.174604855454660424e-01,-2.047420732280880173e+01,-2.047465066272652123e+01,-6.021506785174508281e+01
3.000000000000002220e+00,2.170199493290077553e-01,-2.047884549417868172e+01,-2.047928603039514073e+01,-6.062508529784511779e+01
3.020000000000002238e+00,2.165829783285839194e-01,-2.048258773232018370e+01,-2.048302470332060921e+01,-6.103517402349194754e+01
3.040000000000002256e+00,2.161494204573760625e-01,-2.048669775556808403e+01,-2.048713131343929206e+01,-6.144534153647451546e+01
3.060000000000002274e+00,2.157173853462528990e-01,-2.049133178115093301e+01,-2.049176381626205767e+01,-6.185560020720865992e+01
3.080000000000002292e+00,2.152898958911553806e-01,-2.049487221216442023e+01,-2.049529970161951908e+01,-6.226592514090705066e+01
3.100000000000002309e+00,2.148652808772376632e-01,-2.049902721029872410e+01,-2.049945182531264010e+01,-6.267633030012693496e+01
3.120000000000002327e+00,2.144438180860320231e-01,-2.050308865133682446e+01,-2.050351011412803004e+01,-6.308681353594487717e+01
3.140000000000002345e+00,2.140255171877044338e-01,-2.050717400982910732e+01,-2.050759231072743560e+01,-6.349737531703978277e+01
3.160000000000002363e+00,2.136105256710240374e-01,-2.051123967072161847e+01,-2.051165466223829981e+01,-6.390801510197089641e+01
3.180000000000002380e+00,2.131989707689986580e-01,-2.051516598818329840e+01,-2.051557754308532466e+01,-6.431872997663658964e+01
3.200000000000002398e+00,2.127905929025589726e-01,-2.051936616025775706e+01,-2.051977453812419583e+01,-6.472952567770818177e+01
3.220000000000002416e+00,2.123857842041005362e-01,-2.052323378080207661e+01,-2.052363858950053555e+01,-6.514039516202268487e+01
3.240000000000002434e+00,2.119841328709447525e-01,-2.052733482070238225e+01,-2.052773647203553864e+01,-6.555134350976989310e+01
3.260000000000002451e+00,2.115846747651882187e-01,-2.053169939275557709e+01,-2.053209885086133468e+01,-6.596237695573074689e+01
3.280000000000002469e+00,2.111898811830287825e-01,-2.053545130661331442e+01,-2.053584610019547441e+01,-6.637348077544517366e+01
3.300000000000002487e+00,2.107984730612119106e-01,-2.053943723266160859e+01,-2.053982864078342629e+01,-6.678466092822021949e+01
3.320000000000002505e+00,2.104107705874028733e-01,-2.054299452499987666e+01,-2.054338222747368548e+01,-6.719590852119402768e+01
3.340000000000002522e+00,2.100260754013076325e-01,-2.054694214609968839e+01,-2.054732684128578413e+01,-6.760723205930212032e+01
3.360000000000002540e+00,2.096452957735284173e-01,-2.055110283208797739e+01,-2.055148361171575644e+01,-6.801863489557165110e+01
3.380000000000002558e+00,2.092682727899138340e-01,-2.055443256738453073e+01,-2.055480959036814426e+01,-6.843010056990296164e+01
3.400000000000002576e+00,2.088946041375981943e-01,-2.055883337317422033e+01,-2.055920704182653580e+01,-6.884165090601875647e+01
3.420000000000002593e+00,2.085250812138293441e-01,-2.056208609335820015e+01,-2.056245561628196938e+01,-6.925326215080968950e+01
3.440000000000002611e+00,2.081590981894221315e-01,-2.056585297694454795e+01,-2.056621895996895688e+01,-6.966494519337298641e+01
3.460000000000002629e+00,2.077956628630874270e-01,-2.056976400346287548e+01,-2.057012743878921057e+01,-7.007670390876857880e+01
3.480000000000002647e+00,2.074367207982255046e-01,-2.057308799215675421e+01,-2.057344693422161441e+01,-7.048852461067657771e+01
3.500000000000002665e+00,2.070815174875663134e-01,-2.057643475091071039e+01,-2.057678995422136836e+01,-7.090040850900545877e+01
3.520000000000002682e+00,2.067300020611178568e-01,-2.057981047677416342e+01,-2.058016199220061182e+01,-7.131235623396739243e+01
3.540000000000002700e+00,2.063819600195007931e-01,-2.058339375561458695e+01,-2.058374179765620227e+01,-7.172437215112130104e+01
3.560000000000002718e+00,2.060377806055469496e-01,-2.058637407987724544e+01,-2.058671825929119947e+01,-7.213644381213281065e+01
3.580000000000002736e+00,2.056970052525337322e-01,-2.058967519084058395e+01,-2.059001596619359731e+01,-7.254857809130263036e+01
3.600000000000002753e+00,2.053597842130824858e-01,-2.059314516355446401e+01,-2.059348238459391567e+01,-7.296077821561316057e+01
3.620000000000002771e+00,2.050264292478939099e-01,-2.059625540722685599e+01,-2.059658876219204515e+01,-7.337303667872289736e+01
3.640000000000002789e+00,2.046965953249422765e-01,-2.059954006914959379e+01,-2.059986990307254473e+01,-7.378535731402884323e+01
3.660000000000002807e+00,2.043694912587146750e-01,-2.060335137410901041e+01,-2.060367847817523668e+01,-7.419775144557725355e+01
3.680000000000002824e+00,2.040472754631482699e-01,-2.060607660874358515e+01,-2.060639882453915206e+01,-7.461019519354768192e+01
3.700000000000002842e+00,2.037286884729310743e-01,-2.060943740123627421e+01,-2.060975598822649246e+01,-7.502270252856263255e+01
3.720000000000002860e+00,2.034139829023625112e-01,-2.061233544177105870e+01,-2.061265014734162548e+01,-7.543526394296863202e+01
3.740000000000002878e+00,2.031028011789223486e-01,-2.061540031750927682e+01,-2.061571149923271662e+01,-7.584788313104225210e+01
3.760000000000002895e+00,2.027952184300025884e-01,-2.061808335266601233e+01,-2.061839093541493284e+01,-7.626055238084450139e+01
3.780000000000002913e+00,2.024912530242536646e-01,-2.062122730585787522e+01,-2.062153127126362406e+01,-7.667328089236740141e+01
3.800000000000002931e+00,2.021912262579479425e-01,-2.062394535386547645e+01,-2.062424538063178048e+01,-7.708605982621101305e+01
3.820000000000002949e+00,2.018948531262533264e-01,-2.062683813754440365e+01,-2.062713451067609682e+01,-7.749889296209360623e+01
3.840000000000002967e+00,2.016015320616046658e-01,-2.062998784599725610e+01,-2.063028116706190573e+01,-7.791178604007819786e+01
3.860000000000002984e+00,2.013128465788786015e-01,-2.063225431581022562e+01,-2.063254300129295160e+01,-7.832471981187713084e+01
3.880000000000003002e+00,2.010276865581557826e-01,-2.063484982957922753e+01,-2.063513498959995118e+01,-7.873770196848943215e+01
3.900000000000003020e+00,2.007463612923893748e-01,-2.063729474205155512e+01,-2.063757606731732253e+01,-7.915072918859623030e+01
3.920000000000003038e+00,2.004686301167646900e-01,-2.063966749870826334e+01,-2.063994522988388880e+01,-7.956380026974602515e+01
3.940000000000003055e+00,2.001946289553524216e-01,-2.064205268270684357e+01,-2.064232668386825509e+01,-7.997691532456155983e+01
3.960000000000003073e+00,1.999243010461560499e-01,-2.064442160665443637e+01,-2.064469193456363172e+01,-8.039007408460385307e+01
3.980000000000003091e+00,1.996576850253859170e-01,-2.064663586663136385e+01,-2.064690248265213413e+01,-8.080327341795724294e+01
4.000000000000002665e+00,1.993950305869184869e-01,-2.064885351400193159e+01,-2.064911616844040054e+01,-8.121651314267575117e+01
4.020000000000002238e+00,1.991362169395667903e-01,-2.065100146294630434e+01,-2.065126027659365704e+01,-8.162979198558203109e+01
4.040000000000001812e+00,1.988804587251786771e-01,-2.065351011025981265e+01,-2.065376586847419915e+01,-8.204311794600160113e+01
4.060000000000001386e+00,1.986291895182961953e-01,-2.065523257945108782e+01,-2.065548384865796905e+01,-8.245647386679750923e+01
4.080000000000000959e+00,1.983815297402936606e-01,-2.065728031660783159e+01,-2.065752797638583260e+01,-8.286986713290767170e+01
4.100000000000000533e+00,1.981377149450224695e-01,-2.065918393800136954e+01,-2.065942775279664190e+01,-8.328329462646296122e+01
4.120000000000000107e+00,1.978975750147496659e-01,-2.066113272375388021e+01,-2.066137286368415360e+01,-8.369675742086830894e+01
4.139999999999999680e+00,1.976611313224818367e-01,-2.066310330090896485e+01,-2.066333974460123102e+01,-8.411025593057875938e+01
4.159999999999999254e+00,1.974283968087557906e-01,-2.066487891448889513e+01,-2.066511164900262187e+01,-8.452378624338224711e+01
4.179999999999998828e+00,1.971993523418225092e-01,-2.066676670567849072e+01,-2.066699575014542489e+01,-8.493735062196275010e+01
4.199999999999998401e+00,1.969740372580967014e-01,-2.066845196562585585e+01,-2.066867728070958066e+01,-8.535094497635898847e+01
4.219999999999997975e+00,1.967514664706288552e-01,-2.067071035320144290e+01,-2.067093292398891080e+01,-8.576458175421048225e+01
4.239999999999997549e+00,1.965335228124984179e-01,-2.067195798969508402e+01,-2.067217593335321624e+01,-8.617823885766250669e+01
4.259999999999997122e+00,1.963192576557092339e-01,-2.067353269831036755e+01,-2.067374696346715623e+01,-8.659192377678549235e+01
4.279999999999996696e+00,1.961085368172239551e-01,-2.067523996920127161e+01,-2.067545069003975655e+01,-8.700563929700801680e+01
4.299999999999996270e+00,1.959015179418159280e-01,-2.067679843655767158e+01,-2.067700545543307911e+01,-8.741938228461457072e+01
4.319999999999995843e+00,1.956979318228599940e-01,-2.067824572676207850e+01,-2.067844931288103538e+01,-8.783315078526877073e+01
4.339999999999995417e+00,1.954979868829787859e-01,-2.067964306611784409e+01,-2.067984301105772360e+01,-8.824694359153100720e+01
4.359999999999994991e+00,1.953013826414968235e-01,-2.068121838590906236e+01,-2.068141499015054308e+01,-8.866076456349067314e+01
4.379999999999994564e+00,1.951083727306203996e-01,-2.068255462105283016e+01,-2.068274763096370705e+01,-8.907460866582262327e+01
4.399999999999994138e+00,1.949188702412683605e-01,-2.068391458780716263e+01,-2.068410409029651476e+01,-8.948847646006811374e+01
4.419999999999993712e+00,1.947321052639064409e-01,-2.068555101818933650e+01,-2.068573778316669731e+01,-8.990237424540926270e+01
4.439999999999993285e+00,1.945494319732623545e-01,-2.068672447177686280e+01,-2.068690714506750794e+01,-9.031629140813545575e+01
4.459999999999992859e+00,1.943702684504114708e-01,-2.068795560122767085e+01,-2.068813476475052227e+01,-9.073022968368285035e+01
4.479999999999992433e+00,1.941945011055692394e-01,-2.068928872111544948e+01,-2.068946448846029185e+01,-9.114419122545000107e+01
4.499999999999992006e+00,1.940221901286423301e-01,-2.069056386874930453e+01,-2.069073617972622969e+01,-9.155817481380191225e+01
4.519999999999991580e+00,1.938532428675228680e-01,-2.069171768529247757e+01,-2.069188663255359728e+01,-9.197217811476889437e+01
4.539999999999991154e+00,1.936876280497303870e-01,-2.069298434557772737e+01,-2.069314996039551957e+01,-9.238620341649823331e+01
4.559999999999990727e+00,1.935252374747569171e-01,-2.069405507569309677e+01,-2.069421746626807135e+01,-9.280024690858707004e+01
4.579999999999990301e+00,1.933660536822204845e-01,-2.069520598115489918e+01,-2.069536516494743594e+01,-9.321431021200270095e+01
4.599999999999989875e+00,1.932101978304452961e-01,-2.069624684330312547e+01,-2.069640269915490194e+01,-9.362839100472055520e+01
4.619999999999989448e+00,1.930567193581924634e-01,-2.069776853345956269e+01,-2.069792201193181569e+01,-9.404249985386198318e+01
4.639999999999989022e+00,1.929072822554704636e-01,-2.069856294574201172e+01,-2.069871238284473236e+01,-9.445662054987954548e+01
4.659999999999988596e+00,1.927605928124607182e-01,-2.069987278589665536e+01,-2.070001947533966558e+01,-9.487076469504049214e+01
4.679999999999988169e+00,1.926174458423810520e-01,-2.070078890447100406e+01,-2.070093205144108239e+01,-9.528492362009998828e+01
4.699999999999987743e+00,1.924771024652754958e-01,-2.070199983024902224e+01,-2.070214017362612680e+01,-9.569910396008208409e+01
4.719999999999987317e+00,1.923400582949932047e-01,-2.070295504747235782e+01,-2.070309209164264175e+01,-9.611330010520181588e+01
4.739999999999986890e+00,1.922057957678151574e-01,-2.070416785472346177e+01,-2.070430211725064140e+01,-9.652751772482345416e+01
4.759999999999986464e+00,1.920747697110242735e-01,-2.070509693071041113e+01,-2.070522795676720307e+01,-9.694175068949445517e+01
4.779999999999986038e+00,1.919463111977333103e-01,-2.070633472575915945e+01,-2.070646318427245092e+01,-9.735600584252293288e+01
4.799999999999985612e+00,1.918204258094617365e-01,-2.070758898108270074e+01,-2.070771486647097248e+01,-9.777028350753285224e+01
4.819999999999985185e+00,1.916979173877846887e-01,-2.070839205469874500e+01,-2.070851456312042060e+01,-9.818457385704850537e+01
4.839999999999984759e+00,1.915780548191492461e-01,-2.070951257069240370e+01,-2.070963243326103864e+01,-9.859888397103098612e+01
4.859999999999984333e+00,1.914609258957662430e-01,-2.071053442404734568e+01,-2.071065155297072735e+01,-9.901321178843531357e+01
4.879999999999983906e+00,1.913463950449100226e-01,-2.071165905441797861e+01,-2.071177358526883339e+01,-9.942755950037452806e+01
4.899999999999983480e+00,1.912345430430451576e-01,-2.071259517624611135e+01,-2.071270702824797638e+01,-9.984192325590132100e+01
4.919999999999983054e+00,1.911252087490861729e-01,-2.071373383808379387e+01,-2.071384317237775363e+01,-1.002563072669569664e+02
4.939999999999982627e+00,1.910184131571434074e-01,-2.071472111346784573e+01,-2.071482790905978888e+01,-1.006707084848182632e+02
4.959999999999982201e+00,1.909135881296499804e-01,-2.071595883443958996e+01,-2.071606365946708195e+01,-1.010851324865345475e+02
4.979999999999981775e+00,1.908118035192323814e-01,-2.071690859224654702e+01,-2.071701037685696534e+01,-1.014995724429898871e+02
4.999999999999981348e+00,1.907124734988010495e-01,-2.071787815765302909e+01,-2.071797748767346192e+01,-1.019140293361633809e+02
5.019999999999980922e+00,1.906153170444938594e-01,-2.071900545415661554e+01,-2.071910261061092129e+01,-1.023285066017008234e+02
5.039999999999980496e+00,1.905208403765458747e-01,-2.071986752939288223e+01,-2.071996200606082894e+01,-1.027429984289566249e+02
5.059999999999980069e+00,1.904285294069804901e-01,-2.072101520076414616e+01,-2.072110751173371312e+01,-1.031575110439414686e+02
5.079999999999979643e+00,1.903385035320432905e-01,-2.072204932296033775e+01,-2.072213934883527386e+01,-1.035720420562756203e+02
5.099999999999979217e+00,1.902508803031216500e-01,-2.072301764167637472e+01,-2.072310526490529625e+01,-1.039865900323380714e+02
5.119999999999978790e+00,1.901655948536100094e-01,-2.072393579654569251e+01,-2.072402108199520399e+01,-1.044011540337184982e+02
5.139999999999978364e+00,1.900818572018377894e-01,-2.072526345044109419e+01,-2.072534718809286503e+01,-1.048157430403791039e+02
5.159999999999977938e+00,1.900004322977884297e-01,-2.072630073710982046e+01,-2.072638216201386996e+01,-1.052303504800253364e+02
5.179999999999977511e+00,1.899216122098138226e-01,-2.072708852591229345e+01,-2.072716734600026811e+01,-1.056449710706315557e+02
5.199999999999977085e+00,1.898449709076553971e-01,-2.072799613211094183e+01,-2.072807277341309984e+01,-1.060596076345759258e+02
5.219999999999976659e+00,1.897700110658587791e-01,-2.072916606334393208e+01,-2.072924102318572892e+01,-1.064742659156845974e+02
5.239999999999976232e+00,1.896974187686480962e-01,-2.072993975369842445e+01,-2.073001234599563603e+01,-1.068889373030557834e+02
5.259999999999975806e+00,1.896267881489266949e-01,-2.073094584213279035e+01,-2.073101647275251125e+01,-1.073036268505181567e+02
5.279999999999975380e+00,1.895580734253276001e-01,-2.073190871897619658e+01,-2.073197743369979662e+01,-1.077183337396212721e+02
5.299999999999974953e+00,1.894909138018195383e-01,-2.073301761485695849e+01,-2.073308477448046716e+01,-1.081330612515419176e+02
5.319999999999974527e+00,1.894260072350181234e-01,-2.073380285590724625e+01,-2.073386776247404839e+01,-1.085478022152268665e+02
5.339999999999974101e+00,1.893631422281031873e-01,-2.073467422210233480e+01,-2.073473708710924868e+01,-1.089625585646758168e+02
5.359999999999973674e+00,1.893022493102959614e-01,-2.073549590070277304e+01,-2.073555679362058157e+01,-1.093773293756076725e+02
5.379999999999973248e+00,1.892430084284624225e-01,-2.073645415303742823e+01,-2.073651339391926030e+01,-1.097921176995502606e+02
5.399999999999972822e+00,1.891857409261467615e-01,-2.073726682906245600e+01,-2.073732409656477316e+01,-1.102069203036338223e+02
5.419999999999972395e+00,1.891297983338342814e-01,-2.073828872945799162e+01,-2.073834467205030307e+01,-1.106217420208152902e+02
5.439999999999971969e+00,1.890759987475478798e-01,-2.073896960444610471e+01,-2.073902340403239108e+01,-1.110365752124904901e+02
5.459999999999971543e+00,1.890233080447881187e-01,-2.074011127984007530e+01,-2.074016397054283445e+01,-1.114514301287900651e+02
5.479999999999971116e+00,1.889727425275222750e-01,-2.074075695946847020e+01,-2.074080752498573688e+01,-1.118662958334966930e+02
5.499999999999970690e+00,1.889238983423178753e-01,-2.074156124260428058e+01,-2.074161008678948548e+01,-1.122811759025339740e+02
5.519999999999970264e+00,1.888768134907306828e-01,-2.074232512820607965e+01,-2.074237221305766710e+01,-1.126960694899496787e+02
5.539999999999969837e+00,1.888312753830995727e-01,-2.074315673144938543e+01,-2.074320226955701685e+01,-1.131109781626863082e+02
5.559999999999969411e+00,1.887871939536358012e-01,-2.074403326378702417e+01,-2.074407734521648905e+01,-1.135259029093915188e+02
5.579999999999968985e+00,1.887450480699692790e-01,-2.074465513608895861e+01,-2.074469728197262341e+01,-1.139408381579969500e+02
5.599999999999968558e+00,1.887037337155463290e-01,-2.074572751311562513e+01,-2.074576882747004802e+01,-1.143557940226136935e+02
5.619999999999968132e+00,1.886647141747520295e-01,-2.074617802877367012e+01,-2.074621704831446323e+01,-1.147707566027299606e+02
5.639999999999967706e+00,1.886270871910679936e-01,-2.074688624373743195e+01,-2.074692387072111543e+01,-1.151857319545883911e+02
5.659999999999967280e+00,1.885909304475985038e-01,-2.074763715239752315e+01,-2.074767330914099261e+01,-1.156007208543798015e+02
5.679999999999966853e+00,1.885562157274157935e-01,-2.074835172960758101e+01,-2.074838644432776391e+01,-1.160157226036921401e+02
5.699999999999966427e+00,1.885230114407161484e-01,-2.074905707978956571e+01,-2.074909028407626366e+01,-1.164307369495746229e+02
5.719999999999966001e+00,1.884908614841161456e-01,-2.074993368107632463e+01,-2.074996583103292380e+01,-1.168457677731527582e+02
5.739999999999965574e+00,1.884605106548011555e-01,-2.075049983911415197e+01,-2.075053018994346843e+01,-1.172608081207643522e+02
5.759999999999965148e+00,1.884309916980159150e-01,-2.075138290606126645e+01,-2.075141242501805294e+01,-1.176758652978423783e+02
5.779999999999964722e+00,1.884031974113615504e-01,-2.075196323464335535e+01,-2.075199102893001069e+01,-1.180909323568218952e+02
5.799999999999964295e+00,1.883767989754735472e-01,-2.075260760971930551e+01,-2.075263400815519432e+01,-1.185060109074521790e+02
5.819999999999963869e+00,1.883517485466419950e-01,-2.075320632411731481e+01,-2.075323137454614653e+01,-1.189211000843633599e+02
5.839999999999963443e+00,1.883277982733923550e-01,-2.075388960017223994e+01,-2.075391355044548902e+01,-1.193362018266400497e+02
5.859999999999963016e+00,1.883052214826060333e-01,-2.075448446043457196e+01,-2.075450703722535906e+01,-1.197513140926395181e+02
5.879999999999962590e+00,1.882838413009199352e-01,-2.075512806951920197e+01,-2.075514944970088749e+01,-1.201664380342115948e+02
5.899999999999962164e+00,1.882631189626297885e-01,-2.075579895903319283e+01,-2.075581968137148436e+01,-1.205815747357305554e+02
5.919999999999961737e+00,1.882441857398314544e-01,-2.075630463377170187e+01,-2.075632356699449943e+01,-1.209967197616287820e+02
5.939999999999961311e+00,1.882262925461251069e-01,-2.075687306267018428e+01,-2.075689095586389143e+01,-1.214118751160759047e+02
5.959999999999960885e+00,1.882094942721570519e-01,-2.075746145081571470e+01,-2.075747824908968298e+01,-1.218270411433661735e+02
5.979999999999960458e+00,1.881937615677169717e-01,-2.075811503703037886e+01,-2.075813076973481941e+01,-1.222422191768112185e+02
5.999999999999960032e+00,1.881792627841065713e-01,-2.075858540021318532e+01,-2.075859989899679547e+01,-1.226574053835990981e+02
6.019999999999959606e+00,1.881659342428648740e-01,-2.075908821865906972e+01,-2.075910154720031287e+01,-1.230726004765135286e+02
6.039999999999959179e+00,1.881528986703677742e-01,-2.075998983582216795e+01,-2.076000287139466494e+01,-1.234878133088024725e+02
6.059999999999958753e+00,1.881416308696241546e-01,-2.076024431949849713e+01,-2.076025558729924114e+01,-1.239030294629931888e+02
6.079999999999958327e+00,1.881312254938893869e-01,-2.076079552262511640e+01,-2.076080592800085256e+01,-1.243182557788214240e+02
6.099999999999957900e+00,1.881219233998945861e-01,-2.076120134872249423e+01,-2.076121065081649064e+01,-1.247334891078898806e+02
6.119999999999957474e+00,1.881136829427139112e-01,-2.076162661851412850e+01,-2.076163485897130911e+01,-1.251487298807173403e+02
6.139999999999957048e+00,1.881062067508446622e-01,-2.076219656382557588e+01,-2.076220404001744413e+01,-1.255639812881857154e+02
6.159999999999956621e+00,1.880991201144237290e-01,-2.076286649442599241e+01,-2.076287358106241498e+01,-1.259792457047106495e+02
6.179999999999956195e+00,1.880936237705392589e-01,-2.076319589351512107e+01,-2.076320138985900599e+01,-1.263945151189248435e+02
6.199999999999955769e+00,1.880888821966192892e-01,-2.076365065604700533e+01,-2.076365539762092638e+01,-1.268097928736196991e+02
6.219999999999955342e+00,1.880850984434693784e-01,-2.076407988197102128e+01,-2.076408366572417208e+01,-1.272250782550122779e+02
6.239999999999954916e+00,1.880822260532160894e-01,-2.076445490020854123e+01,-2.076445777259879577e+01,-1.276403702254066985e+02
6.259999999999954490e+00,1.880801089222031708e-01,-2.076485783616202951e+01,-2.076485995329304401e+01,-1.280556694992609437e+02
6.279999999999954063e+00,1.880786823977621258e-01,-2.076528638685064365e+01,-2.076528781337508534e+01,-1.284709766535223991e+02
6.299999999999953637e+00,1.880777263171255487e-01,-2.076590469977180575e+01,-2.076590565585244264e+01,-1.288862957035984778e+02
6.319999999999953211e+00,1.880779482287175397e-01,-2.076614854377400476e+01,-2.076614832186241344e+01,-1.293016184525623657e+02
6.339999999999952784e+00,1.880790401260015732e-01,-2.076646842912314739e+01,-2.076646733722586191e+01,-1.297169467292475247e+02
6.359999999999952358e+00,1.880808082727021824e-01,-2.076677935889610893e+01,-2.076677759074940965e+01,-1.301322805482787714e+02
6.379999999999951932e+00,1.880833765356983711e-01,-2.076717156181533852e+01,-2.076716899355234247e+01,-1.305476214112520665e+02
6.399999999999951505e+00,1.880863547861542362e-01,-2.076762767051676661e+01,-2.076762469226630969e+01,-1.309629709864119604e+02
6.419999999999951079e+00,1.880897241295791111e-01,-2.076811819512052892e+01,-2.076811482577710422e+01,-1.313783299809709320e+02
6.439999999999950653e+00,1.880942998981623704e-01,-2.076824211782153640e+01,-2.076823754205295458e+01,-1.317936902475587999e+02
6.459999999999950226e+00,1.880994078405877623e-01,-2.076862174894628410e+01,-2.076861664100385951e+01,-1.322090575745953061e+02
6.479999999999949800e+00,1.881052152531352828e-01,-2.076888192978455905e+01,-2.076887612237200997e+01,-1.326244294057784430e+02
6.499999999999949374e+00,1.881115357874807992e-01,-2.076922688986719123e+01,-2.076922056933284466e+01,-1.330398076230414404e+02
6.519999999999948948e+00,1.881178839867851393e-01,-2.076980741811673070e+01,-2.076980106991742758e+01,-1.334551974232044529e+02
6.539999999999948521e+00,1.881252177245513746e-01,-2.076994821900510857e+01,-2.076994088526734217e+01,-1.338705890538467997e+02
6.559999999999948095e+00,1.881330418537414950e-01,-2.077023167619150001e+01,-2.077022385206230837e+01,-1.342859858632414216e+02
6.579999999999947669e+00,1.881412698616054535e-01,-2.077073688405220153e+01,-2.077072865604433716e+01,-1.347013923729145972e+02
6.599999999999947242e+00,1.881498443944249477e-01,-2.077102541104144251e+01,-2.077101683650862185e+01,-1.351168043066026030e+02
6.619999999999946816e+00,1.881588779258156485e-01,-2.077133331320575138e+01,-2.077132427967436001e+01,-1.355322219393353294e+02
6.639999999999946390e+00,1.881676240773672848e-01,-2.077189895034420175e+01,-2.077189020419265120e+01,-1.359476511721906604e+02
6.659999999999945963e+00,1.881772577441773175e-01,-2.077200894241108031e+01,-2.077199930874427025e+01,-1.363630817173720970e+02
6.679999999999945537e+00,1.881871913064467883e-01,-2.077231072922164046e+01,-2.077230079565937260e+01,-1.367785179983942498e+02
6.699999999999945111e+00,1.881973451761232430e-01,-2.077260348259405021e+01,-2.077259332872437270e+01,-1.371939599141764461e+02
6.719999999999944684e+00,1.882076972614071253e-01,-2.077289049705416346e+01,-2.077288014496888024e+01,-1.376094073720322228e+02
6.739999999999944258e+00,1.882182085810750749e-01,-2.077321989950070957e+01,-2.077320938818104068e+01,-1.380248612587025718e+02
6.759999999999943832e+00,1.882284348310153121e-01,-2.077377021490796594e+01,-2.077375998865802487e+01,-1.384403264367507802e+02
6.779999999999943405e+00,1.882394209462134871e-01,-2.077377965401777615e+01,-2.077376866790257637e+01,-1.388557910437159251e+02
6.799999999999942979e+00,1.882505786742139642e-01,-2.077412355603748395e+01,-2.077411239830948375e+01,-1.392712623571086965e+02
6.819999999999942553e+00,1.882618114185568570e-01,-2.077442330815602389e+01,-2.077441207541168211e+01,-1.396867395905274520e+02
6.839999999999942126e+00,1.882729990720914126e-01,-2.077478734377406866e+01,-2.077477615612053441e+01,-1.401022241497493894e+02
6.859999999999941700e+00,1.882838697497249969e-01,-2.077535971473532683e+01,-2.077534884405769233e+01,-1.405177204733664666e+02
6.879999999999941274e+00,1.882953696182083081e-01,-2.077538947355691334e+01,-2.077537797368842831e+01,-1.409332167629691526e+02
6.899999999999940847e+00,1.883071027708691503e-01,-2.077564060173909866e+01,-2.077562886858643765e+01,-1.413487178418512826e+02
6.919999999999940421e+00,1.883188079633823508e-01,-2.077594727927947460e+01,-2.077593557408696157e+01,-1.417642250822443657e+02
6.939999999999939995e+00,1.883305309933010485e-01,-2.077630114049644305e+01,-2.077628941746652558e+01,-1.421797393820243656e+02
6.959999999999939568e+00,1.883422641268251985e-01,-2.077660966104109264e+01,-2.077659792790757010e+01,-1.425952598421116875e+02
6.979999999999939142e+00,1.883535324439675196e-01,-2.077711211877059938e+01,-2.077710085045345778e+01,-1.430107908161699584e+02
6.999999999999938716e+00,1.883655298832573877e-01,-2.077724284393313781e+01,-2.077723084649384688e+01,-1.434263236756092965e+02
7.019999999999938289e+00,1.883775082329821604e-01,-2.077757308575936790e+01,-2.077756110740964246e+01,-1.438418631589747747e+02
7.039999999999937863e+00,1.883897229488232239e-01,-2.077783274102737110e+01,-2.077782052631152965e+01,-1.442574075990794711e+02
7.059999999999937437e+00,1.884020662917401112e-01,-2.077808120313478568e+01,-2.077806885979186902e+01,-1.446729568797992442e+02
7.079999999999937010e+00,1.884139532248232940e-01,-2.077871803577528098e+01,-2.077870614884219691e+01,-1.450885193535816597e+02
7.099999999999936584e+00,1.884265713844670564e-01,-2.077885225281368164e+01,-2.077883963465403738e+01,-1.455040837804782825e+02
7.119999999999936158e+00,1.884392938837441689e-01,-2.077916964185738280e+01,-2.077915691935810472e+01,-1.459196544508161537e+02
7.139999999999935731e+00,1.884522910752061409e-01,-2.077942293524600714e+01,-2.077940993805454539e+01,-1.463352299123295950e+02
7.159999999999935305e+00,1.884655129685780250e-01,-2.077971708485497970e+01,-2.077970386296160754e+01,-1.467508110321333277e+02
7.179999999999934879e+00,1.884789644347500681e-01,-2.078002533578011324e+01,-2.078001188431394297e+01,-1.471663980873827597e+02
7.199999999999934452e+00,1.884922191410571268e-01,-2.078046643563255458e+01,-2.078045318092624782e+01,-1.475819941613891046e+02
7.219999999999934026e+00,1.885061671449488607e-01,-2.078063549866798709e+01,-2.078062155066409389e+01,-1.479975929233586101e+02
7.239999999999933600e+00,1.885202704113747296e-01,-2.078097558521820076e+01,-2.078096148195177406e+01,-1.484131983317965364e+02
7.259999999999933173e+00,1.885346439357934722e-01,-2.078125037699296485e+01,-2.078123600346854616e+01,-1.488288089658119873e+02
7.279999999999932747e+00,1.885490786081117087e-01,-2.078157533660784750e+01,-2.078156090193552785e+01,-1.492444260378718184e+02
7.299999999999932321e+00,1.885632335865636000e-01,-2.078212602620093463e+01,-2.078211187122248305e+01,-1.496600544034173765e+02
7.319999999999931894e+00,1.885780236858091985e-01,-2.078224825964157674e+01,-2.078223346954233008e+01,-1.500756845785109590e+02
7.339999999999931468e+00,1.885929939418579393e-01,-2.078251852199241867e+01,-2.078250355173636876e+01,-1.504913199786947473e+02
7.359999999999931042e+00,1.886080814710749398e-01,-2.078286405044693907e+01,-2.078284896291772199e+01,-1.509069621721744738e+02
7.379999999999930616e+00,1.886232218688836948e-01,-2.078322964130751060e+01,-2.078321450090970046e+01,-1.513226116246028141e+02
7.399999999999930189e+00,1.886379784082454769e-01,-2.078371782792227407e+01,-2.078370307138291295e+01,-1.517382712246218830e+02
7.419999999999929763e+00,1.886531801725379598e-01,-2.078390013038180584e+01,-2.078388492861751402e+01,-1.521539340254652473e+02
7.439999999999929337e+00,1.886684184114397200e-01,-2.078421081483460853e+01,-2.078419557659570671e+01,-1.525696030035230137e+02
7.459999999999928910e+00,1.886836814291591169e-01,-2.078452399816876550e+01,-2.078450873515104647e+01,-1.529852782204687003e+02
7.479999999999928484e+00,1.886988390842114782e-01,-2.078484642721754838e+01,-2.078483126956249549e+01,-1.534009599913579791e+02
7.499999999999928058e+00,1.887139241185823713e-01,-2.078510617126255511e+01,-2.078509108622818502e+01,-1.538166470297488786e+02
7.519999999999927631e+00,1.887283421250899873e-01,-2.078575189885223296e+01,-2.078573748084572514e+01,-1.542323476497194008e+02
7.539999999999927205e+00,1.887431125511992436e-01,-2.078586799080992975e+01,-2.078585322038382088e+01,-1.546480502391094944e+02
7.559999999999926779e+00,1.887576142712078242e-01,-2.078614994819519168e+01,-2.078613544647518196e+01,-1.550637587363534067e+02
7.579999999999926352e+00,1.887718904158366129e-01,-2.078651868638591793e+01,-2.078650441024128881e+01,-1.554794748339364787e+02
7.599999999999925926e+00,1.887857883737484033e-01,-2.078677285688740284e+01,-2.078675895892948944e+01,-1.558951963931163220e+02
7.619999999999925500e+00,1.887988390190115107e-01,-2.078742913034517059e+01,-2.078741607969990923e+01,-1.563109319250779663e+02
7.639999999999925073e+00,1.888120513898695063e-01,-2.078753122841128942e+01,-2.078751801604042981e+01,-1.567266693372753252e+02
7.659999999999924647e+00,1.888248175913182503e-01,-2.078779312788581279e+01,-2.078778036168436572e+01,-1.571424124336315913e+02
7.679999999999924221e+00,1.888371051844116022e-01,-2.078819412044302695e+01,-2.078818183284993282e+01,-1.575581640284473792e+02
7.699999999999923794e+00,1.888488710894012934e-01,-2.078847744714526868e+01,-2.078846568124027883e+01,-1.579739218114852974e+02
7.719999999999923368e+00,1.888601265495672421e-01,-2.078888678806677959e+01,-2.078887553260661392e+01,-1.583896882917864559e+02
7.739999999999922942e+00,1.888703408455926491e-01,-2.078938559957371623e+01,-2.078937538527769036e+01,-1.588054657894819002e+02
7.759999999999922515e+00,1.888804193151457089e-01,-2.078960339008045466e+01,-2.078959331161090063e+01,-1.592212477788139608e+02
7.779999999999922089e+00,1.888899056131186083e-01,-2.078994052109860036e+01,-2.078993103480062743e+01,-1.596370371029379669e+02
7.799999999999921663e+00,1.888986611905709712e-01,-2.079034411259233650e+01,-2.079033535701488589e+01,-1.600528352296123558e+02
7.819999999999921236e+00,1.889068865424728405e-01,-2.079065273802008207e+01,-2.079064451266818025e+01,-1.604686400590208564e+02
7.839999999999920810e+00,1.889139531462954436e-01,-2.079124861124833501e+01,-2.079124154464451379e+01,-1.608844579646419959e+02
7.859999999999920384e+00,1.889209037905858757e-01,-2.079139383638402094e+01,-2.079138688573972971e+01,-1.613002788907253944e+02
7.879999999999919957e+00,1.889271191117713744e-01,-2.079174300587443014e+01,-2.079173679055324442e+01,-1.617161075355216724e+02
7.899999999999919531e+00,1.889326661720268086e-01,-2.079215965248044284e+01,-2.079215410542018816e+01,-1.621319451815110142e+02
7.919999999999919105e+00,1.889375024779617052e-01,-2.079247289576069946e+01,-2.079246805945476595e+01,-1.625477898031203097e+02
7.939999999999918678e+00,1.889416266363823649e-01,-2.079286797303910106e+01,-2.079286384888068184e+01,-1.629636430384226458e+02
7.959999999999918252e+00,1.889445805170741066e-01,-2.079347406129848252e+01,-2.079347110741779048e+01,-1.633795095657679326e+02
7.979999999999917826e+00,1.889474513555975954e-01,-2.079360493088219286e+01,-2.079360206004366773e+01,-1.637953787935470586e+02
7.999999999999917399e+00,1.889495824055226758e-01,-2.079391262448408995e+01,-2.079391049343416498e+01,-1.642112549149868244e+02
8.019999999999917861e+00,1.889509343163773836e-01,-2.079435708228561808e+01,-2.079435573037476459e+01,-1.646271407047216826e+02
8.039999999999917435e+00,1.889516397318614094e-01,-2.079469858114133984e+01,-2.079469787572585560e+01,-1.650430339709290308e+02
8.059999999999917009e+00,1.889511694341412529e-01,-2.079527185272973000e+01,-2.079527232302745077e+01,-1.654589398782813419e+02
8.079999999999916582e+00,1.889504988784281303e-01,-2.079548817413139972e+01,-2.079548884468711378e+01,-1.658748503123196940e+02
8.099999999999916156e+00,1.889492373999841490e-01,-2.079578018568231812e+01,-2.079578144716076338e+01,-1.662907671775117819e+02
8.119999999999915730e+00,1.889472241341952907e-01,-2.079615367319476249e+01,-2.079615568646055124e+01,-1.667066922642414681e+02
8.139999999999915303e+00,1.889445457245823856e-01,-2.079657516479492685e+01,-2.079657784320453828e+01,-1.671226264459469633e+02
8.159999999999914877e+00,1.889407049264242855e-01,-2.079711954383509820e+01,-2.079712338463325594e+01,-1.675385726776218007e+02
8.179999999999914451e+00,1.889367944954842837e-01,-2.079736916869541474e+01,-2.079737307912635558e+01,-1.679545239714266813e+02
8.199999999999914024e+00,1.889323490486516377e-01,-2.079763284438018189e+01,-2.079763728982701565e+01,-1.683704810737611126e+02
8.219999999999913598e+00,1.889273934624456364e-01,-2.079794980043462260e+01,-2.079795475602082888e+01,-1.687864450253560165e+02
8.239999999999913172e+00,1.889218610350960059e-01,-2.079834049210149516e+01,-2.079834602452884340e+01,-1.692024173676254009e+02
8.259999999999912745e+00,1.889154149267182337e-01,-2.079888268661476403e+01,-2.079888913272314355e+01,-1.696184014674660432e+02
8.279999999999912319e+00,1.889088672858543760e-01,-2.079898735511762453e+01,-2.079899390275848958e+01,-1.700343877622092634e+02
8.299999999999911893e+00,1.889017487019447605e-01,-2.079933117353824201e+01,-2.079933829212215102e+01,-1.704503815042639303e+02
8.319999999999911466e+00,1.888941813534042169e-01,-2.079970656469564005e+01,-2.079971413204417985e+01,-1.708663832029063769e+02
8.339999999999911040e+00,1.888857360172666588e-01,-2.080021879547410535e+01,-2.080022724081024421e+01,-1.712823960241520069e+02
8.359999999999910614e+00,1.888772844872658174e-01,-2.080032572521760414e+01,-2.080033417674760443e+01,-1.716984109901863462e+02
8.379999999999910187e+00,1.888684263769420391e-01,-2.080068462324102185e+01,-2.080069348135134533e+01,-1.721144335407614676e+02
8.399999999999909761e+00,1.888590619256324543e-01,-2.080100837131969627e+01,-2.080101773577100488e+01,-1.725304630726391792e+02
8.419999999999909335e+00,1.888486370202182574e-01,-2.080160782197250313e+01,-2.080161824687791849e+01,-1.729465056539840475e+02
8.439999999999908908e+00,1.888382370420200185e-01,-2.080181744489792095e+01,-2.080182784487611869e+01,-1.733625524028602172e+02
8.459999999999908482e+00,1.888272763728223169e-01,-2.080217957525351125e+01,-2.080219053592270839e+01,-1.737786069550344621e+02
8.479999999999908056e+00,1.888159758534656008e-01,-2.080247821644877604e+01,-2.080248951696813364e+01,-1.741946678198827954e+02
8.499999999999907629e+00,1.888043611798986832e-01,-2.080272132571085208e+01,-2.080273294038441989e+01,-1.746107338610705710e+02
8.519999999999907203e+00,1.887917376618293841e-01,-2.080337725335865429e+01,-2.080338987687672514e+01,-1.750268140296558101e+02
8.539999999999906777e+00,1.887791026499537339e-01,-2.080351875766634961e+01,-2.080353139267822371e+01,-1.754428970398210197e+02
8.559999999999906350e+00,1.887660710462489844e-01,-2.080377036822029524e+01,-2.080378339982399893e+01,-1.758589854787891511e+02
8.579999999999905924e+00,1.887526500377861849e-01,-2.080407959256801576e+01,-2.080409301357647678e+01,-1.762750804916489642e+02
8.599999999999905498e+00,1.887382296456321384e-01,-2.080469952578946291e+01,-2.080471394618161796e+01,-1.766911889025569167e+02
8.619999999999905071e+00,1.887239031228371278e-01,-2.080468934607882403e+01,-2.080470367260161879e+01,-1.771072970160012687e+02
8.639999999999904645e+00,1.887092358504398326e-01,-2.080501817720198687e+01,-2.080503284447438261e+01,-1.775234120468177252e+02
8.659999999999904219e+00,1.886942411464052616e-01,-2.080524115644021421e+01,-2.080525615114424909e+01,-1.779395318646505473e+02
8.679999999999903793e+00,1.886785087506407388e-01,-2.080568737872828322e+01,-2.080570311112404625e+01,-1.783556613446208985e+02
8.699999999999903366e+00,1.886627593570449624e-01,-2.080574781912850213e+01,-2.080576356852209940e+01,-1.787717920503970390e+02
8.719999999999902940e+00,1.886466949160565676e-01,-2.080588572115339474e+01,-2.080590178559438286e+01,-1.791879258292611041e+02
8.739999999999902514e+00,1.886302927958956044e-01,-2.080612985382096980e+01,-2.080614625594112965e+01,-1.796040648284576946e+02
8.759999999999902087e+00,1.886131849105071590e-01,-2.080646848557512030e+01,-2.080648559346050774e+01,-1.800202113060545912e+02
8.779999999999901661e+00,1.885964007636755091e-01,-2.080644494434914193e+01,-2.080646172849597519e+01,-1.804363569890884094e+02
8.799999999999901235e+00,1.885795394699467109e-01,-2.080644547930680943e+01,-2.080646234060053956e+01,-1.808525027599683028e+02
8.819999999999900808e+00,1.885625829206563076e-01,-2.080648837919307681e+01,-2.080650533574236860e+01,-1.812686494841014451e+02
8.839999999999900382e+00,1.885449926721476099e-01,-2.080680043017265746e+01,-2.080681802042116502e+01,-1.816848030829534082e+02
8.859999999999899956e+00,1.885278637890826225e-01,-2.080659231617514138e+01,-2.080660944505820709e+01,-1.821009520581599759e+02
8.879999999999899529e+00,1.885109069117819058e-01,-2.080655224527755465e+01,-2.080656920215485428e+01,-1.825171000599428339e+02
8.899999999999899103e+00,1.884936212135701616e-01,-2.080665083911060265e+01,-2.080666812480881589e+01,-1.829332503624232515e+02
8.919999999999898677e+00,1.884765716350289277e-01,-2.080655803576302887e+01,-2.080657508534157074e+01,-1.833493985727170639e+02
8.939999999999898250e+00,1.884600000081876892e-01,-2.080623238106182527e+01,-2.080624895268866581e+01,-1.837655397919651534e+02
8.959999999999897824e+00,1.884439521664617034e-01,-2.080591828479252570e+01,-2.080593433263425140e+01,-1.841816742055027021e+02
8.979999999999897398e+00,1.884281018443617062e-01,-2.080566159993257003e+01,-2.080567745025467019e+01,-1.845978032878234671e+02
8.999999999999896971e+00,1.884119134852165478e-01,-2.080569872937948617e+01,-2.080571491773863002e+01,-1.850139334507701960e+02
9.019999999999896545e+00,1.883965185472073478e-01,-2.080516485308887553e+01,-2.080518024802688615e+01,-1.854300521427699948e+02
9.039999999999896119e+00,1.883812278306024046e-01,-2.080485337338868490e+01,-2.080486866410528890e+01,-1.858461645009543588e+02
9.059999999999895692e+00,1.883662415920953626e-01,-2.080450507980397035e+01,-2.080452006604247828e+01,-1.862622695887889392e+02
9.079999999999895266e+00,1.883507406903000558e-01,-2.080450161954009047e+01,-2.080451712044188639e+01,-1.866783751220815191e+02
9.099999999999894840e+00,1.883360261819694292e-01,-2.080399033556961541e+01,-2.080400505007794720e+01,-1.870944696433012666e+02
9.119999999999894413e+00,1.883216600325128554e-01,-2.080348469275048373e+01,-2.080349905889994133e+01,-1.875105537033057317e+02
9.139999999999893987e+00,1.883072385213091504e-01,-2.080313545034271527e+01,-2.080314987185391828e+01,-1.879266308338237934e+02
9.159999999999893561e+00,1.882934521578845111e-01,-2.080249763893389670e+01,-2.080251142529732178e+01,-1.883426945729658826e+02
9.179999999999893134e+00,1.882799000078823892e-01,-2.080203019205540471e+01,-2.080204374420540603e+01,-1.887587487289570163e+02
9.199999999999892708e+00,1.882666311807235093e-01,-2.080145741055652309e+01,-2.080147067938368366e+01,-1.891747911459953002e+02
9.219999999999892282e+00,1.882529326103296596e-01,-2.080126630935285448e+01,-2.080128000792324983e+01,-1.895908301707527244e+02
9.239999999999891855e+00,1.882398229693983405e-01,-2.080060044860277202e+01,-2.080061355824370395e+01,-1.900068552893657170e+02
9.259999999999891429e+00,1.882255738390748445e-01,-2.080089391889438843e+01,-2.080090816802471210e+01,-1.904228874168739196e+02
9.279999999999891003e+00,1.882120184103940885e-01,-2.080036623347294977e+01,-2.080037978890162975e+01,-1.908389082969720789e+02
9.299999999999890576e+00,1.881979854245982853e-01,-2.080026370044138417e+01,-2.080027773342717978e+01,-1.912549276039666779e+02
9.319999999999890150e+00,1.881842864339271226e-01,-2.079972764308920929e+01,-2.079974134207988001e+01,-1.916709358558191241e+02
9.339999999999889724e+00,1.881705916361261499e-01,-2.079940495997557548e+01,-2.079941865477337615e+01,-1.920869376498164627e+02
9.359999999999889297e+00,1.881566308829343281e-01,-2.079907335497297893e+01,-2.079908731572617242e+01,-1.925029330776691268e+02
9.379999999999888871e+00,1.881420658638657817e-01,-2.079893754796707839e+01,-2.079895211298614655e+01,-1.929189263936475243e+02
9.399999999999888445e+00,1.881274489972039055e-01,-2.079842995153866170e+01,-2.079844456840532274e+01,-1.933349096095449795e+02
9.419999999999888018e+00,1.881122825807016175e-01,-2.079827568529523063e+01,-2.079829085171173375e+01,-1.937508902896673817e+02
9.439999999999887592e+00,1.880963867307087756e-01,-2.079800243199468923e+01,-2.079801832784468374e+01,-1.941668662341572826e+02
9.459999999999887166e+00,1.880802420619348270e-01,-2.079755541443928024e+01,-2.079757155910805366e+01,-1.945828334871148400e+02
9.479999999999886739e+00,1.880635851653522650e-01,-2.079719859389506453e+01,-2.079721525079164834e+01,-1.949987941158893250e+02
9.499999999999886313e+00,1.880459447319990929e-01,-2.079704362707514420e+01,-2.079706126750849648e+01,-1.954147526288641927e+02
9.519999999999885887e+00,1.880278569745810757e-01,-2.079685631011206937e+01,-2.079687439786948744e+01,-1.958307078428238697e+02
9.539999999999885461e+00,1.880100378965087748e-01,-2.079627067987197719e+01,-2.079628849895004805e+01,-1.962466510754993863e+02
9.559999999999885034e+00,1.879916636513916661e-01,-2.079606770189475284e+01,-2.079608607613986848e+01,-1.966625908037823933e+02
9.579999999999884608e+00,1.879729327410882278e-01,-2.079582484154537525e+01,-2.079584357245567716e+01,-1.970785260315236087e+02
9.599999999999884182e+00,1.879535724699495369e-01,-2.079573770197531601e+01,-2.079575706224645515e+01,-1.974944601458342390e+02
9.619999999999883755e+00,1.879345119407108133e-01,-2.079492126486248793e+01,-2.079494032539172821e+01,-1.979103776316607366e+02
9.639999999999883329e+00,1.879151443248337494e-01,-2.079452748928714101e+01,-2.079454685690301829e+01,-1.983262875490623287e+02
9.659999999999882903e+00,1.878948111207195404e-01,-2.079437459946327138e+01,-2.079439493266738737e+01,-1.987421953742557150e+02
9.679999999999882476e+00,1.878745627655149242e-01,-2.079389412165162909e+01,-2.079391437000683496e+01,-1.991580935050439507e+02
9.699999999999882050e+00,1.878536825110827813e-01,-2.079389016079683117e+01,-2.079391104105126331e+01,-1.995739921885143247e+02
9.719999999999881624e+00,1.878333102475139016e-01,-2.079298810119030350e+01,-2.079300847345387382e+01,-1.999898723228016877e+02
9.739999999999881197e+00,1.878120115651901179e-01,-2.079275078342388028e+01,-2.079277208210620387e+01,-2.004057486371524988e+02
9.759999999999880771e+00,1.877906454310122875e-01,-2.079213641914812882e+01,-2.079215778528230629e+01,-2.008216127316696316e+02
9.779999999999880345e+00,1.877686471350230313e-01,-2.079156516228308149e+01,-2.079158716057906986e+01,-2.012374660332112910e+02
9.799999999999879918e+00,1.877456499156310854e-01,-2.079157817992710733e+01,-2.079160117714650013e+01,-2.016533205940292248e+02
9.819999999999879492e+00,1.877217423862339585e-01,-2.079133612111028029e+01,-2.079136002863967647e+01,-2.020691712239808169e+02
9.839999999999879066e+00,1.876969790499801727e-01,-2.079085689163751383e+01,-2.079088165497376650e+01,-2.024850131251498340e+02
9.859999999999878639e+00,1.876700603576877957e-01,-2.079127338349815801e+01,-2.079130030219045011e+01,-2.029008655115121087e+02
9.879999999999878213e+00,1.876408418120306398e-01,-2.079146913597919166e+01,-2.079149835452484751e+01,-2.033167241127773366e+02
9.899999999999877787e+00,1.876105672722523099e-01,-2.079145155819839630e+01,-2.079148183273817452e+01,-2.037325834184810844e+02
9.919999999999877360e+00,1.875789202300236214e-01,-2.079145479521809392e+01,-2.079148644226032161e+01,-2.041484441614277046e+02
9.939999999999876934e+00,1.875453172510015976e-01,-2.079158515946327768e+01,-2.079161876244230100e+01,-2.045643094675959901e+02
9.959999999999876508e+00,1.875093295002568661e-01,-2.079220021474312574e+01,-2.079223620249387139e+01,-2.049801894596415934e+02
9.979999999999876081e+00,1.874716230809913287e-01,-2.079237343701455387e+01,-2.079241114343382080e+01,-2.053960746348011241e+02
9.999999999999875655e+00,1.874324714452395568e-01,-2.079251581275824634e+01,-2.079255496439399664e+01,-2.058119641026920306e+02
1.001999999999987523e+01,1.873912119696410361e-01,-2.079272844305110368e+01,-2.079276970252670154e+01,-2.062278599310286609e+02
1.003999999999987480e+01,1.873459316505463879e-01,-2.079403302070841164e+01,-2.079407830102750765e+01,-2.066437858717619065e+02
1.005999999999987438e+01,1.872995858768008448e-01,-2.079358719527913379e+01,-2.079363354105288053e+01,-2.070597039614412154e+02
1.007999999999987395e+01,1.872495700545876440e-01,-2.079430881555025579e+01,-2.079435883137247032e+01,-2.074756401535744601e+02
1.009999999999987352e+01,1.871964475658780547e-01,-2.079502146764296100e+01,-2.079507459013166937e+01,-2.078915937054160281e+02
1.011999999999987310e+01,1.871410691583342834e-01,-2.079562999749628815e+01,-2.079568537590383315e+01,-2.083075616837734856e+02
1.013999999999987267e+01,1.870833642119124895e-01,-2.079625208383768609e+01,-2.079630978878410730e+01,-2.087235444303966858e+02
1.015999999999987224e+01,1.870230978953720258e-01,-2.079716553424385950e+01,-2.079722580056040115e+01,-2.091395480073980764e+02
1.017999999999987182e+01,1.869599795451327706e-01,-2.079795118319044533e+01,-2.079801430154068598e+01,-2.095555701494121479e+02
1.019999999999987139e+01,1.868940663898085996e-01,-2.079854245604872887e+01,-2.079860836920405376e+01,-2.099716069116884398e+02
1.021999999999987097e+01,1.868252599789556323e-01,-2.079925710745980183e+01,-2.079932591387065344e+01,-2.103876608602485021e+02
1.023999999999987054e+01,1.867528742949083886e-01,-2.080029543315476559e+01,-2.080036781883881147e+01,-2.108037391545956325e+02
1.025999999999987011e+01,1.866775312987866697e-01,-2.080128653659930649e+01,-2.080136187959542937e+01,-2.112198402283237328e+02
1.027999999999986969e+01,1.865994243991118406e-01,-2.080233687246881047e+01,-2.080241497936848560e+01,-2.116359650726727750e+02
1.029999999999986926e+01,1.865187543711719353e-01,-2.080341751941731943e+01,-2.080349818944526064e+01,-2.120521140930890454e+02
1.031999999999986883e+01,1.864350812087892939e-01,-2.080467851161392190e+01,-2.080476218477630468e+01,-2.124682913364837020e+02
1.033999999999986841e+01,1.863482469563812471e-01,-2.080633185273582342e+01,-2.080641868698823060e+01,-2.128845048077908189e+02
1.035999999999986798e+01,1.862593077052262236e-01,-2.080765740616590875e+01,-2.080774634541706547e+01,-2.133007468951653038e+02
1.037999999999986755e+01,1.861679951210107320e-01,-2.080896141332563332e+01,-2.080905272590984723e+01,-2.137170174360160217e+02
1.039999999999986713e+01,1.860741786263443720e-01,-2.081017309618361821e+01,-2.081026691267828355e+01,-2.141333147144343911e+02
1.041999999999986670e+01,1.859767478987704725e-01,-2.081190298657842064e+01,-2.081200041730599537e+01,-2.145496502048935383e+02
1.043999999999986628e+01,1.858770828044027379e-01,-2.081300979619699021e+01,-2.081310946129135786e+01,-2.149660100659118314e+02
1.045999999999986585e+01,1.857742604583531576e-01,-2.081471105005694966e+01,-2.081481387240300052e+01,-2.153824071092590486e+02
1.047999999999986542e+01,1.856689548381238453e-01,-2.081604413450335400e+01,-2.081614944012358492e+01,-2.157988332975693311e+02
1.049999999999986500e+01,1.855606909549292471e-01,-2.081763912122037041e+01,-2.081774738510356570e+01,-2.162152943438769341e+02
1.051999999999986457e+01,1.854498094166894540e-01,-2.081942243348714427e+01,-2.081953331502538518e+01,-2.166317936740849177e+02
1.053999999999986414e+01,1.853365084093748227e-01,-2.082053094705212004e+01,-2.082064424805943403e+01,-2.170483175940332785e+02
1.055999999999986372e+01,1.852199105377764221e-01,-2.082232716902605318e+01,-2.082244376689765275e+01,-2.174648807352853908e+02
1.057999999999986329e+01,1.850999479120980507e-01,-2.082435418849769349e+01,-2.082447415112337197e+01,-2.178814877816810167e+02
1.059999999999986287e+01,1.849780008905130002e-01,-2.082612275470036778e+01,-2.082624470172195430e+01,-2.182981321837966107e+02
1.061999999999986244e+01,1.848539472481922630e-01,-2.082755193450201148e+01,-2.082767598814433185e+01,-2.187148072761289654e+02
1.063999999999986201e+01,1.847271915184786617e-01,-2.082968294015758204e+01,-2.082980969588729536e+01,-2.191315276906618408e+02
1.065999999999986159e+01,1.845991269046950434e-01,-2.083094953913391834e+01,-2.083107760374770123e+01,-2.195482747460582971e+02
1.067999999999986116e+01,1.844686201863871833e-01,-2.083294580985528910e+01,-2.083307631657359593e+01,-2.199650641689736972e+02
1.069999999999986073e+01,1.843368424934172523e-01,-2.083429933750396401e+01,-2.083443111519693502e+01,-2.203818819334167358e+02
1.071999999999986031e+01,1.842029316524727012e-01,-2.083595081684706685e+01,-2.083608472768801079e+01,-2.207987348605946352e+02
1.073999999999985988e+01,1.840669281445060923e-01,-2.083757338907471279e+01,-2.083770939258267774e+01,-2.212156223318840773e+02
1.075999999999985945e+01,1.839284128020987619e-01,-2.083946268744999131e+01,-2.083960120279239803e+01,-2.216325501009754930e+02
1.077999999999985903e+01,1.837880854259429375e-01,-2.084108073528696181e+01,-2.084122106266311647e+01,-2.220495120430573763e+02
1.079999999999985860e+01,1.836453134185346003e-01,-2.084290362864707902e+01,-2.084304640065448666e+01,-2.224665128876377196e+02
1.081999999999985818e+01,1.835004698349564922e-01,-2.084480744293195187e+01,-2.084495228651552878e+01,-2.228835538800799156e+02
1.083999999999985775e+01,1.833536230656592214e-01,-2.084648291265968822e+01,-2.084662975942898555e+01,-2.233006303851024086e+02
1.085999999999985732e+01,1.832053415361499793e-01,-2.084797584435846929e+01,-2.084812412588797770e+01,-2.237177381835191170e+02
1.087999999999985690e+01,1.830553032338071984e-01,-2.084970272679924364e+01,-2.084985276510158769e+01,-2.241348822763574447e+02
1.089999999999985647e+01,1.829036377765697885e-01,-2.085149476853848682e+01,-2.085164643399572526e+01,-2.245520638371854432e+02
1.091999999999985604e+01,1.827509307618661594e-01,-2.085291112858543983e+01,-2.085306383560014254e+01,-2.249692747667718606e+02
1.093999999999985562e+01,1.825963474825650357e-01,-2.085504584160580421e+01,-2.085520042488510484e+01,-2.253865302668832840e+02
1.095999999999985519e+01,1.824408391227405890e-01,-2.085657700819161420e+01,-2.085673251655143901e+01,-2.258038173154069455e+02
1.097999999999985477e+01,1.822841515754680952e-01,-2.085831437174101666e+01,-2.085847105928828782e+01,-2.262211402903890303e+02
1.099999999999985434e+01,1.821266863772683930e-01,-2.086014576143208288e+01,-2.086030322663028258e+01,-2.266385006708158585e+02
1.101999999999985391e+01,1.819682634760462769e-01,-2.086204160299512722e+01,-2.086220002589634959e+01,-2.270558999257769699e+02
1.103999999999985349e+01,1.818101537710753446e-01,-2.086383620842124031e+01,-2.086399431812620975e+01,-2.274733347596503847e+02
1.105999999999985306e+01,1.816526728262227719e-01,-2.086531110105298481e+01,-2.086546858199783827e+01,-2.278907984626162886e+02
1.107999999999985263e+01,1.814955663848364376e-01,-2.086669157228834237e+01,-2.086684867872972760e+01,-2.283082894005034689e+02
1.109999999999985221e+01,1.813383657445483133e-01,-2.086791765790114894e+01,-2.086807485854143707e+01,-2.287258049543017648e+02
1.111999999999985178e+01,1.811806653877135465e-01,-2.086921109942783659e+01,-2.086936879978467019e+01,-2.291433468766471719e+02
1.113999999999985135e+01,1.810233578829873735e-01,-2.087046235563500218e+01,-2.087061966313972761e+01,-2.295609134312645665e+02
1.115999999999985093e+01,1.808665184770493484e-01,-2.087189018064443857e+01,-2.087204702005037760e+01,-2.299785080742834111e+02
1.117999999999985050e+01,1.807106175900032863e-01,-2.087297261470004273e+01,-2.087312851558708715e+01,-2.303961234274644596e+02
1.119999999999985008e+01,1.805546587491893007e-01,-2.087467515009887364e+01,-2.087483110893968785e+01,-2.308137728893072165e+02
1.121999999999984965e+01,1.803996587121604323e-01,-2.087585333967880175e+01,-2.087600833971583114e+01,-2.312314449561378353e+02
1.123999999999984922e+01,1.802462700712032240e-01,-2.087698802527533104e+01,-2.087714141391628786e+01,-2.316491381052843224e+02
1.125999999999984880e+01,1.800942817107951954e-01,-2.087805474144938955e+01,-2.087820672980979708e+01,-2.320668511884736915e+02
1.127999999999984837e+01,1.799437963013930664e-01,-2.087887226394973084e+01,-2.087902274935913383e+01,-2.324845791191621061e+02
1.129999999999984794e+01,1.797941761341966815e-01,-2.088043818022768860e+01,-2.088058780039488482e+01,-2.329023375029338467e+02
1.131999999999984752e+01,1.796465384066170956e-01,-2.088104927877837724e+01,-2.088119691650595655e+01,-2.333201061262370217e+02
1.133999999999984709e+01,1.795005029153434184e-01,-2.088171408129106865e+01,-2.088186011678234166e+01,-2.337378864433541139e+02
1.135999999999984666e+01,1.793566111406847685e-01,-2.088264423890973376e+01,-2.088278813068439277e+01,-2.341556832199069618e+02
1.137999999999984624e+01,1.792144527852164160e-01,-2.088307831747346199e+01,-2.088322047582893148e+01,-2.345734869446119149e+02
1.139999999999984581e+01,1.790749267458476290e-01,-2.088329951063034429e+01,-2.088343903666971357e+01,-2.349912924608638889e+02
1.141999999999984539e+01,1.789379505893273214e-01,-2.088335283496151717e+01,-2.088348981111803582e+01,-2.354090964937196304e+02
1.143999999999984496e+01,1.788029408001221565e-01,-2.088357590394513963e+01,-2.088371091373434396e+01,-2.358269030215877251e+02
1.145999999999984453e+01,1.786705567927922567e-01,-2.088387552380684298e+01,-2.088400790781417271e+01,-2.362447129160711938e+02
1.147999999999984411e+01,1.785402801629039360e-01,-2.088376063635810453e+01,-2.088389091298799372e+01,-2.366625184054282443e+02
1.149999999999984368e+01,1.784122603449600775e-01,-2.088394492729777241e+01,-2.088407294711571538e+01,-2.370803253237921240e+02
1.151999999999984325e+01,1.782871975932285580e-01,-2.088381182822269011e+01,-2.088393689097442163e+01,-2.374981266231083339e+02
1.153999999999984283e+01,1.781654155513491267e-01,-2.088434237175081165e+01,-2.088446415379269183e+01,-2.379159352525852285e+02
1.155999999999984240e+01,1.780465241695598499e-01,-2.088436808643162834e+01,-2.088448697781341679e+01,-2.383337415056956559e+02
1.157999999999984198e+01,1.779310777873914784e-01,-2.088357295445676343e+01,-2.088368840083893119e+01,-2.387515284111669871e+02
1.159999999999984155e+01,1.778178630086206802e-01,-2.088368911606197642e+01,-2.088380233084074789e+01,-2.391693154082669821e+02
1.161999999999984112e+01,1.777080208554787655e-01,-2.088377201674298789e+01,-2.088388185889612814e+01,-2.395871006907549656e+02
1.163999999999984070e+01,1.776014522160069276e-01,-2.088321556420736513e+01,-2.088332213284683547e+01,-2.400048715706785742e+02
1.165999999999984027e+01,1.774976778216497408e-01,-2.088330846774949023e+01,-2.088341224214384795e+01,-2.404226415144279088e+02
1.167999999999983984e+01,1.773968810594046541e-01,-2.088248322491460840e+01,-2.088258402167685190e+01,-2.408403919756884761e+02
1.169999999999983942e+01,1.772989558052416592e-01,-2.088271449945204594e+01,-2.088281242470620924e+01,-2.412581441909316595e+02
1.171999999999983899e+01,1.772044131670126865e-01,-2.088150596380594948e+01,-2.088160050644417964e+01,-2.416758688528460084e+02
1.173999999999983856e+01,1.771123047219997637e-01,-2.088126229475254547e+01,-2.088135440319755887e+01,-2.420935862071860640e+02
1.175999999999983814e+01,1.770234734856113712e-01,-2.088073175288302252e+01,-2.088082058411941233e+01,-2.425112896734801211e+02
1.177999999999983771e+01,1.769379367451211493e-01,-2.087984120590277115e+01,-2.087992674264325998e+01,-2.429289720343386421e+02
1.179999999999983729e+01,1.768552297050742239e-01,-2.087963496705011579e+01,-2.087971767409016266e+01,-2.433466474407197211e+02
1.181999999999983686e+01,1.767749174055328609e-01,-2.087904392362235839e+01,-2.087912423592189981e+01,-2.437643086314917014e+02
1.183999999999983643e+01,1.766979719130551685e-01,-2.087838865718043024e+01,-2.087846560267290741e+01,-2.441819533501277988e+02
1.185999999999983601e+01,1.766234557031264030e-01,-2.087790258737890881e+01,-2.087797710358883663e+01,-2.445995859180853245e+02
1.187999999999983558e+01,1.765522038427676521e-01,-2.087715853354189832e+01,-2.087722978540225682e+01,-2.450172003406165118e+02
1.189999999999983515e+01,1.764824943505038934e-01,-2.087661555007137792e+01,-2.087668525956364007e+01,-2.454348023611102008e+02
1.191999999999983473e+01,1.764160312978705902e-01,-2.087675570091714405e+01,-2.087682216396977708e+01,-2.458524039381811690e+02
1.193999999999983430e+01,1.763526515764992364e-01,-2.087577858136209841e+01,-2.087584196108347001e+01,-2.462699828895297571e+02
1.195999999999983388e+01,1.762915797229251402e-01,-2.087496442096632876e+01,-2.087502549281990127e+01,-2.466875432498026726e+02
1.197999999999983345e+01,1.762331621895797951e-01,-2.087549014127282376e+01,-2.087554855880616955e+01,-2.471051114701614608e+02
1.199999999999983302e+01,1.761785791030413828e-01,-2.087458512310547931e+01,-2.087463970619201703e+01,-2.475226577557101280e+02
1.201999999999983260e+01,1.761265043661401908e-01,-2.087420152059246092e+01,-2.087425359532936042e+01,-2.479401938608588694e+02
1.203999999999983217e+01,1.760774788559769655e-01,-2.087400006530500818e+01,-2.087404909081516990e+01,-2.483577228876751519e+02
1.205999999999983174e+01,1.760317283683359157e-01,-2.087331059736011696e+01,-2.087335634784775706e+01,-2.487752348501099959e+02
1.207999999999983132e+01,1.759886582080774364e-01,-2.087217414004009086e+01,-2.087221721020035048e+01,-2.491927214030710616e+02
1.209999999999983089e+01,1.759481447398401066e-01,-2.087165669836417337e+01,-2.087169721183241222e+01,-2.496101950505065759e+02
1.211999999999983046e+01,1.759100267326775269e-01,-2.087073690720709962e+01,-2.087077502521426098e+01,-2.500276479066578759e+02
1.213999999999983004e+01,1.758749951981234405e-01,-2.086984671564615113e+01,-2.086988174718070610e+01,-2.504450798725053744e+02
1.215999999999982961e+01,1.758434181167876920e-01,-2.086889462976490606e+01,-2.086892620684624333e+01,-2.508624893421820161e+02
1.217999999999982919e+01,1.758145033808065361e-01,-2.086865421358758610e+01,-2.086868312832356764e+01,-2.512798913411897388e+02
1.219999999999982876e+01,1.757887208066096496e-01,-2.086720615680027180e+01,-2.086723193937447007e+01,-2.516972612468999557e+02
1.221999999999982833e+01,1.757647931057446100e-01,-2.086673420068159146e+01,-2.086675812838245747e+01,-2.521146198586144749e+02
1.223999999999982791e+01,1.757435768675890964e-01,-2.086539577656112243e+01,-2.086541699279927897e+01,-2.525319489903838246e+02
1.225999999999982748e+01,1.757251234246947624e-01,-2.086467928678583306e+01,-2.086469774022872770e+01,-2.529492610295624502e+02
1.227999999999982705e+01,1.757090347475090408e-01,-2.086375694280508952e+01,-2.086377303148227469e+01,-2.533665522570957194e+02
1.229999999999982663e+01,1.756954157441585618e-01,-2.086300042827858547e+01,-2.086301404728193631e+01,-2.537838258846646227e+02
1.231999999999982620e+01,1.756841902305205094e-01,-2.086218445384739439e+01,-2.086219567936103303e+01,-2.542010807992552088e+02
1.233999999999982577e+01,1.756758231446519658e-01,-2.086112086292881074e+01,-2.086112923001467934e+01,-2.546183115835996773e+02
1.235999999999982535e+01,1.756694707318284254e-01,-2.086032661738258298e+01,-2.086033296979540808e+01,-2.550355244683601370e+02
1.237999999999982492e+01,1.756652731933909806e-01,-2.085957577260431961e+01,-2.085957997014275733e+01,-2.554527201813506565e+02
1.239999999999982450e+01,1.756631477990093781e-01,-2.085859115896449012e+01,-2.085859328435887150e+01,-2.558698941299243188e+02
1.241999999999982407e+01,1.756624906726558522e-01,-2.085766917086590055e+01,-2.085766982799225389e+01,-2.562870481704679833e+02
1.243999999999982364e+01,1.756637943908003763e-01,-2.085685348518110871e+01,-2.085685218146296549e+01,-2.567041839364534894e+02
1.245999999999982322e+01,1.756668912189454368e-01,-2.085618210247455195e+01,-2.085617900564640692e+01,-2.571213044816748265e+02
1.247999999999982279e+01,1.756719102889226225e-01,-2.085442316406594188e+01,-2.085441814499596447e+01,-2.575383879258861839e+02
1.249999999999982236e+01,1.756783395501354261e-01,-2.085358412769237901e+01,-2.085357769843116671e+01,-2.579554531791788463e+02
1.251999999999982194e+01,1.756866248526157692e-01,-2.085261041387584058e+01,-2.085260212857335915e+01,-2.583724971021538863e+02
1.253999999999982151e+01,1.756957037331620952e-01,-2.085153381849341514e+01,-2.085152473961287001e+01,-2.587895186996432244e+02
1.255999999999982109e+01,1.757065043499155543e-01,-2.085114032359177116e+01,-2.085112952297501820e+01,-2.592065307054982668e+02
1.257999999999982066e+01,1.757181153126698148e-01,-2.084979953441435896e+01,-2.084978792345160414e+01,-2.596235150852238007e+02
1.259999999999982023e+01,1.757314073724409731e-01,-2.084877305326246955e+01,-2.084875976120269669e+01,-2.600404772542293017e+02
1.261999999999981981e+01,1.757454784480963483e-01,-2.084781426662341630e+01,-2.084780019554776231e+01,-2.604574194684860799e+02
1.263999999999981938e+01,1.757613914673588351e-01,-2.084708113642972549e+01,-2.084706522341046409e+01,-2.608743451781954263e+02
1.265999999999981895e+01,1.757788118748914719e-01,-2.084594724569265622e+01,-2.084592982528512195e+01,-2.612912467027017556e+02
1.267999999999981853e+01,1.757971855361066538e-01,-2.084497376831743765e+01,-2.084495539465622116e+01,-2.617081278044068426e+02
1.269999999999981810e+01,1.758161537426100596e-01,-2.084402381643580071e+01,-2.084400484822929656e+01,-2.621249893125290669e+02
1.271999999999981767e+01,1.758361702658885473e-01,-2.084280133384769584e+01,-2.084278131732441608e+01,-2.625418253226827687e+02
1.273999999999981725e+01,1.758563948710804570e-01,-2.084227463306124406e+01,-2.084225440845605348e+01,-2.629586505907388414e+02
1.275999999999981682e+01,1.758779522807295548e-01,-2.084131138333852462e+01,-2.084128982592887525e+01,-2.633754552609959205e+02
1.277999999999981640e+01,1.759007409994529647e-01,-2.084102743672737645e+01,-2.084100464800865282e+01,-2.637922530210117884e+02
1.279999999999981597e+01,1.759248613917835102e-01,-2.083944069565689716e+01,-2.083941657526456837e+01,-2.642090177145325924e+02
1.281999999999981554e+01,1.759491474769512009e-01,-2.083839820373419016e+01,-2.083837391764902236e+01,-2.646257613925220653e+02
1.283999999999981512e+01,1.759738080839728935e-01,-2.083783666565548742e+01,-2.083781200504846609e+01,-2.650424934652281195e+02
1.285999999999981469e+01,1.759989598890632778e-01,-2.083714496723884224e+01,-2.083711981543375202e+01,-2.654592112127678547e+02
1.287999999999981426e+01,1.760250746687890000e-01,-2.083606304845231705e+01,-2.083603693367259169e+01,-2.658759063589571383e+02
1.289999999999981384e+01,1.760518158008338718e-01,-2.083533750639525195e+01,-2.083531076526320547e+01,-2.662925863679529925e+02
1.291999999999981341e+01,1.760794687958890659e-01,-2.083425354766834303e+01,-2.083422589467328834e+01,-2.667092437859113261e+02
1.293999999999981299e+01,1.761068646278690086e-01,-2.083333612095824350e+01,-2.083330872512626186e+01,-2.671258831124985136e+02
1.295999999999981256e+01,1.761344407510793131e-01,-2.083262278448981775e+01,-2.083259520836660883e+01,-2.675425079920651115e+02
1.297999999999981213e+01,1.761621959076515587e-01,-2.083139871177743174e+01,-2.083137095662085869e+01,-2.679591082111440983e+02
1.299999999999981171e+01,1.761899309414664272e-01,-2.083046786349200374e+01,-2.083044012845818926e+01,-2.683756898333801360e+02
1.301999999999981128e+01,1.762175189198569858e-01,-2.082969606651961314e+01,-2.082966847854122250e+01,-2.687922561667321020e+02
1.303999999999981085e+01,1.762458115080485777e-01,-2.082896572802567192e+01,-2.082893743543748144e+01,-2.692088071887044407e+02
1.305999999999981043e+01,1.762744693740859458e-01,-2.082806644040254085e+01,-2.082803778253650506e+01,-2.696253398596464308e+02
1.307999999999981000e+01,1.763031840107879278e-01,-2.082756838629957485e+01,-2.082753967166287268e+01,-2.700418625127357473e+02
1.309999999999980957e+01,1.763315981204711669e-01,-2.082733734150640714e+01,-2.082730892739672512e+01,-2.704583808454561904e+02
1.311999999999980915e+01,1.763611558857981487e-01,-2.082642479431905969e+01,-2.082639523655373281e+01,-2.708748797835772848e+02
1.313999999999980872e+01,1.763906723675786326e-01,-2.082542572832603511e+01,-2.082539621184425371e+01,-2.712913587816620407e+02
1.315999999999980830e+01,1.764198610958758739e-01,-2.082499115926452760e+01,-2.082496197053622922e+01,-2.717078294161190115e+02
1.317999999999980787e+01,1.764486722614018455e-01,-2.082519329346293446e+01,-2.082516448229741002e+01,-2.721243044708227217e+02
1.319999999999980744e+01,1.764776154905387529e-01,-2.082453693276298878e+01,-2.082450798953385274e+01,-2.725407662662489088e+02
1.321999999999980702e+01,1.765072014892604124e-01,-2.082349514239896138e+01,-2.082346555640024022e+01,-2.729572065830981842e+02
1.323999999999980659e+01,1.765364896786295046e-01,-2.082287141724970780e+01,-2.082284212906033716e+01,-2.733736347232537582e+02
1.325999999999980616e+01,1.765654330111485204e-01,-2.082239558553218828e+01,-2.082236664219966826e+01,-2.737900536916318970e+02
1.327999999999980574e+01,1.765951223766663025e-01,-2.082162097204478712e+01,-2.082159128267926818e+01,-2.742064564217072871e+02
1.329999999999980531e+01,1.766245692350064678e-01,-2.082090332706085789e+01,-2.082087388020251950e+01,-2.746228450413901783e+02
1.331999999999980488e+01,1.766538433021755949e-01,-2.082045320907235109e+01,-2.082042393500518074e+01,-2.750392248315044412e+02
1.333999999999980446e+01,1.766827916510681773e-01,-2.082010508648320979e+01,-2.082007613813431846e+01,-2.754555979848852303e+02
1.335999999999980403e+01,1.767121858050109684e-01,-2.081908587278418921e+01,-2.081905647863024811e+01,-2.758719503081869675e+02
1.337999999999980361e+01,1.767417572450647734e-01,-2.081863206927639354e+01,-2.081860249783634131e+01,-2.762882933781324368e+02
1.339999999999980318e+01,1.767711463505179936e-01,-2.081798513368797288e+01,-2.081795574458251963e+01,-2.767046236917007604e+02
1.341999999999980275e+01,1.768003148597972751e-01,-2.081738254014572576e+01,-2.081735337163644672e+01,-2.771209421739943650e+02
1.343999999999980233e+01,1.768290540918208975e-01,-2.081764706337249393e+01,-2.081761832414046864e+01,-2.775372663760298337e+02
1.345999999999980190e+01,1.768584610404331237e-01,-2.081655463278213247e+01,-2.081652522583351939e+01,-2.779535680617368598e+02
1.347999999999980147e+01,1.768877727838049640e-01,-2.081633695210138058e+01,-2.081630764035800851e+01,-2.783698654890354760e+02
1.349999999999980105e+01,1.769176837006664060e-01,-2.081514014281594172e+01,-2.081511023189908016e+01,-2.787861383809749327e+02
1.351999999999980062e+01,1.769475616586950739e-01,-2.081465220258815307e+01,-2.081462232463012541e+01,-2.792024015470686322e+02
1.353999999999980020e+01,1.769778398679760223e-01,-2.081400050528590029e+01,-2.081397022707662003e+01,-2.796186512789651033e+02
1.355999999999979977e+01,1.770084604063418554e-01,-2.081322939879678202e+01,-2.081319877825841758e+01,-2.800348852464026663e+02
1.357999999999979934e+01,1.770388638747982246e-01,-2.081343019277673889e+01,-2.081339978930828138e+01,-2.804511234467897793e+02
1.359999999999979892e+01,1.770700746153823502e-01,-2.081218604141751882e+01,-2.081215483067693484e+01,-2.808673359568775254e+02
1.361999999999979849e+01,1.771011459546736055e-01,-2.081218299980727338e+01,-2.081215192846798345e+01,-2.812835485455343587e+02
1.363999999999979806e+01,1.771327533709594060e-01,-2.081186027688195139e+01,-2.081182866946566534e+01,-2.816997541436556958e+02
1.365999999999979764e+01,1.771643736692740112e-01,-2.081143369380867725e+01,-2.081140207351036153e+01,-2.821159511972335849e+02
1.367999999999979721e+01,1.771964838884071969e-01,-2.081162263753577690e+01,-2.081159052731664261e+01,-2.825321515397651524e+02
1.369999999999979678e+01,1.772289050179748637e-01,-2.081093680012414637e+01,-2.081090437899457868e+01,-2.829483378546380550e+02
1.371999999999979636e+01,1.772611018577636699e-01,-2.081055607357433956e+01,-2.081052387673454973e+01,-2.833645167792697066e+02
1.373999999999979593e+01,1.772935128706607522e-01,-2.081018577168885741e+01,-2.081015336067596166e+01,-2.837806880836905634e+02
1.375999999999979551e+01,1.773253411889695597e-01,-2.080990514169544880e+01,-2.080987331337713897e+01,-2.841968543582061670e+02
1.377999999999979508e+01,1.773575340259721522e-01,-2.080976861545947543e+01,-2.080973642262247125e+01,-2.846130175376783313e+02
1.379999999999979465e+01,1.773895424052912839e-01,-2.080885251173598505e+01,-2.080882050335666733e+01,-2.850291625795337040e+02
1.381999999999979423e+01,1.774215598564806151e-01,-2.080926644025156236e+01,-2.080923442280037250e+01,-2.854453158908875707e+02
1.383999999999979380e+01,1.774538700509047662e-01,-2.080909678353078363e+01,-2.080906447333635967e+01,-2.858614655163638076e+02
1.385999999999979337e+01,1.774863578103029471e-01,-2.080847652518584567e+01,-2.080844403742644744e+01,-2.862776025591081179e+02
1.387999999999979295e+01,1.775189287206733468e-01,-2.080819990275966092e+01,-2.080816733184929035e+01,-2.866937339862529370e+02
1.389999999999979252e+01,1.775514165927837840e-01,-2.080762584113219305e+01,-2.080759335326008141e+01,-2.871098540152034957e+02
1.391999999999979210e+01,1.775840021114691025e-01,-2.080756366553037040e+01,-2.080753108001168528e+01,-2.875259727029954320e+02
1.393999999999979167e+01,1.776162595554702794e-01,-2.080730611600622382e+01,-2.080727385856222256e+01,-2.879420865678715700e+02
1.395999999999979124e+01,1.776486381129666059e-01,-2.080726605552380093e+01,-2.080723367696630532e+01,-2.883581995104245834e+02
1.397999999999979082e+01,1.776813396927215405e-01,-2.080689719888340505e+01,-2.080686449730364984e+01,-2.887743047528225020e+02
1.399999999999979039e+01,1.777141173720460932e-01,-2.080638335717181420e+01,-2.080635057949248790e+01,-2.891903996422865930e+02
1.401999999999978996e+01,1.777464206309819217e-01,-2.080624525401837133e+01,-2.080621295075943422e+01,-2.896064922441080398e+02
1.403999999999978954e+01,1.777787093632781645e-01,-2.080566168969730612e+01,-2.080562940096501023e+01,-2.900225731891696910e+02
1.405999999999978911e+01,1.778111942268144063e-01,-2.080516731374532924e+01,-2.080513482888179411e+01,-2.904386440505810469e+02
1.407999999999978868e+01,1.778436143063731323e-01,-2.080456205750646959e+01,-2.080452963742690997e+01,-2.908547028716516252e+02
1.409999999999978826e+01,1.778757981459468673e-01,-2.080439008898871833e+01,-2.080435790514914629e+01,-2.912707584895918558e+02
1.411999999999978783e+01,1.779079438264511426e-01,-2.080384172890223482e+01,-2.080380958322173157e+01,-2.916868031784894129e+02
1.413999999999978741e+01,1.779403759729918932e-01,-2.080354774360381853e+01,-2.080351531145727861e+01,-2.921028417012149134e+02
1.415999999999978698e+01,1.779727219803592386e-01,-2.080308872411857379e+01,-2.080305637811120789e+01,-2.925188711296898987e+02
1.417999999999978655e+01,1.780046859561213723e-01,-2.080315480000408002e+01,-2.080312283602831869e+01,-2.929349022617142282e+02
1.419999999999978613e+01,1.780362484316079519e-01,-2.080281539033781613e+01,-2.080278382786232783e+01,-2.933509270070454704e+02
1.421999999999978570e+01,1.780676038400474948e-01,-2.080249142173409282e+01,-2.080246006632565425e+01,-2.937669454800717403e+02
1.423999999999978527e+01,1.780982698189962354e-01,-2.080206308904959656e+01,-2.080203242307064926e+01,-2.941829560758737898e+02
1.425999999999978485e+01,1.781281129502398919e-01,-2.080223438846454442e+01,-2.080220454533329999e+01,-2.945989709205118174e+02
1.427999999999978442e+01,1.781574471687020211e-01,-2.080199042235887319e+01,-2.080196108814041267e+01,-2.950149813947405164e+02
1.429999999999978400e+01,1.781862658612186623e-01,-2.080207617968609668e+01,-2.080204736099357987e+01,-2.954309940996417367e+02
1.431999999999978357e+01,1.782147827904097537e-01,-2.080172370432361362e+01,-2.080169518739442225e+01,-2.958470000567990041e+02
1.433999999999978314e+01,1.782427292291705323e-01,-2.080185621202025104e+01,-2.080182826558149145e+01,-2.962630092346006450e+02
1.435999999999978272e+01,1.782702447634840204e-01,-2.080181756284649097e+01,-2.080179004731217773e+01,-2.966790180703232522e+02
1.437999999999978229e+01,1.782973697836117699e-01,-2.080193194402239953e+01,-2.080190481900227084e+01,-2.970950295841835782e+02
1.439999999999978186e+01,1.783238949879336344e-01,-2.080206190656537046e+01,-2.080203538136104768e+01,-2.975110442971105158e+02
1.441999999999978144e+01,1.783501432096386563e-01,-2.080170203638827431e+01,-2.080167578816656970e+01,-2.979270520896166090e+02
1.443999999999978101e+01,1.783755680110342690e-01,-2.080181976065434668e+01,-2.080179433585295001e+01,-2.983430630600283280e+02
1.445999999999978058e+01,1.784001577317954057e-01,-2.080184656196351867e+01,-2.080182197224275598e+01,-2.987590754015467951e+02
1.447999999999978016e+01,1.784237702907924272e-01,-2.080201764552797883e+01,-2.080199403296898097e+01,-2.991750921418983467e+02
1.449999999999977973e+01,1.784467845719874823e-01,-2.080205335675869094e+01,-2.080203034247749727e+01,-2.995911101947523321e+02
1.451999999999977931e+01,1.784689638596495265e-01,-2.080219845199237128e+01,-2.080217627270470970e+01,-3.000071319845044968e+02
1.453999999999977888e+01,1.784905633143854808e-01,-2.080251824267018890e+01,-2.080249664321545211e+01,-3.004231607499031611e+02
1.455999999999977845e+01,1.785114108719417780e-01,-2.080233903869336132e+01,-2.080231819113580372e+01,-3.008391866831194648e+02
1.457999999999977803e+01,1.785310238068533173e-01,-2.080263326630466736e+01,-2.080261365336975743e+01,-3.012552197355106500e+02
1.459999999999977760e+01,1.785500150215360571e-01,-2.080257114127804030e+01,-2.080255215006335590e+01,-3.016712521671215086e+02
1.461999999999977717e+01,1.785680287913510855e-01,-2.080262559211230666e+01,-2.080260757834249219e+01,-3.020872866651939148e+02
1.463999999999977675e+01,1.785850247446710282e-01,-2.080259327160380423e+01,-2.080257627565048395e+01,-3.025033215346726365e+02
1.465999999999977632e+01,1.786006473433781605e-01,-2.080299967998487531e+01,-2.080298405738616907e+01,-3.029193659056736010e+02
1.467999999999977589e+01,1.786154238605908162e-01,-2.080273456462041892e+01,-2.080271978810320732e+01,-3.033354058204487842e+02
1.469999999999977547e+01,1.786292433922488376e-01,-2.080300128302659601e+01,-2.080298746349493655e+01,-3.037514520265776810e+02
1.471999999999977504e+01,1.786419113576904749e-01,-2.080309681627769081e+01,-2.080308414831224795e+01,-3.041675012949377788e+02
1.473999999999977462e+01,1.786534048470748703e-01,-2.080341353337090737e+01,-2.080340203988152226e+01,-3.045835580721158635e+02
1.475999999999977419e+01,1.786640652492705594e-01,-2.080404629237625613e+01,-2.080403563197405958e+01,-3.049996283375612052e+02
1.477999999999977376e+01,1.786742118837860993e-01,-2.080398914603418348e+01,-2.080397899939966777e+01,-3.054156979738473865e+02
1.479999999999977334e+01,1.786828889225623995e-01,-2.080428417395347296e+01,-2.080427549691469835e+01,-3.058317749802877188e+02
1.481999999999977291e+01,1.786909017140697331e-01,-2.080513589652671413e+01,-2.080512788373520650e+01,-3.062478696854267355e+02
1.483999999999977248e+01,1.786978610860998073e-01,-2.080603506604442288e+01,-2.080602810667239311e+01,-3.066639834273755696e+02
1.485999999999977206e+01,1.787045616159507189e-01,-2.080600366743457386e+01,-2.080599696690472200e+01,-3.070800968001943829e+02
1.487999999999977163e+01,1.787097802777279365e-01,-2.080677385244120359e+01,-2.080676863377942709e+01,-3.074962270585814963e+02
1.489999999999977121e+01,1.787144041232077707e-01,-2.080693207342714857e+01,-2.080692744958166784e+01,-3.079123610762045473e+02
1.491999999999977078e+01,1.787177865598312543e-01,-2.080760402323753766e+01,-2.080760064080091354e+01,-3.083285097742326570e+02
1.493999999999977035e+01,1.787204567577010683e-01,-2.080794727938057420e+01,-2.080794460918270516e+01,-3.087446660496224240e+02
1.495999999999976993e+01,1.787226203162888549e-01,-2.080816049218649511e+01,-2.080815832862790771e+01,-3.091608270959075071e+02
1.497999999999976950e+01,1.787240244087610896e-01,-2.080850464148890921e+01,-2.080850323739643670e+01,-3.095769957846447937e+02
1.499999999999976907e+01,1.787242997037055414e-01,-2.080862775949406540e+01,-2.080862748419912123e+01,-3.099931680645397023e+02
1.501999999999976865e+01,1.787235747131195873e-01,-2.080921725642602738e+01,-2.080921798141661228e+01,-3.104093531346588293e+02
1.503999999999976822e+01,1.787221025035244382e-01,-2.080933964809854686e+01,-2.080934112030814376e+01,-3.108255413998303993e+02
1.505999999999976779e+01,1.787194921811247339e-01,-2.080981961954676507e+01,-2.080982222986916597e+01,-3.112417404025437122e+02
1.507999999999976737e+01,1.787162913516842644e-01,-2.081036798254863385e+01,-2.081037118337807357e+01,-3.116579509630241205e+02
1.509999999999976694e+01,1.787119427031319263e-01,-2.081092881368351755e+01,-2.081093316233206991e+01,-3.120741738879463014e+02
1.511999999999976652e+01,1.787071292324611260e-01,-2.081125430437375101e+01,-2.081125911784442195e+01,-3.124904037875044764e+02
1.513999999999976609e+01,1.787010534480891200e-01,-2.081190818967563771e+01,-2.081191426546001111e+01,-3.129066480270823831e+02
1.515999999999976566e+01,1.786947550927908690e-01,-2.081262890160915191e+01,-2.081263519996445055e+01,-3.133229069034698568e+02
1.517999999999976524e+01,1.786880637338903455e-01,-2.081286782285325998e+01,-2.081287451421216161e+01,-3.137391709512858142e+02
1.519999999999976481e+01,1.786802519890497432e-01,-2.081313882057024145e+01,-2.081314663231508177e+01,-3.141554415394421085e+02
1.521999999999976438e+01,1.786721809269022354e-01,-2.081358441103726520e+01,-2.081359248209941271e+01,-3.145717212987249241e+02
1.523999999999976396e+01,1.786632957313835923e-01,-2.081391203821439362e+01,-2.081392092340991340e+01,-3.149880084246847787e+02
1.525999999999976353e+01,1.786544062198354432e-01,-2.081454320166828964e+01,-2.081455209117983784e+01,-3.154043081782297122e+02
1.527999999999976311e+01,1.786451846964477452e-01,-2.081495296944109796e+01,-2.081496219096448641e+01,-3.158206164591419451e+02
1.529999999999976268e+01,1.786360186489356350e-01,-2.081508546944850835e+01,-2.081509463549602046e+01,-3.162369273345784109e+02
1.531999999999976225e+01,1.786263355518458162e-01,-2.081542924501112424e+01,-2.081543892810821461e+01,-3.166532456025757369e+02
1.533999999999976183e+01,1.786165671336914229e-01,-2.081584494009515041e+01,-2.081585470851330655e+01,-3.170695722697957422e+02
1.535999999999976140e+01,1.786067382228034017e-01,-2.081601958686557197e+01,-2.081602941577645893e+01,-3.174859024904439480e+02
1.537999999999976097e+01,1.785965807272964501e-01,-2.081640638921435382e+01,-2.081641654670985986e+01,-3.179022407757237829e+02
1.539999999999976055e+01,1.785863608520382728e-01,-2.081628854474010737e+01,-2.081629876461536455e+01,-3.183185767664938339e+02
1.541999999999976012e+01,1.785757469215540350e-01,-2.081669734623285706e+01,-2.081670796016334180e+01,-3.187349213273489568e+02
1.543999999999975969e+01,1.785645132165989413e-01,-2.081712644649164901e+01,-2.081713768019660549e+01,-3.191512750899837556e+02
1.545999999999975927e+01,1.785533139843836214e-01,-2.081673729637467929e+01,-2.081674849560689466e+01,-3.195676210351434747e+02
1.547999999999975884e+01,1.785416479725101258e-01,-2.081709841702078023e+01,-2.081711008303265231e+01,-3.199839746694957512e+02
1.549999999999975842e+01,1.785294965270602940e-01,-2.081736019796869641e+01,-2.081737234941414627e+01,-3.204003340249005873e+02
1.551999999999975799e+01,1.785179308153886368e-01,-2.081754466237000400e+01,-2.081755622808167416e+01,-3.208166964838596300e+02
1.553999999999975756e+01,1.785059532462771603e-01,-2.081763066594034584e+01,-2.081764264350945837e+01,-3.212330610747475816e+02
1.555999999999975714e+01,1.784941944733600128e-01,-2.081788987616572584e+01,-2.081790163493864299e+01,-3.216494306310437423e+02
1.557999999999975671e+01,1.784832263223926629e-01,-2.081805769188837019e+01,-2.081806866003933720e+01,-3.220658027530325285e+02
1.559999999999975628e+01,1.784722057295842768e-01,-2.081776558069915950e+01,-2.081777660129196761e+01,-3.224821690852393203e+02
1.561999999999975586e+01,1.784611221966582173e-01,-2.081777115969703829e+01,-2.081778224322996351e+01,-3.228985355919661515e+02
1.563999999999975543e+01,1.784505438726239901e-01,-2.081765902733772577e+01,-2.081766960566175939e+01,-3.233148993508369813e+02
1.565999999999975500e+01,1.784400854232188194e-01,-2.081756691855056118e+01,-2.081757737699996724e+01,-3.237312611476573352e+02
1.567999999999975458e+01,1.784295183778285554e-01,-2.081745680775611973e+01,-2.081746737480150955e+01,-3.241476208508578907e+02
1.569999999999975415e+01,1.784191281929506379e-01,-2.081734794837835167e+01,-2.081735833856323126e+01,-3.245639782000102969e+02
1.571999999999975373e+01,1.784089330673066520e-01,-2.081716487106379176e+01,-2.081717506618943503e+01,-3.249803316925572290e+02
1.573999999999975330e+01,1.783989683886511857e-01,-2.081720689094926158e+01,-2.081721685562791535e+01,-3.253966857950549070e+02
1.575999999999975287e+01,1.783889843651818019e-01,-2.081687410377023539e+01,-2.081688408779370647e+01,-3.258130332611537483e+02
1.577999999999975245e+01,1.783795052557647365e-01,-2.081674382871479523e+01,-2.081675330782421085e+01,-3.262293776168374961e+02
1.579999999999975202e+01,1.783701365017604512e-01,-2.081657095823926085e+01,-2.081658032699326455e+01,-3.266457184047562805e+02
1.581999999999975159e+01,1.783613340873388409e-01,-2.081642893415612150e+01,-2.081643773657054197e+01,-3.270620557858538291e+02
1.583999999999975117e+01,1.783527916856683659e-01,-2.081590718884252666e+01,-2.081591573124419625e+01,-3.274783824720323651e+02
1.585999999999975074e+01,1.783442606237926054e-01,-2.081626031871822846e+01,-2.081626884978010494e+01,-3.278947162094685837e+02
1.587999999999975032e+01,1.783361094899610644e-01,-2.081560573093412359e+01,-2.081561388206795371e+01,-3.283110364752211012e+02
1.589999999999974989e+01,1.783278577093663220e-01,-2.081548782513755214e+01,-2.081549607691814785e+01,-3.287273544835044845e+02
1.591999999999974946e+01,1.783199860575687690e-01,-2.081509071135135969e+01,-2.081509858300315585e+01,-3.291436641693833280e+02
1.593999999999974904e+01,1.783121007881121600e-01,-2.081500370820820223e+01,-2.081501159347766006e+01,-3.295599721288169235e+02
1.595999999999974861e+01,1.783045280293334423e-01,-2.081477655167368468e+01,-2.081478412443246384e+01,-3.299762752326091686e+02
1.597999999999974818e+01,1.782970653131795147e-01,-2.081443596712850663e+01,-2.081444342984466189e+01,-3.303925714146678843e+02
1.599999999999974776e+01,1.782903931063319070e-01,-2.081443486530578824e+01,-2.081444153751263570e+01,-3.308088667841808501e+02
1.601999999999974733e+01,1.782840354096430768e-01,-2.081391504428966499e+01,-2.081392140198635232e+01,-3.312251514427633197e+02
1.603999999999974690e+01,1.782767653171851430e-01,-2.081380113144059152e+01,-2.081380840153304845e+01,-3.316414347354846086e+02
1.605999999999974648e+01,1.782698112019378556e-01,-2.081315137955297345e+01,-2.081315833366821977e+01,-3.320577047171909726e+02
1.607999999999974605e+01,1.782627683518932526e-01,-2.081312350079643991e+01,-2.081313054364648352e+01,-3.324739742300569105e+02
1.609999999999974563e+01,1.782556211643207267e-01,-2.081337005592730094e+01,-2.081337720311487516e+01,-3.328902487783630022e+02
1.611999999999974520e+01,1.782490023892766284e-01,-2.081285518248768085e+01,-2.081286180126272356e+01,-3.333065125007877896e+02
1.613999999999974477e+01,1.782423377966823042e-01,-2.081268008565276162e+01,-2.081268675024535497e+01,-3.337227727670934314e+02
1.615999999999974435e+01,1.782361775490831635e-01,-2.081235908461958672e+01,-2.081236524486718764e+01,-3.341390261090334093e+02
1.617999999999974392e+01,1.782300291426502370e-01,-2.081246570678980135e+01,-2.081247185519623599e+01,-3.345552815715756196e+02
1.619999999999974349e+01,1.782243050180790656e-01,-2.081197191126780766e+01,-2.081197763539237755e+01,-3.349715267339255433e+02
1.621999999999974307e+01,1.782179361214664137e-01,-2.081256882576998990e+01,-2.081257519466660355e+01,-3.353877844793375402e+02
1.623999999999974264e+01,1.782125758846347940e-01,-2.081208887418240749e+01,-2.081209423441923789e+01,-3.358040316170580581e+02
1.625999999999974222e+01,1.782071703255037609e-01,-2.081198899281465842e+01,-2.081199439837379117e+01,-3.362202768024735065e+02
1.627999999999974179e+01,1.782017166539578146e-01,-2.081171641423891217e+01,-2.081172186791045675e+01,-3.366365165844297849e+02
1.629999999999974136e+01,1.781961144336311198e-01,-2.081148562710415462e+01,-2.081149122932448137e+01,-3.370527518991922307e+02
1.631999999999974094e+01,1.781899399720235644e-01,-2.081132878335830227e+01,-2.081133495781990916e+01,-3.374689846493209870e+02
1.633999999999974051e+01,1.781835081897994721e-01,-2.081115274307209617e+01,-2.081115917485432121e+01,-3.378852141359646453e+02
1.635999999999974008e+01,1.781764969490989281e-01,-2.081079597723249108e+01,-2.081080298847319199e+01,-3.383014370667499975e+02
1.637999999999973966e+01,1.781695837188645992e-01,-2.081076601185421282e+01,-2.081077292508444643e+01,-3.387176593002173490e+02
1.639999999999973923e+01,1.781614499789386796e-01,-2.081070166894459916e+01,-2.081070980268452431e+01,-3.391338814673361526e+02
1.641999999999973880e+01,1.781534159987887000e-01,-2.081039513050298950e+01,-2.081040316448314087e+01,-3.395500974039263156e+02
1.643999999999973838e+01,1.781448661790704935e-01,-2.081020441403309107e+01,-2.081021296385280905e+01,-3.399663100420266915e+02
1.645999999999973795e+01,1.781357896377088190e-01,-2.081068898045350224e+01,-2.081069805699486253e+01,-3.403825328981770895e+02
1.647999999999973753e+01,1.781264452885027716e-01,-2.080989162939052051e+01,-2.080990097373972603e+01,-3.407987400751140967e+02
1.649999999999973710e+01,1.781161133203098268e-01,-2.081064030261875786e+01,-2.081065063458694908e+01,-3.412149632131346948e+02
1.651999999999973667e+01,1.781062847069549426e-01,-2.081014701369823783e+01,-2.081015684231159213e+01,-3.416311759820220573e+02
1.653999999999973625e+01,1.780957493111361145e-01,-2.081036015311733323e+01,-2.081037068851315297e+01,-3.420473937204802155e+02
1.655999999999973582e+01,1.780850949845227960e-01,-2.081001114329936286e+01,-2.081002179762597493e+01,-3.424636045976728269e+02
1.657999999999973539e+01,1.780737653586241254e-01,-2.081053478387364919e+01,-2.081054611349954797e+01,-3.428798266229761680e+02
1.659999999999973497e+01,1.780627873030396491e-01,-2.081022104606835654e+01,-2.081023202412394113e+01,-3.432960420219531557e+02
1.661999999999973454e+01,1.780515599297086415e-01,-2.081028906884300156e+01,-2.081030029621633304e+01,-3.437122590307033079e+02
1.663999999999973411e+01,1.780398628779838455e-01,-2.081030687159300996e+01,-2.081031856864473539e+01,-3.441284768651868831e+02
1.665999999999973369e+01,1.780281098922034955e-01,-2.081026098651983247e+01,-2.081027273950561352e+01,-3.445446938379030826e+02
1.667999999999973326e+01,1.780158873986230350e-01,-2.081026827482836694e+01,-2.081028049732194773e+01,-3.449609114258932436e+02
1.669999999999973284e+01,1.780044120543840813e-01,-2.080989276564880086e+01,-2.080990424099303837e+01,-3.453771207565504255e+02
1.671999999999973241e+01,1.779924361807301569e-01,-2.081015291794736299e+01,-2.081016489382101753e+01,-3.457933357907830896e+02
1.673999999999973198e+01,1.779802071132883523e-01,-2.080982919084824800e+01,-2.080984141991568848e+01,-3.462095446036674389e+02
1.675999999999973156e+01,1.779675290707387891e-01,-2.080961609533470025e+01,-2.080962877337724848e+01,-3.466257496036167254e+02
1.677999999999973113e+01,1.779546244240083619e-01,-2.081002557299853706e+01,-2.081003847764526782e+01,-3.470419630197234255e+02
1.679999999999973070e+01,1.779422854356598749e-01,-2.081004536975828145e+01,-2.081005770874662986e+01,-3.474581762661069320e+02
1.681999999999973028e+01,1.779300883255912902e-01,-2.080976248060482092e+01,-2.080977467771488776e+01,-3.478743837128291148e+02
1.683999999999972985e+01,1.779178823766133233e-01,-2.081000413997520226e+01,-2.081001634592417915e+01,-3.482905960015775690e+02
1.685999999999972943e+01,1.779054290995299159e-01,-2.080981887672896491e+01,-2.080983133000604823e+01,-3.487068048323891958e+02
1.687999999999972900e+01,1.778932859750372575e-01,-2.080996576618594318e+01,-2.080997790931043667e+01,-3.491230162908374268e+02
1.689999999999972857e+01,1.778813575874677588e-01,-2.080990072667858826e+01,-2.080991265506615662e+01,-3.495392262337585407e+02
1.691999999999972815e+01,1.778694160539986413e-01,-2.080976792269152043e+01,-2.080977986422498915e+01,-3.499554335337458042e+02
1.693999999999972772e+01,1.778573461723544635e-01,-2.081006186469664243e+01,-2.081007393457828769e+01,-3.503716468409214144e+02
1.695999999999972729e+01,1.778452764901630734e-01,-2.080998948675125249e+01,-2.081000155643344485e+01,-3.507878587003385746e+02
1.697999999999972687e+01,1.778335374857840101e-01,-2.080976128626837252e+01,-2.080977302527275086e+01,-3.512040656650682990e+02
1.699999999999972644e+01,1.778221447146199619e-01,-2.081013202377408078e+01,-2.081014341654524458e+01,-3.516202796983149597e+02
1.701999999999972601e+01,1.778110254497595744e-01,-2.080981142027897590e+01,-2.080982253954383765e+01,-3.520364870459853819e+02
1.703999999999972559e+01,1.778000225102239762e-01,-2.080954316224781309e+01,-2.080955416518735035e+01,-3.524526889121698900e+02
1.705999999999972516e+01,1.777889974712796306e-01,-2.080994234588986558e+01,-2.080995337092880959e+01,-3.528688987841265998e+02
1.707999999999972474e+01,1.777785860449397071e-01,-2.080966937022273555e+01,-2.080967978164907706e+01,-3.532851025829573928e+02
1.709999999999972431e+01,1.777681367342089647e-01,-2.080960073820473610e+01,-2.080961118751546834e+01,-3.537013050470322355e+02
1.711999999999972388e+01,1.777577798880480564e-01,-2.080986626495958802e+01,-2.080987662180574915e+01,-3.541175127291775766e+02
1.713999999999972346e+01,1.777481433834924296e-01,-2.080924132661505865e+01,-2.080925096311961298e+01,-3.545337071922144219e+02
1.715999999999972303e+01,1.777372965609427535e-01,-2.080933642251541471e+01,-2.080934726933796597e+01,-3.549499047674872827e+02
1.717999999999972260e+01,1.777273281379655734e-01,-2.080919951674406221e+01,-2.080920948516703817e+01,-3.553660987262451840e+02
1.719999999999972218e+01,1.777173420609293730e-01,-2.080893883779751263e+01,-2.080894882387454814e+01,-3.557822874890781577e+02
1.721999999999972175e+01,1.777073492433391411e-01,-2.080866838873401292e+01,-2.080867838155160143e+01,-3.561984708496704002e+02
1.723999999999972133e+01,1.776975630117623717e-01,-2.080880188497486571e+01,-2.080881167120644193e+01,-3.566146566736014734e+02
1.725999999999972090e+01,1.776880778744645839e-01,-2.080872969829991348e+01,-2.080873918343721130e+01,-3.570308407527047621e+02
1.727999999999972047e+01,1.776790396598693644e-01,-2.080877180695230777e+01,-2.080878084516690407e+01,-3.574470252270583615e+02
1.729999999999972005e+01,1.776708901751934133e-01,-2.080875351936238360e+01,-2.080876166884705825e+01,-3.578632084469302868e+02
1.731999999999971962e+01,1.776628598005154658e-01,-2.080885767159908539e+01,-2.080886570197376173e+01,-3.582793936307369336e+02
1.733999999999971919e+01,1.776554073287714419e-01,-2.080900879819603588e+01,-2.080901625066778138e+01,-3.586955812591726271e+02
1.735999999999971877e+01,1.776485350363957161e-01,-2.080910113445097309e+01,-2.080910800674334737e+01,-3.591117701541540441e+02
1.737999999999971834e+01,1.776424712523899663e-01,-2.080873189814908031e+01,-2.080873796193308678e+01,-3.595279508559009969e+02
1.739999999999971791e+01,1.776369982071206999e-01,-2.080874655726985978e+01,-2.080875203031513010e+01,-3.599441312600916945e+02
1.741999999999971749e+01,1.776317728233666460e-01,-2.080888849460891166e+01,-2.080889371999266402e+01,-3.603603142553675980e+02
1.743999999999971706e+01,1.776272764261998816e-01,-2.080859215484415614e+01,-2.080859665124132363e+01,-3.607764905948616274e+02
1.745999999999971664e+01,1.776234347164585281e-01,-2.080831043704777628e+01,-2.080831427875751771e+01,-3.611926606453123441e+02
1.747999999999971621e+01,1.776197224342693504e-01,-2.080860008278135709e+01,-2.080860379506354718e+01,-3.616088363592501764e+02
1.749999999999971578e+01,1.776166179514739596e-01,-2.080825903934272958e+01,-2.080826214382552664e+01,-3.620250046445198109e+02
1.751999999999971536e+01,1.776139720063839023e-01,-2.080854822620985800e+01,-2.080855087215494947e+01,-3.624411782549890972e+02
1.753999999999971493e+01,1.776119562855418554e-01,-2.080826089849191973e+01,-2.080826291421276153e+01,-3.628573454886797549e+02
1.755999999999971450e+01,1.776103617161368109e-01,-2.080816509859526420e+01,-2.080816669316466871e+01,-3.632735103852210727e+02
1.757999999999971408e+01,1.776090861713516822e-01,-2.080819228708771718e+01,-2.080819356263250341e+01,-3.636896755065076263e+02
1.759999999999971365e+01,1.776086372781368050e-01,-2.080756955863553159e+01,-2.080757000752874575e+01,-3.641058273465735624e+02
1.761999999999971322e+01,1.776075366173409664e-01,-2.080766741998302649e+01,-2.080766852064382277e+01,-3.645219817956339625e+02
1.763999999999971280e+01,1.776070015211410891e-01,-2.080779602919826488e+01,-2.080779656429446334e+01,-3.649381382513141148e+02
1.765999999999971237e+01,1.776071536618977764e-01,-2.080680329622508395e+01,-2.080680314408432707e+01,-3.653542741650978769e+02
1.767999999999971195e+01,1.776072685884292346e-01,-2.080744602467603244e+01,-2.080744590974950015e+01,-3.657704229706648675e+02
1.769999999999971152e+01,1.776075923108678123e-01,-2.080622980333633265e+01,-2.080622947961389357e+01,-3.661865472430091017e+02
1.771999999999971109e+01,1.776077527870940087e-01,-2.080722549976593072e+01,-2.080722533928970464e+01,-3.666026915925282310e+02
1.773999999999971067e+01,1.776083359132249462e-01,-2.080596822562857540e+01,-2.080596764250244490e+01,-3.670188103739146186e+02
1.775999999999971024e+01,1.776080807406913153e-01,-2.080717766330703711e+01,-2.080717791847957088e+01,-3.674349541823532945e+02
1.777999999999970981e+01,1.776082499142269677e-01,-2.080632462401186800e+01,-2.080632445483833237e+01,-3.678510805056600361e+02
1.779999999999970939e+01,1.776083716731634288e-01,-2.080725451407145954e+01,-2.080725439231252238e+01,-3.682672254741825100e+02
1.781999999999970896e+01,1.776088464628581831e-01,-2.080680320005430062e+01,-2.080680272526460683e+01,-3.686833610633938747e+02
1.783999999999970854e+01,1.776095825881983947e-01,-2.080708148205069463e+01,-2.080708074592535439e+01,-3.690995019569095348e+02
1.785999999999970811e+01,1.776104417386634438e-01,-2.080683071453114508e+01,-2.080682985538068053e+01,-3.695156377120497382e+02
1.787999999999970768e+01,1.776117466547902923e-01,-2.080677365379095178e+01,-2.080677234887482641e+01,-3.699317718802093964e+02
1.789999999999970726e+01,1.776125833554069722e-01,-2.080664665196043472e+01,-2.080664581525981660e+01,-3.703479039765479683e+02
1.791999999999970683e+01,1.776138362494436296e-01,-2.080682148083205618e+01,-2.080682022793801877e+01,-3.707640391532705735e+02
1.793999999999970640e+01,1.776152597143309808e-01,-2.080674498606028067e+01,-2.080674356259539337e+01,-3.711801726295269077e+02
1.795999999999970598e+01,1.776172239647906270e-01,-2.080666985380005585e+01,-2.080666788954959756e+01,-3.715963040623524876e+02
1.797999999999970555e+01,1.776188963631564199e-01,-2.080690181699715069e+01,-2.080690014459878512e+01,-3.720124404262940629e+02
1.799999999999970512e+01,1.776206762579798926e-01,-2.080728046853437618e+01,-2.080727868863955266e+01,-3.724285842557699198e+02
1.801999999999970470e+01,1.776231385432179843e-01,-2.080655812287037776e+01,-2.080655566058513983e+01,-3.728447129559421001e+02
1.803999999999970427e+01,1.776256655774532400e-01,-2.080700919767971513e+01,-2.080700667064547815e+01,-3.732608506128614181e+02
1.805999999999970385e+01,1.776281155411114088e-01,-2.080726009440001789e+01,-2.080725764443635839e+01,-3.736769933647858011e+02
1.807999999999970342e+01,1.776310748831751996e-01,-2.080736897861525847e+01,-2.080736601927319640e+01,-3.740931377850160402e+02
1.809999999999970299e+01,1.776343717096420249e-01,-2.080686639397804072e+01,-2.080686309715157378e+01,-3.745092718160690879e+02
1.811999999999970257e+01,1.776377354045357571e-01,-2.080719654623139903e+01,-2.080719318253650485e+01,-3.749254123832988626e+02
1.813999999999970214e+01,1.776410318612513806e-01,-2.080685998186214292e+01,-2.080685668540542821e+01,-3.753415462864793994e+02
1.815999999999970171e+01,1.776447392280917359e-01,-2.080683493956044217e+01,-2.080683123219360198e+01,-3.757576792779037760e+02
1.817999999999970129e+01,1.776475688823907495e-01,-2.080724757056158580e+01,-2.080724474090728648e+01,-3.761738213996607101e+02
1.819999999999970086e+01,1.776512844373757116e-01,-2.080657689574299241e+01,-2.080657318018800694e+01,-3.765899492220205502e+02
1.821999999999970044e+01,1.776553067441414280e-01,-2.080689861676138364e+01,-2.080689459445461864e+01,-3.770060831720489887e+02
1.823999999999970001e+01,1.776591975153505865e-01,-2.080676097898615140e+01,-2.080675708821494396e+01,-3.774222145008574785e+02
1.825999999999969958e+01,1.776632185959478027e-01,-2.080685124761379257e+01,-2.080684722653319696e+01,-3.778383475047291427e+02
1.827999999999969916e+01,1.776675482480619961e-01,-2.080637763699483855e+01,-2.080637330734272439e+01,-3.782544707278169653e+02
1.829999999999969873e+01,1.776710469771401180e-01,-2.080720118083957004e+01,-2.080719768211049114e+01,-3.786706112527046457e+02
1.831999999999969830e+01,1.776756007521911318e-01,-2.080692861195184662e+01,-2.080692405817679713e+01,-3.790867452711686383e+02
1.833999999999969788e+01,1.776806149147275582e-01,-2.080673029903412186e+01,-2.080672528487158601e+01,-3.795028748629868005e+02
1.835999999999969745e+01,1.776855221577803567e-01,-2.080739204315372248e+01,-2.080738713591066968e+01,-3.799190177966067949e+02
1.837999999999969702e+01,1.776911217793087361e-01,-2.080688983895178978e+01,-2.080688423933026243e+01,-3.803351499937642757e+02
1.839999999999969660e+01,1.776971069189240415e-01,-2.080684694014733438e+01,-2.080684095500771846e+01,-3.807512809474276310e+02
1.841999999999969617e+01,1.777026602603380967e-01,-2.080730079717307035e+01,-2.080729524383165696e+01,-3.811674214100296467e+02
1.843999999999969575e+01,1.777088273031907362e-01,-2.080724837127623061e+01,-2.080724220423337911e+01,-3.815835602104123154e+02
1.845999999999969532e+01,1.777154368871954604e-01,-2.080702446366274216e+01,-2.080701785407873672e+01,-3.819996940901015705e+02
1.847999999999969489e+01,1.777218871878097073e-01,-2.080736967534239312e+01,-2.080736322504177949e+01,-3.824158350333077578e+02
1.849999999999969447e+01,1.777288087722734278e-01,-2.080734079791974978e+01,-2.080733387633528508e+01,-3.828319749276816992e+02
1.851999999999969404e+01,1.777362521663647665e-01,-2.080762504125912216e+01,-2.080761759786502907e+01,-3.832481199851127940e+02
1.853999999999969361e+01,1.777438452783588474e-01,-2.080733163687966680e+01,-2.080732404376767164e+01,-3.836642590247383851e+02
1.855999999999969319e+01,1.777516091636763551e-01,-2.080792804726381107e+01,-2.080792028337849331e+01,-3.840804098217983551e+02
1.857999999999969276e+01,1.777601881727231548e-01,-2.080777864705273572e+01,-2.080777006804368767e+01,-3.844965568157304006e+02
1.859999999999969233e+01,1.777691022089507300e-01,-2.080759671299875535e+01,-2.080758779896252619e+01,-3.849126998359541290e+02
1.861999999999969191e+01,1.777780721195175162e-01,-2.080761985301698402e+01,-2.080761088310641682e+01,-3.853288432631039200e+02
1.863999999999969148e+01,1.777875311179357154e-01,-2.080721353773277471e+01,-2.080720407873435818e+01,-3.857449780748601711e+02
1.865999999999969106e+01,1.777969149648139791e-01,-2.080818820867094487e+01,-2.080817882482406489e+01,-3.861611324551867028e+02
1.867999999999969063e+01,1.778066776035608365e-01,-2.080743731745216252e+01,-2.080742755481341533e+01,-3.865772714388970144e+02
1.869999999999969020e+01,1.778165246953370138e-01,-2.080732096392789998e+01,-2.080731111683612511e+01,-3.869934080110837726e+02
1.871999999999968978e+01,1.778258577881066671e-01,-2.080710425108155448e+01,-2.080709491798878474e+01,-3.874095407630126715e+02
1.873999999999968935e+01,1.778356880963390674e-01,-2.080741849027743839e+01,-2.080740865996920519e+01,-3.878256793025099682e+02
1.875999999999968892e+01,1.778461257582168997e-01,-2.080716509238688161e+01,-2.080715465472500370e+01,-3.882418121666958655e+02
1.877999999999968850e+01,1.778559214358754748e-01,-2.080737841824177892e+01,-2.080736862256411968e+01,-3.886579499393830588e+02
1.879999999999968807e+01,1.778658172505138413e-01,-2.080770993327220708e+01,-2.080770003745756824e+01,-3.890740942422338549e+02
1.881999999999968765e+01,1.778767788465477340e-01,-2.080744465924664155e+01,-2.080743369765060891e+01,-3.894902321738227329e+02
1.883999999999968722e+01,1.778878211453200076e-01,-2.080761007870660961e+01,-2.080759903640783648e+01,-3.899063733330980881e+02
1.885999999999968679e+01,1.778996481669657959e-01,-2.080726162923923894e+01,-2.080724980221759424e+01,-3.903225067386612182e+02
1.887999999999968637e+01,1.779118049010893765e-01,-2.080725718947197933e+01,-2.080724503273785686e+01,-3.907386397257164958e+02
1.889999999999968594e+01,1.779241443357807706e-01,-2.080679544918626789e+01,-2.080678310975157785e+01,-3.911547632952655249e+02
1.891999999999968551e+01,1.779365371149595476e-01,-2.080697111197422799e+01,-2.080695871919504825e+01,-3.915708903247258377e+02
1.893999999999968509e+01,1.779498271677902310e-01,-2.080681760330120866e+01,-2.080680431324837798e+01,-3.919870133867390791e+02
1.895999999999968466e+01,1.779626073645564077e-01,-2.080696916660705753e+01,-2.080695638641029177e+01,-3.924031399898744326e+02
1.897999999999968423e+01,1.779762429328930473e-01,-2.080690152595207820e+01,-2.080688789038374154e+01,-3.928192643848251464e+02
1.899999999999968381e+01,1.779897335751162712e-01,-2.080703791952113946e+01,-2.080702442887891479e+01,-3.932353916525734121e+02
1.901999999999968338e+01,1.780037451790996983e-01,-2.080671729465827013e+01,-2.080670328305428640e+01,-3.936515119868625447e+02
1.903999999999968296e+01,1.780178266702168721e-01,-2.080679050245149497e+01,-2.080677642096037872e+01,-3.940676337154204703e+02
1.905999999999968253e+01,1.780322324391110655e-01,-2.080667120917327750e+01,-2.080665680340438328e+01,-3.944837527338349901e+02
1.907999999999968210e+01,1.780468335635144173e-01,-2.080663213733770789e+01,-2.080661753621330590e+01,-3.948998707754573161e+02
1.909999999999968168e+01,1.780620464354062960e-01,-2.080663135341190539e+01,-2.080661614054001518e+01,-3.953159881896536945e+02
1.911999999999968125e+01,1.780773346632982257e-01,-2.080670817530632988e+01,-2.080669288707843734e+01,-3.957321070649319381e+02
1.913999999999968082e+01,1.780925100902671643e-01,-2.080694329281686450e+01,-2.080692811738989434e+01,-3.961482307553612827e+02
1.915999999999968040e+01,1.781082229416189044e-01,-2.080656447394280306e+01,-2.080654876109145235e+01,-3.965643463319888156e+02
1.917999999999967997e+01,1.781241215934054045e-01,-2.080654782831219762e+01,-2.080653192966041232e+01,-3.969804613899032688e+02
1.919999999999967955e+01,1.781394806296340283e-01,-2.080658539844674948e+01,-2.080657003941051997e+01,-3.973965777388359584e+02
1.921999999999967912e+01,1.781550293954302644e-01,-2.080661806007844916e+01,-2.080660251131265426e+01,-3.978126945512717043e+02
1.923999999999967869e+01,1.781708140372324223e-01,-2.080653984231527076e+01,-2.080652405767346735e+01,-3.982288095634762044e+02
1.925999999999967827e+01,1.781862898860149258e-01,-2.080657119270924937e+01,-2.080655571686046557e+01,-3.986449255114816310e+02
1.927999999999967784e+01,1.782016749024813440e-01,-2.080654644300640044e+01,-2.080653105798993252e+01,-3.990610410553252905e+02
1.929999999999967741e+01,1.782171181359255008e-01,-2.080676944691387931e+01,-2.080675400368043526e+01,-3.994771610010301401e+02
1.931999999999967699e+01,1.782325530339673170e-01,-2.080712973615153416e+01,-2.080711430125349182e+01,-3.998932881608551497e+02
1.933999999999967656e+01,1.782482848242029627e-01,-2.080705247915817324e+01,-2.080703674736793829e+01,-4.003094134786481391e+02
1.935999999999967613e+01,1.782643268427308303e-01,-2.080697628577133784e+01,-2.080696024375280828e+01,-4.007255369623450179e+02
1.937999999999967571e+01,1.782802567617058076e-01,-2.080714901973672326e+01,-2.080713308981775000e+01,-4.011416640128207973e+02
1.939999999999967528e+01,1.782963570943409959e-01,-2.080716050096150838e+01,-2.080714440062887149e+01,-4.015577911225074104e+02
1.941999999999967486e+01,1.783126581389485044e-01,-2.080721168020924949e+01,-2.080719537916464290e+01,-4.019739190550669719e+02
1.943999999999967443e+01,1.783289937276599235e-01,-2.080724696979240207e+01,-2.080723063420369101e+01,-4.023900476588741526e+02
1.945999999999967400e+01,1.783454828637173750e-01,-2.080712554915971779e+01,-2.080710906002365945e+01,-4.028061736807212583e+02
1.947999999999967358e+01,1.783617451513151153e-01,-2.080702474433896043e+01,-2.080700848205136211e+01,-4.032222979133204603e+02
1.949999999999967315e+01,1.783780561122628727e-01,-2.080717860710377209e+01,-2.080716229614282398e+01,-4.036384251745016059e+02
1.951999999999967272e+01,1.783943998332299385e-01,-2.080683879246015167e+01,-2.080682244873918307e+01,-4.040545456066298584e+02
1.953999999999967230e+01,1.784105508740786716e-01,-2.080711982925495107e+01,-2.080710367821410145e+01,-4.044706718521740640e+02
1.955999999999967187e+01,1.784268668639152067e-01,-2.080693023905341832e+01,-2.080691392306358267e+01,-4.048867941409653213e+02
1.957999999999967145e+01,1.784433901532054279e-01,-2.080682031880682104e+01,-2.080680379551753134e+01,-4.053029140240521428e+02
1.959999999999967102e+01,1.784597635403496196e-01,-2.080694802158552648e+01,-2.080693164819838259e+01,-4.057190366110967830e+02
1.961999999999967059e+01,1.784763199254085220e-01,-2.080686362830869029e+01,-2.080684707192363092e+01,-4.061351573272779092e+02
1.963999999999967017e+01,1.784929614154287525e-01,-2.080634722961807626e+01,-2.080633058812805558e+01,-4.065512676303802095e+02
1.965999999999966974e+01,1.785092944484636401e-01,-2.080631007948342770e+01,-2.080629374645039320e+01,-4.069673774989368553e+02
1.967999999999966931e+01,1.785251934848741673e-01,-2.080634921277227534e+01,-2.080633331373586614e+01,-4.073834885841559412e+02
1.969999999999966889e+01,1.785410468035089626e-01,-2.080600180779387642e+01,-2.080598595447523991e+01,-4.077995927669931575e+02
1.971999999999966846e+01,1.785567746261868260e-01,-2.080590368927601475e+01,-2.080588796145333674e+01,-4.082156951129559843e+02
1.973999999999966803e+01,1.785720786033945240e-01,-2.080575833396130747e+01,-2.080574302998410019e+01,-4.086317949756580106e+02
1.975999999999966761e+01,1.785870527822904230e-01,-2.080587164267323530e+01,-2.080585666849433935e+01,-4.090478974343325831e+02
1.977999999999966718e+01,1.786020285459041790e-01,-2.080550262716597842e+01,-2.080548765140236611e+01,-4.094639925111122807e+02
1.979999999999966676e+01,1.786164402373947024e-01,-2.080543689074556823e+01,-2.080542247905407649e+01,-4.098800868372356945e+02
1.981999999999966633e+01,1.786306840726260281e-01,-2.080537570309126139e+01,-2.080536145925603009e+01,-4.102961801074623054e+02
1.983999999999966590e+01,1.786447363960121937e-01,-2.080520622370934092e+01,-2.080519217138595423e+01,-4.107122701796131423e+02
1.985999999999966548e+01,1.786588348013501693e-01,-2.080520461212210748e+01,-2.080519051371677008e+01,-4.111283601734502327e+02
1.987999999999966505e+01,1.786727230822966472e-01,-2.080516720872363834e+01,-2.080515332044269172e+01,-4.115444496293437737e+02
1.989999999999966462e+01,1.786865234928644020e-01,-2.080519424320439015e+01,-2.080518044279382295e+01,-4.119605397137972886e+02
1.991999999999966420e+01,1.787004415203736207e-01,-2.080503201794982004e+01,-2.080501809992231088e+01,-4.123766264361287313e+02
1.993999999999966377e+01,1.787143695039977997e-01,-2.080513140891376622e+01,-2.080511748093014290e+01,-4.127927151363234088e+02
1.995999999999966334e+01,1.787281787158669366e-01,-2.080525161734932738e+01,-2.080523780813745915e+01,-4.132088063594585492e+02
1.997999999999966292e+01,1.787424016785884029e-01,-2.080501121319895219e+01,-2.080499699023622995e+01,-4.136248923607598158e+02
1.999999999999966249e+01,1.787562658883529165e-01,-2.080508540714502885e+01,-2.080507154293526284e+01,-4.140409802046929144e+02
2.001999999999966207e+01,1.787701819436934292e-01,-2.080498654136606973e+01,-2.080497262531072877e+01,-4.144570660194648895e+02
2.003999999999966164e+01,1.787838983281607175e-01,-2.080508543594085324e+01,-2.080507171955638768e+01,-4.148731540117992722e+02
2.005999999999966121e+01,1.787976071280872048e-01,-2.080497372039056359e+01,-2.080496001159063724e+01,-4.152892397774071469e+02
2.007999999999966079e+01,1.788109458292776732e-01,-2.080506268780330714e+01,-2.080504934910211645e+01,-4.157053276924619922e+02
2.009999999999966036e+01,1.788243654407177807e-01,-2.080504938245010749e+01,-2.080503596283866585e+01,-4.161214152604995320e+02
2.011999999999965993e+01,1.788376782852480473e-01,-2.080521201218982341e+01,-2.080519869934529353e+01,-4.165375061878988276e+02
2.013999999999965951e+01,1.788512968010678161e-01,-2.080502032865917172e+01,-2.080500671014335268e+01,-4.169535929759562123e+02
2.015999999999965908e+01,1.788645882987469904e-01,-2.080498080227394553e+01,-2.080496751077626527e+01,-4.173696793005040035e+02
2.017999999999965866e+01,1.788774331130530970e-01,-2.080518704824832099e+01,-2.080517420343401369e+01,-4.177857701966546529e+02
2.019999999999965823e+01,1.788903213425734329e-01,-2.080529615854415226e+01,-2.080528327031463220e+01,-4.182018632315960076e+02
2.021999999999965780e+01,1.789032563903822926e-01,-2.080491467158635999e+01,-2.080490173653855024e+01,-4.186179485899799602e+02
2.023999999999965738e+01,1.789156031768164290e-01,-2.080506251272045404e+01,-2.080505016593401990e+01,-4.190340374934479541e+02
2.025999999999965695e+01,1.789278876198416302e-01,-2.080563068610146615e+01,-2.080561840165844245e+01,-4.194501378227269015e+02
2.027999999999965652e+01,1.789402402403925951e-01,-2.080538149428722150e+01,-2.080536914166667017e+01,-4.198662330999921437e+02
2.029999999999965610e+01,1.789523131734994665e-01,-2.080540044138700395e+01,-2.080538836845389739e+01,-4.202823290358867325e+02
2.031999999999965567e+01,1.789637691574131884e-01,-2.080584469331230579e+01,-2.080583323732839318e+01,-4.206984344737691117e+02
2.033999999999965524e+01,1.789757938649156888e-01,-2.080559096879558822e+01,-2.080557894408808650e+01,-4.211145342684374668e+02
2.035999999999965482e+01,1.789877754337210469e-01,-2.080551733581280516e+01,-2.080550535424400138e+01,-4.215306326335849576e+02
2.037999999999965439e+01,1.789992520406902266e-01,-2.080574687691278513e+01,-2.080573540030581725e+01,-4.219467360945162682e+02
2.039999999999965397e+01,1.790108960061773669e-01,-2.080554231958097589e+01,-2.080553067561548986e+01,-4.223628352969424213e+02
2.041999999999965354e+01,1.790223847023758030e-01,-2.080562030036929855e+01,-2.080560881167309972e+01,-4.227789362142536334e+02
2.043999999999965311e+01,1.790338389316798728e-01,-2.080562825824438988e+01,-2.080561680401508440e+01,-4.231950373251892188e+02
2.045999999999965269e+01,1.790446933272828722e-01,-2.080589527439215303e+01,-2.080588441999654847e+01,-4.236111443762814588e+02
2.047999999999965226e+01,1.790555442069502179e-01,-2.080601687229083652e+01,-2.080600602141116795e+01,-4.240272538628476013e+02
2.049999999999965183e+01,1.790661003436005427e-01,-2.080609781417053483e+01,-2.080608725803388381e+01,-4.244433652629943481e+02
2.051999999999965141e+01,1.790766044998893802e-01,-2.080630738579881012e+01,-2.080629688164252045e+01,-4.248594809065540971e+02
2.053999999999965098e+01,1.790872176370347235e-01,-2.080659331511110466e+01,-2.080658270197395865e+01,-4.252756021597191420e+02
2.055999999999965056e+01,1.790978615132367002e-01,-2.080657314500945532e+01,-2.080656250113325356e+01,-4.256917229787431438e+02
2.057999999999965013e+01,1.791083468202260831e-01,-2.080671939326324349e+01,-2.080670890795625283e+01,-4.261078468813014410e+02
2.059999999999964970e+01,1.791184475389115127e-01,-2.080686674664564961e+01,-2.080685664592696327e+01,-4.265239741155156707e+02
2.061999999999964928e+01,1.791284082848581538e-01,-2.080721863062304422e+01,-2.080720866987709883e+01,-4.269401085273821650e+02
2.063999999999964885e+01,1.791382188390930053e-01,-2.080747584882502821e+01,-2.080746603827079255e+01,-4.273562482338043651e+02
2.065999999999964842e+01,1.791481631176381206e-01,-2.080750343011550640e+01,-2.080749348583696090e+01,-4.277723883581281257e+02
2.067999999999964800e+01,1.791578739687702815e-01,-2.080780982196362316e+01,-2.080780011111249195e+01,-4.281885348437162406e+02
2.069999999999964757e+01,1.791675087653465948e-01,-2.080808641296338735e+01,-2.080807677816681078e+01,-4.286046869371789398e+02
2.071999999999964714e+01,1.791769124104561628e-01,-2.080845162944143922e+01,-2.080844222579633040e+01,-4.290208465661226569e+02
2.073999999999964672e+01,1.791866582742249470e-01,-2.080852130778406206e+01,-2.080851156192029450e+01,-4.294370072464146233e+02
2.075999999999964629e+01,1.791963959875987888e-01,-2.080872958270329320e+01,-2.080871984498991978e+01,-4.298531721003552661e+02
2.077999999999964587e+01,1.792060923411110118e-01,-2.080897211433943994e+01,-2.080896241798592783e+01,-4.302693418462885120e+02
2.079999999999964544e+01,1.792156569053442450e-01,-2.080910278655591839e+01,-2.080909322199168443e+01,-4.306855143374554018e+02
2.081999999999964501e+01,1.792248114694479366e-01,-2.080972270072219743e+01,-2.080971354615809332e+01,-4.311016996369057210e+02
2.083999999999964459e+01,1.792344211990112846e-01,-2.080953979278663724e+01,-2.080953018305707403e+01,-4.315178808230319305e+02
2.085999999999964416e+01,1.792437098858450373e-01,-2.080999388937478400e+01,-2.080998460068795097e+01,-4.319340714121325959e+02
2.087999999999964373e+01,1.792527377930776544e-01,-2.081032705879768940e+01,-2.081031803089045695e+01,-4.323502689254012807e+02
2.089999999999964331e+01,1.792617818258278595e-01,-2.081053992684772069e+01,-2.081053088281496954e+01,-4.327664706799055239e+02
2.091999999999964288e+01,1.792703842819224347e-01,-2.081103207174954761e+01,-2.081102346929345259e+01,-4.331826827188843936e+02
2.093999999999964245e+01,1.792791409973677752e-01,-2.081120097343766773e+01,-2.081119221672222253e+01,-4.335988979816377196e+02
2.095999999999964203e+01,1.792882486231181516e-01,-2.081122778744584068e+01,-2.081121867982009022e+01,-4.340151134297609019e+02
2.097999999999964160e+01,1.792970532999974831e-01,-2.081152823156345022e+01,-2.081151942688656931e+01,-4.344313351897152984e+02
2.099999999999964118e+01,1.793058402394122619e-01,-2.081167094825256569e+01,-2.081166216131315139e+01,-4.348475598217409583e+02
2.101999999999964075e+01,1.793145972294841184e-01,-2.081177738259851395e+01,-2.081176862560844043e+01,-4.352637866124028392e+02
2.103999999999964032e+01,1.793228543318127477e-01,-2.081215064884698762e+01,-2.081214239174465774e+01,-4.356800213682774938e+02
2.105999999999963990e+01,1.793311290247719958e-01,-2.081231233460100327e+01,-2.081230405990804400e+01,-4.360962593402765606e+02
2.107999999999963947e+01,1.793393118367200001e-01,-2.081253207276881767e+01,-2.081252388995687141e+01,-4.365125017989199705e+02
2.109999999999963904e+01,1.793470284111244872e-01,-2.081292304263456217e+01,-2.081291532606015693e+01,-4.369287525431982431e+02
2.111999999999963862e+01,1.793549866306687057e-01,-2.081296562229336899e+01,-2.081295766407382430e+01,-4.373450038974245899e+02
2.113999999999963819e+01,1.793624022977067800e-01,-2.081337441066401084e+01,-2.081336699499697218e+01,-4.377612639699707984e+02
2.115999999999963777e+01,1.793699795914561468e-01,-2.081337870814478919e+01,-2.081337113085103852e+01,-4.381775239668399422e+02
2.117999999999963734e+01,1.793772815339469695e-01,-2.081360739213616995e+01,-2.081360009019367752e+01,-4.385937888127401720e+02
2.119999999999963691e+01,1.793844850667452584e-01,-2.081375888847581734e+01,-2.081375168494301775e+01,-4.390100567869769179e+02
2.121999999999963649e+01,1.793913038453714692e-01,-2.081411597997048446e+01,-2.081410916119185828e+01,-4.394263322877977203e+02
2.123999999999963606e+01,1.793978649521225377e-01,-2.081428954150454658e+01,-2.081428298039779534e+01,-4.398426115175210498e+02
2.125999999999963563e+01,1.794040832730126600e-01,-2.081464433960268323e+01,-2.081463812128179214e+01,-4.402588981859922228e+02
2.127999999999963521e+01,1.794101786043237889e-01,-2.081481454413425425e+01,-2.081480844880294256e+01,-4.406751883815436486e+02
2.129999999999963478e+01,1.794161949078815765e-01,-2.081505959237818715e+01,-2.081505357607462869e+01,-4.410914835570875994e+02
2.131999999999963435e+01,1.794222697369968478e-01,-2.081522883861637752e+01,-2.081522276378726133e+01,-4.415077820590308306e+02
2.133999999999963393e+01,1.794281160639445427e-01,-2.081546936987592389e+01,-2.081546352354897778e+01,-4.419240856001014208e+02
2.135999999999963350e+01,1.794338672063054418e-01,-2.081574077318416727e+01,-2.081573502204180670e+01,-4.423403946644227744e+02
2.137999999999963308e+01,1.794392323787083743e-01,-2.081603737862988979e+01,-2.081603201345748744e+01,-4.427567100468229455e+02
2.139999999999963265e+01,1.794446902278372113e-01,-2.081631086753648319e+01,-2.081630540968735588e+01,-4.431730308063245047e+02
2.141999999999963222e+01,1.794501771866008899e-01,-2.081641750870873864e+01,-2.081641202174997574e+01,-4.435893536695399462e+02
2.143999999999963180e+01,1.794554299803309827e-01,-2.081661765696991040e+01,-2.081661240417617975e+01,-4.440056807698856005e+02
2.145999999999963137e+01,1.794603199045708419e-01,-2.081692056385287160e+01,-2.081691567392863007e+01,-4.444220142912384404e+02
2.147999999999963094e+01,1.794650551300836783e-01,-2.081708721832220021e+01,-2.081708248309668718e+01,-4.448383513003793723e+02
2.149999999999963052e+01,1.794696254949964542e-01,-2.081723156103625527e+01,-2.081722699067134386e+01,-4.452546913612351887e+02
2.151999999999963009e+01,1.794739831322971491e-01,-2.081740965700221224e+01,-2.081740529936491058e+01,-4.456710351967379324e+02
2.153999999999962967e+01,1.794782509754045963e-01,-2.081763555634256591e+01,-2.081763128849945943e+01,-4.460873836400216987e+02
2.155999999999962924e+01,1.794826228408458457e-01,-2.081794197424955328e+01,-2.081793760238411295e+01,-4.465037381076412544e+02
2.157999999999962881e+01,1.794867346353894444e-01,-2.081800660417373194e+01,-2.081800249237918976e+01,-4.469200941279302128e+02
2.159999999999962839e+01,1.794904064430490054e-01,-2.081824579514912443e+01,-2.081824212334146651e+01,-4.473364553720255117e+02
2.161999999999962796e+01,1.794939893229226535e-01,-2.081841674571303713e+01,-2.081841316283316345e+01,-4.477528201240598946e+02
2.163999999999962753e+01,1.794974855268916258e-01,-2.081885345885651972e+01,-2.081884996265254983e+01,-4.481691936970330516e+02
2.165999999999962711e+01,1.795010404052950204e-01,-2.081878896127578926e+01,-2.081878540639738517e+01,-4.485855659213801800e+02
2.167999999999962668e+01,1.795039393321949117e-01,-2.081891138279795328e+01,-2.081890848387105208e+01,-4.490019412501092120e+02
2.169999999999962625e+01,1.795069370636054873e-01,-2.081930613611109493e+01,-2.081930313837968427e+01,-4.494183243751000418e+02
2.171999999999962583e+01,1.795096655234424132e-01,-2.081923591810153340e+01,-2.081923318964169667e+01,-4.498347063650022619e+02
2.173999999999962540e+01,1.795123075337762275e-01,-2.081953219196751803e+01,-2.081952954995718486e+01,-4.502510943668312393e+02
2.175999999999962498e+01,1.795149102858616952e-01,-2.081969343595763178e+01,-2.081969083320554503e+01,-4.506674856327982752e+02
2.177999999999962455e+01,1.795173364838305030e-01,-2.081968834837202564e+01,-2.081968592217405600e+01,-4.510838769735677261e+02
2.179999999999962412e+01,1.795194928010917790e-01,-2.081984631766178850e+01,-2.081984416134452687e+01,-4.515002717436037187e+02
2.181999999999962370e+01,1.795212882645590979e-01,-2.082017489130052823e+01,-2.082017309583705966e+01,-4.519166734459662962e+02
2.183999999999962327e+01,1.795229177889562933e-01,-2.082026592071537863e+01,-2.082026429119098054e+01,-4.523330771348561825e+02
2.185999999999962284e+01,1.795247048218340524e-01,-2.082039584168242286e+01,-2.082039405464954385e+01,-4.527494832646569307e+02
2.187999999999962242e+01,1.795264584930357510e-01,-2.082055207999978563e+01,-2.082055032632858271e+01,-4.531658925525857171e+02
2.189999999999962199e+01,1.795281345643031934e-01,-2.082077633706046527e+01,-2.082077466098919771e+01,-4.535823064032556999e+02
2.191999999999962156e+01,1.795294724651893548e-01,-2.082092178618358247e+01,-2.082092044828269550e+01,-4.539987235010785298e+02
2.193999999999962114e+01,1.795307872814987937e-01,-2.082126373136319941e+01,-2.082126241654689025e+01,-4.544151474608894432e+02
2.195999999999962071e+01,1.795321401061076849e-01,-2.082120984184992096e+01,-2.082120848902531307e+01,-4.548315703049018452e+02
2.197999999999962029e+01,1.795334940863526629e-01,-2.082148688228874533e+01,-2.082148552830850008e+01,-4.552479986885674066e+02
2.199999999999961986e+01,1.795347195574398258e-01,-2.082160034404472526e+01,-2.082159911857363710e+01,-4.556644294699771649e+02
2.201999999999961943e+01,1.795358015250145267e-01,-2.082170246210709053e+01,-2.082170138013951544e+01,-4.560808624372517670e+02
2.203999999999961901e+01,1.795367199301697581e-01,-2.082196470500059249e+01,-2.082196378659543612e+01,-4.564973008129466052e+02
2.205999999999961858e+01,1.795374437093469888e-01,-2.082219371199918001e+01,-2.082219298822000297e+01,-4.569137439634073985e+02
2.207999999999961815e+01,1.795380591670659443e-01,-2.082237117062138765e+01,-2.082237055516366908e+01,-4.573301907713621404e+02
2.209999999999961773e+01,1.795388521988008634e-01,-2.082247495477583143e+01,-2.082247416174409693e+01,-4.577466394774259015e+02
2.211999999999961730e+01,1.795395231565170002e-01,-2.082258971220881349e+01,-2.082258904125109567e+01,-4.581630906007123372e+02
2.213999999999961688e+01,1.795400856466477235e-01,-2.082278677172709536e+01,-2.082278620923696622e+01,-4.585795457736567755e+02
2.215999999999961645e+01,1.795402222874769027e-01,-2.082306177565498473e+01,-2.082306163901415630e+01,-4.589960068725290512e+02
2.217999999999961602e+01,1.795405250333597380e-01,-2.082313474210655713e+01,-2.082313443936067543e+01,-4.594124692646253152e+02
2.219999999999961560e+01,1.795404301285968840e-01,-2.082333911151562944e+01,-2.082333920642039260e+01,-4.598289361417603800e+02
2.221999999999961517e+01,1.795406763658982108e-01,-2.082338871416577675e+01,-2.082338846792847420e+01,-4.602454036698064215e+02
2.223999999999961474e+01,1.795408023292804356e-01,-2.082345612558082237e+01,-2.082345599961744043e+01,-4.606618726663546681e+02
2.225999999999961432e+01,1.795409030615396084e-01,-2.082361870891881850e+01,-2.082361860818656041e+01,-4.610783449398007861e+02
2.227999999999961389e+01,1.795408415968421934e-01,-2.082380887552428561e+01,-2.082380893698898205e+01,-4.614948211787759647e+02
2.229999999999961346e+01,1.795408930768751798e-01,-2.082386905101930452e+01,-2.082386899953927184e+01,-4.619112985083163494e+02
2.231999999999961304e+01,1.795408535605108047e-01,-2.082409435464470704e+01,-2.082409439416107233e+01,-4.623277804349256144e+02
2.233999999999961261e+01,1.795410243297848873e-01,-2.082420469853198597e+01,-2.082420452776271347e+01,-4.627442643581269976e+02
2.235999999999961219e+01,1.795410678811792671e-01,-2.082429985305202536e+01,-2.082429980950062998e+01,-4.631607503116366615e+02
2.237999999999961176e+01,1.795409824842421342e-01,-2.082458515718598591e+01,-2.082458524258292343e+01,-4.635772421001773296e+02
2.239999999999961133e+01,1.795410526178604638e-01,-2.082461319883070772e+01,-2.082461312869708792e+01,-4.639937342940203280e+02
2.241999999999961091e+01,1.795409281901298171e-01,-2.082492379377770675e+01,-2.082492391820543887e+01,-4.644102328943235989e+02
2.243999999999961048e+01,1.795408814115086182e-01,-2.082499212420442802e+01,-2.082499217098304811e+01,-4.648267327835862943e+02
2.245999999999961005e+01,1.795410469351057525e-01,-2.082509201467486193e+01,-2.082509184915126355e+01,-4.652432344583561985e+02
2.247999999999960963e+01,1.795410212083202450e-01,-2.082517452992043161e+01,-2.082517455564721587e+01,-4.656597379746814340e+02
2.249999999999960920e+01,1.795411100582764985e-01,-2.082526484806284017e+01,-2.082526475921288522e+01,-4.660762431827927230e+02
2.251999999999960878e+01,1.795410301058711078e-01,-2.082536753655974948e+01,-2.082536761651215329e+01,-4.664927506134762893e+02
2.253999999999960835e+01,1.795407953366890408e-01,-2.082542923364508169e+01,-2.082542946841426357e+01,-4.669092594329184180e+02
2.255999999999960792e+01,1.795405318708830356e-01,-2.082549562843863100e+01,-2.082549589190443839e+01,-4.673257696089529531e+02
2.257999999999960750e+01,1.795403489742034009e-01,-2.082556369241291350e+01,-2.082556387530959441e+01,-4.677422810656978527e+02
2.259999999999960707e+01,1.795401719329913770e-01,-2.082560705591314942e+01,-2.082560723295436134e+01,-4.681587933838573576e+02
2.261999999999960664e+01,1.795399855128163580e-01,-2.082563490674794338e+01,-2.082563509316811690e+01,-4.685753062684125325e+02
2.263999999999960622e+01,1.795397745208323070e-01,-2.082568983886740099e+01,-2.082569004985938577e+01,-4.689918202761818407e+02
2.265999999999960579e+01,1.795395158250178702e-01,-2.082582066002313681e+01,-2.082582091871895003e+01,-4.694083369480781016e+02
2.267999999999960536e+01,1.795389318629890818e-01,-2.082607398000645205e+01,-2.082607456396847923e+01,-4.698248590116402852e+02
2.269999999999960494e+01,1.795386126591263509e-01,-2.082604873797075129e+01,-2.082604905717461463e+01,-4.702413803056035135e+02
2.271999999999960451e+01,1.795384185374818142e-01,-2.082597851897639529e+01,-2.082597871309803850e+01,-4.706579000701046880e+02
2.273999999999960409e+01,1.795379858606703238e-01,-2.082614632007214794e+01,-2.082614675274895788e+01,-4.710744234291829571e+02
2.275999999999960366e+01,1.795376548377153603e-01,-2.082623726099868122e+01,-2.082623759202163782e+01,-4.714909485054259335e+02
2.277999999999960323e+01,1.795372457970681179e-01,-2.082624249057850818e+01,-2.082624289961915665e+01,-4.719074737642781656e+02
2.279999999999960281e+01,1.795367356792680891e-01,-2.082638226784994728e+01,-2.082638277796774773e+01,-4.723240019197529591e+02
2.281999999999960238e+01,1.795362765296510399e-01,-2.082644722773940771e+01,-2.082644768688902559e+01,-4.727405313234573896e+02
2.283999999999960195e+01,1.795359719567220513e-01,-2.082651954124843741e+01,-2.082651984582136606e+01,-4.731570620188552425e+02
2.285999999999960153e+01,1.795357258667698297e-01,-2.082656635911532561e+01,-2.082656660520527936e+01,-4.735735935921275654e+02
2.287999999999960110e+01,1.795354327907222325e-01,-2.082661103591324903e+01,-2.082661132898929779e+01,-4.739901261059218314e+02
2.289999999999960067e+01,1.795349860963626754e-01,-2.082673398127072772e+01,-2.082673442796508567e+01,-4.744066612322416177e+02
2.291999999999960025e+01,1.795344434759233443e-01,-2.082694364204165893e+01,-2.082694418466209996e+01,-4.748232006477028904e+02
2.293999999999959982e+01,1.795341949689906458e-01,-2.082684432535494423e+01,-2.082684457386187660e+01,-4.752397377827169294e+02
2.295999999999959940e+01,1.795336835133971853e-01,-2.082706079517820541e+01,-2.082706130663379795e+01,-4.756562795100761036e+02
2.297999999999959897e+01,1.795333545380749518e-01,-2.082706382630664166e+01,-2.082706415528196331e+01,-4.760728211155775398e+02
2.299999999999959854e+01,1.795329509317715178e-01,-2.082720362019038163e+01,-2.082720402379668556e+01,-4.764893655915876138e+02
2.301999999999959812e+01,1.795325278745488751e-01,-2.082731379133036143e+01,-2.082731421438758446e+01,-4.769059122904714627e+02
2.303999999999959769e+01,1.795321481288378318e-01,-2.082751712888160966e+01,-2.082751750862732010e+01,-4.773224630127947989e+02
2.305999999999959726e+01,1.795320432640691022e-01,-2.082746851298715285e+01,-2.082746861785192038e+01,-4.777390124879192967e+02
2.307999999999959684e+01,1.795318884310980190e-01,-2.082764684258506449e+01,-2.082764699741803582e+01,-4.781555655796040014e+02
2.309999999999959641e+01,1.795316930112683951e-01,-2.082769190186437314e+01,-2.082769209728420279e+01,-4.785721196130610906e+02
2.311999999999959599e+01,1.795314919355177063e-01,-2.082774940486924820e+01,-2.082774960594499802e+01,-4.789886748022342431e+02
2.313999999999959556e+01,1.795311903609408122e-01,-2.082790156943413962e+01,-2.082790187100871648e+01,-4.794052331351974772e+02
2.315999999999959513e+01,1.795308503318365223e-01,-2.082807999447739178e+01,-2.082808033450649532e+01,-4.798217950751161425e+02
2.317999999999959471e+01,1.795306231892557225e-01,-2.082804683068630780e+01,-2.082804705782888988e+01,-4.802383562388724840e+02
2.319999999999959428e+01,1.795302194866701395e-01,-2.082823575884046718e+01,-2.082823616254305321e+01,-4.806549213577519026e+02
2.321999999999959385e+01,1.795296930581297412e-01,-2.082846295657113700e+01,-2.082846348299967687e+01,-4.810714911433118459e+02
2.323999999999959343e+01,1.795293303921781658e-01,-2.082841764990291722e+01,-2.082841801256886782e+01,-4.814880598589758733e+02
2.325999999999959300e+01,1.795286651210544759e-01,-2.082865145673409302e+01,-2.082865212200521654e+01,-4.819046335533817000e+02
2.327999999999959257e+01,1.795283684852105877e-01,-2.082860324851424849e+01,-2.082860354515009149e+01,-4.823212059149878428e+02
2.329999999999959215e+01,1.795277692614769549e-01,-2.082884058638649094e+01,-2.082884118561022291e+01,-4.827377833259392901e+02
2.331999999999959172e+01,1.795274267228939569e-01,-2.082882372305092034e+01,-2.082882406558950450e+01,-4.831543601429389128e+02
2.333999999999959130e+01,1.795269439559859515e-01,-2.082895552247616777e+01,-2.082895600524307511e+01,-4.835709397361553101e+02
2.335999999999959087e+01,1.795263305201743043e-01,-2.082918851984716113e+01,-2.082918913328297350e+01,-4.839875241199880520e+02
2.337999999999959044e+01,1.795256697576570470e-01,-2.082931254614736716e+01,-2.082931320690988386e+01,-4.844041110316734944e+02
2.339999999999959002e+01,1.795251493244894303e-01,-2.082932401920298915e+01,-2.082932453963615771e+01,-4.848206980324907249e+02
2.341999999999958959e+01,1.795243872131743190e-01,-2.082950710613704004e+01,-2.082950786824835632e+01,-4.852372889367247808e+02
2.343999999999958916e+01,1.795236935762486996e-01,-2.082967223101515231e+01,-2.082967292465207620e+01,-4.856538830749819908e+02
2.345999999999958874e+01,1.795230981229733458e-01,-2.082970406602441571e+01,-2.082970466147769173e+01,-4.860704777517557886e+02
2.347999999999958831e+01,1.795222139324111621e-01,-2.082995423202297047e+01,-2.082995511621353302e+01,-4.864870777205867967e+02
2.349999999999958789e+01,1.795213402053225660e-01,-2.083006230688620875e+01,-2.083006318061329765e+01,-4.869036798404515594e+02
2.351999999999958746e+01,1.795205531162736845e-01,-2.083012983265621543e+01,-2.083013061974526536e+01,-4.873202832241937585e+02
2.353999999999958703e+01,1.795198212380000324e-01,-2.083025473569258423e+01,-2.083025546757085777e+01,-4.877368890507859192e+02
2.355999999999958661e+01,1.795189847282899764e-01,-2.083044078291291967e+01,-2.083044161942262917e+01,-4.881534987029538684e+02
2.357999999999958618e+01,1.795182405657690383e-01,-2.083049086524880522e+01,-2.083049160941132527e+01,-4.885701092644213759e+02
2.359999999999958575e+01,1.795172254101180531e-01,-2.083070558213073653e+01,-2.083070659728638674e+01,-4.889867243912196386e+02
2.361999999999958533e+01,1.795162609915481877e-01,-2.083089314604911024e+01,-2.083089411046767836e+01,-4.894033432185592005e+02
2.363999999999958490e+01,1.795153850564337739e-01,-2.083095360484439240e+01,-2.083095448077950707e+01,-4.898199631665911511e+02
2.365999999999958447e+01,1.795146082146479583e-01,-2.083107480743846196e+01,-2.083107558428024930e+01,-4.902365854395816882e+02
2.367999999999958405e+01,1.795137361809860665e-01,-2.083126660336202107e+01,-2.083126747539568413e+01,-4.906532116436825959e+02
2.369999999999958362e+01,1.795128769273131308e-01,-2.083141710728234131e+01,-2.083141796653601574e+01,-4.910698408450818988e+02
2.371999999999958320e+01,1.795119551425275184e-01,-2.083160101451492707e+01,-2.083160193629971246e+01,-4.914864737871570242e+02
2.373999999999958277e+01,1.795109975318783802e-01,-2.083180601616984973e+01,-2.083180697378049828e+01,-4.919031108650910369e+02
2.375999999999958234e+01,1.795102365318909377e-01,-2.083190745190277582e+01,-2.083190821290276418e+01,-4.923197497751291394e+02
2.377999999999958192e+01,1.795092856973870554e-01,-2.083225626261787866e+01,-2.083225721345238313e+01,-4.927363958512159456e+02
2.379999999999958149e+01,1.795086512820463498e-01,-2.083235087581365619e+01,-2.083235151022899601e+01,-4.931530435031475577e+02
2.381999999999958106e+01,1.795081596271080882e-01,-2.083244230110437911e+01,-2.083244279275931632e+01,-4.935696928408245867e+02
2.383999999999958064e+01,1.795075256419721432e-01,-2.083269821248055464e+01,-2.083269884646568926e+01,-4.939863474390593865e+02
2.385999999999958021e+01,1.795070542266758995e-01,-2.083280104950179279e+01,-2.083280152091709070e+01,-4.944030039314646956e+02
2.387999999999957979e+01,1.795064716664766524e-01,-2.083300934274361893e+01,-2.083300992530381990e+01,-4.948196647008797981e+02
2.389999999999957936e+01,1.795060247202976689e-01,-2.083313639826507213e+01,-2.083313684521124998e+01,-4.952363278757912326e+02
2.391999999999957893e+01,1.795054773006771187e-01,-2.083331651092310111e+01,-2.083331705834272185e+01,-4.956529947534293115e+02
2.393999999999957851e+01,1.795049592718364062e-01,-2.083332447833121748e+01,-2.083332499636005863e+01,-4.960696617610248040e+02
2.395999999999957808e+01,1.795043871688314363e-01,-2.083364611327166216e+01,-2.083364668537466713e+01,-4.964863352553932145e+02
2.397999999999957765e+01,1.795040832102717809e-01,-2.083365956149260256e+01,-2.083365986545116044e+01,-4.969030087505816482e+02
2.399999999999957723e+01,1.795037651452235927e-01,-2.083374079242097210e+01,-2.083374111048602018e+01,-4.973196838844950776e+02
2.401999999999957680e+01,1.795033570105556697e-01,-2.083393760744375811e+01,-2.083393801557842551e+01,-4.977363630447786136e+02
2.403999999999957637e+01,1.795030606689110575e-01,-2.083401676362005972e+01,-2.083401705996170605e+01,-4.981530436763926559e+02
2.405999999999957595e+01,1.795026799652977845e-01,-2.083415300132425685e+01,-2.083415338202787126e+01,-4.985697271171227385e+02
2.407999999999957552e+01,1.795022304743388863e-01,-2.083436389192582538e+01,-2.083436434141678362e+01,-4.989864148444522129e+02
2.409999999999957510e+01,1.795020039285870617e-01,-2.083439748390682666e+01,-2.083439771045257771e+01,-4.994031030206760988e+02
2.411999999999957467e+01,1.795018229019255951e-01,-2.083447030714129511e+01,-2.083447048816795544e+01,-4.998197926078456135e+02
2.413999999999957424e+01,1.795016887557504548e-01,-2.083457820721406506e+01,-2.083457834136024189e+01,-5.002364843061360489e+02
2.415999999999957382e+01,1.795014987016342323e-01,-2.083475794528112601e+01,-2.083475813533524246e+01,-5.006531796550957552e+02
2.417999999999957339e+01,1.795013520094392578e-01,-2.083483368977351802e+01,-2.083483383646571241e+01,-5.010698764755834418e+02
2.419999999999957296e+01,1.795011509147381723e-01,-2.083505778179099366e+01,-2.083505798288569366e+01,-5.014865778323139125e+02
2.421999999999957254e+01,1.795012609299050654e-01,-2.083510278855121456e+01,-2.083510267853604603e+01,-5.019032797780697592e+02
2.423999999999957211e+01,1.795014623824253142e-01,-2.083517539150645348e+01,-2.083517519005393481e+01,-5.023199830844473581e+02
2.425999999999957168e+01,1.795017867604281059e-01,-2.083520902113535911e+01,-2.083520869675735554e+01,-5.027366869404920067e+02
2.427999999999957126e+01,1.795021275116118753e-01,-2.083534201327083935e+01,-2.083534167251965386e+01,-5.031533934400062549e+02
2.429999999999957083e+01,1.795024858112129196e-01,-2.083542020037230458e+01,-2.083541984207270303e+01,-5.035701014857141331e+02
2.431999999999957041e+01,1.795030022829110228e-01,-2.083550606830026908e+01,-2.083550555182857167e+01,-5.039868110906084553e+02
2.433999999999956998e+01,1.795033568617266373e-01,-2.083569352412840558e+01,-2.083569316954958950e+01,-5.044035246065121783e+02
2.435999999999956955e+01,1.795039660561379424e-01,-2.083572396845588770e+01,-2.083572335926147545e+01,-5.048202384766868818e+02
2.437999999999956913e+01,1.795046961796994134e-01,-2.083583737988837115e+01,-2.083583664976481131e+01,-5.052369544941610684e+02
2.439999999999956870e+01,1.795055595021597394e-01,-2.083592540672266580e+01,-2.083592454340020694e+01,-5.056536721389730928e+02
2.441999999999956827e+01,1.795062829832426432e-01,-2.083606722353024665e+01,-2.083606650004916361e+01,-5.060703927599626013e+02
2.443999999999956785e+01,1.795073695866660768e-01,-2.083609237721195484e+01,-2.083609129060853249e+01,-5.064871135209034492e+02
2.445999999999956742e+01,1.795082181957242673e-01,-2.083634532936723360e+01,-2.083634448075817502e+01,-5.069038395788817297e+02
2.447999999999956700e+01,1.795094732788908298e-01,-2.083632148002881479e+01,-2.083632022494564850e+01,-5.073205647533991964e+02
2.449999999999956657e+01,1.795108017205553630e-01,-2.083641472678613482e+01,-2.083641339834446882e+01,-5.077372917194932711e+02
2.451999999999956614e+01,1.795122415867481391e-01,-2.083652725016970919e+01,-2.083652581030351669e+01,-5.081540208246304928e+02
2.453999999999956572e+01,1.795136474465389154e-01,-2.083665411823396951e+01,-2.083665271237417826e+01,-5.085707525011353596e+02
2.455999999999956529e+01,1.795152804735521967e-01,-2.083673191514631640e+01,-2.083673028211930145e+01,-5.089874855064112467e+02
2.457999999999956486e+01,1.795170145763058944e-01,-2.083677461105016704e+01,-2.083677287694741409e+01,-5.094042192645294449e+02
2.459999999999956444e+01,1.795185652553924205e-01,-2.083701016149413476e+01,-2.083700861081504740e+01,-5.098209579170803067e+02
2.461999999999956401e+01,1.795205570931859562e-01,-2.083696596617130581e+01,-2.083696397433351066e+01,-5.102376952445658844e+02
2.463999999999956358e+01,1.795225340753227039e-01,-2.083708887588900893e+01,-2.083708689890687182e+01,-5.106544350451015362e+02
2.465999999999956316e+01,1.795247504821503859e-01,-2.083711170094200327e+01,-2.083710948453517631e+01,-5.110711750627135643e+02
2.467999999999956273e+01,1.795268842935741627e-01,-2.083727269327280496e+01,-2.083727055946138051e+01,-5.114879183827675888e+02
2.469999999999956231e+01,1.795293467550457267e-01,-2.083726222637083225e+01,-2.083725976390936196e+01,-5.119046611648334988e+02
2.471999999999956188e+01,1.795318293084054440e-01,-2.083731161268943666e+01,-2.083730913013607733e+01,-5.123214049145339004e+02
2.473999999999956145e+01,1.795343102534633917e-01,-2.083742068740492570e+01,-2.083741820645986920e+01,-5.127381508473370104e+02
2.475999999999956103e+01,1.795370153603811358e-01,-2.083746367375283981e+01,-2.083746096864592090e+01,-5.131548974157051362e+02
2.477999999999956060e+01,1.795399810748483371e-01,-2.083747773858976871e+01,-2.083747477287530003e+01,-5.135716440047623337e+02
2.479999999999956017e+01,1.795430621213122135e-01,-2.083750457230264175e+01,-2.083750149125617668e+01,-5.139883910151619375e+02
2.481999999999955975e+01,1.795462875614592668e-01,-2.083751721175910632e+01,-2.083751398631896024e+01,-5.144051381339569389e+02
2.483999999999955932e+01,1.795496181371482869e-01,-2.083769184997346358e+01,-2.083768851939777278e+01,-5.148218886403807346e+02
2.485999999999955890e+01,1.795530024492070775e-01,-2.083775607593495494e+01,-2.083775269162289590e+01,-5.152386403775873305e+02
2.487999999999955847e+01,1.795565709824563649e-01,-2.083776192247912817e+01,-2.083775835394587972e+01,-5.156553920475037103e+02
2.489999999999955804e+01,1.795602738875263227e-01,-2.083772607555527046e+01,-2.083772237265020166e+01,-5.160721428661096297e+02
2.491999999999955762e+01,1.795642025869685354e-01,-2.083779197193720023e+01,-2.083778804323775802e+01,-5.164888947768489516e+02
2.493999999999955719e+01,1.795682080178668816e-01,-2.083785091706310766e+01,-2.083784691163220870e+01,-5.169056477897594277e+02
2.495999999999955676e+01,1.795722988420885291e-01,-2.083787056253167691e+01,-2.083786647170745354e+01,-5.173224011101857513e+02
2.497999999999955634e+01,1.795764012395680009e-01,-2.083789118484409286e+01,-2.083788708244661336e+01,-5.177391548314851661e+02
2.499999999999955591e+01,1.795806192510929766e-01,-2.083798793595342502e+01,-2.083798371794189919e+01,-5.181559103721928068e+02
2.501999999999955548e+01,1.795850640764266870e-01,-2.083800090512842118e+01,-2.083799646030308850e+01,-5.185726659454700211e+02
2.503999999999955506e+01,1.795896612772709122e-01,-2.083799738438428406e+01,-2.083799278718343828e+01,-5.189894212959567312e+02
2.505999999999955463e+01,1.795944295910957555e-01,-2.083792866488029460e+01,-2.083792389656646904e+01,-5.194061751009404588e+02
2.507999999999955421e+01,1.795991154953476276e-01,-2.083804245355992180e+01,-2.083803776765567051e+01,-5.198229312641075239e+02
2.509999999999955378e+01,1.796040824719835061e-01,-2.083798060309513644e+01,-2.083797563611850023e+01,-5.202396859091927581e+02
2.511999999999955335e+01,1.796089633854470735e-01,-2.083810754180012026e+01,-2.083810266088665841e+01,-5.206564431791152856e+02
2.513999999999955293e+01,1.796139875884052994e-01,-2.083814658742604564e+01,-2.083814156322308619e+01,-5.210732010866609016e+02
2.515999999999955250e+01,1.796193121623497757e-01,-2.083809160909076041e+01,-2.083808628451681599e+01,-5.214899575942687306e+02
2.517999999999955207e+01,1.796247638960236925e-01,-2.083805654999594026e+01,-2.083805109826226598e+01,-5.219067132735349333e+02
2.519999999999955165e+01,1.796303027838847266e-01,-2.083805244894301367e+01,-2.083804691005515153e+01,-5.223234687836260264e+02
2.521999999999955122e+01,1.796358432968516994e-01,-2.083805022228801818e+01,-2.083804468177505242e+01,-5.227402242475587855e+02
2.523999999999955079e+01,1.796414391199391003e-01,-2.083809392656133141e+01,-2.083808833073824474e+01,-5.231569805302669920e+02
2.525999999999955037e+01,1.796471885769604093e-01,-2.083813703697644826e+01,-2.083813128751942756e+01,-5.235737375215494467e+02
2.527999999999954994e+01,1.796529686904523859e-01,-2.083817415351106916e+01,-2.083816837339757555e+01,-5.239904952245061622e+02
2.529999999999954952e+01,1.796589994013615132e-01,-2.083803455414878059e+01,-2.083802852343787038e+01,-5.244072498848782971e+02
2.531999999999954909e+01,1.796652317047609249e-01,-2.083803742059298258e+01,-2.083803118828958389e+01,-5.248240044009867233e+02
2.533999999999954866e+01,1.796715116872566742e-01,-2.083795849854877247e+01,-2.083795221856627577e+01,-5.252407572909752389e+02
2.535999999999954824e+01,1.796777350802933881e-01,-2.083807214157203802e+01,-2.083806591817900156e+01,-5.256575125104136532e+02
2.537999999999954781e+01,1.796843041086748083e-01,-2.083798537620759461e+01,-2.083797880717921203e+01,-5.260742656489094315e+02
2.539999999999954738e+01,1.796909891549164362e-01,-2.083797207219785008e+01,-2.083796538715160906e+01,-5.264910184053071589e+02
2.541999999999954696e+01,1.796977029735230269e-01,-2.083795355054822451e+01,-2.083794683672961767e+01,-5.269077707624994673e+02
2.543999999999954653e+01,1.797044285969347233e-01,-2.083795186776644215e+01,-2.083794514214303106e+01,-5.273245230742313652e+02
2.545999999999954611e+01,1.797113339144557342e-01,-2.083786611139314005e+01,-2.083785920607562048e+01,-5.277412734911416692e+02
2.547999999999954568e+01,1.797181848818658056e-01,-2.083799380739110063e+01,-2.083798695642369125e+01,-5.281580265163221384e+02
2.549999999999954525e+01,1.797251926496901686e-01,-2.083799557262444679e+01,-2.083798856485662299e+01,-5.285747794200067347e+02
2.551999999999954483e+01,1.797323766111584287e-01,-2.083787340039025793e+01,-2.083786621642878956e+01,-5.289915297040531641e+02
2.553999999999954440e+01,1.797395077808937036e-01,-2.083785009921904674e+01,-2.083784296804931202e+01,-5.294082795748677199e+02
2.555999999999954397e+01,1.797467469399456896e-01,-2.083783557873217163e+01,-2.083782833957311809e+01,-5.298250290472833512e+02
2.557999999999954355e+01,1.797540160070591198e-01,-2.083795256010093055e+01,-2.083794529103381876e+01,-5.302417808294181896e+02
2.559999999999954312e+01,1.797613770989113235e-01,-2.083785225881593206e+01,-2.083784489772407866e+01,-5.306585305135026829e+02
2.561999999999954269e+01,1.797686797779960433e-01,-2.083778262942296067e+01,-2.083777532674387700e+01,-5.310752788634119952e+02
2.563999999999954227e+01,1.797759439831867478e-01,-2.083789415160542191e+01,-2.083788688740023076e+01,-5.314920294822389906e+02
2.565999999999954184e+01,1.797833883312699443e-01,-2.083785141202085711e+01,-2.083784396767277514e+01,-5.319087790661312738e+02
2.567999999999954142e+01,1.797907460673824342e-01,-2.083793488985823217e+01,-2.083792753212211935e+01,-5.323255304061923425e+02
2.569999999999954099e+01,1.797981838746720296e-01,-2.083775810009463925e+01,-2.083775066228734829e+01,-5.327422781303869215e+02
2.571999999999954056e+01,1.798057332315505519e-01,-2.083779601222862965e+01,-2.083778846287174957e+01,-5.331590265012746386e+02
2.573999999999954014e+01,1.798132876866609386e-01,-2.083785969461420962e+01,-2.083785214015910014e+01,-5.335757761407118096e+02
2.575999999999953971e+01,1.798208638514427471e-01,-2.083781206112359996e+01,-2.083780448495881643e+01,-5.339925248057695626e+02
2.577999999999953928e+01,1.798284673620216545e-01,-2.083779068033554438e+01,-2.083778307682496589e+01,-5.344092730158657787e+02
2.579999999999953886e+01,1.798359769031634414e-01,-2.083784115791157276e+01,-2.083783364837043095e+01,-5.348260223294828393e+02
2.581999999999953843e+01,1.798437664162905736e-01,-2.083782126971950177e+01,-2.083781348020637481e+01,-5.352427709653641159e+02
2.583999999999953801e+01,1.798515323130331356e-01,-2.083778136914553869e+01,-2.083777360324879524e+01,-5.356595188268503307e+02
2.585999999999953758e+01,1.798593587828981599e-01,-2.083767964255071092e+01,-2.083767181608084584e+01,-5.360762645932314854e+02
2.587999999999953715e+01,1.798669979788040107e-01,-2.083780014594043095e+01,-2.083779250674452399e+01,-5.364930129569543169e+02
2.589999999999953673e+01,1.798748217605701805e-01,-2.083774067628995752e+01,-2.083773285250819285e+01,-5.369097599466983866e+02
2.591999999999953630e+01,1.798826543200492678e-01,-2.083769796488581250e+01,-2.083769013232633327e+01,-5.373265060734365761e+02
2.593999999999953587e+01,1.798903152822349805e-01,-2.083766573475566730e+01,-2.083765807379348090e+01,-5.377432517271695360e+02
2.595999999999953545e+01,1.798981015753056412e-01,-2.083769068172845706e+01,-2.083768289543538543e+01,-5.381599977545110960e+02
2.597999999999953502e+01,1.799056169865992094e-01,-2.083773031331338288e+01,-2.083772279790208870e+01,-5.385767448453660791e+02
2.599999999999953459e+01,1.799133958966604996e-01,-2.083765258645314944e+01,-2.083764480754308934e+01,-5.389934901181851501e+02
2.601999999999953417e+01,1.799210043691690797e-01,-2.083768176607814127e+01,-2.083767415760563324e+01,-5.394102361450342187e+02
2.603999999999953374e+01,1.799286518205435170e-01,-2.083764210039798570e+01,-2.083763445294660954e+01,-5.398269813395908159e+02
2.605999999999953332e+01,1.799362445632135543e-01,-2.083768788109449588e+01,-2.083768028835182662e+01,-5.402437275044700300e+02
2.607999999999953289e+01,1.799437717399671732e-01,-2.083760942778911129e+01,-2.083760190061235917e+01,-5.406604721658490007e+02
2.609999999999953246e+01,1.799513081760909516e-01,-2.083758408949628915e+01,-2.083757655306016687e+01,-5.410772163112028466e+02
2.611999999999953204e+01,1.799588816372028333e-01,-2.083763498020608651e+01,-2.083762740674497493e+01,-5.414939614373458880e+02
2.613999999999953161e+01,1.799663491126910486e-01,-2.083759247866085218e+01,-2.083758501118536444e+01,-5.419107058194435922e+02
2.615999999999953118e+01,1.799735847977217973e-01,-2.083770363458212671e+01,-2.083769639889709424e+01,-5.423274526564501912e+02
2.617999999999953076e+01,1.799810275725756137e-01,-2.083763158390159731e+01,-2.083762414112674222e+01,-5.427441978453533693e+02
2.619999999999953033e+01,1.799884516339234075e-01,-2.083760586988883290e+01,-2.083759844582748499e+01,-5.431609425386898238e+02
2.621999999999952990e+01,1.799957144990678715e-01,-2.083766226808156574e+01,-2.083765500521642267e+01,-5.435776885211862464e+02
2.623999999999952948e+01,1.800030475711552891e-01,-2.083765930734370642e+01,-2.083765197427161908e+01,-5.439944343742610045e+02
2.625999999999952905e+01,1.800102290372024572e-01,-2.083760865671512619e+01,-2.083760147524908035e+01,-5.444111793659293426e+02
2.627999999999952863e+01,1.800176131185138861e-01,-2.083768059254280658e+01,-2.083767320846149573e+01,-5.448279255936988648e+02
2.629999999999952820e+01,1.800248374405357676e-01,-2.083764872780622213e+01,-2.083764150348419975e+01,-5.452446713439329642e+02
2.631999999999952777e+01,1.800320811993107173e-01,-2.083765774253605940e+01,-2.083765049877728615e+01,-5.456614172550249577e+02
2.633999999999952735e+01,1.800392785664736151e-01,-2.083758537707415215e+01,-2.083757817970698767e+01,-5.460781617651992974e+02
2.635999999999952692e+01,1.800463570820346471e-01,-2.083757697278506882e+01,-2.083756989426950668e+01,-5.464949062261395056e+02
2.637999999999952649e+01,1.800536280651521825e-01,-2.083750267520334631e+01,-2.083749540422022761e+01,-5.469116490086604472e+02
2.639999999999952607e+01,1.800606080354874572e-01,-2.083749597092462125e+01,-2.083748899095428442e+01,-5.473283919481086741e+02
2.641999999999952564e+01,1.800677492111223410e-01,-2.083746538323013198e+01,-2.083745824205449537e+01,-5.477451341145975903e+02
2.643999999999952522e+01,1.800747199119493436e-01,-2.083750227681185407e+01,-2.083749530611102685e+01,-5.481618771894329711e+02
2.645999999999952479e+01,1.800814937436035768e-01,-2.083753044995002313e+01,-2.083752367611836931e+01,-5.485786210246003520e+02
2.647999999999952436e+01,1.800882998238235166e-01,-2.083751285867688097e+01,-2.083750605259666244e+01,-5.489953644756936910e+02
2.649999999999952394e+01,1.800951749723282980e-01,-2.083740313560388202e+01,-2.083739626045537818e+01,-5.494121056632573072e+02
2.651999999999952351e+01,1.801019078159175335e-01,-2.083749302944861981e+01,-2.083748629660503227e+01,-5.498288487910026561e+02
2.653999999999952308e+01,1.801084205677692951e-01,-2.083750096041402600e+01,-2.083749444766217351e+01,-5.502455922974590976e+02
2.655999999999952266e+01,1.801150422798444839e-01,-2.083744621220096604e+01,-2.083743959048889138e+01,-5.506623345999911407e+02
2.657999999999952223e+01,1.801214107186807079e-01,-2.083748566673605751e+01,-2.083747929829722167e+01,-5.510790779448869898e+02
2.659999999999952180e+01,1.801277834072000927e-01,-2.083753735215981706e+01,-2.083753097947129618e+01,-5.514958223192417108e+02
2.661999999999952138e+01,1.801341228398474215e-01,-2.083748878764349044e+01,-2.083748244821084228e+01,-5.519125657555620137e+02
2.663999999999952095e+01,1.801403979892677309e-01,-2.083749369665448015e+01,-2.083748742150505961e+01,-5.523293093543456962e+02
2.665999999999952053e+01,1.801466942899499490e-01,-2.083743338355036556e+01,-2.083742708724968296e+01,-5.527460517257159154e+02
2.667999999999952010e+01,1.801527451532670687e-01,-2.083748818680789938e+01,-2.083748213594458321e+01,-5.531627954385887733e+02
2.669999999999951967e+01,1.801587638181165185e-01,-2.083748392248326908e+01,-2.083747790381842080e+01,-5.535795390983736297e+02
2.671999999999951925e+01,1.801646178382604879e-01,-2.083751487075787878e+01,-2.083750901673773370e+01,-5.539962835417686620e+02
2.673999999999951882e+01,1.801702245290283111e-01,-2.083749752646700770e+01,-2.083749191977624093e+01,-5.544130278856073346e+02
2.675999999999951839e+01,1.801759737135146811e-01,-2.083743556174603739e+01,-2.083742981256155247e+01,-5.548297708476577554e+02
2.677999999999951797e+01,1.801815878183044006e-01,-2.083745056344586288e+01,-2.083744494934107294e+01,-5.552465142448219240e+02
2.679999999999951754e+01,1.801868543804915068e-01,-2.083765886123648059e+01,-2.083765359467429334e+01,-5.556632621554844036e+02
2.681999999999951712e+01,1.801923138384858847e-01,-2.083754534490863364e+01,-2.083753988545063862e+01,-5.560800076029246384e+02
2.683999999999951669e+01,1.801977107147343382e-01,-2.083756360440331434e+01,-2.083755820752706711e+01,-5.564967534781363838e+02
2.685999999999951626e+01,1.802028371087836811e-01,-2.083757891491663017e+01,-2.083757378852257958e+01,-5.569134999300406434e+02
2.687999999999951584e+01,1.802079993993650486e-01,-2.083759169992973170e+01,-2.083758653763915092e+01,-5.573302466017486267e+02
2.689999999999951541e+01,1.802131054234814289e-01,-2.083755759309021727e+01,-2.083755248706610175e+01,-5.577469926475863531e+02
2.691999999999951498e+01,1.802179511597830353e-01,-2.083764694630002978e+01,-2.083764210056372690e+01,-5.581637407407761202e+02
2.693999999999951456e+01,1.802229194787258182e-01,-2.083754397873608966e+01,-2.083753901041714585e+01,-5.585804866520318228e+02
2.695999999999951413e+01,1.802276788755842740e-01,-2.083764536771406384e+01,-2.083764060831720499e+01,-5.589972347999893145e+02
2.697999999999951370e+01,1.802323583268831686e-01,-2.083767834766700844e+01,-2.083767366821571088e+01,-5.594139836874913954e+02
2.699999999999951328e+01,1.802369634624394479e-01,-2.083770185052751245e+01,-2.083769724539195778e+01,-5.598307331193664140e+02
2.701999999999951285e+01,1.802415752974102503e-01,-2.083768033280622589e+01,-2.083767572097125509e+01,-5.602474821141876191e+02
2.703999999999951243e+01,1.802460739799112699e-01,-2.083772837043841264e+01,-2.083772387175591234e+01,-5.606642321829139064e+02
2.705999999999951200e+01,1.802504086972743502e-01,-2.083778588251631447e+01,-2.083778154779895075e+01,-5.610809835658468501e+02
2.707999999999951157e+01,1.802547730247122670e-01,-2.083776110217534594e+01,-2.083775673784790783e+01,-5.614977344235629744e+02
2.709999999999951115e+01,1.802589294916799867e-01,-2.083785836292296878e+01,-2.083785420645600084e+01,-5.619144874343544416e+02
2.711999999999951072e+01,1.802631273150945290e-01,-2.083782611651876238e+01,-2.083782191869534728e+01,-5.623312397588613294e+02
2.713999999999951029e+01,1.802672252703066413e-01,-2.083785907478694455e+01,-2.083785497683173205e+01,-5.627479928424019135e+02
2.715999999999950987e+01,1.802711349103988114e-01,-2.083798977881000525e+01,-2.083798586916991269e+01,-5.631647487283380542e+02
2.717999999999950944e+01,1.802749878905293146e-01,-2.083801159097758671e+01,-2.083800773799745798e+01,-5.635815051071774633e+02
2.719999999999950901e+01,1.802786524208037922e-01,-2.083803790315721116e+01,-2.083803423862693549e+01,-5.639982622007103146e+02
2.721999999999950859e+01,1.802822800272309567e-01,-2.083804930423705315e+01,-2.083804567663062457e+01,-5.644150195591887496e+02
2.723999999999950816e+01,1.802858256736999398e-01,-2.083810271407477188e+01,-2.083809916842830390e+01,-5.648317780678238478e+02
2.725999999999950774e+01,1.802893423573510567e-01,-2.083813639435267717e+01,-2.083813287766902533e+01,-5.652485372790272322e+02
2.727999999999950731e+01,1.802928766692280804e-01,-2.083813192888693422e+01,-2.083812839457505817e+01,-5.656652963832931391e+02
2.729999999999950688e+01,1.802960800489336324e-01,-2.083819806695293053e+01,-2.083819486357322504e+01,-5.660820571412524487e+02
2.731999999999950646e+01,1.802992954342168275e-01,-2.083826306697055131e+01,-2.083825985158526706e+01,-5.664988191872065499e+02
2.733999999999950603e+01,1.803022472618527328e-01,-2.083834056864614936e+01,-2.083833761681851371e+01,-5.669155830467518626e+02
2.735999999999950560e+01,1.803053528079073820e-01,-2.083829790558345962e+01,-2.083829480003740642e+01,-5.673323458993174881e+02
2.737999999999950518e+01,1.803083276012171221e-01,-2.083837582021818235e+01,-2.083837284542487112e+01,-5.677491104409284617e+02
2.739999999999950475e+01,1.803111449538257194e-01,-2.083835314285973439e+01,-2.083835032550712540e+01,-5.681658746864329714e+02
2.741999999999950433e+01,1.803138487402190515e-01,-2.083849946626066796e+01,-2.083849676247427496e+01,-5.685826419719718388e+02
2.743999999999950390e+01,1.803164839268142083e-01,-2.083844162335608274e+01,-2.083843898816948581e+01,-5.689994081692523196e+02
2.745999999999950347e+01,1.803190845097775719e-01,-2.083854502741929693e+01,-2.083854242683633373e+01,-5.694161764692178167e+02
2.747999999999950305e+01,1.803216791594209611e-01,-2.083856639744195860e+01,-2.083856380279231502e+01,-5.698329452025169530e+02
2.749999999999950262e+01,1.803240763062132490e-01,-2.083859651956250403e+01,-2.083859412241571007e+01,-5.702497147357614722e+02
2.751999999999950219e+01,1.803264573837519702e-01,-2.083872182905442116e+01,-2.083871944797688158e+01,-5.706664867912650152e+02
2.753999999999950177e+01,1.803287741894719631e-01,-2.083876881124005109e+01,-2.083876649443433138e+01,-5.710832598506841578e+02
2.755999999999950134e+01,1.803310660811582311e-01,-2.083876309883072508e+01,-2.083876080693903887e+01,-5.715000328207689790e+02
2.757999999999950091e+01,1.803333582422372294e-01,-2.083878672919782105e+01,-2.083878443703674321e+01,-5.719168062631919156e+02
2.759999999999950049e+01,1.803354279925952763e-01,-2.083886428288778703e+01,-2.083886221313742837e+01,-5.723335814790992799e+02
2.761999999999950006e+01,1.803374476528575854e-01,-2.083889211456476787e+01,-2.083889009490450661e+01,-5.727503573017303324e+02
2.763999999999949964e+01,1.803394513213336936e-01,-2.083892332866692954e+01,-2.083892132499845218e+01,-5.731671337646351958e+02
2.765999999999949921e+01,1.803411883615884670e-01,-2.083909182586869591e+01,-2.083909008882844205e+01,-5.735839138641123327e+02
2.767999999999949878e+01,1.803430643781445686e-01,-2.083901747440139829e+01,-2.083901559838484374e+01,-5.740006923375838142e+02
2.769999999999949836e+01,1.803447747619862374e-01,-2.083908237660820362e+01,-2.083908066622436195e+01,-5.744174722747320629e+02
2.771999999999949793e+01,1.803464549366465552e-01,-2.083916872388468633e+01,-2.083916704371002737e+01,-5.748342539690352169e+02
2.773999999999949750e+01,1.803480629390852574e-01,-2.083917842966214806e+01,-2.083917682165970930e+01,-5.752510359296260276e+02
2.775999999999949708e+01,1.803496206197975349e-01,-2.083925883908285925e+01,-2.083925728140214773e+01,-5.756678195487269249e+02
2.777999999999949665e+01,1.803511260866328680e-01,-2.083922805000956657e+01,-2.083922654454273271e+01,-5.760846026042603398e+02
2.779999999999949623e+01,1.803523911445857886e-01,-2.083937127086310781e+01,-2.083937000580515431e+01,-5.765013887646197190e+02
2.781999999999949580e+01,1.803537576624613115e-01,-2.083935888824790794e+01,-2.083935752173003308e+01,-5.769181745758667148e+02
2.783999999999949537e+01,1.803550197761149554e-01,-2.083945874892512151e+01,-2.083945748681146881e+01,-5.773349624887315485e+02
2.785999999999949495e+01,1.803563894873259632e-01,-2.083944721803851863e+01,-2.083944584832730840e+01,-5.777517500633811096e+02
2.787999999999949452e+01,1.803575732149945710e-01,-2.083948496188684985e+01,-2.083948377815918107e+01,-5.781685385788911162e+02
2.789999999999949409e+01,1.803587576527382053e-01,-2.083948734449824514e+01,-2.083948616006050258e+01,-5.785853271413434413e+02
2.791999999999949367e+01,1.803598397853564683e-01,-2.083961401057747409e+01,-2.083961292844485413e+01,-5.790021183394222817e+02
2.793999999999949324e+01,1.803608321654576185e-01,-2.083968022543835730e+01,-2.083967923305825565e+01,-5.794189109515509699e+02
2.795999999999949281e+01,1.803618747195578353e-01,-2.083961479486909951e+01,-2.083961375231499957e+01,-5.798357022048942326e+02
2.797999999999949239e+01,1.803627769158035465e-01,-2.083970186049377560e+01,-2.083970095829753078e+01,-5.802524953399079095e+02
2.799999999999949196e+01,1.803635554842134003e-01,-2.083977210385831214e+01,-2.083977132528990239e+01,-5.806692900034166769e+02
2.801999999999949154e+01,1.803645588561650359e-01,-2.083976088452872943e+01,-2.083975988115677680e+01,-5.810860842177353334e+02
2.803999999999949111e+01,1.803654075317426830e-01,-2.083977523274294441e+01,-2.083977438406736837e+01,-5.815028788737145078e+02
2.805999999999949068e+01,1.803661869934363726e-01,-2.083988307681187635e+01,-2.083988229735018294e+01,-5.819196757557891715e+02
2.807999999999949026e+01,1.803669454230429348e-01,-2.083989560931983220e+01,-2.083989485089022509e+01,-5.823364729095459325e+02
2.809999999999948983e+01,1.803676607993428549e-01,-2.083989504767454193e+01,-2.083989433229824328e+01,-5.827532700951231845e+02
2.811999999999948940e+01,1.803683696652136348e-01,-2.083992148495817531e+01,-2.083992077609230620e+01,-5.831700678159564859e+02
2.813999999999948898e+01,1.803689684075054922e-01,-2.083999305942455393e+01,-2.083999246068226086e+01,-5.835868670784026335e+02
2.815999999999948855e+01,1.803696759381157033e-01,-2.083999612566203652e+01,-2.083999541813142642e+01,-5.840036662933853222e+02
2.817999999999948813e+01,1.803702062929429528e-01,-2.084010220660670853e+01,-2.084010167625188004e+01,-5.844204678071625949e+02
2.819999999999948770e+01,1.803709274201297508e-01,-2.084002936705278941e+01,-2.084002864592560300e+01,-5.848372676733765729e+02
2.821999999999948727e+01,1.803715582528332972e-01,-2.084012870587467248e+01,-2.084012807504196729e+01,-5.852540696166612406e+02
2.823999999999948685e+01,1.803720382059151861e-01,-2.084023657272281582e+01,-2.084023609276973232e+01,-5.856708738681627437e+02
2.825999999999948642e+01,1.803725711623186678e-01,-2.084020378811140617e+01,-2.084020325515500360e+01,-5.860876774109684675e+02
2.827999999999948599e+01,1.803731203407815398e-01,-2.084022089177269876e+01,-2.084022034259423606e+01,-5.865044812796255655e+02
2.829999999999948557e+01,1.803737260737530990e-01,-2.084020329698162755e+01,-2.084020269124865621e+01,-5.869212847398322310e+02
2.831999999999948514e+01,1.803743641297247957e-01,-2.084024842560447155e+01,-2.084024778754849905e+01,-5.873380890702883335e+02
2.833999999999948471e+01,1.803750263834721090e-01,-2.084022968568607581e+01,-2.084022902343232886e+01,-5.877548930017484281e+02
2.835999999999948429e+01,1.803754300365683072e-01,-2.084036408560002585e+01,-2.084036368194692912e+01,-5.881716998798073064e+02
2.837999999999948386e+01,1.803759239886098542e-01,-2.084030114881220186e+01,-2.084030065486016170e+01,-5.885885054088314519e+02
2.839999999999948344e+01,1.803764755874335268e-01,-2.084026172242825226e+01,-2.084026117082942875e+01,-5.890053100916812809e+02
2.841999999999948301e+01,1.803769934217109294e-01,-2.084036575206976494e+01,-2.084036523423548815e+01,-5.894221168888883540e+02
2.843999999999948258e+01,1.803774679715919316e-01,-2.084037782915999770e+01,-2.084037735461011565e+01,-5.898389239709217691e+02
2.845999999999948216e+01,1.803779272785731580e-01,-2.084035389170968600e+01,-2.084035343240270421e+01,-5.902557305894489446e+02
2.847999999999948173e+01,1.803783656672273694e-01,-2.084042702847184358e+01,-2.084042659008319021e+01,-5.906725386916297111e+02
2.849999999999948130e+01,1.803789202172219053e-01,-2.084035460994226341e+01,-2.084035405539226815e+01,-5.910893452292785923e+02
2.851999999999948088e+01,1.803794510938947493e-01,-2.084037838075746407e+01,-2.084037784988079167e+01,-5.915061522660170112e+02
2.853999999999948045e+01,1.803798485923683859e-01,-2.084048455454172100e+01,-2.084048415704324597e+01,-5.919229615596094618e+02
2.855999999999948002e+01,1.803804283665414732e-01,-2.084044482344105731e+01,-2.084044424366688375e+01,-5.923397698763041035e+02
2.857999999999947960e+01,1.803809525902027588e-01,-2.084043750080046209e+01,-2.084043697657680028e+01,-5.927565781020964550e+02
2.859999999999947917e+01,1.803813239200117435e-01,-2.084059463480343766e+01,-2.084059426347362987e+01,-5.931733896234627537e+02
2.861999999999947875e+01,1.803818993034844165e-01,-2.084053577804430901e+01,-2.084053520266083481e+01,-5.935901997636401575e+02
2.863999999999947832e+01,1.803823615521925605e-01,-2.084059913877969450e+01,-2.084059867653098763e+01,-5.940070112841669925e+02
2.865999999999947789e+01,1.803829739387799447e-01,-2.084056506132666442e+01,-2.084056444894007853e+01,-5.944238219730069659e+02
2.867999999999947747e+01,1.803834599333025424e-01,-2.084059018108580119e+01,-2.084058969509127834e+01,-5.948406332906341731e+02
2.869999999999947704e+01,1.803840944486220788e-01,-2.084058215030119499e+01,-2.084058151578587470e+01,-5.952574442991248134e+02
2.871999999999947661e+01,1.803845493162408165e-01,-2.084066231605333641e+01,-2.084066186118571906e+01,-5.956742570905782941e+02
2.873999999999947619e+01,1.803851090913880517e-01,-2.084059599718182909e+01,-2.084059543740668019e+01,-5.960910684507467749e+02
2.875999999999947576e+01,1.803855285444162515e-01,-2.084065165843728451e+01,-2.084065123898425753e+01,-5.965078810644624809e+02
2.877999999999947534e+01,1.803860554415927520e-01,-2.084065412735517597e+01,-2.084065360045800119e+01,-5.969246936201125209e+02
2.879999999999947491e+01,1.803865335547327198e-01,-2.084062738001730963e+01,-2.084062690190416944e+01,-5.973415056895996713e+02
2.881999999999947448e+01,1.803870435628019409e-01,-2.084066135144178844e+01,-2.084066084143372066e+01,-5.977583184066204467e+02
2.883999999999947406e+01,1.803875945717970386e-01,-2.084063789694149804e+01,-2.084063734593250317e+01,-5.981751306135502091e+02
2.885999999999947363e+01,1.803881465461084077e-01,-2.084060285322071948e+01,-2.084060230124640967e+01,-5.985919421186403042e+02
2.887999999999947320e+01,1.803884847315074813e-01,-2.084073806463498713e+01,-2.084073772644958922e+01,-5.990087565417476299e+02
2.889999999999947278e+01,1.803890287895916766e-01,-2.084066398552394617e+01,-2.084066344146586047e+01,-5.994255692773999726e+02
2.891999999999947235e+01,1.803896130748792181e-01,-2.084065398686869131e+01,-2.084065340258340271e+01,-5.998423817728520362e+02
2.893999999999947192e+01,1.803900969784553443e-01,-2.084064762103534463e+01,-2.084064713713176786e+01,-6.002591942413691868e+02
2.895999999999947150e+01,1.803906774899356746e-01,-2.084067387610727451e+01,-2.084067329559579562e+01,-6.006760071383798731e+02
2.897999999999947107e+01,1.803912589648317133e-01,-2.084067686929596164e+01,-2.084067628782106496e+01,-6.010928200942909143e+02
2.899999999999947065e+01,1.803919224685080480e-01,-2.084065747321504602e+01,-2.084065680971136914e+01,-6.015096325802514912e+02
2.901999999999947022e+01,1.803923661320553928e-01,-2.084074039580659843e+01,-2.084073995214304986e+01,-6.019264469445040504e+02
2.903999999999946979e+01,1.803929105948884337e-01,-2.084069798113957006e+01,-2.084069743667673791e+01,-6.023432603596641002e+02
2.905999999999946937e+01,1.803936247704972240e-01,-2.084067038112705106e+01,-2.084066966695144174e+01,-6.027600730531108866e+02
2.907999999999946894e+01,1.803942180179367583e-01,-2.084072984404044249e+01,-2.084072925079300376e+01,-6.031768870567443628e+02
2.909999999999946851e+01,1.803947962813577666e-01,-2.084073371648093698e+01,-2.084073313821751583e+01,-6.035937011528105813e+02
2.911999999999946809e+01,1.803954715650147866e-01,-2.084070758380375210e+01,-2.084070690852009378e+01,-6.040105146292029303e+02
2.913999999999946766e+01,1.803959435596293459e-01,-2.084067609047604464e+01,-2.084067561848143058e+01,-6.044273276790179352e+02
2.915999999999946724e+01,1.803965139274261720e-01,-2.084075238498922644e+01,-2.084075181462143078e+01,-6.048441421563497897e+02
2.917999999999946681e+01,1.803973161139477144e-01,-2.084065459398356879e+01,-2.084065379179704891e+01,-6.052609544460430016e+02
2.919999999999946638e+01,1.803979292608202667e-01,-2.084073691005500706e+01,-2.084073629690813334e+01,-6.056777685710972037e+02
2.921999999999946596e+01,1.803987267625230539e-01,-2.084065133046844309e+01,-2.084065053296674108e+01,-6.060945808002048807e+02
2.923999999999946553e+01,1.803993107715700372e-01,-2.084071718383489724e+01,-2.084071659982584990e+01,-6.065113945598725422e+02
2.925999999999946510e+01,1.803999523323438492e-01,-2.084073590195442094e+01,-2.084073526039364666e+01,-6.069282086363508597e+02
2.927999999999946468e+01,1.804007235973611456e-01,-2.084068700524369433e+01,-2.084068623397867626e+01,-6.073450216051907091e+02
2.929999999999946425e+01,1.804013130480592308e-01,-2.084075244943812777e+01,-2.084075185998742796e+01,-6.077618360647287545e+02
2.931999999999946382e+01,1.804020771568079218e-01,-2.084066925806886417e+01,-2.084066849396011634e+01,-6.081786486857813543e+02
2.933999999999946340e+01,1.804028316015721944e-01,-2.084070558530912720e+01,-2.084070483086436454e+01,-6.085954620430428577e+02
2.935999999999946297e+01,1.804035645315527625e-01,-2.084072187723653968e+01,-2.084072114430655986e+01,-6.090122757476576680e+02
2.937999999999946255e+01,1.804042640452432900e-01,-2.084074221044179964e+01,-2.084074151092810823e+01,-6.094290898923527493e+02
2.939999999999946212e+01,1.804049791370787859e-01,-2.084074937874689937e+01,-2.084074866365506296e+01,-6.098459041648359289e+02
2.941999999999946169e+01,1.804057699367307421e-01,-2.084068308852029716e+01,-2.084068229772064385e+01,-6.102627170358066451e+02
2.943999999999946127e+01,1.804064163840859158e-01,-2.084079644465320058e+01,-2.084079579820584627e+01,-6.106795323182523134e+02
2.945999999999946084e+01,1.804072660286746288e-01,-2.084072294279805249e+01,-2.084072209315346313e+01,-6.110963459274637444e+02
2.947999999999946041e+01,1.804079762838025625e-01,-2.084074490264942270e+01,-2.084074419239429332e+01,-6.115131601152614849e+02
2.949999999999945999e+01,1.804087331560635665e-01,-2.084073886196819103e+01,-2.084073810509593017e+01,-6.119299741356286404e+02
2.951999999999945956e+01,1.804095858363053972e-01,-2.084075804101097518e+01,-2.084075718833073410e+01,-6.123467884437685598e+02
2.953999999999945913e+01,1.804104635002870827e-01,-2.084076228988998380e+01,-2.084076141222600143e+01,-6.127636028119023877e+02
2.955999999999945871e+01,1.804113581395878629e-01,-2.084074228760760406e+01,-2.084074139296830452e+01,-6.131804167630151596e+02
2.957999999999945828e+01,1.804121987099910618e-01,-2.084076182046775827e+01,-2.084076097989735388e+01,-6.135972311588541288e+02
2.959999999999945786e+01,1.804131922782974962e-01,-2.084074553049860512e+01,-2.084074453693029838e+01,-6.140140450758958650e+02
2.961999999999945743e+01,1.804140570601895921e-01,-2.084080248974483496e+01,-2.084080162496294264e+01,-6.144308602609088439e+02
2.963999999999945700e+01,1.804151627109348011e-01,-2.084071404529299798e+01,-2.084071293964225191e+01,-6.148476734361639728e+02
2.965999999999945658e+01,1.804162313734308243e-01,-2.084069116945929423e+01,-2.084069010079679884e+01,-6.152644861908905796e+02
2.967999999999945615e+01,1.804173280257459766e-01,-2.084073569879841159e+01,-2.084073460214609597e+01,-6.156812998082142485e+02
2.969999999999945572e+01,1.804183230168734942e-01,-2.084076704889572795e+01,-2.084076605390460202e+01,-6.160981141542010846e+02
2.971999999999945530e+01,1.804194748482814692e-01,-2.084072781468050906e+01,-2.084072666284910014e+01,-6.165149275586633166e+02
2.973999999999945487e+01,1.804206066745490666e-01,-2.084071427858212999e+01,-2.084071314675586351e+01,-6.169317407124085548e+02
2.975999999999945445e+01,1.804217822130830262e-01,-2.084074454790352249e+01,-2.084074337236499019e+01,-6.173485544278281623e+02
2.977999999999945402e+01,1.804229646837041678e-01,-2.084075224574452534e+01,-2.084075106327390259e+01,-6.177653682902724768e+02
2.979999999999945359e+01,1.804242053981914840e-01,-2.084073316950743404e+01,-2.084073192879294822e+01,-6.181821817129481360e+02
2.981999999999945317e+01,1.804254211872601266e-01,-2.084064536895472841e+01,-2.084064415316565899e+01,-6.185989934045380778e+02
2.983999999999945274e+01,1.804265782113483874e-01,-2.084076229815959991e+01,-2.084076114113551270e+01,-6.190158074934771548e+02
2.985999999999945231e+01,1.804277268056699857e-01,-2.084078021524975100e+01,-2.084077906665542912e+01,-6.194326219491879328e+02
2.987999999999945189e+01,1.804290636660292324e-01,-2.084069691428618754e+01,-2.084069557742583001e+01,-6.198494345506132959e+02
2.989999999999945146e+01,1.804303133483272092e-01,-2.084073182738449503e+01,-2.084073057770219606e+01,-6.202662479374786244e+02
2.991999999999945103e+01,1.804316012147416937e-01,-2.084067656698518434e+01,-2.084067527911876994e+01,-6.206830601809518839e+02
2.993999999999945061e+01,1.804328568584842030e-01,-2.084074450982596005e+01,-2.084074325418221818e+01,-6.210998738155046794e+02
2.995999999999945018e+01,1.804340198119638583e-01,-2.084078657774957222e+01,-2.084078541479609115e+01,-6.215166883841061463e+02
2.997999999999944976e+01,1.804352045707007246e-01,-2.084079825004525333e+01,-2.084079706528651599e+01,-6.219335031643482807e+02
2.999999999999944933e+01,1.804365210935543473e-01,-2.084071697864061434e+01,-2.084071566211775917e+01,-6.223503161873982208e+02


==> data/contraction_small_energy.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,3.214545665730360047e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.214545665730360047e-01
2.000000000000000042e-02,3.141634903434299408e-01,-8.008396318999370322e+00,-8.015687395228976442e+00,1.539955639634425222e-01
4.000000000000000083e-02,3.068152217940862680e-01,-1.790425325457265870e+01,-1.791160152312200182e+01,-2.114377696773542814e-01
5.999999999999999778e-02,2.995556180044330885e-01,-2.064607680906402365e+01,-2.065333641285367605e+01,-6.316189096482879295e-01
8.000000000000000167e-02,2.925138396529894935e-01,-2.115639094683795562e+01,-2.116343272518939855e+01,-1.061788506936490517e+00
1.000000000000000056e-01,2.857149959246864102e-01,-2.124407827915286973e+01,-2.125087712288117103e+01,-1.493468916247850942e+00
1.200000000000000094e-01,2.791583116488030036e-01,-2.124352688761235797e+01,-2.125008357188823993e+01,-1.924896138275981716e+00
1.400000000000000133e-01,2.728383697223884519e-01,-2.122839758118400155e+01,-2.123471752311041527e+01,-2.355784031826076319e+00
1.600000000000000033e-01,2.667493256553112868e-01,-2.121087820575006333e+01,-2.121696724981714155e+01,-2.786090640008154651e+00
1.799999999999999933e-01,2.608844829592411596e-01,-2.119312017795006042e+01,-2.119898502064613055e+01,-3.215817886263225844e+00
1.999999999999999833e-01,2.552370021261161637e-01,-2.117565159813056042e+01,-2.118129907896368636e+01,-3.644978399058961926e+00
2.199999999999999734e-01,2.497997954305693213e-01,-2.115831145823113602e+01,-2.116374866492668261e+01,-4.073581834919131062e+00
2.399999999999999634e-01,2.445660713803289588e-01,-2.114139336382383405e+01,-2.114662708787407297e+01,-4.501643426245848012e+00
2.599999999999999534e-01,2.395288995987459590e-01,-2.112476270902286046e+01,-2.112979988080444471e+01,-4.929175852207889008e+00
2.799999999999999711e-01,2.346813967630586584e-01,-2.110849120097529408e+01,-2.111333870381098166e+01,-5.356193179063081899e+00
2.999999999999999889e-01,2.300167324105506783e-01,-2.109262661644397241e+01,-2.109729128079647964e+01,-5.782710375744469111e+00
3.200000000000000067e-01,2.255281428049967507e-01,-2.107721465517236226e+01,-2.108170324477791624e+01,-6.208743258453470304e+00
3.400000000000000244e-01,2.212089372982887214e-01,-2.106229639965809497e+01,-2.106661560516480236e+01,-6.634308391953340767e+00
3.600000000000000422e-01,2.170524920637249278e-01,-2.104790173337897485e+01,-2.105205817861353879e+01,-7.059422871855484338e+00
3.800000000000000600e-01,2.130522800854448007e-01,-2.103405148168219441e+01,-2.103805169366047423e+01,-7.484104113467408226e+00
4.000000000000000777e-01,2.092016454602889097e-01,-2.102052372159941740e+01,-2.102437435622457329e+01,-7.908365222524552429e+00
4.200000000000000955e-01,2.054945696595155413e-01,-2.100776688031110950e+01,-2.101147395611188173e+01,-8.332227635931547027e+00
4.400000000000001132e-01,2.019249667241650725e-01,-2.099559293193255272e+01,-2.099916253486790296e+01,-8.755709097505548044e+00
4.600000000000001310e-01,1.984870017550822985e-01,-2.098404164596218990e+01,-2.098747961093127401e+01,-9.178827895393876446e+00
4.800000000000001488e-01,1.951750441246365708e-01,-2.097311617107292747e+01,-2.097642812870337181e+01,-9.601602176445778625e+00
5.000000000000001110e-01,1.919837120560304866e-01,-2.096282766753003557e+01,-2.096601899959864213e+01,-1.002405006186498504e+01
5.200000000000001288e-01,1.889078579282209014e-01,-2.095315625137761373e+01,-2.095623210550542481e+01,-1.044618904102034662e+01
5.400000000000001465e-01,1.859424623252174946e-01,-2.094414773554067466e+01,-2.094711313114367712e+01,-1.086803739133416435e+01
5.600000000000001643e-01,1.830827376260706352e-01,-2.093578098190378967e+01,-2.093864070660293564e+01,-1.128961273567138690e+01
5.800000000000001821e-01,1.803238794792795252e-01,-2.092796493605773378e+01,-2.093072379420452478e+01,-1.171093089253933250e+01
6.000000000000001998e-01,1.776615054602413424e-01,-2.092075310964926871e+01,-2.092341548366830750e+01,-1.213200832875135582e+01
6.200000000000002176e-01,1.750913781169597117e-01,-2.091424967645790645e+01,-2.091681980380118944e+01,-1.255286344962379452e+01
6.400000000000002354e-01,1.726093055043855795e-01,-2.090832186321759423e+01,-2.091080393583016672e+01,-1.297351195950072089e+01
6.600000000000002531e-01,1.702112335066229276e-01,-2.090294970491556725e+01,-2.090534777691333090e+01,-1.339396902559679603e+01
6.800000000000002709e-01,1.678932970909421674e-01,-2.089811767329502956e+01,-2.090043560971071201e+01,-1.381424931547837787e+01
7.000000000000002887e-01,1.656516215524971580e-01,-2.089382540125397725e+01,-2.089606707679242348e+01,-1.423436749904190179e+01
7.200000000000003064e-01,1.634825722951417926e-01,-2.089009033049345376e+01,-2.089225937975080782e+01,-1.465433835490912706e+01
7.400000000000003242e-01,1.613826663899718683e-01,-2.088683448677264920e+01,-2.088893439267781815e+01,-1.507417495054974843e+01
7.600000000000003419e-01,1.593486111629256186e-01,-2.088405297800120053e+01,-2.088608703322824667e+01,-1.549389006533681901e+01
7.800000000000003597e-01,1.573770941232737752e-01,-2.088173003786279125e+01,-2.088370155490244429e+01,-1.591349618313372716e+01
8.000000000000003775e-01,1.554651724906329080e-01,-2.087992923228235753e+01,-2.088184115391499773e+01,-1.633300668941201295e+01
8.200000000000003952e-01,1.536099846737245256e-01,-2.087855507955045908e+01,-2.088041026736736683e+01,-1.675243297881992888e+01
8.400000000000004130e-01,1.518088505923493037e-01,-2.087763130579677906e+01,-2.087943243987815478e+01,-1.717178673901723940e+01
8.600000000000004308e-01,1.500592133841111009e-01,-2.087711067485424721e+01,-2.087886031206248560e+01,-1.759107858972256366e+01
8.800000000000004485e-01,1.483586547754398022e-01,-2.087700667475884231e+01,-2.087870723336751411e+01,-1.801031928182641195e+01
9.000000000000004663e-01,1.467047501701895240e-01,-2.087716088878578446e+01,-2.087881479339103308e+01,-1.842951640420737647e+01
9.200000000000004841e-01,1.450952813505075045e-01,-2.087767713293687777e+01,-2.087928660175656148e+01,-1.884867941568579752e+01
9.400000000000005018e-01,1.435284241566897045e-01,-2.087865601044705244e+01,-2.088022286764087099e+01,-1.926781939308855840e+01
9.600000000000005196e-01,1.420021811707671833e-01,-2.087994501336801179e+01,-2.088147125635393309e+01,-1.968694453634184072e+01
9.800000000000005373e-01,1.405146616893420686e-01,-2.088154403024860528e+01,-2.088303154973003117e+01,-2.010606293642823772e+01
1.000000000000000444e+00,1.390640168520240194e-01,-2.088342335714929376e+01,-2.088487400198661348e+01,-2.052518204840853855e+01
1.020000000000000462e+00,1.376484524389936792e-01,-2.088560853907925363e+01,-2.088702410349228344e+01,-2.094430978360315265e+01
1.040000000000000480e+00,1.362662973958187473e-01,-2.088804797552837300e+01,-2.088943013057154729e+01,-2.136345289815689696e+01
1.060000000000000497e+00,1.349158392450090505e-01,-2.089074142312585280e+01,-2.089209188127666295e+01,-2.178261818477022160e+01
1.080000000000000515e+00,1.335953902771329360e-01,-2.089364731019768229e+01,-2.089496775916556004e+01,-2.220181157994205279e+01
1.100000000000000533e+00,1.323033932937629498e-01,-2.089682636069779420e+01,-2.089811835768116310e+01,-2.262104010413937871e+01
1.120000000000000551e+00,1.310382980796074293e-01,-2.090022688869280643e+01,-2.090149198390696128e+01,-2.304030973712739438e+01
1.140000000000000568e+00,1.297986272845296774e-01,-2.090388923638064611e+01,-2.090512890717572247e+01,-2.345962719265008189e+01
1.160000000000000586e+00,1.285829767229771103e-01,-2.090776153947569682e+01,-2.090897719003724831e+01,-2.387899807400114582e+01
1.180000000000000604e+00,1.273898901942260853e-01,-2.091185925112173294e+01,-2.091305233765048399e+01,-2.429842834555233111e+01
1.200000000000000622e+00,1.262180341298778652e-01,-2.091618794627959943e+01,-2.091735980234394887e+01,-2.471792396054227225e+01
1.220000000000000639e+00,1.250661582929601390e-01,-2.092077600414391725e+01,-2.092192787998083503e+01,-2.513749135646206767e+01
1.240000000000000657e+00,1.239330001584273977e-01,-2.092562744703639765e+01,-2.092676060517093006e+01,-2.555713706353732917e+01
1.260000000000000675e+00,1.228176101063451209e-01,-2.093073265005941153e+01,-2.093184804011149325e+01,-2.597686710659059983e+01
1.280000000000000693e+00,1.217190430907657689e-01,-2.093601396556157113e+01,-2.093711253257714944e+01,-2.639668595291740871e+01
1.300000000000000711e+00,1.206363155263335124e-01,-2.094158791478980319e+01,-2.094267064235423703e+01,-2.681660043877763755e+01
1.320000000000000728e+00,1.195687339007970723e-01,-2.094736550800696051e+01,-2.094843308963249839e+01,-2.723661533056331407e+01
1.340000000000000746e+00,1.185155387972259833e-01,-2.095342761594734782e+01,-2.095448081105091731e+01,-2.765673707798583081e+01
1.360000000000000764e+00,1.174763457550398738e-01,-2.095941263941679011e+01,-2.096045183245897547e+01,-2.807696452381635055e+01
1.380000000000000782e+00,1.164503757777242132e-01,-2.096566170118332906e+01,-2.096668767116064558e+01,-2.849730372781733223e+01
1.400000000000000799e+00,1.154373182949314236e-01,-2.097198918671238843e+01,-2.097300224419518244e+01,-2.891775656903437408e+01
1.420000000000000817e+00,1.144368312906366980e-01,-2.097842748077176722e+01,-2.097942796777606134e+01,-2.933832560565410219e+01
1.440000000000000835e+00,1.134487240968047317e-01,-2.098486525790201540e+01,-2.098585336509584565e+01,-2.975901101800597104e+01
1.460000000000000853e+00,1.124726636146183151e-01,-2.099149388572408270e+01,-2.099246994620627049e+01,-3.017981695620263949e+01
1.480000000000000870e+00,1.115085929018821420e-01,-2.099805784686530430e+01,-2.099902191757804104e+01,-3.060074218385268097e+01
1.500000000000000888e+00,1.105563187458861174e-01,-2.100464244898195076e+01,-2.100559472313794629e+01,-3.102178730698831544e+01
1.520000000000000906e+00,1.096156701007308665e-01,-2.101125809571281167e+01,-2.101219874435796697e+01,-3.144295311754772726e+01
1.540000000000000924e+00,1.086866532015864084e-01,-2.101782279764278272e+01,-2.101875181454192543e+01,-3.186423859039972584e+01
1.560000000000000941e+00,1.077691969541054451e-01,-2.102439647625277175e+01,-2.102531393250025360e+01,-3.228564397617226689e+01
1.580000000000000959e+00,1.068632477023148120e-01,-2.103089010202034004e+01,-2.103179605127213136e+01,-3.270716772746445855e+01
1.600000000000000977e+00,1.059687136631318194e-01,-2.103725122032392392e+01,-2.103814575436310719e+01,-3.312880728591012058e+01
1.620000000000000995e+00,1.050854308238442225e-01,-2.104354556954934807e+01,-2.104442885238863425e+01,-3.355056148014039508e+01
1.640000000000001013e+00,1.042133636519410878e-01,-2.104985265423927743e+01,-2.105072472141118212e+01,-3.397243060039707530e+01
1.660000000000001030e+00,1.033525389348158158e-01,-2.105597813392105522e+01,-2.105683895863818123e+01,-3.439441098779262518e+01
1.680000000000001048e+00,1.025027273384204601e-01,-2.106192179888343574e+01,-2.106277161047983171e+01,-3.481649923536669178e+01
1.700000000000001066e+00,1.016639111885569713e-01,-2.106783538791844279e+01,-2.106867420406830504e+01,-3.523869475927492090e+01
1.720000000000001084e+00,1.008360381003602924e-01,-2.107367645559582670e+01,-2.107450432868402501e+01,-3.566099616147503326e+01
1.740000000000001101e+00,1.000190441990874424e-01,-2.107928128237410093e+01,-2.108009827627537547e+01,-3.608339878102378862e+01
1.760000000000001119e+00,9.921259150657404935e-02,-2.108492985742445214e+01,-2.108573631011696392e+01,-3.650590383086479562e+01
1.780000000000001137e+00,9.841574185805639086e-02,-2.109074208586514843e+01,-2.109153893551366465e+01,-3.692851552223061162e+01
1.800000000000001155e+00,9.763031318202916586e-02,-2.109582374617158251e+01,-2.109660917484761100e+01,-3.735121742583006466e+01
1.820000000000001172e+00,9.685536612287296010e-02,-2.110107016682490411e+01,-2.110184511388406037e+01,-3.777401377622572198e+01
1.840000000000001190e+00,9.609071266095231545e-02,-2.110615883718797647e+01,-2.110692349064989770e+01,-3.819690160643140331e+01
1.860000000000001208e+00,9.533617514744285870e-02,-2.111119015179399838e+01,-2.111194468930750645e+01,-3.861987994698078808e+01
1.880000000000001226e+00,9.459171605015016804e-02,-2.111615157565027445e+01,-2.111689603474756538e+01,-3.904294743759108144e+01
1.900000000000001243e+00,9.385742054927037614e-02,-2.112095639463277053e+01,-2.112169069013365075e+01,-3.946610086098461778e+01
1.920000000000001261e+00,9.313316736696498899e-02,-2.112574453456091561e+01,-2.112646878774322090e+01,-3.988934000485814124e+01
1.940000000000001279e+00,9.241807811136361350e-02,-2.113068853607530784e+01,-2.113140362533090766e+01,-4.031266886483524559e+01
1.960000000000001297e+00,9.171375562451465624e-02,-2.113523629674895687e+01,-2.113594061923580725e+01,-4.073607791325706984e+01
1.980000000000001315e+00,9.101942738503013275e-02,-2.113974510007900776e+01,-2.114043942831849066e+01,-4.115956714349813694e+01
2.000000000000001332e+00,9.033500557272884646e-02,-2.114427622619932379e+01,-2.114496064801162589e+01,-4.158313708983442325e+01
2.020000000000001350e+00,8.966059141643278885e-02,-2.114864023354234845e+01,-2.114931464769864533e+01,-4.200678430866156532e+01
2.040000000000001368e+00,8.899600551937636439e-02,-2.115310089570123253e+01,-2.115376548159828829e+01,-4.243051091247264850e+01
2.060000000000001386e+00,8.834145578367209872e-02,-2.115733376884407591e+01,-2.115798831857977902e+01,-4.285431213758523938e+01
2.080000000000001403e+00,8.769615570568775609e-02,-2.116175949777310805e+01,-2.116240479785109230e+01,-4.327819262761868657e+01
2.100000000000001421e+00,8.706161529738060123e-02,-2.116579660872029933e+01,-2.116643114912860568e+01,-4.370214310020139692e+01
2.120000000000001439e+00,8.643707091339374038e-02,-2.116989116312148056e+01,-2.117051570750546574e+01,-4.412616546784781235e+01
2.140000000000001457e+00,8.582280445790303747e-02,-2.117378568888002022e+01,-2.117439995533550956e+01,-4.455025544808089677e+01
2.160000000000001474e+00,8.521852581489025580e-02,-2.117780786346737187e+01,-2.117841214211038547e+01,-4.497441588399325951e+01
2.180000000000001492e+00,8.462444486963727197e-02,-2.118163295605870999e+01,-2.118222703700396181e+01,-4.539864262405968276e+01
2.200000000000001510e+00,8.404047740943342004e-02,-2.118541035723211152e+01,-2.118599432469231658e+01,-4.582293479866453367e+01
2.220000000000001528e+00,8.346590590845796853e-02,-2.118934861326411934e+01,-2.118992318476509595e+01,-4.624729634243078635e+01
2.240000000000001545e+00,8.290214466826888173e-02,-2.119278647943902882e+01,-2.119335024067921935e+01,-4.667171583325976059e+01
2.260000000000001563e+00,8.234842937907765892e-02,-2.119637837425282356e+01,-2.119693208954201324e+01,-4.709619711603401271e+01
2.280000000000001581e+00,8.180486077251541976e-02,-2.119987685812392542e+01,-2.120042042673048854e+01,-4.752073822180305029e+01
2.300000000000001599e+00,8.127151707805616021e-02,-2.120331435345113036e+01,-2.120384769714559070e+01,-4.794533785256653147e+01
2.320000000000001616e+00,8.074831743754473656e-02,-2.120673140144697655e+01,-2.120725460108748806e+01,-4.836999568023598073e+01
2.340000000000001634e+00,8.023520907461645368e-02,-2.121008280786844935e+01,-2.121059591623137663e+01,-4.879471044475628361e+01
2.360000000000001652e+00,7.973154682773743451e-02,-2.121361920452937966e+01,-2.121412286677625758e+01,-4.921948649109374685e+01
2.380000000000001670e+00,7.923857250557586607e-02,-2.121671856226971187e+01,-2.121721153659187209e+01,-4.964431383666130415e+01
2.400000000000001688e+00,7.875567466376155734e-02,-2.121995213534838243e+01,-2.122043503319019564e+01,-5.006919577721008352e+01
2.420000000000001705e+00,7.828279107769298140e-02,-2.122300736713176050e+01,-2.122348025071783084e+01,-5.049412880813878957e+01
2.440000000000001723e+00,7.781991979951255467e-02,-2.122608020393073147e+01,-2.122654307520891237e+01,-5.091911328349558374e+01
2.460000000000001741e+00,7.736693592557236654e-02,-2.122908578646795164e+01,-2.122953877034189318e+01,-5.134414798309887829e+01
2.480000000000001759e+00,7.692330900325304588e-02,-2.123219111843310358e+01,-2.123263474535542272e+01,-5.176923543238986269e+01
2.500000000000001776e+00,7.648986735151747096e-02,-2.123503310838338720e+01,-2.123546655003512384e+01,-5.219436953620926545e+01
2.520000000000001794e+00,7.606618040501163247e-02,-2.123788401291196948e+01,-2.123830769985847411e+01,-5.261955090341400876e+01
2.540000000000001812e+00,7.565198322941053821e-02,-2.124073024011715916e+01,-2.124114443729276047e+01,-5.304477970539195297e+01
2.560000000000001830e+00,7.524724889300070385e-02,-2.124348477168327065e+01,-2.124388950601968062e+01,-5.347005413516203021e+01
2.580000000000001847e+00,7.485182268187581811e-02,-2.124619896452649215e+01,-2.124659439073761646e+01,-5.389537354066368380e+01
2.600000000000001865e+00,7.446518520857874079e-02,-2.124903920471174246e+01,-2.124942584218504038e+01,-5.432074096223121984e+01
2.620000000000001883e+00,7.408813815734904829e-02,-2.125150996393580627e+01,-2.125188701098703703e+01,-5.474614820856116637e+01
2.640000000000001901e+00,7.372018934897531239e-02,-2.125415442194628923e+01,-2.125452237075466400e+01,-5.517159924580846564e+01
2.660000000000001918e+00,7.336132560617704412e-02,-2.125666068411094400e+01,-2.125701954785374070e+01,-5.559709132323347802e+01
2.680000000000001936e+00,7.301129820546986560e-02,-2.125909035157319948e+01,-2.125944037897390615e+01,-5.602262315766564882e+01
2.700000000000001954e+00,7.267002873398181739e-02,-2.126158328472708092e+01,-2.126192455419856842e+01,-5.644819609283167949e+01
2.720000000000001972e+00,7.233701306231803130e-02,-2.126408042050335467e+01,-2.126441343617501900e+01,-5.687381071691341106e+01
2.740000000000001990e+00,7.201283114268940133e-02,-2.126638562529393184e+01,-2.126670980721355875e+01,-5.729946261133891738e+01
2.760000000000002007e+00,7.169707347066993364e-02,-2.126860127956641122e+01,-2.126891703723843108e+01,-5.772515039460225950e+01
2.780000000000002025e+00,7.138939642428270005e-02,-2.127090685699879202e+01,-2.127121453404517837e+01,-5.815087620878863106e+01
2.800000000000002043e+00,7.108980625323411962e-02,-2.127308750964673933e+01,-2.127338709981778919e+01,-5.857663754915261478e+01
2.820000000000002061e+00,7.079820879188752913e-02,-2.127525676636490459e+01,-2.127554836382624970e+01,-5.900243428194126238e+01
2.840000000000002078e+00,7.051411382981553899e-02,-2.127748375942721992e+01,-2.127776785438929252e+01,-5.942826805209187313e+01
2.860000000000002096e+00,7.023801374708107947e-02,-2.127946643527279491e+01,-2.127974253535552762e+01,-5.985413348088006558e+01
2.880000000000002114e+00,6.996945695100870166e-02,-2.128148128498513714e+01,-2.128174984178120965e+01,-6.028003166337584418e+01
2.900000000000002132e+00,6.970830668123256801e-02,-2.128349888185492844e+01,-2.128376003212470380e+01,-6.070596279128271533e+01
2.920000000000002149e+00,6.945445089404664318e-02,-2.128543960960676173e+01,-2.128569346539394758e+01,-6.113192543926203371e+01
2.940000000000002167e+00,6.920773395195883859e-02,-2.128736770675103784e+01,-2.128761442369312462e+01,-6.155791951033914700e+01
2.960000000000002185e+00,6.896774510469703967e-02,-2.128936653541149582e+01,-2.128960652425875821e+01,-6.198394682989463433e+01
2.980000000000002203e+00,6.873495020902875563e-02,-2.129115391559723491e+01,-2.129138671049290465e+01,-6.241000270310225062e+01
3.000000000000002220e+00,6.850893750178033148e-02,-2.129297416513598051e+01,-2.129320017784322872e+01,-6.283608819911221843e+01
3.020000000000002238e+00,6.828957350970785156e-02,-2.129480124600480195e+01,-2.129502060999687529e+01,-6.326220358802438426e+01
3.040000000000002256e+00,6.807673403254395350e-02,-2.129652555325385066e+01,-2.129673839273101521e+01,-6.368834693856662454e+01
3.060000000000002274e+00,6.787029678737363514e-02,-2.129832257355844405e+01,-2.129852901080361605e+01,-6.411451982728296173e+01
3.080000000000002292e+00,6.766988607193388794e-02,-2.130006141852323154e+01,-2.130026182923867140e+01,-6.454072146636886487e+01
3.100000000000002309e+00,6.747588687506754501e-02,-2.130168365096772831e+01,-2.130187765016459522e+01,-6.496694913858509324e+01
3.120000000000002327e+00,6.728793510352266971e-02,-2.130335720553831891e+01,-2.130354515730986265e+01,-6.539320423446740449e+01
3.140000000000002345e+00,6.710595667709251533e-02,-2.130495854639405451e+01,-2.130514052482048371e+01,-6.581948538382171421e+01
3.160000000000002363e+00,6.692977702097292758e-02,-2.130652523237909790e+01,-2.130670141203521695e+01,-6.624579206812542509e+01
3.180000000000002380e+00,6.675926639533555362e-02,-2.130811004236199935e+01,-2.130828055298763601e+01,-6.667212477959830608e+01
3.200000000000002398e+00,6.659436698927204135e-02,-2.130964069318220311e+01,-2.130980559258826545e+01,-6.709848249286801547e+01
3.220000000000002416e+00,6.643457559196871975e-02,-2.131127081074573226e+01,-2.131143060214303731e+01,-6.752486770048024312e+01
3.240000000000002434e+00,6.628050169876444075e-02,-2.131267695558666730e+01,-2.131283102947987018e+01,-6.795127531348516925e+01
3.260000000000002451e+00,6.613169734489215967e-02,-2.131411520453533726e+01,-2.131426400888921080e+01,-6.837770642192975856e+01
3.280000000000002469e+00,6.598801491534662944e-02,-2.131556397774313893e+01,-2.131570766017268426e+01,-6.880416138391416325e+01
3.300000000000002487e+00,6.584945400544331418e-02,-2.131692080552681645e+01,-2.131705936643671961e+01,-6.923063836093460566e+01
3.320000000000002505e+00,6.571581821919927902e-02,-2.131834444267471085e+01,-2.131847807846095577e+01,-6.965713888557434075e+01
3.340000000000002522e+00,6.558692084379745546e-02,-2.131970768816912809e+01,-2.131983658554452887e+01,-7.008366193671312772e+01
3.360000000000002540e+00,6.546296356904947322e-02,-2.132099847949533711e+01,-2.132112243677008578e+01,-7.051020586357778086e+01
3.380000000000002558e+00,6.534367597928950055e-02,-2.132229697687545311e+01,-2.132241626446521465e+01,-7.093677109070505082e+01
3.400000000000002576e+00,6.522897193291328499e-02,-2.132358612007505272e+01,-2.132370082412142764e+01,-7.136335751715293441e+01
3.420000000000002593e+00,6.511869941659229055e-02,-2.132483007086998583e+01,-2.132494034338630584e+01,-7.178996439108665584e+01
3.440000000000002611e+00,6.501278687805293888e-02,-2.132605712579067259e+01,-2.132616303832921290e+01,-7.221659144614099546e+01
3.460000000000002629e+00,6.491111808536170757e-02,-2.132726640839273813e+01,-2.132736807718542948e+01,-7.264323844310155209e+01
3.480000000000002647e+00,6.481357257979686315e-02,-2.132844291587379004e+01,-2.132854046137935455e+01,-7.306990484692460086e+01
3.500000000000002665e+00,6.471998348597404749e-02,-2.132965973341559973e+01,-2.132975332250942202e+01,-7.349659163068673706e+01
3.520000000000002682e+00,6.463048525140410727e-02,-2.133075262555940199e+01,-2.133084212379397115e+01,-7.392329618143249093e+01
3.540000000000002700e+00,6.454491107294982322e-02,-2.133185669812565877e+01,-2.133194227230411144e+01,-7.435001888957346239e+01
3.560000000000002718e+00,6.446317967572429142e-02,-2.133293886387309968e+01,-2.133302059527032668e+01,-7.477675939824814577e+01
3.580000000000002736e+00,6.438518159163622578e-02,-2.133402719294899441e+01,-2.133410519103308189e+01,-7.520351794019121883e+01
3.600000000000002753e+00,6.431088769159756802e-02,-2.133507046731976686e+01,-2.133514476121980508e+01,-7.563029364343763916e+01
3.620000000000002771e+00,6.424019247765518081e-02,-2.133610955449587365e+01,-2.133618024970981608e+01,-7.605708652974151107e+01
3.640000000000002789e+00,6.417302280041173312e-02,-2.133712636155335574e+01,-2.133719353123060003e+01,-7.648389622664981857e+01
3.660000000000002807e+00,6.410916425728518941e-02,-2.133816783123968719e+01,-2.133823168978281259e+01,-7.691072344181773701e+01
3.680000000000002824e+00,6.404880236476892530e-02,-2.133911322420059875e+01,-2.133917358609311421e+01,-7.733756606819427759e+01
3.700000000000002842e+00,6.399175263781940737e-02,-2.134007726730093069e+01,-2.134013431702787855e+01,-7.776442466326724912e+01
3.720000000000002860e+00,6.393792358201083603e-02,-2.134103620563784887e+01,-2.134109003469365717e+01,-7.819129921643580872e+01
3.740000000000002878e+00,6.388726872919704702e-02,-2.134197040573124937e+01,-2.134202106058406301e+01,-7.861818927940325352e+01
3.760000000000002895e+00,6.383970571024187579e-02,-2.134290798188122551e+01,-2.134295554490018176e+01,-7.904509500205983841e+01
3.780000000000002913e+00,6.379518610744464024e-02,-2.134380604883457977e+01,-2.134385056843737871e+01,-7.947201564263932028e+01
3.800000000000002931e+00,6.375361187745930136e-02,-2.134468077348611104e+01,-2.134472234771609678e+01,-7.989895083233902540e+01
3.820000000000002949e+00,6.371478995158487424e-02,-2.134559658640500146e+01,-2.134563540833087458e+01,-8.032590158599299457e+01
3.840000000000002967e+00,6.367891308576582865e-02,-2.134642342764070122e+01,-2.134645930450652074e+01,-8.075286593141163394e+01
3.860000000000002984e+00,6.364577526965650711e-02,-2.134724950965823353e+01,-2.134728264747434423e+01,-8.117984405942090120e+01
3.880000000000003002e+00,6.361532429401473010e-02,-2.134808390420602109e+01,-2.134811435518166434e+01,-8.160683618848067056e+01
3.900000000000003020e+00,6.358753004294093181e-02,-2.134887393601488270e+01,-2.134890173026595761e+01,-8.203384146145205591e+01
3.920000000000003038e+00,6.356231188283159583e-02,-2.134966445245592936e+01,-2.134968967061603706e+01,-8.246085996866128198e+01
3.940000000000003055e+00,6.353963014041176527e-02,-2.135042504697717902e+01,-2.135044772871959751e+01,-8.288789115134325414e+01
3.960000000000003073e+00,6.351928519484913160e-02,-2.135123492317390870e+01,-2.135125526811946983e+01,-8.331493619475230616e+01
3.980000000000003091e+00,6.350146474992211798e-02,-2.135194401403167319e+01,-2.135196183447660090e+01,-8.374199289547786407e+01
4.000000000000002665e+00,6.348601538743731121e-02,-2.135267118518275353e+01,-2.135268663454523974e+01,-8.416906176854399746e+01
4.020000000000002238e+00,6.347286801467426354e-02,-2.135338561508332944e+01,-2.135339876245609148e+01,-8.459614262821843056e+01
4.040000000000001812e+00,6.346196200361235717e-02,-2.135408626607419080e+01,-2.135409717208525393e+01,-8.502323525955097239e+01
4.060000000000001386e+00,6.345325710820641507e-02,-2.135477996945803625e+01,-2.135478867435344341e+01,-8.545033956383554141e+01
4.080000000000000959e+00,6.344669398309546460e-02,-2.135545970834968443e+01,-2.135546627147479626e+01,-8.587745532112764124e+01
4.100000000000000533e+00,6.344220740530492897e-02,-2.135611850143646251e+01,-2.135612298801425268e+01,-8.630458217773416152e+01
4.120000000000000107e+00,6.343963984364513198e-02,-2.135681130317151499e+01,-2.135681387073317339e+01,-8.673172097135923764e+01
4.139999999999999680e+00,6.343919413702117649e-02,-2.135741705079269792e+01,-2.135741749649932331e+01,-8.715886975808172110e+01
4.159999999999999254e+00,6.344071516313649906e-02,-2.135805922404202306e+01,-2.135805770301590911e+01,-8.758602942153643767e+01
4.179999999999998828e+00,6.344412971617502395e-02,-2.135867189163284863e+01,-2.135866847707981009e+01,-8.801319944481605262e+01
4.199999999999998401e+00,6.344938840231911792e-02,-2.135928362321810781e+01,-2.135927836453196349e+01,-8.844037985859426954e+01
4.219999999999997975e+00,6.345646817800908168e-02,-2.135987419319545566e+01,-2.135986711341976729e+01,-8.886757026268249149e+01
4.239999999999997549e+00,6.346528402089109122e-02,-2.136044817124404105e+01,-2.136043935540115868e+01,-8.929477041026447637e+01
4.259999999999997122e+00,6.347574634890550127e-02,-2.136104498630488990e+01,-2.136103452397687619e+01,-8.972198084766256443e+01
4.279999999999996696e+00,6.348796506943077400e-02,-2.136158472357248783e+01,-2.136157250485196357e+01,-9.014920032341348133e+01
4.299999999999996270e+00,6.350181235478523367e-02,-2.136213067588678172e+01,-2.136211682860142602e+01,-9.057642908964585615e+01
4.319999999999995843e+00,6.351724097073652153e-02,-2.136266703242607790e+01,-2.136265160381012507e+01,-9.100366700167842282e+01
4.339999999999995417e+00,6.353421952298515807e-02,-2.136320392800266532e+01,-2.136318694945041585e+01,-9.143091410168624122e+01
4.359999999999994991e+00,6.355270516561843663e-02,-2.136372660932925527e+01,-2.136370812368662087e+01,-9.185817014823018667e+01
4.379999999999994564e+00,6.357266177950073038e-02,-2.136423922899096084e+01,-2.136421927237707763e+01,-9.228543497619612879e+01
4.399999999999994138e+00,6.359398489545507738e-02,-2.136476091544160738e+01,-2.136473959232565178e+01,-9.271270887138899752e+01
4.419999999999993712e+00,6.361671164106261211e-02,-2.136523244847233016e+01,-2.136520972172672117e+01,-9.313999079361285283e+01
4.439999999999993285e+00,6.364077814541449496e-02,-2.136572278213350629e+01,-2.136569871562915424e+01,-9.356728118275117367e+01
4.459999999999992859e+00,6.366610077913260890e-02,-2.136619874931568575e+01,-2.136617342668196784e+01,-9.399457983510376380e+01
4.479999999999992433e+00,6.369281649629385256e-02,-2.136666884735305061e+01,-2.136664213163588855e+01,-9.442188649633365571e+01
4.499999999999992006e+00,6.372066938529576119e-02,-2.136712455549688983e+01,-2.136709670260788840e+01,-9.484920113455460466e+01
4.519999999999991580e+00,6.374975609789955422e-02,-2.136756354908196798e+01,-2.136753446236936327e+01,-9.527652331882363512e+01
4.539999999999991154e+00,6.377997365505452820e-02,-2.136802026520724596e+01,-2.136799004765009258e+01,-9.570385350657062418e+01
4.559999999999990727e+00,6.381137264476695325e-02,-2.136844139908531659e+01,-2.136841000009560432e+01,-9.613119093556262840e+01
4.579999999999990301e+00,6.384395110501352166e-02,-2.136887785712924881e+01,-2.136884527866900285e+01,-9.655853591424497040e+01
4.599999999999989875e+00,6.387754694568141545e-02,-2.136929324541148745e+01,-2.136925964957081803e+01,-9.698588818331253947e+01
4.619999999999989448e+00,6.391218547771457259e-02,-2.136971014953795489e+01,-2.136967551100592289e+01,-9.741324774777125128e+01
4.639999999999989022e+00,6.394786148227347977e-02,-2.137010985815418707e+01,-2.137007418214962939e+01,-9.784061426892978375e+01
4.659999999999988596e+00,6.398450920102838335e-02,-2.137051670759242583e+01,-2.137048005987367105e+01,-9.826798795536286946e+01
4.679999999999988169e+00,6.402211345851036017e-02,-2.137091604497054931e+01,-2.137087844071306719e+01,-9.869536867200480401e+01
4.699999999999987743e+00,6.406055810758982949e-02,-2.137130069053056047e+01,-2.137126224588148204e+01,-9.912275624116634276e+01
4.719999999999987317e+00,6.409996770914469510e-02,-2.137167216009776993e+01,-2.137163275049621447e+01,-9.955015027476673595e+01
4.739999999999986890e+00,6.414023785290950963e-02,-2.137205794313243601e+01,-2.137201767298867239e+01,-9.997755116348561444e+01
4.759999999999986464e+00,6.418137072054805325e-02,-2.137243048834341508e+01,-2.137238935547577512e+01,-1.004049586403848480e+02
4.779999999999986038e+00,6.422329751271478593e-02,-2.137279610061417046e+01,-2.137275417382200260e+01,-1.008323726356049690e+02
4.799999999999985612e+00,6.426602514984451620e-02,-2.137315770504291734e+01,-2.137311497740578758e+01,-1.012597930620686952e+02
4.819999999999985185e+00,6.430946667745511547e-02,-2.137353755024421531e+01,-2.137349410871660638e+01,-1.016872203715459761e+02
4.839999999999984759e+00,6.435370104402760028e-02,-2.137387926874040289e+01,-2.137383503437382970e+01,-1.021146537225542090e+02
4.859999999999984333e+00,6.439866230844054629e-02,-2.137423008237096411e+01,-2.137418512110654945e+01,-1.025420933629372229e+02
4.879999999999983906e+00,6.444432544713683819e-02,-2.137457383061821403e+01,-2.137452816747951800e+01,-1.029695391764108763e+02
4.899999999999983480e+00,6.449064936040008189e-02,-2.137491963872658829e+01,-2.137487331481332475e+01,-1.033969912452721616e+02
4.919999999999983054e+00,6.453763823121476395e-02,-2.137524412455161027e+01,-2.137519713568079638e+01,-1.038244491388923763e+02
4.939999999999982627e+00,6.458523844111611900e-02,-2.137557920689935287e+01,-2.137553160668945296e+01,-1.042519131228204685e+02
4.959999999999982201e+00,6.463341103378505981e-02,-2.137591647628186209e+01,-2.137586830368919166e+01,-1.046793832797534378e+02
4.979999999999981775e+00,6.468218940388238691e-02,-2.137623288168268587e+01,-2.137618410331258900e+01,-1.051068591590169916e+02
4.999999999999981348e+00,6.473151261515838750e-02,-2.137656050448686429e+01,-2.137651118127558902e+01,-1.055343410458954594e+02
5.019999999999980922e+00,6.478139554622452945e-02,-2.137687148180418006e+01,-2.137682159887311428e+01,-1.059618285926004830e+02
5.039999999999980496e+00,6.483178389065140379e-02,-2.137717998173767242e+01,-2.137712959339324570e+01,-1.063893218038908088e+02
5.059999999999980069e+00,6.488267542126796572e-02,-2.137749237431766858e+01,-2.137744148278705225e+01,-1.068168207598465358e+02
5.079999999999979643e+00,6.493403879806201873e-02,-2.137780618405083999e+01,-2.137775482067404553e+01,-1.072443255201507668e+02
5.099999999999979217e+00,6.498584270717647215e-02,-2.137812191569791764e+01,-2.137807011178880146e+01,-1.076718361545556064e+02
5.119999999999978790e+00,6.503809572306239184e-02,-2.137838692366207738e+01,-2.137833467064618986e+01,-1.080993516400129550e+02
5.139999999999978364e+00,6.509076646581969661e-02,-2.137869253737157038e+01,-2.137863986662881288e+01,-1.085268728200176440e+02
5.159999999999977938e+00,6.514384982734836016e-02,-2.137897657644733940e+01,-2.137892349308581075e+01,-1.089543992681850568e+02
5.179999999999977511e+00,6.519731600919770331e-02,-2.137927762661674436e+01,-2.137922416043489449e+01,-1.093819313545355385e+02
5.199999999999977085e+00,6.525116825917767760e-02,-2.137956927523007167e+01,-2.137951542298009144e+01,-1.098094688877901604e+02
5.219999999999976659e+00,6.530540389011109392e-02,-2.137985080969163221e+01,-2.137979657406069833e+01,-1.102370116683530625e+02
5.239999999999976232e+00,6.535993153914843035e-02,-2.138014482021090856e+01,-2.138009029256187077e+01,-1.106645600371082452e+02
5.259999999999975806e+00,6.541482784106561477e-02,-2.138041670818884299e+01,-2.138036181188692453e+01,-1.110921134749701054e+02
5.279999999999975380e+00,6.547005023855129169e-02,-2.138069364600835698e+01,-2.138063842361087197e+01,-1.115196721254927894e+02
5.299999999999974953e+00,6.552556404202063145e-02,-2.138097544358359414e+01,-2.138091992978012357e+01,-1.119472361205609872e+02
5.319999999999974527e+00,6.558136633466837839e-02,-2.138123630583874757e+01,-2.138118050354610133e+01,-1.123748050443851128e+02
5.339999999999974101e+00,6.563741314177147512e-02,-2.138152043782474721e+01,-2.138146439101764429e+01,-1.128023794063345093e+02
5.359999999999973674e+00,6.569372108089348294e-02,-2.138177945729407625e+01,-2.138172314935495422e+01,-1.132299586875412700e+02
5.379999999999973248e+00,6.575025760716039780e-02,-2.138205159145557488e+01,-2.138199505492930896e+01,-1.136575431828441083e+02
5.399999999999972822e+00,6.580703956131349341e-02,-2.138231162985420752e+01,-2.138225484790005382e+01,-1.140851326334870492e+02
5.419999999999972395e+00,6.586406070941383528e-02,-2.138256809891673527e+01,-2.138251107776863336e+01,-1.145127269743172747e+02
5.439999999999971969e+00,6.592128969469054911e-02,-2.138282188582625665e+01,-2.138276465684097971e+01,-1.149403261830485263e+02
5.459999999999971543e+00,6.597872816240644978e-02,-2.138307498996616474e+01,-2.138301755149844752e+01,-1.153679302443801333e+02
5.479999999999971116e+00,6.603635008891180214e-02,-2.138332779617994106e+01,-2.138327017425343612e+01,-1.157955391783772257e+02
5.499999999999970690e+00,6.609416170844786831e-02,-2.138357556524283609e+01,-2.138351775362329832e+01,-1.162231528780625354e+02
5.519999999999970264e+00,6.615213736093750185e-02,-2.138381573143106351e+01,-2.138375775577857496e+01,-1.166507712170386810e+02
5.539999999999969837e+00,6.621023244996784851e-02,-2.138407201467243723e+01,-2.138401391958340625e+01,-1.170783945622431048e+02
5.559999999999969411e+00,6.626849725014090364e-02,-2.138430624432813687e+01,-2.138424797952796297e+01,-1.175060224223294938e+02
5.579999999999968985e+00,6.632689943221965756e-02,-2.138454396728029394e+01,-2.138448556509821685e+01,-1.179336548994930070e+02
5.599999999999968558e+00,6.638542180783589541e-02,-2.138477486214581091e+01,-2.138471633977019337e+01,-1.183612918743603188e+02
5.619999999999968132e+00,6.644403803060271174e-02,-2.138501509978507187e+01,-2.138495648356230561e+01,-1.187889335601332590e+02
5.639999999999967706e+00,6.650276184210079933e-02,-2.138524028980085490e+01,-2.138518156598935605e+01,-1.192165796421177646e+02
5.659999999999967280e+00,6.656157986683775007e-02,-2.138547492084195056e+01,-2.138541610281721361e+01,-1.196442303225098698e+02
5.679999999999966853e+00,6.662048963016138636e-02,-2.138570056118546248e+01,-2.138564165142213724e+01,-1.200718854239702580e+02
5.699999999999966427e+00,6.667945765663535473e-02,-2.138593165770918247e+01,-2.138587268968271005e+01,-1.204995450890979782e+02
5.719999999999966001e+00,6.673850651014477664e-02,-2.138615060278543112e+01,-2.138609155393192296e+01,-1.209272090523001708e+02
5.739999999999965574e+00,6.679760959463791614e-02,-2.138637184789507728e+01,-2.138631274481058497e+01,-1.213548773861735697e+02
5.759999999999965148e+00,6.685676333169510155e-02,-2.138658901117846511e+01,-2.138652985744140622e+01,-1.217825500126600815e+02
5.779999999999964722e+00,6.691595053339510768e-02,-2.138680810560790846e+01,-2.138674891840620873e+01,-1.222102269875705360e+02
5.799999999999964295e+00,6.697517445850449669e-02,-2.138702031989635088e+01,-2.138696109597124106e+01,-1.226379081700433602e+02
5.819999999999963869e+00,6.703441292982330324e-02,-2.138723498058537942e+01,-2.138717574211406003e+01,-1.230655936311837451e+02
5.839999999999963443e+00,6.709367116689836374e-02,-2.138744472039940092e+01,-2.138738546216232450e+01,-1.234932832673546557e+02
5.859999999999963016e+00,6.715291792651446878e-02,-2.138766063414930585e+01,-2.138760138738969019e+01,-1.239209772332780233e+02
5.879999999999962590e+00,6.721217729977681243e-02,-2.138786755392536065e+01,-2.138780829455209798e+01,-1.243486753249832759e+02
5.899999999999962164e+00,6.727143560949161438e-02,-2.138807134391111475e+01,-2.138801208560139955e+01,-1.247763774935517773e+02
5.919999999999961737e+00,6.733067053206406860e-02,-2.138827883824323095e+01,-2.138821960332065686e+01,-1.252040838353940870e+02
5.939999999999961311e+00,6.738987635105291030e-02,-2.138847240100661296e+01,-2.138841319518762418e+01,-1.256317940775952167e+02
5.959999999999960885e+00,6.744905709720173947e-02,-2.138867223468382406e+01,-2.138861305393767509e+01,-1.260595083415427382e+02
5.979999999999960458e+00,6.750820408692763397e-02,-2.138887356023507991e+01,-2.138881441324535260e+01,-1.264872266657577171e+02
5.999999999999960032e+00,6.756731074108934809e-02,-2.138907359575538081e+01,-2.138901448910121772e+01,-1.269149490310186792e+02
6.019999999999959606e+00,6.762637745299607261e-02,-2.138926878897509454e+01,-2.138920972226318895e+01,-1.273426753400862736e+02
6.039999999999959179e+00,6.768538180428955442e-02,-2.138946756771032653e+01,-2.138940856335903362e+01,-1.277704056870891804e+02
6.059999999999958753e+00,6.774433275488089823e-02,-2.138965997715270362e+01,-2.138960102620211146e+01,-1.281981399356816667e+02
6.079999999999958327e+00,6.780322577342232093e-02,-2.138985090465055805e+01,-2.138979201163201793e+01,-1.286258780607561221e+02
6.099999999999957900e+00,6.786204774694107322e-02,-2.139004203243503710e+01,-2.138998321046151929e+01,-1.290536200794313118e+02
6.119999999999957474e+00,6.792079415733899561e-02,-2.139023048418204453e+01,-2.139017173777164516e+01,-1.294813659427045422e+02
6.139999999999957048e+00,6.797946601467441674e-02,-2.139041716829651207e+01,-2.139035849643917686e+01,-1.299091156142131638e+02
6.159999999999956621e+00,6.803804503618532395e-02,-2.139060578867316664e+01,-2.139054720965165401e+01,-1.303368691509651001e+02
6.179999999999956195e+00,6.809653384821431898e-02,-2.139077726086616593e+01,-2.139071877205413585e+01,-1.307646262073704122e+02
6.199999999999955769e+00,6.815492912383637469e-02,-2.139095625016431157e+01,-2.139089785488868856e+01,-1.311923869370980640e+02
6.219999999999955342e+00,6.821321836956588391e-02,-2.139113708682783255e+01,-2.139107879758210373e+01,-1.316201513895888695e+02
6.239999999999954916e+00,6.827140963299387078e-02,-2.139131662185904403e+01,-2.139125843059561660e+01,-1.320479195307626412e+02
6.259999999999954490e+00,6.832950256418059143e-02,-2.139149107069128775e+01,-2.139143297776010044e+01,-1.324756912592452807e+02
6.279999999999954063e+00,6.838747949600015863e-02,-2.139166655724471866e+01,-2.139160858031289791e+01,-1.329034666134583347e+02
6.299999999999953637e+00,6.844534918055228401e-02,-2.139183817188906644e+01,-2.139178030220451276e+01,-1.333312455072115483e+02
6.319999999999953211e+00,6.850309976695545533e-02,-2.139200961041348847e+01,-2.139195185982708480e+01,-1.337590279488334204e+02
6.339999999999952784e+00,6.856073213050321857e-02,-2.139217878128674499e+01,-2.139212114892319860e+01,-1.341868138920956142e+02
6.359999999999952358e+00,6.861823831054862655e-02,-2.139234709981931815e+01,-2.139228959363927274e+01,-1.346146033279119649e+02
6.379999999999951932e+00,6.867560879787266981e-02,-2.139251608775930791e+01,-2.139245871727198534e+01,-1.350423962791798260e+02
6.399999999999951505e+00,6.873285238912123229e-02,-2.139267952234081349e+01,-2.139262227874956324e+01,-1.354701926260353844e+02
6.419999999999951079e+00,6.878996139161994150e-02,-2.139284306949754821e+01,-2.139278596049505055e+01,-1.358979923784228561e+02
6.439999999999950653e+00,6.884692440501005706e-02,-2.139300796543458816e+01,-2.139295100242119929e+01,-1.363257955747181427e+02
6.459999999999950226e+00,6.890375005725130064e-02,-2.139316736467787194e+01,-2.139311053902563131e+01,-1.367536020963594865e+02
6.479999999999949800e+00,6.896043416481199839e-02,-2.139332617627156452e+01,-2.139326949216400209e+01,-1.371814119357773620e+02
6.499999999999949374e+00,6.901696923507300019e-02,-2.139347867066520337e+01,-2.139342213559494255e+01,-1.376092249741204228e+02
6.519999999999948948e+00,6.907335302517937647e-02,-2.139363502929343142e+01,-2.139357864550332522e+01,-1.380370412909161928e+02
6.539999999999948521e+00,6.912958133844852859e-02,-2.139379162312667759e+01,-2.139373539481340813e+01,-1.384648608950654705e+02
6.559999999999948095e+00,6.918565328875672660e-02,-2.139394569373526878e+01,-2.139388962178496101e+01,-1.388926837369898522e+02
6.579999999999947669e+00,6.924156619856573769e-02,-2.139409687687539119e+01,-2.139404096396558330e+01,-1.393205097616175578e+02
6.599999999999947242e+00,6.929731479509550207e-02,-2.139424835301154104e+01,-2.139419260441501081e+01,-1.397483389800812574e+02
6.619999999999946816e+00,6.935289845337913595e-02,-2.139439732775380776e+01,-2.139434174409552369e+01,-1.401761713429780514e+02
6.639999999999946390e+00,6.940831435033201213e-02,-2.139454709944751798e+01,-2.139449168355056585e+01,-1.406040068690700480e+02
6.659999999999945963e+00,6.946356889011717772e-02,-2.139469486236260920e+01,-2.139463960782282470e+01,-1.410318455117775329e+02
6.679999999999945537e+00,6.951865834723769400e-02,-2.139483873077734799e+01,-2.139478364132022747e+01,-1.414596871969359313e+02
6.699999999999945111e+00,6.957357783300714693e-02,-2.139498364651876017e+01,-2.139492872703299042e+01,-1.418875319503805486e+02
6.719999999999944684e+00,6.962832283477810025e-02,-2.139512801823785182e+01,-2.139507327323607910e+01,-1.423153797657435575e+02
6.739999999999944258e+00,6.968289725450284300e-02,-2.139527109303533337e+01,-2.139521651861560869e+01,-1.427432306131845507e+02
6.759999999999943832e+00,6.973729935653638634e-02,-2.139541196239175136e+01,-2.139535756028971747e+01,-1.431710844503303406e+02
6.779999999999943405e+00,6.979152430376807381e-02,-2.139555144719305346e+01,-2.139549722224582240e+01,-1.435989412543269736e+02
6.799999999999942979e+00,6.984556941252251239e-02,-2.139569070622201252e+01,-2.139563666111325801e+01,-1.440268010233426708e+02
6.819999999999942553e+00,6.989943101634035760e-02,-2.139582850758245058e+01,-2.139577464597863354e+01,-1.444546637318904914e+02
6.839999999999942126e+00,6.995311117030351966e-02,-2.139596582527359558e+01,-2.139591214511963102e+01,-1.448825293682420181e+02
6.859999999999941700e+00,7.000661213328124299e-02,-2.139610038168119743e+01,-2.139604688071822025e+01,-1.453103978749126384e+02
6.879999999999941274e+00,7.005992599421451139e-02,-2.139623539061513569e+01,-2.139618207675420081e+01,-1.457382692688640304e+02
6.899999999999940847e+00,7.011305011060203762e-02,-2.139637055513951225e+01,-2.139631743102312456e+01,-1.461661435558504252e+02
6.919999999999940421e+00,7.016599201504603034e-02,-2.139650245485849211e+01,-2.139644951295404951e+01,-1.465940206630431533e+02
6.939999999999939995e+00,7.021874793479425392e-02,-2.139663286140460485e+01,-2.139658010548485834e+01,-1.470219005643514834e+02
6.959999999999939568e+00,7.027131091587922318e-02,-2.139676256597372017e+01,-2.139671000299263426e+01,-1.474497832526898833e+02
6.979999999999939142e+00,7.032368268707650527e-02,-2.139689150260621631e+01,-2.139683913083501920e+01,-1.478776687109707950e+02
6.999999999999938716e+00,7.037586305317046487e-02,-2.139701915508496199e+01,-2.139696697471886822e+01,-1.483055569137063969e+02
7.019999999999938289e+00,7.042785032775925047e-02,-2.139714561187258113e+01,-2.139709362459799280e+01,-1.487334478386692638e+02
7.039999999999937863e+00,7.047964379009900859e-02,-2.139727209212528436e+01,-2.139722029866294406e+01,-1.491613414870494125e+02
7.059999999999937437e+00,7.053124296019269712e-02,-2.139739688117383309e+01,-2.139734528200374086e+01,-1.495892378255028063e+02
7.079999999999937010e+00,7.058264658929010171e-02,-2.139752069277934510e+01,-2.139746928915024782e+01,-1.500171368357293034e+02
7.099999999999936584e+00,7.063385361980877020e-02,-2.139764371976189850e+01,-2.139759251273137863e+01,-1.504450385030940254e+02
7.119999999999936158e+00,7.068486187631141393e-02,-2.139776662130257279e+01,-2.139771561304607062e+01,-1.508729428272635573e+02
7.139999999999935731e+00,7.073566947777201741e-02,-2.139788983597944139e+01,-2.139783902837798024e+01,-1.513008498163816853e+02
7.159999999999935305e+00,7.078628146338890315e-02,-2.139800936911947460e+01,-2.139795875713385698e+01,-1.517287593917784534e+02
7.179999999999934879e+00,7.083669468680912906e-02,-2.139812937209941879e+01,-2.139807895887599898e+01,-1.521566715659970157e+02
7.199999999999934452e+00,7.088690746522752217e-02,-2.139824840588416066e+01,-2.139819819310574189e+01,-1.525845863213363032e+02
7.219999999999934026e+00,7.093691752210690149e-02,-2.139836735193265937e+01,-2.139831734187578149e+01,-1.530125036583180531e+02
7.239999999999933600e+00,7.098671687200408531e-02,-2.139848248003805509e+01,-2.139843268068815618e+01,-1.534404235085689265e+02
7.259999999999933173e+00,7.103632068757220752e-02,-2.139859932161361655e+01,-2.139854971779804771e+01,-1.538683458911856405e+02
7.279999999999932747e+00,7.108572291809583943e-02,-2.139871511139821081e+01,-2.139866570916768751e+01,-1.542962707911830762e+02
7.299999999999932321e+00,7.113491913583987192e-02,-2.139883091206670684e+01,-2.139878171584896194e+01,-1.547241982132066767e+02
7.319999999999931894e+00,7.118391611448124379e-02,-2.139894358262137075e+01,-2.139889458564272928e+01,-1.551521280878804419e+02
7.339999999999931468e+00,7.123270415326246607e-02,-2.139905742315739090e+01,-2.139900863511860862e+01,-1.555800604483048062e+02
7.359999999999931042e+00,7.128128654398641073e-02,-2.139916982890108699e+01,-2.139912124651036152e+01,-1.560079952624921020e+02
7.379999999999930616e+00,7.132966056283560063e-02,-2.139928204382913890e+01,-2.139923366981028963e+01,-1.564359325293498273e+02
7.399999999999930189e+00,7.137782746883590546e-02,-2.139939033691915782e+01,-2.139934217001315631e+01,-1.568638721691822013e+02
7.419999999999929763e+00,7.142578197994839395e-02,-2.139949862290998794e+01,-2.139945066839887389e+01,-1.572918141871292903e+02
7.439999999999929337e+00,7.147353108967803570e-02,-2.139960763237797181e+01,-2.139955988326824254e+01,-1.577197585906671122e+02
7.459999999999928910e+00,7.152107412273502052e-02,-2.139971610365004651e+01,-2.139966856061699119e+01,-1.581477053697070687e+02
7.479999999999928484e+00,7.156841075204178892e-02,-2.139982320974149843e+01,-2.139977587311219054e+01,-1.585756544972725806e+02
7.499999999999928058e+00,7.161553950937062096e-02,-2.139992959239898696e+01,-2.139988246364165647e+01,-1.590036059603632168e+02
7.519999999999927631e+00,7.166245923377688454e-02,-2.140003528996007276e+01,-2.139998837023566480e+01,-1.594315597464380119e+02
7.539999999999927205e+00,7.170916719029588049e-02,-2.140013939004280630e+01,-2.140009268208628868e+01,-1.598595158262823475e+02
7.559999999999926779e+00,7.175566634000661581e-02,-2.140024288586536727e+01,-2.140019638671565616e+01,-1.602874741848499411e+02
7.579999999999926352e+00,7.180195452701158831e-02,-2.140034606516622162e+01,-2.140029977697921737e+01,-1.607154348179662691e+02
7.599999999999925926e+00,7.184803197390768337e-02,-2.140044764652120790e+01,-2.140040156907431168e+01,-1.611433976934497991e+02
7.619999999999925500e+00,7.189389746183662278e-02,-2.140054860507359180e+01,-2.140050273958566152e+01,-1.615713628000633264e+02
7.639999999999925073e+00,7.193954897150962868e-02,-2.140064955145044934e+01,-2.140060389994077639e+01,-1.619993301395826961e+02
7.659999999999924647e+00,7.198500048117727201e-02,-2.140075593316617386e+01,-2.140071048165650680e+01,-1.624272998067363574e+02
7.679999999999924221e+00,7.203023777815661943e-02,-2.140085437757703346e+01,-2.140080914028005310e+01,-1.628552716569909080e+02
7.699999999999923794e+00,7.207526205385034190e-02,-2.140095160110104189e+01,-2.140090657682534925e+01,-1.632832456647372226e+02
7.719999999999923368e+00,7.212007305644421717e-02,-2.140104816407126265e+01,-2.140100335306867052e+01,-1.637112218170160531e+02
7.739999999999922942e+00,7.216467111750178576e-02,-2.140114409966005837e+01,-2.140109950159899910e+01,-1.641392001009482158e+02
7.759999999999922515e+00,7.220905621574318090e-02,-2.140123919989998669e+01,-2.140119481480174457e+01,-1.645671804998479786e+02
7.779999999999922089e+00,7.225322883994794720e-02,-2.140133333108275338e+01,-2.140128915845854962e+01,-1.649951629938454403e+02
7.799999999999921663e+00,7.229718810308706500e-02,-2.140142718095369290e+01,-2.140138322169055485e+01,-1.654231475782013661e+02
7.819999999999921236e+00,7.234093538322941552e-02,-2.140151964509698246e+01,-2.140147589781684090e+01,-1.658511342238231521e+02
7.839999999999920810e+00,7.238446951901719717e-02,-2.140161170568044824e+01,-2.140156817154466040e+01,-1.662791229238009691e+02
7.859999999999920384e+00,7.242779048340325376e-02,-2.140170289662826519e+01,-2.140165957566387789e+01,-1.667071136607691528e+02
7.879999999999919957e+00,7.247089872405414190e-02,-2.140179329124460494e+01,-2.140175018300395493e+01,-1.671351064183533879e+02
7.899999999999919531e+00,7.251379271556999961e-02,-2.140188362212341389e+01,-2.140184072813189786e+01,-1.675631011968043254e+02
7.919999999999919105e+00,7.255647500987032206e-02,-2.140197214651028901e+01,-2.140192946421598919e+01,-1.679910979574402461e+02
7.939999999999918678e+00,7.259894458522589411e-02,-2.140206025679610846e+01,-2.140201778722075332e+01,-1.684190966930007960e+02
7.959999999999918252e+00,7.264116504272449815e-02,-2.140212356677921335e+01,-2.140208134632171522e+01,-1.688470969438788813e+02
7.979999999999917826e+00,7.268317450391625911e-02,-2.140221066137454642e+01,-2.140216865191335316e+01,-1.692750991476451645e+02
7.999999999999917399e+00,7.272497275629798141e-02,-2.140229695335888138e+01,-2.140225515510649856e+01,-1.697031032884599426e+02
8.019999999999917861e+00,7.276655960170201609e-02,-2.140238283649651763e+01,-2.140234124965111207e+01,-1.701311093583445029e+02
8.039999999999917435e+00,7.280793433444646134e-02,-2.140246803488789951e+01,-2.140242666015515383e+01,-1.705591173443095272e+02
8.059999999999917009e+00,7.284909800186809004e-02,-2.140255190399491170e+01,-2.140251074032748946e+01,-1.709871272187219802e+02
8.079999999999916582e+00,7.289004912452676233e-02,-2.140263552472664088e+01,-2.140259457360398088e+01,-1.714151389780938644e+02
8.099999999999916156e+00,7.293078965522090118e-02,-2.140271802888258179e+01,-2.140267728835188876e+01,-1.718431525981408186e+02
8.119999999999915730e+00,7.297131873434166416e-02,-2.140279990725429826e+01,-2.140275937817517615e+01,-1.722711680672067871e+02
8.139999999999915303e+00,7.301163644541741604e-02,-2.140288118815182372e+01,-2.140284087044074823e+01,-1.726991853732587572e+02
8.159999999999914877e+00,7.305174222769303394e-02,-2.140296226779903321e+01,-2.140292216201675757e+01,-1.731272045128324351e+02
8.179999999999914451e+00,7.309163793590288394e-02,-2.140304166128025898e+01,-2.140300176557204992e+01,-1.735552254503498375e+02
8.199999999999914024e+00,7.313132295153915163e-02,-2.140312097254340884e+01,-2.140308128752777250e+01,-1.739832481847850829e+02
8.219999999999913598e+00,7.317079727289628466e-02,-2.140319934116659084e+01,-2.140315986684523253e+01,-1.744112726972870462e+02
8.239999999999913172e+00,7.321006170897613463e-02,-2.140327720418559210e+01,-2.140323793974951272e+01,-1.748392989769346855e+02
8.259999999999912745e+00,7.324911537395102645e-02,-2.140335428268698337e+01,-2.140331522902200945e+01,-1.752673270089234450e+02
8.279999999999912319e+00,7.328795953846617417e-02,-2.140343096748718210e+01,-2.140339212332266783e+01,-1.756953567841086681e+02
8.299999999999911893e+00,7.332659160364193851e-02,-2.140350683831788103e+01,-2.140346820625270396e+01,-1.761233882888098776e+02
8.319999999999911466e+00,7.336501413926134474e-02,-2.140358173593609337e+01,-2.140354331340047267e+01,-1.765514215009929728e+02
8.339999999999911040e+00,7.340322651279265753e-02,-2.140365622321867889e+01,-2.140361801084514681e+01,-1.769794564130837955e+02
8.359999999999910614e+00,7.344122975355955873e-02,-2.140372983726003397e+01,-2.140369183401926634e+01,-1.774074930065882256e+02
8.379999999999910187e+00,7.347902445201595634e-02,-2.140380288865247849e+01,-2.140376509395402138e+01,-1.778355312696628232e+02
8.399999999999909761e+00,7.351661077557508639e-02,-2.140387547055875928e+01,-2.140383788423520173e+01,-1.782635711927504190e+02
8.419999999999909335e+00,7.355399072834807594e-02,-2.140394688077469354e+01,-2.140390950082192134e+01,-1.786916127504131282e+02
8.439999999999908908e+00,7.359116195980075492e-02,-2.140401861020785290e+01,-2.140398143897640182e+01,-1.791196559513858517e+02
8.459999999999908482e+00,7.362812688577448361e-02,-2.140408877604870952e+01,-2.140405181112273425e+01,-1.795477007619808489e+02
8.479999999999908056e+00,7.366488511180574461e-02,-2.140415871531173764e+01,-2.140412195708570664e+01,-1.799757471780610558e+02
8.499999999999907629e+00,7.370143666882839062e-02,-2.140422796525002624e+01,-2.140419141369300249e+01,-1.804037951858090310e+02
8.519999999999907203e+00,7.373778289506376094e-02,-2.140429655578985546e+01,-2.140426020956362052e+01,-1.808318447706986092e+02
8.539999999999906777e+00,7.377392691922880774e-02,-2.140436049665699159e+01,-2.140432435263282684e+01,-1.812598958366075976e+02
8.559999999999906350e+00,7.380986104930623015e-02,-2.140442793475881089e+01,-2.140439200062873226e+01,-1.816879484611726809e+02
8.579999999999905924e+00,7.384545447450678590e-02,-2.140436306033661396e+01,-2.140432746691141475e+01,-1.821160001289542265e+02
8.599999999999905498e+00,7.388096778266940723e-02,-2.140456243820593230e+01,-2.140452692489776965e+01,-1.825440558644101827e+02
8.619999999999905071e+00,7.391627530082693631e-02,-2.140462794096301380e+01,-2.140459263344485663e+01,-1.829721131157112666e+02
8.639999999999904645e+00,7.395137765403743402e-02,-2.140469291582067513e+01,-2.140465781346746610e+01,-1.834001718716744733e+02
8.659999999999904219e+00,7.398614258732306992e-02,-2.140462340661678198e+01,-2.140458864168349606e+01,-1.838282295748735180e+02
8.679999999999903793e+00,7.402083598609358883e-02,-2.140482194300273733e+01,-2.140478724960396661e+01,-1.842562913203348103e+02
8.699999999999903366e+00,7.405532197781276860e-02,-2.140487988534257013e+01,-2.140484539935085095e+01,-1.846843544320499291e+02
8.719999999999902940e+00,7.408947524203335355e-02,-2.140480839361732279e+01,-2.140477424035310250e+01,-1.851124164466580737e+02
8.739999999999902514e+00,7.412355960778956032e-02,-2.140500571836902211e+01,-2.140497163400326741e+01,-1.855404824766596903e+02
8.759999999999902087e+00,7.415730456814971505e-02,-2.140493441007554409e+01,-2.140490066511518563e+01,-1.859685474199008297e+02
8.779999999999901661e+00,7.419098411812861948e-02,-2.140513226087717413e+01,-2.140509858132719501e+01,-1.863966163855683931e+02
8.799999999999901235e+00,7.422446905021003183e-02,-2.140519240044811866e+01,-2.140515891551603644e+01,-1.868246867486452629e+02
8.819999999999900808e+00,7.425762223472376355e-02,-2.140511388609937171e+01,-2.140508073291485758e+01,-1.872527558731827639e+02
8.839999999999900382e+00,7.429071461621888917e-02,-2.140531194203322229e+01,-2.140527884965172589e+01,-1.876808290196419193e+02
8.859999999999899956e+00,7.432347553118762162e-02,-2.140523092109093994e+01,-2.140519816017597066e+01,-1.881089008771487556e+02
8.879999999999899529e+00,7.435617693636042969e-02,-2.140542915283988989e+01,-2.140539645143471859e+01,-1.885369767588003924e+02
8.899999999999899103e+00,7.438855469143956789e-02,-2.140534184569568055e+01,-2.140530946794060085e+01,-1.889650512179592283e+02
8.919999999999898677e+00,7.442086607214784544e-02,-2.140553962810998456e+01,-2.140550731672927753e+01,-1.893931296991407010e+02
8.939999999999898250e+00,7.445284068259928889e-02,-2.140545352665874645e+01,-2.140542155204829555e+01,-1.898212067950634321e+02
8.959999999999897824e+00,7.448475263316572947e-02,-2.140565136404787339e+01,-2.140561945209730865e+01,-1.902492879103938037e+02
8.979999999999897398e+00,7.451632814153640039e-02,-2.140556312743467515e+01,-2.140553155192630541e+01,-1.906773675974341415e+02
8.999999999999896971e+00,7.454784842591731520e-02,-2.140576097959596069e+01,-2.140572945931157989e+01,-1.911054512967416770e+02
9.019999999999896545e+00,7.457902775081846902e-02,-2.140566938927883456e+01,-2.140563820995393485e+01,-1.915335335052023424e+02
9.039999999999896119e+00,7.461015186212549555e-02,-2.140586708845809483e+01,-2.140583596434678881e+01,-1.919616197228602061e+02
9.059999999999895692e+00,7.464095118511226978e-02,-2.140577379030854388e+01,-2.140574299098555855e+01,-1.923897043993434011e+02
9.079999999999895266e+00,7.467154858116172023e-02,-2.140582469014568190e+01,-2.140579409274963396e+01,-1.928177902957502567e+02
9.099999999999894840e+00,7.470209385186596385e-02,-2.140602218175786930e+01,-2.140599163648716541e+01,-1.932458801941147044e+02
9.119999999999894413e+00,7.473230355562510141e-02,-2.140592833364828351e+01,-2.140589812394452451e+01,-1.936739685510839024e+02
9.139999999999893987e+00,7.476245818099208629e-02,-2.140612544211829515e+01,-2.140609528749292778e+01,-1.941020609053009025e+02
9.159999999999893561e+00,7.479228606033541671e-02,-2.140602709774874057e+01,-2.140599726986939899e+01,-1.945301516193765394e+02
9.179999999999893134e+00,7.482191722324858796e-02,-2.140607528249655189e+01,-2.140604565133363835e+01,-1.949582434938635345e+02
9.199999999999892708e+00,7.485150740910580247e-02,-2.140627281376252711e+01,-2.140624322357666998e+01,-1.953863393599529275e+02
9.219999999999892282e+00,7.488076181377099905e-02,-2.140617098762098536e+01,-2.140614173321631952e+01,-1.958144335253006716e+02
9.239999999999891855e+00,7.490983198941000842e-02,-2.140621782818200813e+01,-2.140618875800636900e+01,-1.962425288116886861e+02
9.259999999999891429e+00,7.493885876773889732e-02,-2.140641538911990338e+01,-2.140638636234157488e+01,-1.966706280926927377e+02
9.279999999999891003e+00,7.496755060894676193e-02,-2.140631054045700665e+01,-2.140628184861579797e+01,-1.970987256116606829e+02
9.299999999999890576e+00,7.499605975922314649e-02,-2.140635591769714097e+01,-2.140632740854686489e+01,-1.975268242208643699e+02
9.319999999999890150e+00,7.502438342654091374e-02,-2.140640051897307217e+01,-2.140637219530575308e+01,-1.979549239075765001e+02
9.339999999999889724e+00,7.505266348295516754e-02,-2.140659862958464998e+01,-2.140657034952823423e+01,-1.983830276001118023e+02
9.359999999999889297e+00,7.508061867828201563e-02,-2.140648917576898214e+01,-2.140646122057365375e+01,-1.988111294284318546e+02
9.379999999999888871e+00,7.510838808951844636e-02,-2.140653253997078309e+01,-2.140650477055954681e+01,-1.992392323098200109e+02
9.399999999999888445e+00,7.513597342152134040e-02,-2.140657540958648752e+01,-2.140654782425448488e+01,-1.996673362326797587e+02
9.419999999999888018e+00,7.516351870926164802e-02,-2.140677383559618363e+01,-2.140674629030844400e+01,-2.000954441641039239e+02
9.439999999999887592e+00,7.519074153354729506e-02,-2.140666058166008767e+01,-2.140663335883580132e+01,-2.005235501529128328e+02
9.459999999999887166e+00,7.521778154434245744e-02,-2.140670192126044924e+01,-2.140667488124965345e+01,-2.009516571513272538e+02
9.479999999999886739e+00,7.524463280556453748e-02,-2.140674302943193652e+01,-2.140671617817071493e+01,-2.013797651606546708e+02
9.499999999999886313e+00,7.527130272780648002e-02,-2.140678330432540122e+01,-2.140675663440315901e+01,-2.018078741568189685e+02
9.519999999999885887e+00,7.529794204078532616e-02,-2.140698205926208075e+01,-2.140695541994910300e+01,-2.022359871586912448e+02
9.539999999999885461e+00,7.532425405439553689e-02,-2.140686346273936991e+01,-2.140683715072576021e+01,-2.026640981159324042e+02
9.559999999999885034e+00,7.535038679301088449e-02,-2.140690261538133043e+01,-2.140687648264271559e+01,-2.030922100355014095e+02
9.579999999999884608e+00,7.537634124556856496e-02,-2.140694123287315165e+01,-2.140691527842059472e+01,-2.035203229057063083e+02
9.599999999999884182e+00,7.540211743893730778e-02,-2.140697969566558356e+01,-2.140695391947221538e+01,-2.039484367234262550e+02
9.619999999999883755e+00,7.542771745840569364e-02,-2.140701737644646485e+01,-2.140699177642699524e+01,-2.043765514709357092e+02
9.639999999999883329e+00,7.545314101269691431e-02,-2.140705484175403939e+01,-2.140702941819974825e+01,-2.048046671442164950e+02
9.659999999999882903e+00,7.547838889570530896e-02,-2.140709191695303559e+01,-2.140706666907002642e+01,-2.052327837346725516e+02
9.679999999999882476e+00,7.550361476060252208e-02,-2.140729199184824694e+01,-2.140726676598335132e+01,-2.056609043486446069e+02
9.699999999999882050e+00,7.552851618995917726e-02,-2.140716591888032383e+01,-2.140714101745096798e+01,-2.060890227655928584e+02
9.719999999999881624e+00,7.555324347271684393e-02,-2.140720187422631682e+01,-2.140717714694356033e+01,-2.065171420757946237e+02
9.739999999999881197e+00,7.557779819095936102e-02,-2.140723742494678916e+01,-2.140721287022854824e+01,-2.069452622695753234e+02
9.759999999999880771e+00,7.560218115402518591e-02,-2.140727270619253275e+01,-2.140724832322946725e+01,-2.073733833407360976e+02
9.779999999999880345e+00,7.562639309249784281e-02,-2.140730754747266573e+01,-2.140728333553419205e+01,-2.078015052797470901e+02
9.799999999999879918e+00,7.565043460685616505e-02,-2.140734207742350392e+01,-2.140731803590914595e+01,-2.082296280797812358e+02
9.819999999999879492e+00,7.567430634184137139e-02,-2.140737622386020433e+01,-2.140735235212521914e+01,-2.086577517325234226e+02
9.839999999999879066e+00,7.569800915686858422e-02,-2.140740999882046935e+01,-2.140738629600544130e+01,-2.090858762296848283e+02
9.859999999999878639e+00,7.572154273930796486e-02,-2.140744363840450148e+01,-2.140742010482206226e+01,-2.095140015688704693e+02
9.879999999999878213e+00,7.574490899824098955e-02,-2.140747671430342436e+01,-2.140745334804449129e+01,-2.099421277368975893e+02
9.899999999999877787e+00,7.576810306316240917e-02,-2.140750948030855128e+01,-2.140748628624362837e+01,-2.103702547324388377e+02
9.919999999999877360e+00,7.579113323686427484e-02,-2.140754222463654699e+01,-2.140751919446284646e+01,-2.107983825467578640e+02
9.939999999999876934e+00,7.581399904219401908e-02,-2.140757464547361266e+01,-2.140755177966828171e+01,-2.112265111738620078e+02
9.959999999999876508e+00,7.583670190365195130e-02,-2.140760638163962426e+01,-2.140758367877816681e+01,-2.116546405986333355e+02
9.979999999999876081e+00,7.585924155308709782e-02,-2.140763782947199800e+01,-2.140761528982256223e+01,-2.120827708155733546e+02
9.999999999999875655e+00,7.588161875319617000e-02,-2.140766891643072256e+01,-2.140764653923061189e+01,-2.125109018167018462e+02
1.001999999999987523e+01,7.590383352537512229e-02,-2.140769956352301051e+01,-2.140767734875083050e+01,-2.129390335932000937e+02
1.003999999999987480e+01,7.592588711874513618e-02,-2.140772996644403037e+01,-2.140770791285066110e+01,-2.133671661389356018e+02
1.005999999999987438e+01,7.594777983425803070e-02,-2.140775996367268164e+01,-2.140773807095716919e+01,-2.137952994454935549e+02
1.007999999999987395e+01,7.596950581231853850e-02,-2.140778724719142190e+01,-2.140776552121335996e+01,-2.142234334644593332e+02
1.009999999999987352e+01,7.599106804747964017e-02,-2.140781718784033316e+01,-2.140779562560517135e+01,-2.146515682459809682e+02
1.011999999999987310e+01,7.601247688816636927e-02,-2.140785455009304883e+01,-2.140783314125236103e+01,-2.150797039281421235e+02
1.013999999999987267e+01,7.603372128071850256e-02,-2.140787389023824971e+01,-2.140785264584569703e+01,-2.155078401615543555e+02
1.015999999999987224e+01,7.605479886117481880e-02,-2.140790141498825605e+01,-2.140788033740779994e+01,-2.159359771122736618e+02
1.017999999999987182e+01,7.607572025663698889e-02,-2.140792945662892066e+01,-2.140790853523346016e+01,-2.163641147800107944e+02
1.019999999999987139e+01,7.609648644124586414e-02,-2.140795722550427982e+01,-2.140793645931967148e+01,-2.167922531583362513e+02
1.021999999999987097e+01,7.611709779117861729e-02,-2.140798465892863334e+01,-2.140796404757870164e+01,-2.172203922401648981e+02
1.023999999999987054e+01,7.613755278412813465e-02,-2.140801027358997999e+01,-2.140798981859703076e+01,-2.176485319906437610e+02
1.025999999999987011e+01,7.615785611469083616e-02,-2.140803663817654368e+01,-2.140801633484598199e+01,-2.180766724200767328e+02
1.027999999999986969e+01,7.617801382529866550e-02,-2.140807249334362083e+01,-2.140805233563301258e+01,-2.185048137122330161e+02
1.029999999999986926e+01,7.619801869277845197e-02,-2.140809018269877839e+01,-2.140807017783129851e+01,-2.189329555110195145e+02
1.031999999999986883e+01,7.621787346507991057e-02,-2.140811572907472993e+01,-2.140809587430242900e+01,-2.193610979708286948e+02
1.033999999999986841e+01,7.623757876008772916e-02,-2.140814107349615369e+01,-2.140812136820114731e+01,-2.197892410870036031e+02
1.035999999999986798e+01,7.625713524861875425e-02,-2.140816622789262524e+01,-2.140814667140409355e+01,-2.202173848550729360e+02
1.037999999999986755e+01,7.627654367804639901e-02,-2.140819118460462533e+01,-2.140817177617519818e+01,-2.206455292703356292e+02
1.039999999999986713e+01,7.629581071674282344e-02,-2.140822510087335928e+01,-2.140820583383466413e+01,-2.210736745053143864e+02
1.041999999999986670e+01,7.631492852598563414e-02,-2.140824191017242484e+01,-2.140822279236318337e+01,-2.215018202257085989e+02
1.043999999999986628e+01,7.633390042593504732e-02,-2.140826615981289649e+01,-2.140824718791294856e+01,-2.219299665770049046e+02
1.045999999999986585e+01,7.635272715594049187e-02,-2.140829024138952263e+01,-2.140827141465951655e+01,-2.223581135551026762e+02
1.047999999999986542e+01,7.637140949315136818e-02,-2.140831415607869559e+01,-2.140829547374148589e+01,-2.227862611558870469e+02
1.049999999999986500e+01,7.638995440223693423e-02,-2.140834662601593408e+01,-2.140832808110684837e+01,-2.232144095434983058e+02
1.051999999999986457e+01,7.640835454101875535e-02,-2.140836287746367717e+01,-2.140834447732489565e+01,-2.236425584009087686e+02
1.053999999999986414e+01,7.642661337909796571e-02,-2.140838629929235282e+01,-2.140836804045427400e+01,-2.240707078680565587e+02
1.055999999999986372e+01,7.644473111161417811e-02,-2.140840945546668195e+01,-2.140839133773416592e+01,-2.244988579394333499e+02
1.057999999999986329e+01,7.646271512073418708e-02,-2.140844110091209629e+01,-2.140842311690297706e+01,-2.249270087774424951e+02
1.059999999999986287e+01,7.648055651867412263e-02,-2.140845675110195145e+01,-2.140843890970401020e+01,-2.253551600710665923e+02
1.061999999999986244e+01,7.649825856315201067e-02,-2.140847950611154715e+01,-2.140846180406706978e+01,-2.257833119591443278e+02
1.063999999999986201e+01,7.651582034267725985e-02,-2.140850025738032869e+01,-2.140848269560080297e+01,-2.262114644025124335e+02
1.065999999999986159e+01,7.653324412253457998e-02,-2.140853004159018624e+01,-2.140851261781032733e+01,-2.266396175795643728e+02
1.067999999999986116e+01,7.655052346640116301e-02,-2.140854438684272765e+01,-2.140852710749886256e+01,-2.270677711879573621e+02
1.069999999999986073e+01,7.656766392857149162e-02,-2.140856566347198253e+01,-2.140854852300981293e+01,-2.274959253607646588e+02
1.071999999999986031e+01,7.658467199892027288e-02,-2.140859498037985986e+01,-2.140857797230951221e+01,-2.279240802523019056e+02
1.073999999999985988e+01,7.660154029073935888e-02,-2.140860916312949769e+01,-2.140859229483767834e+01,-2.283522355672726860e+02
1.075999999999985945e+01,7.661820804301129606e-02,-2.140861719639730154e+01,-2.140860052864502805e+01,-2.287803912434483493e+02
1.077999999999985903e+01,7.663479496455279094e-02,-2.140865669490034406e+01,-2.140864010797880113e+01,-2.292085477904248307e+02
1.079999999999985860e+01,7.665123624547152958e-02,-2.140867096615116694e+01,-2.140865452487024712e+01,-2.296367047684669274e+02
1.081999999999985818e+01,7.666755880601668072e-02,-2.140869143652019702e+01,-2.140867511395965295e+01,-2.300648622746367948e+02
1.083999999999985775e+01,7.668375682573126684e-02,-2.140871974357154173e+01,-2.140870354555182686e+01,-2.304930204714885065e+02
1.085999999999985732e+01,7.669975244670287906e-02,-2.140872197196533477e+01,-2.140870597634436479e+01,-2.309211789153068537e+02
1.087999999999985690e+01,7.671567147565035161e-02,-2.140875121651854229e+01,-2.140873529748959569e+01,-2.313493380206082577e+02
1.089999999999985647e+01,7.673145732333894187e-02,-2.140877912033200658e+01,-2.140876333448431623e+01,-2.317774978171672160e+02
1.091999999999985604e+01,7.674712694961230430e-02,-2.140879230280951973e+01,-2.140877663318324764e+01,-2.322056579935971286e+02
1.093999999999985562e+01,7.676260548819173468e-02,-2.140880156009253810e+01,-2.140878608155395924e+01,-2.326338185462603860e+02
1.095999999999985519e+01,7.677801325506741770e-02,-2.140883702155731072e+01,-2.140882161379043680e+01,-2.330619798789246602e+02
1.097999999999985477e+01,7.679328206730207107e-02,-2.140885008007924739e+01,-2.140883481126701327e+01,-2.334901416117140229e+02
1.099999999999985434e+01,7.680843335897527546e-02,-2.140887646479065509e+01,-2.140886131349898136e+01,-2.339183039897181970e+02
1.101999999999985391e+01,7.682342402784780866e-02,-2.140887920393813459e+01,-2.140886421326926126e+01,-2.343464665831280627e+02
1.103999999999985349e+01,7.683831185792973362e-02,-2.140890598824272928e+01,-2.140889110041264587e+01,-2.347746298150628377e+02
1.105999999999985306e+01,7.685308523273944037e-02,-2.140893207365403939e+01,-2.140891730027922790e+01,-2.352027936831611044e+02
1.107999999999985263e+01,7.686770643461621200e-02,-2.140893509526626914e+01,-2.140892047406439147e+01,-2.356309577638645294e+02
1.109999999999985221e+01,7.688222938877838086e-02,-2.140896829943532964e+01,-2.140895377648116593e+01,-2.360591226068990807e+02
1.111999999999985178e+01,7.689663285775626134e-02,-2.140898036586665754e+01,-2.140896596239768002e+01,-2.364872878107474321e+02
1.113999999999985135e+01,7.691087701947588173e-02,-2.140898950995730488e+01,-2.140897526579558630e+01,-2.369154533567848659e+02
1.115999999999985093e+01,7.692503753232368680e-02,-2.140902176573566607e+01,-2.140900760522281843e+01,-2.373436196315867335e+02
1.117999999999985050e+01,7.693905844964517293e-02,-2.140902544892970383e+01,-2.140901142801238066e+01,-2.377717861196479987e+02
1.119999999999985008e+01,7.695298037263816060e-02,-2.140905708516955741e+01,-2.140904316324656520e+01,-2.381999533394284185e+02
1.121999999999984965e+01,7.696675158519859783e-02,-2.140906096303852024e+01,-2.140904719182595883e+01,-2.386281207874766324e+02
1.123999999999984922e+01,7.698043305514655488e-02,-2.140908462196903628e+01,-2.140907094049908821e+01,-2.390562887984460474e+02
1.125999999999984880e+01,7.699401088227697532e-02,-2.140910922279991624e+01,-2.140909564497278694e+01,-2.394844574050749202e+02
1.127999999999984837e+01,7.700743828857994910e-02,-2.140911243786669615e+01,-2.140909901046039465e+01,-2.399126262264259708e+02
1.129999999999984794e+01,7.702078413562789272e-02,-2.140914284832131642e+01,-2.140912950247426849e+01,-2.403407957375453350e+02
1.131999999999984752e+01,7.703398448769732676e-02,-2.140914626130718545e+01,-2.140913306095511714e+01,-2.407689654624194304e+02
1.133999999999984709e+01,7.704710392249511375e-02,-2.140917592318920626e+01,-2.140916280375440905e+01,-2.411971358614484018e+02
1.135999999999984666e+01,7.706008154023846757e-02,-2.140917956923542675e+01,-2.140916659161768365e+01,-2.416253064752153819e+02
1.137999999999984624e+01,7.707297308612512388e-02,-2.140920177711791439e+01,-2.140918888557202848e+01,-2.420534776192118329e+02
1.139999999999984581e+01,7.708573449191705174e-02,-2.140921830377328305e+01,-2.140920554236749140e+01,-2.424816492238815044e+02
1.141999999999984539e+01,7.709837907183555994e-02,-2.140922788927101905e+01,-2.140921524469110082e+01,-2.429098211370870217e+02
1.143999999999984496e+01,7.711094392437899125e-02,-2.140925620154456865e+01,-2.140924363669202535e+01,-2.433379936962653858e+02
1.145999999999984453e+01,7.712337671369293157e-02,-2.140926010204065477e+01,-2.140924766925133937e+01,-2.437661664655168750e+02
1.147999999999984411e+01,7.713573104459750529e-02,-2.140928800367743889e+01,-2.140927564934653304e+01,-2.441943398712595297e+02
1.149999999999984368e+01,7.714795441657014419e-02,-2.140929162543541509e+01,-2.140927940206344360e+01,-2.446225134803962646e+02
1.151999999999984325e+01,7.716006873084051143e-02,-2.140930644107800873e+01,-2.140929432676373878e+01,-2.450506874949035421e+02
1.153999999999984283e+01,7.717210584345610136e-02,-2.140933376530334442e+01,-2.140932172819072932e+01,-2.454788621330970102e+02
1.155999999999984240e+01,7.718401732763092993e-02,-2.140933734110417674e+01,-2.140932542962000085e+01,-2.459070369684349373e+02
1.157999999999984198e+01,7.719582827454657403e-02,-2.140935866482383076e+01,-2.140934685387691516e+01,-2.463352123307844863e+02
1.159999999999984155e+01,7.720755485632865844e-02,-2.140937255204124767e+01,-2.140936082545946562e+01,-2.467633880552435244e+02
1.161999999999984112e+01,7.721916834959402509e-02,-2.140938858964863201e+01,-2.140937697615536806e+01,-2.471915642135432449e+02
1.163999999999984070e+01,7.723067513902433234e-02,-2.140939689401363211e+01,-2.140938538722420148e+01,-2.476197406446340779e+02
1.165999999999984027e+01,7.724208574465667165e-02,-2.140941761802488230e+01,-2.140940620741924860e+01,-2.480479175863889623e+02
1.167999999999983984e+01,7.725341383665738915e-02,-2.140943071671746267e+01,-2.140941938862546223e+01,-2.484760948726313075e+02
1.169999999999983942e+01,7.726462860924540599e-02,-2.140943988932399833e+01,-2.140942867455141041e+01,-2.489042724556451844e+02
1.171999999999983899e+01,7.727575082179363730e-02,-2.140946007068317769e+01,-2.140944894847062940e+01,-2.493324505348462878e+02
1.173999999999983856e+01,7.728677121382020176e-02,-2.140946787091253256e+01,-2.140945685052050607e+01,-2.497606288718725409e+02
1.175999999999983814e+01,7.729769989059627477e-02,-2.140948807324297576e+01,-2.140947714456619977e+01,-2.501888077046606043e+02
1.177999999999983771e+01,7.730854861302931258e-02,-2.140950020803865783e+01,-2.140948935931622543e+01,-2.506169868600989616e+02
1.179999999999983729e+01,7.731929576724634601e-02,-2.140951568281501949e+01,-2.140950493566080226e+01,-2.510451664266010425e+02
1.181999999999983686e+01,7.732994380942397050e-02,-2.140952285021703716e+01,-2.140951220217485940e+01,-2.514733462355632128e+02
1.183999999999983643e+01,7.734050309250421751e-02,-2.140954226173086283e+01,-2.140953170244778292e+01,-2.519015265215147394e+02
1.185999999999983601e+01,7.735096597920387840e-02,-2.140954930203572459e+01,-2.140953883914902534e+01,-2.523297070446687371e+02
1.187999999999983558e+01,7.736133685668022952e-02,-2.140956184745114754e+01,-2.140955147657367164e+01,-2.527578879107402940e+02
1.189999999999983515e+01,7.737162327838144338e-02,-2.140958107189110393e+01,-2.140957078546940195e+01,-2.531860692457564141e+02
1.191999999999983473e+01,7.738181627133139395e-02,-2.140958772399652332e+01,-2.140957753100357408e+01,-2.536142508072434225e+02
1.193999999999983430e+01,7.739192545161917292e-02,-2.140960672562109579e+01,-2.140959661644080825e+01,-2.540424328325755425e+02
1.195999999999983388e+01,7.740194288670623757e-02,-2.140961317023185018e+01,-2.140960315279676252e+01,-2.544706150785451086e+02
1.197999999999983345e+01,7.741187812129841916e-02,-2.140963184475260306e+01,-2.140962190951801247e+01,-2.548987977802055696e+02
1.199999999999983302e+01,7.742172304053857035e-02,-2.140963806343318154e+01,-2.140962821851394082e+01,-2.553269806965549833e+02
1.201999999999983260e+01,7.743148176133507476e-02,-2.140964982632881330e+01,-2.140964006760801652e+01,-2.557551639343607803e+02
1.203999999999983217e+01,7.744116051536997780e-02,-2.140966825301613241e+01,-2.140965857426209595e+01,-2.561833476206670639e+02
1.205999999999983174e+01,7.745075129413896142e-02,-2.140967407942639156e+01,-2.140966448864762128e+01,-2.566115315114768691e+02
1.207999999999983132e+01,7.746026356067713114e-02,-2.140969217714073380e+01,-2.140968266487419669e+01,-2.570397158427531394e+02
1.209999999999983089e+01,7.746968928853908976e-02,-2.140969780576828185e+01,-2.140968838004042141e+01,-2.574679003731406510e+02
1.211999999999983046e+01,7.747903764533027593e-02,-2.140971562144312301e+01,-2.140970627308633212e+01,-2.578960853372126962e+02
1.213999999999983004e+01,7.748830046577331876e-02,-2.140972118843945182e+01,-2.140971192561901049e+01,-2.583242704981610700e+02
1.215999999999982961e+01,7.749748217594470967e-02,-2.140973207907675047e+01,-2.140972289736657785e+01,-2.587524559580323853e+02
1.217999999999982919e+01,7.750658868936778634e-02,-2.140974971265958970e+01,-2.140974060614616548e+01,-2.591806418457721861e+02
1.219999999999982876e+01,7.751561195550073224e-02,-2.140975480242712692e+01,-2.140974577916099264e+01,-2.596088279185545957e+02
1.221999999999982833e+01,7.752456044954131320e-02,-2.140977216005456185e+01,-2.140976321156052009e+01,-2.600370144132616588e+02
1.223999999999982791e+01,7.753342723725198393e-02,-2.140977708353022280e+01,-2.140976821674251340e+01,-2.604652010881445676e+02
1.225999999999982748e+01,7.754221202052374862e-02,-2.140978901946766300e+01,-2.140978023468439062e+01,-2.608933880837506081e+02
1.227999999999982705e+01,7.755092365087434825e-02,-2.140980611245164411e+01,-2.140979740082129368e+01,-2.613215754943693128e+02
1.229999999999982663e+01,7.755955439825841513e-02,-2.140981053052836458e+01,-2.140980189978098025e+01,-2.617497630742324759e+02
1.231999999999982620e+01,7.756811394922605296e-02,-2.140982741883573937e+01,-2.140981885928477269e+01,-2.621779510630582308e+02
1.233999999999982577e+01,7.757654159616043932e-02,-2.140978965075829876e+01,-2.140978122311136289e+01,-2.626061384284264477e+02
1.235999999999982535e+01,7.758495673234054590e-02,-2.140984908904371764e+01,-2.140984067390753864e+01,-2.630343269950711829e+02
1.237999999999982492e+01,7.759329399085571066e-02,-2.140985318205604671e+01,-2.140984484479753291e+01,-2.634625157214537694e+02
1.239999999999982450e+01,7.760156252632317841e-02,-2.140986959608632745e+01,-2.140986132755086047e+01,-2.638907048448400587e+02
1.241999999999982407e+01,7.760975439093828476e-02,-2.140987346703220240e+01,-2.140986527516758642e+01,-2.643188941223160668e+02
1.243999999999982364e+01,7.761787903091389718e-02,-2.140988964526404459e+01,-2.140988152062406868e+01,-2.647470837905813710e+02
1.245999999999982322e+01,7.762587013581381812e-02,-2.140985014218041016e+01,-2.140984215107550881e+01,-2.651752728023200802e+02
1.247999999999982279e+01,7.763385385261593885e-02,-2.140990954847868366e+01,-2.140990156476188133e+01,-2.656034630095728630e+02
1.249999999999982236e+01,7.764176374427990412e-02,-2.140991308964531825e+01,-2.140990517975365393e+01,-2.660316533614740706e+02
1.251999999999982194e+01,7.764960332132909981e-02,-2.140992223537917027e+01,-2.140991439580212230e+01,-2.664598439666045806e+02
1.253999999999982151e+01,7.765737900191418963e-02,-2.140993826482545614e+01,-2.140993048914486963e+01,-2.668880349562205083e+02
1.255999999999982109e+01,7.766502323714025158e-02,-2.140989768510156566e+01,-2.140989004086634040e+01,-2.673162252656872511e+02
1.257999999999982066e+01,7.767266390958334210e-02,-2.140995746351451601e+01,-2.140994982284207282e+01,-2.677444167742851278e+02
1.259999999999982023e+01,7.768023331957055189e-02,-2.140996053577463698e+01,-2.140995296636464928e+01,-2.681726084155906165e+02
1.261999999999981981e+01,7.768774096456122769e-02,-2.140997613539194333e+01,-2.140996862774695231e+01,-2.686008004306534644e+02
1.263999999999981938e+01,7.769517806816354788e-02,-2.140997910622875366e+01,-2.140997166912515226e+01,-2.690289925756744651e+02
1.265999999999981895e+01,7.770249504065167290e-02,-2.140995031115773983e+01,-2.140994299418525060e+01,-2.694571842649251607e+02
1.267999999999981853e+01,7.770980254609924365e-02,-2.140999772868997653e+01,-2.140999042118452778e+01,-2.698853769119934896e+02
1.269999999999981810e+01,7.771705030995687546e-02,-2.141001292958740976e+01,-2.141000568182355224e+01,-2.703135699228213866e+02
1.271999999999981767e+01,7.772422948687358890e-02,-2.141001570330246295e+01,-2.141000852412554778e+01,-2.707417630577105001e+02
1.273999999999981725e+01,7.773128973377614603e-02,-2.140998623814335389e+01,-2.140997917789645300e+01,-2.711699557222264616e+02
1.275999999999981682e+01,7.773834317575363528e-02,-2.141003380695574876e+01,-2.141002675351377249e+01,-2.715981493449235700e+02
1.277999999999981640e+01,7.774533879267482572e-02,-2.141004872131803438e+01,-2.141004172570111308e+01,-2.720263433237330446e+02
1.279999999999981597e+01,7.775220759440043539e-02,-2.141000625404143776e+01,-2.140999938523971124e+01,-2.724545365800121317e+02
1.281999999999981554e+01,7.775907986969048113e-02,-2.141006633925190172e+01,-2.141005946697661244e+01,-2.728827310345218962e+02
1.283999999999981512e+01,7.776588700789442699e-02,-2.141006882062725580e+01,-2.141006201348905336e+01,-2.733109256037961927e+02
1.285999999999981469e+01,7.777257695160430528e-02,-2.141003796788063696e+01,-2.141003127793692684e+01,-2.737391196732100980e+02
1.287999999999981426e+01,7.777926134848778261e-02,-2.141008578853831068e+01,-2.141007910414142756e+01,-2.741673147045839301e+02
1.289999999999981384e+01,7.778589150432456412e-02,-2.141009783874877570e+01,-2.141009120859293802e+01,-2.745955100312030481e+02
1.291999999999981341e+01,7.779245884264618383e-02,-2.141010177741977927e+01,-2.141009521008145811e+01,-2.750237054994131540e+02
1.293999999999981299e+01,7.779891082530547564e-02,-2.141007034610660043e+01,-2.141006389412394029e+01,-2.754519004543525966e+02
1.295999999999981256e+01,7.780536192503875736e-02,-2.141011848157776853e+01,-2.141011203047803590e+01,-2.758800963728844522e+02
1.297999999999981213e+01,7.781175990030572698e-02,-2.141013265606719429e+01,-2.141012625809192826e+01,-2.763082926280304719e+02
1.299999999999981171e+01,7.781803516543363275e-02,-2.141008598105020155e+01,-2.141007970578507269e+01,-2.767364880723864076e+02
1.301999999999981128e+01,7.782431986867469065e-02,-2.141014813910053860e+01,-2.141014185439729900e+01,-2.771646847504651419e+02
1.303999999999981085e+01,7.783054401931066568e-02,-2.141014995449030778e+01,-2.141014373033967289e+01,-2.775928815254043229e+02
1.305999999999981043e+01,7.783665432364597625e-02,-2.141011739287302618e+01,-2.141011128256869256e+01,-2.780210777629574750e+02
1.307999999999981000e+01,7.784276737978643168e-02,-2.141016310283435686e+01,-2.141015698977821557e+01,-2.784492749119580139e+02
1.309999999999980957e+01,7.784882991227322357e-02,-2.141017862260989446e+01,-2.141017256007740599e+01,-2.788774724218777123e+02
1.311999999999980915e+01,7.785483338088071414e-02,-2.141018010302153485e+01,-2.141017409955292905e+01,-2.793056700204695630e+02
1.313999999999980872e+01,7.786072426641087174e-02,-2.141014702421793459e+01,-2.141014113333240587e+01,-2.797338670700683565e+02
1.315999999999980830e+01,7.786661991189709753e-02,-2.141019255003834232e+01,-2.141018665439285584e+01,-2.801620650254236580e+02
1.317999999999980787e+01,7.787246691330206028e-02,-2.141020773207829464e+01,-2.141020188507689070e+01,-2.805902633330638309e+02
1.319999999999980744e+01,7.787819369343973452e-02,-2.141016204026204406e+01,-2.141015631348190595e+01,-2.810184608470889316e+02
1.321999999999980702e+01,7.788393557942169254e-02,-2.141021958961069060e+01,-2.141021384772470881e+01,-2.814466594969952098e+02
1.323999999999980659e+01,7.788962101984074626e-02,-2.141022255540972807e+01,-2.141021686996930740e+01,-2.818748582626629400e+02
1.325999999999980616e+01,7.789525877163550049e-02,-2.141023553216374253e+01,-2.141022989441194824e+01,-2.823030573355543993e+02
1.327999999999980574e+01,7.790074590672002586e-02,-2.141018375576299348e+01,-2.141017826862790940e+01,-2.827312555235345712e+02
1.329999999999980531e+01,7.790628291351760215e-02,-2.141024818451674605e+01,-2.141024264750994988e+01,-2.831594549502181053e+02
1.331999999999980488e+01,7.791176504100021105e-02,-2.141024884990137167e+01,-2.141024336777389081e+01,-2.835876544450886740e+02
1.333999999999980446e+01,7.791713778559802850e-02,-2.141021140446305182e+01,-2.141020603171845238e+01,-2.840158533004333208e+02
1.335999999999980403e+01,7.792251992725432452e-02,-2.141026149551943192e+01,-2.141025611337777690e+01,-2.844440531482020447e+02
1.337999999999980361e+01,7.792782854961202710e-02,-2.141026885668353685e+01,-2.141026354806118093e+01,-2.848722532167133750e+02
1.339999999999980318e+01,7.793311515725093175e-02,-2.141027346315658519e+01,-2.141026817654894643e+01,-2.853004533993688483e+02
1.341999999999980275e+01,7.793829360259507677e-02,-2.141023545275158924e+01,-2.141023027430624381e+01,-2.857286529299785229e+02
1.343999999999980233e+01,7.794345647865012772e-02,-2.141028369133331921e+01,-2.141027852845726542e+01,-2.861568534409291260e+02
1.345999999999980190e+01,7.794860388116238437e-02,-2.141029483396447475e+01,-2.141028968656196341e+01,-2.865850541902058808e+02
1.347999999999980147e+01,7.795367574201143845e-02,-2.141029554132415313e+01,-2.141029046946330539e+01,-2.870132550291714892e+02
1.349999999999980105e+01,7.795866593060135630e-02,-2.141025852468788315e+01,-2.141025353449929369e+01,-2.874414552094766577e+02
1.351999999999980062e+01,7.796364593707039159e-02,-2.141030727162068814e+01,-2.141030229161421872e+01,-2.878696563749026041e+02
1.353999999999980020e+01,7.796860703346145116e-02,-2.141031751805239836e+01,-2.141031255695600777e+01,-2.882978577641672473e+02
1.355999999999979977e+01,7.797349617571010250e-02,-2.141031843532175216e+01,-2.141031354617950200e+01,-2.887260592437314131e+02
1.357999999999979934e+01,7.797830184081881721e-02,-2.141028074581699769e+01,-2.141027594015188740e+01,-2.891542600529826927e+02
1.359999999999979892e+01,7.798310110552375551e-02,-2.141032961818649483e+01,-2.141032481892179007e+01,-2.895824618460816851e+02
1.361999999999979849e+01,7.798786310582200842e-02,-2.141033855512641892e+01,-2.141033379312612084e+01,-2.900106638551839069e+02
1.363999999999979806e+01,7.799259401416692994e-02,-2.141034147450723424e+01,-2.141033674359889005e+01,-2.904388659537656849e+02
1.365999999999979764e+01,7.799720321133350731e-02,-2.141030114348453850e+01,-2.141029653428737234e+01,-2.908670673674382101e+02
1.367999999999979721e+01,7.800182960835060075e-02,-2.141035139660199604e+01,-2.141034677020497767e+01,-2.912952697689732418e+02
1.369999999999979678e+01,7.800641904383097402e-02,-2.141035991833285834e+01,-2.141035532889737780e+01,-2.917234723779043861e+02
1.371999999999979636e+01,7.801096790323010233e-02,-2.141036487430487867e+01,-2.141036032544548107e+01,-2.921516751265310745e+02
1.373999999999979593e+01,7.801546979544668470e-02,-2.141036702273956038e+01,-2.141036252084734315e+01,-2.925798779650936581e+02
1.375999999999979551e+01,7.801987081238641319e-02,-2.141032721084875234e+01,-2.141032280983181124e+01,-2.930080801082936546e+02
1.377999999999979508e+01,7.802428904324124059e-02,-2.141037733729200099e+01,-2.141037291906114604e+01,-2.934362832368086629e+02
1.379999999999979465e+01,7.802867062551625821e-02,-2.141038536939485226e+01,-2.141038098781257659e+01,-2.938644865626142746e+02
1.381999999999979423e+01,7.803300699959936360e-02,-2.141038390707602801e+01,-2.141037957070194508e+01,-2.942926899043817457e+02
1.383999999999979380e+01,7.803730606934429492e-02,-2.141039751849328709e+01,-2.141039321942354334e+01,-2.947208935556818687e+02
1.385999999999979337e+01,7.804150235477756714e-02,-2.141035191172199603e+01,-2.141034771543656134e+01,-2.951490963976308990e+02
1.387999999999979295e+01,7.804571730609556612e-02,-2.141040205598177693e+01,-2.141039784103045918e+01,-2.955773002237992273e+02
1.389999999999979252e+01,7.804989719742394527e-02,-2.141040969729709786e+01,-2.141040551740577058e+01,-2.960055042378538133e+02
1.391999999999979210e+01,7.805403346765703299e-02,-2.141040818689835845e+01,-2.141040405062812368e+01,-2.964337082653215703e+02
1.393999999999979167e+01,7.805813399709368716e-02,-2.141042159292988956e+01,-2.141041749240045178e+01,-2.968619125966507113e+02
1.395999999999979124e+01,7.806219696629360105e-02,-2.141042371374248887e+01,-2.141041965077328868e+01,-2.972901170079563826e+02
1.397999999999979082e+01,7.806621746349950985e-02,-2.141042219067287888e+01,-2.141041817017567439e+01,-2.977183214312726136e+02
1.399999999999979039e+01,7.807020326353604489e-02,-2.141043548149011855e+01,-2.141043149569008364e+01,-2.981465261551024355e+02
1.401999999999978996e+01,7.807408387211965672e-02,-2.141038370796631796e+01,-2.141037982735773326e+01,-2.985747299486531574e+02
1.403999999999978954e+01,7.807799528025423375e-02,-2.141044147931490471e+01,-2.141043756790676866e+01,-2.990029348668313673e+02
1.405999999999978911e+01,7.808186998584672189e-02,-2.141044938895625194e+01,-2.141044551425066089e+01,-2.994311399799048559e+02
1.407999999999978868e+01,7.808570386506662186e-02,-2.141044534225424556e+01,-2.141044150837502613e+01,-2.998593450528707649e+02
1.409999999999978826e+01,7.808950568356924637e-02,-2.141045497107949558e+01,-2.141045116926099467e+01,-3.002875503504737935e+02
1.411999999999978783e+01,7.809327148061415147e-02,-2.141046277024446454e+01,-2.141045900444741790e+01,-3.007157558400816697e+02
1.413999999999978741e+01,7.809699745401149640e-02,-2.141045875249166031e+01,-2.141045502651826382e+01,-3.011439612891581419e+02
1.415999999999978698e+01,7.810069243308140341e-02,-2.141046818942214713e+01,-2.141046449444307598e+01,-3.015721669579675108e+02
1.417999999999978655e+01,7.810435232216722534e-02,-2.141047598142036534e+01,-2.141047232153128022e+01,-3.020003728177068183e+02
1.419999999999978613e+01,7.810790993216687461e-02,-2.141042426099312834e+01,-2.141042070338312797e+01,-3.024285777453166588e+02
1.421999999999978570e+01,7.811150119557769278e-02,-2.141048146753641035e+01,-2.141047787627299925e+01,-3.028567837834039551e+02
1.423999999999978527e+01,7.811505975898792864e-02,-2.141048552200116362e+01,-2.141048196343775345e+01,-3.032849899352805210e+02
1.425999999999978485e+01,7.811857904070812486e-02,-2.141048758762009996e+01,-2.141048406833838058e+01,-3.037131961677511640e+02
1.427999999999978442e+01,7.812206920952356748e-02,-2.141049428140047084e+01,-2.141049079123165555e+01,-3.041414025632103630e+02
1.429999999999978400e+01,7.812552718914048122e-02,-2.141049832057441904e+01,-2.141049486259480261e+01,-3.045696090716422759e+02
1.431999999999978357e+01,7.812894694146990671e-02,-2.141050030324102238e+01,-2.141049688348869395e+01,-3.049978156579547317e+02
1.433999999999978314e+01,7.813233849965423028e-02,-2.141050689742624158e+01,-2.141050350586805706e+01,-3.054260224043450762e+02
1.435999999999978272e+01,7.813569889200996932e-02,-2.141051083524871856e+01,-2.141050747485636307e+01,-3.058542292606576893e+02
1.437999999999978229e+01,7.813902327987359842e-02,-2.141050902500913722e+01,-2.141050570062127534e+01,-3.062824361167700431e+02
1.439999999999978186e+01,7.814231907652853526e-02,-2.141052185826520216e+01,-2.141051856246854612e+01,-3.067106432581387025e+02
1.441999999999978144e+01,7.814558474104400798e-02,-2.141052318202947546e+01,-2.141051991636496155e+01,-3.071388504561147670e+02
1.443999999999978101e+01,7.814882046478582867e-02,-2.141052694311215632e+01,-2.141052370738841404e+01,-3.075670577592532595e+02
1.445999999999978058e+01,7.815202133208931645e-02,-2.141052518135263583e+01,-2.141052198048533128e+01,-3.079952650620130044e+02
1.447999999999978016e+01,7.815519476933857623e-02,-2.141053783824007084e+01,-2.141053466480282097e+01,-3.084234726453405528e+02
1.449999999999977973e+01,7.815833926388232600e-02,-2.141053897565035768e+01,-2.141053583115581560e+01,-3.088516802803590053e+02
1.451999999999977931e+01,7.816145491633844089e-02,-2.141054270596394105e+01,-2.141053959031148324e+01,-3.092798880188258863e+02
1.453999999999977888e+01,7.816453737909728750e-02,-2.141054088522653132e+01,-2.141053780276377339e+01,-3.097080957540676422e+02
1.455999999999977845e+01,7.816759340677707779e-02,-2.141055340182249722e+01,-2.141055034579481742e+01,-3.101363037660764235e+02
1.457999999999977803e+01,7.817062151566674111e-02,-2.141055448645790094e+01,-2.141055145834901197e+01,-3.105645118276966627e+02
1.459999999999977760e+01,7.817362181425151213e-02,-2.141055811818901233e+01,-2.141055511789042853e+01,-3.109927199897618380e+02
1.461999999999977717e+01,7.817658954994752274e-02,-2.141055622452430640e+01,-2.141055325678861010e+01,-3.114209281465165873e+02
1.463999999999977675e+01,7.817953199972794975e-02,-2.141056868446727890e+01,-2.141056574201749996e+01,-3.118491365777561555e+02
1.465999999999977632e+01,7.818244768458584848e-02,-2.141056964245560224e+01,-2.141056672677074602e+01,-3.122773450549204313e+02
1.467999999999977589e+01,7.818533676239637631e-02,-2.141057314071797180e+01,-2.141057025164016281e+01,-3.127055536286570145e+02
1.469999999999977547e+01,7.818819970413844189e-02,-2.141057675387120440e+01,-2.141057389092946295e+01,-3.131337623007926823e+02
1.471999999999977504e+01,7.819103008810784905e-02,-2.141057876095905499e+01,-2.141057593057508512e+01,-3.135619710456278426e+02
1.473999999999977462e+01,7.819383798598299185e-02,-2.141058451144188624e+01,-2.141058170354401113e+01,-3.139901799279588772e+02
1.475999999999977419e+01,7.819662033870100615e-02,-2.141058793523593451e+01,-2.141058515288321473e+01,-3.144183889043108593e+02
1.477999999999977376e+01,7.819937736315801802e-02,-2.141059140619393020e+01,-2.141058864916947257e+01,-3.148465979754103046e+02
1.479999999999977334e+01,7.820210792811567446e-02,-2.141059873335691321e+01,-2.141059600279195507e+01,-3.152748072195124678e+02
1.481999999999977291e+01,7.820480873993672366e-02,-2.141059412120699434e+01,-2.141059142039517482e+01,-3.157030164011247848e+02
1.483999999999977248e+01,7.820748820187703454e-02,-2.141060229681478688e+01,-2.141059961735284745e+01,-3.161312257675991191e+02
1.485999999999977206e+01,7.821014335040024634e-02,-2.141060568990366875e+01,-2.141060303475514459e+01,-3.165594352262486382e+02
1.487999999999977163e+01,7.821277287011645096e-02,-2.141061302104094466e+01,-2.141061039152122802e+01,-3.169876448571497463e+02
1.489999999999977121e+01,7.821537884974201493e-02,-2.141061358742800280e+01,-2.141061098144837871e+01,-3.174158545229187212e+02
1.491999999999977078e+01,7.821796116221038653e-02,-2.141061684926077646e+01,-2.141061426694830772e+01,-3.178440642775914284e+02
1.493999999999977035e+01,7.822051506355520711e-02,-2.141061479820182001e+01,-2.141061224430047361e+01,-3.182722740196541622e+02
1.495999999999976993e+01,7.822304899747312135e-02,-2.141062285159927470e+01,-2.141062031766535512e+01,-3.187004839427522143e+02
1.497999999999976950e+01,7.822555860656633941e-02,-2.141063009016686536e+01,-2.141062758055777238e+01,-3.191286940349464771e+02
1.499999999999976907e+01,7.822804570688712822e-02,-2.141063056860113534e+01,-2.141062808150081409e+01,-3.195569041592181634e+02
1.501999999999976865e+01,7.823051027316710315e-02,-2.141063372606146942e+01,-2.141063126149519036e+01,-3.199851143691731181e+02
1.503999999999976822e+01,7.823295251375539383e-02,-2.141063688135925602e+01,-2.141063443911866671e+01,-3.204133246645596955e+02
1.505999999999976779e+01,7.823537127518205569e-02,-2.141064393759157980e+01,-2.141064151883015398e+01,-3.208415351245500915e+02
1.507999999999976737e+01,7.823776828844364317e-02,-2.141064430644655658e+01,-2.141064190943329493e+01,-3.212697456136657479e+02
1.509999999999976694e+01,7.824014353148689427e-02,-2.141064735217768344e+01,-2.141064497693464119e+01,-3.216979561854662393e+02
1.511999999999976652e+01,7.824249228791771427e-02,-2.141064524097984645e+01,-2.141064289222341444e+01,-3.221261667415294028e+02
1.513999999999976609e+01,7.824482299118980244e-02,-2.141065295616304809e+01,-2.141065062545977682e+01,-3.225543774699494293e+02
1.515999999999976566e+01,7.824713120893146689e-02,-2.141065999978151524e+01,-2.141065769156377385e+01,-3.229825883617273234e+02
1.517999999999976524e+01,7.824941879950748913e-02,-2.141066021843013090e+01,-2.141065793083955526e+01,-3.234107992785053511e+02
1.519999999999976481e+01,7.825168572115760723e-02,-2.141066315365467432e+01,-2.141066088673302303e+01,-3.238390102746567436e+02
1.521999999999976438e+01,7.825393217174345106e-02,-2.141066606185030352e+01,-2.141066381539971886e+01,-3.242672213494432185e+02
1.523999999999976396e+01,7.825615691999186774e-02,-2.141067295534220349e+01,-2.141067073059395653e+01,-3.246954325838017894e+02
1.525999999999976353e+01,7.825836178478330629e-02,-2.141067300106799109e+01,-2.141067079620319902e+01,-3.251236438389584009e+02
1.527999999999976311e+01,7.826054667245620211e-02,-2.141067580746995702e+01,-2.141067362258228357e+01,-3.255518551702201080e+02
1.529999999999976268e+01,7.826271177827279213e-02,-2.141067858771823751e+01,-2.141067642261242199e+01,-3.259800665768686940e+02
1.531999999999976225e+01,7.826485728115538387e-02,-2.141068134188963867e+01,-2.141067919638675576e+01,-3.264082780582036207e+02
1.533999999999976183e+01,7.826698189658717886e-02,-2.141068814772679829e+01,-2.141068602311136715e+01,-3.268364896965427420e+02
1.535999999999976140e+01,7.826908749057116810e-02,-2.141068805675856979e+01,-2.141068595116458440e+01,-3.272647013520839323e+02
1.537999999999976097e+01,7.827117399502316053e-02,-2.141069071548106351e+01,-2.141068862897661162e+01,-3.276929130798891379e+02
1.539999999999976055e+01,7.827324159298987283e-02,-2.141069334298447302e+01,-2.141069127538650463e+01,-3.281211248791508410e+02
1.541999999999976012e+01,7.827529046231078425e-02,-2.141069596170013156e+01,-2.141069391283081202e+01,-3.285493367495154757e+02
1.543999999999975969e+01,7.827731930631068313e-02,-2.141070262214584474e+01,-2.141070059330184350e+01,-3.289775487731143926e+02
1.545999999999975927e+01,7.827932997580414054e-02,-2.141070238314682328e+01,-2.141070037247732927e+01,-3.294057608101078358e+02
1.547999999999975884e+01,7.828132242123916895e-02,-2.141070487441789894e+01,-2.141070288197246541e+01,-3.298339729151508095e+02
1.549999999999975842e+01,7.828329682900397879e-02,-2.141070735847547724e+01,-2.141070538406771107e+01,-3.302621850879125418e+02
1.551999999999975799e+01,7.828525336466694851e-02,-2.141070981427010622e+01,-2.141070785773444385e+01,-3.306903973276623105e+02
1.553999999999975756e+01,7.828719051705781973e-02,-2.141071641402445636e+01,-2.141071447687206586e+01,-3.311186097187903670e+02
1.555999999999975714e+01,7.828911052354207978e-02,-2.141071593964028352e+01,-2.141071401963380083e+01,-3.315468221175767098e+02
1.557999999999975671e+01,7.829101314710470993e-02,-2.141071828277459232e+01,-2.141071638015102963e+01,-3.319750345806086216e+02
1.559999999999975628e+01,7.829289853999302218e-02,-2.141072059520197612e+01,-2.141071870980908898e+01,-3.324032471071197961e+02
1.561999999999975586e+01,7.829476689135360379e-02,-2.141072290191470984e+01,-2.141072103356334821e+01,-3.328314596968066894e+02
1.563999999999975543e+01,7.829661683763686209e-02,-2.141072928006833820e+01,-2.141072743012205493e+01,-3.332596724324617981e+02
1.565999999999975500e+01,7.829845027631508747e-02,-2.141072869547997826e+01,-2.141072686204130093e+01,-3.336878851729327380e+02
1.567999999999975458e+01,7.830026711734035250e-02,-2.141073086967794836e+01,-2.141072905283692407e+01,-3.341160979734852390e+02
1.569999999999975415e+01,7.830206753553059507e-02,-2.141073303294090735e+01,-2.141073123252271770e+01,-3.345443108337258877e+02
1.571999999999975373e+01,7.830385166714441680e-02,-2.141073516224168216e+01,-2.141073337811006994e+01,-3.349725237528390949e+02
1.573999999999975330e+01,7.830561815490749700e-02,-2.141074142754564846e+01,-2.141073966105788529e+01,-3.354007368149022454e+02
1.575999999999975287e+01,7.830736892713112407e-02,-2.141074065877136690e+01,-2.141073890799914281e+01,-3.358289498773054333e+02
1.577999999999975245e+01,7.830910385318939904e-02,-2.141074268429279215e+01,-2.141074094936673333e+01,-3.362571629960652331e+02
1.579999999999975202e+01,7.831082308660462787e-02,-2.141074467735893094e+01,-2.141074295812551398e+01,-3.366853761703790155e+02
1.581999999999975159e+01,7.831252677150372932e-02,-2.141074668213207133e+01,-2.141074497844717328e+01,-3.371135894003367639e+02
1.583999999999975117e+01,7.831421508876240667e-02,-2.141074865335202659e+01,-2.141074696503476815e+01,-3.375418026850865658e+02
1.585999999999975074e+01,7.831588661231399240e-02,-2.141075479181323971e+01,-2.141075312028968725e+01,-3.379700161093992961e+02
1.587999999999975032e+01,7.831754330674696452e-02,-2.141075381440544234e+01,-2.141075215771100915e+01,-3.383982295289929425e+02
1.589999999999974989e+01,7.831918499362765240e-02,-2.141075569535485812e+01,-2.141075405366797568e+01,-3.388264430012131356e+02
1.591999999999974946e+01,7.832081185359157649e-02,-2.141075753660022585e+01,-2.141075590974026355e+01,-3.392546565250851813e+02
1.593999999999974904e+01,7.832242401784475505e-02,-2.141075937762439096e+01,-2.141075776546013643e+01,-3.396828701004733944e+02
1.595999999999974861e+01,7.832402008296854290e-02,-2.141076535724139518e+01,-2.141076376117626978e+01,-3.401110838115531578e+02
1.597999999999974818e+01,7.832560196722430923e-02,-2.141076426731292415e+01,-2.141076268542866856e+01,-3.405392975150151642e+02
1.599999999999974776e+01,7.832716955607620102e-02,-2.141076599031336158e+01,-2.141076442272450819e+01,-3.409675112672325668e+02
1.601999999999974733e+01,7.832872296603279882e-02,-2.141076770743434565e+01,-2.141076615402439032e+01,-3.413957250679712843e+02
1.603999999999974690e+01,7.833026234298648416e-02,-2.141076939501363086e+01,-2.141076785563667784e+01,-3.418239389164945692e+02
1.605999999999974648e+01,7.833178780349765724e-02,-2.141077110497455038e+01,-2.141076957951403870e+01,-3.422521528131335344e+02
1.607999999999974605e+01,7.833329792357075771e-02,-2.141077699478085705e+01,-2.141077548466078539e+01,-3.426803668429091090e+02
1.609999999999974563e+01,7.833479468054330153e-02,-2.141077573470563422e+01,-2.141077423794866164e+01,-3.431085808608462457e+02
1.611999999999974520e+01,7.833627786223404388e-02,-2.141077731872278633e+01,-2.141077583554109509e+01,-3.435367949240390431e+02
1.613999999999974477e+01,7.833774761927883579e-02,-2.141077891772462749e+01,-2.141077744796758253e+01,-3.439650090326364307e+02
1.615999999999974435e+01,7.833920390140904078e-02,-2.141078055829783366e+01,-2.141077910201570234e+01,-3.443932231875202774e+02
1.617999999999974392e+01,7.834064721078339011e-02,-2.141078207613472273e+01,-2.141078063282534671e+01,-3.448214373857335886e+02
1.619999999999974349e+01,7.834207588370821485e-02,-2.141078786307079440e+01,-2.141078643439787044e+01,-3.452496517143220558e+02
1.621999999999974307e+01,7.834349189453630735e-02,-2.141078647498245857e+01,-2.141078505897162998e+01,-3.456778660278108646e+02
1.623999999999974264e+01,7.834489505631603290e-02,-2.141078795053660855e+01,-2.141078654737482978e+01,-3.461060803836598438e+02
1.625999999999974222e+01,7.834628550203445729e-02,-2.141078940952963094e+01,-2.141078801908391327e+01,-3.465342947814046966e+02
1.627999999999974179e+01,7.834766332962997404e-02,-2.141079087745161047e+01,-2.141078949962401623e+01,-3.469625092211261403e+02
1.629999999999974136e+01,7.834902869725085539e-02,-2.141079233471241139e+01,-2.141079096934479153e+01,-3.473907237024527603e+02
1.631999999999974094e+01,7.835038168707825212e-02,-2.141079378136362266e+01,-2.141079242837379581e+01,-3.478189382250901645e+02
1.633999999999974051e+01,7.835172077927805845e-02,-2.141079951275534299e+01,-2.141079817366314231e+01,-3.482471528762530966e+02
1.635999999999974008e+01,7.835304803220999315e-02,-2.141079796234676280e+01,-2.141079663509383124e+01,-3.486753675082470636e+02
1.637999999999973966e+01,7.835436321659426662e-02,-2.141079932770436756e+01,-2.141079801251998305e+01,-3.491035821796168079e+02
1.639999999999973923e+01,7.835566643762420513e-02,-2.141080066715460362e+01,-2.141079936393357386e+01,-3.495317968897388710e+02
1.641999999999973880e+01,7.835695778355956931e-02,-2.141080202263752597e+01,-2.141080073129159089e+01,-3.499600116388456854e+02
1.643999999999973838e+01,7.835823739377636987e-02,-2.141080337150101798e+01,-2.141080209189080108e+01,-3.503882264266654829e+02
1.645999999999973795e+01,7.835950536187066828e-02,-2.141080469586567503e+01,-2.141080342789758006e+01,-3.508164412526147089e+02
1.647999999999973753e+01,7.836076013318145350e-02,-2.141081037572523726e+01,-2.141080912095392819e+01,-3.512446562053578418e+02
1.649999999999973710e+01,7.836200381448843455e-02,-2.141080867089618067e+01,-2.141080742721487340e+01,-3.516728711350944536e+02
1.651999999999973667e+01,7.836323611160267433e-02,-2.141080991400464129e+01,-2.141080868170752538e+01,-3.521010861010774420e+02
1.653999999999973625e+01,7.836445714653028638e-02,-2.141081117530882238e+01,-2.141080995427389411e+01,-3.525293011035487325e+02
1.655999999999973582e+01,7.836566703530027655e-02,-2.141081240854818191e+01,-2.141081119865941318e+01,-3.529575161418308653e+02
1.657999999999973539e+01,7.836686586394277232e-02,-2.141081363943539273e+01,-2.141081244060675104e+01,-3.533857312157909405e+02
1.659999999999973497e+01,7.836805371241357954e-02,-2.141081488592430659e+01,-2.141081369807583457e+01,-3.538139463256609361e+02
1.661999999999973454e+01,7.836923070544489500e-02,-2.141081610718366690e+01,-2.141081493019063586e+01,-3.542421614708115953e+02
1.663999999999973411e+01,7.837039523394613572e-02,-2.141082170614890501e+01,-2.141082054162040293e+01,-3.546703767404060841e+02
1.665999999999973369e+01,7.837154942759209930e-02,-2.141081987074439397e+01,-2.141081871655074664e+01,-3.550985919836273297e+02
1.667999999999973326e+01,7.837269301544660949e-02,-2.141082101946740934e+01,-2.141081987587955382e+01,-3.555268072604287681e+02
1.669999999999973284e+01,7.837382606012573139e-02,-2.141082213972161696e+01,-2.141082100667693666e+01,-3.559550225701785848e+02
1.671999999999973241e+01,7.837494866334988874e-02,-2.141082327423417553e+01,-2.141082215163095270e+01,-3.563832379130600430e+02
1.673999999999973198e+01,7.837606094407656432e-02,-2.141082440936649789e+01,-2.141082329708576992e+01,-3.568114532889666179e+02
1.675999999999973156e+01,7.837716280835940741e-02,-2.141082558886290954e+01,-2.141082448699862795e+01,-3.572396686988795977e+02
1.677999999999973113e+01,7.837825465381284551e-02,-2.141082667138125828e+01,-2.141082557953580334e+01,-3.576678841404618083e+02
1.679999999999973070e+01,7.837933644007712142e-02,-2.141082778549021981e+01,-2.141082670370395391e+01,-3.580960996143853095e+02
1.681999999999973028e+01,7.838040650134027454e-02,-2.141083331696033909e+01,-2.141083224689907638e+01,-3.585243152106632465e+02
1.683999999999972985e+01,7.838146702708560787e-02,-2.141083134457324277e+01,-2.141083028404749911e+01,-3.589525307770289828e+02
1.685999999999972943e+01,7.838251771166838966e-02,-2.141083236775456911e+01,-2.141083131706998799e+01,-3.593807463736995373e+02
1.687999999999972900e+01,7.838355862783567829e-02,-2.141083338554407689e+01,-2.141083234462790941e+01,-3.598089620004942617e+02
1.689999999999972857e+01,7.838458984556942455e-02,-2.141083440685164163e+01,-2.141083337563390643e+01,-3.602371776574135538e+02
1.691999999999972815e+01,7.838561148077435869e-02,-2.141083541748270491e+01,-2.141083439584749826e+01,-3.606653933441280060e+02
1.693999999999972772e+01,7.838662359044221151e-02,-2.141083642835297951e+01,-2.141083541624331232e+01,-3.610936090605853792e+02
1.695999999999972729e+01,7.838762626625971064e-02,-2.141083744243761444e+01,-2.141083643976179829e+01,-3.615218248067583318e+02
1.697999999999972687e+01,7.838861961211063267e-02,-2.141083845144198960e+01,-2.141083745809613958e+01,-3.619500405824413178e+02
1.699999999999972644e+01,7.838960367060454626e-02,-2.141083944097125169e+01,-2.141083845691275656e+01,-3.623782563872022706e+02
1.701999999999972601e+01,7.839057850352187939e-02,-2.141084044479474002e+01,-2.141083946996182164e+01,-3.628064722212652669e+02
1.703999999999972559e+01,7.839154422119617993e-02,-2.141084145307124587e+01,-2.141084048735357115e+01,-3.632346880846089903e+02
1.705999999999972516e+01,7.839249910430130808e-02,-2.141084694595028992e+01,-2.141084599106718400e+01,-3.636629040686448207e+02
1.707999999999972474e+01,7.839344542848915298e-02,-2.141084477320332269e+01,-2.141084382687913390e+01,-3.640911200177847036e+02
1.709999999999972431e+01,7.839438283431350574e-02,-2.141084568079667960e+01,-2.141084474339085375e+01,-3.645193359939948436e+02
1.711999999999972388e+01,7.839531139926282644e-02,-2.141084656135197761e+01,-2.141084563278703001e+01,-3.649475519966568982e+02
1.713999999999972346e+01,7.839623115995079938e-02,-2.141084745806689682e+01,-2.141084653830620965e+01,-3.653757680260575285e+02
1.715999999999972303e+01,7.839714224619240279e-02,-2.141084834981299068e+01,-2.141084743872674778e+01,-3.658039840819675419e+02
1.717999999999972260e+01,7.839804471581021672e-02,-2.141084921746824676e+01,-2.141084831499862773e+01,-3.662322001638473239e+02
1.719999999999972218e+01,7.839893861383180618e-02,-2.141085011061293031e+01,-2.141084921671490804e+01,-3.666604162721615694e+02
1.721999999999972175e+01,7.839982405302221846e-02,-2.141085099435966299e+01,-2.141085010892047080e+01,-3.670886324066095767e+02
1.723999999999972133e+01,7.840070108391981873e-02,-2.141085186334476376e+01,-2.141085098631386785e+01,-3.675168485668455673e+02
1.725999999999972090e+01,7.840156975751237656e-02,-2.141085274550478701e+01,-2.141085187683119528e+01,-3.679450647530820788e+02
1.727999999999972047e+01,7.840243019203708974e-02,-2.141085362318683849e+01,-2.141085276275231308e+01,-3.683732809651112348e+02
1.729999999999972005e+01,7.840328242085065069e-02,-2.141085448542092706e+01,-2.141085363319211510e+01,-3.688014972025908946e+02
1.731999999999971962e+01,7.840412649690400859e-02,-2.141085535787859939e+01,-2.141085451380254767e+01,-3.692297134656724324e+02
1.733999999999971919e+01,7.840496253030594664e-02,-2.141085622473026362e+01,-2.141085538869686289e+01,-3.696579297541335904e+02
1.735999999999971877e+01,7.840579037158315612e-02,-2.141085713523062495e+01,-2.141085630738934853e+01,-3.700861460689969817e+02
1.737999999999971834e+01,7.840661043477867298e-02,-2.141085794621558236e+01,-2.141085712615238634e+01,-3.705143624078580729e+02
1.739999999999971791e+01,7.840742264889963287e-02,-2.141085879778846746e+01,-2.141085798557434572e+01,-3.709425787715996989e+02
1.741999999999971749e+01,7.840822704755689987e-02,-2.141085962801132681e+01,-2.141085882361267068e+01,-3.713707951597613146e+02
1.743999999999971706e+01,7.840902368408642076e-02,-2.141086047599278785e+01,-2.141085967935625689e+01,-3.717990115726446447e+02
1.745999999999971664e+01,7.840981265303070824e-02,-2.141086131493351630e+01,-2.141086052596457279e+01,-3.722272280099743398e+02
1.747999999999971621e+01,7.841059400774155752e-02,-2.141086213035913488e+01,-2.141086134900442417e+01,-3.726554444712268150e+02
1.749999999999971578e+01,7.841136779223556452e-02,-2.141086296173910597e+01,-2.141086218795461349e+01,-3.730836609566770790e+02
1.751999999999971536e+01,7.841213455730910997e-02,-2.141086376581732509e+01,-2.141086299905225232e+01,-3.735118774652283378e+02
1.753999999999971493e+01,7.841289327905227868e-02,-2.141086460737717445e+01,-2.141086384865543124e+01,-3.739400939986541630e+02
1.755999999999971450e+01,7.841364467733541455e-02,-2.141086540609074262e+01,-2.141086465469246036e+01,-3.743683105553777182e+02
1.757999999999971408e+01,7.841438877238054994e-02,-2.141086620422694509e+01,-2.141086546013190173e+01,-3.747965271353671710e+02
1.759999999999971365e+01,7.841512563514968503e-02,-2.141086700526551212e+01,-2.141086626840274221e+01,-3.752247437386097317e+02
1.761999999999971322e+01,7.841585583508614565e-02,-2.141086777949665176e+01,-2.141086704929671569e+01,-3.756529603639997390e+02
1.763999999999971280e+01,7.841657825534921467e-02,-2.141086858842439966e+01,-2.141086786600413561e+01,-3.760811770133479399e+02
1.765999999999971237e+01,7.841729362988605900e-02,-2.141086937149209390e+01,-2.141086865611755741e+01,-3.765093936854032677e+02
1.767999999999971195e+01,7.841800255831371524e-02,-2.141087013213417123e+01,-2.141086942320574238e+01,-3.769376103791175865e+02
1.769999999999971152e+01,7.841870386148594441e-02,-2.141087093411205089e+01,-2.141087023280887891e+01,-3.773658270964966732e+02
1.771999999999971109e+01,7.841939834346629834e-02,-2.141087169011354518e+01,-2.141087099563156571e+01,-3.777940438358169786e+02
1.773999999999971067e+01,7.842008656010776568e-02,-2.141087242022703663e+01,-2.141087173201039562e+01,-3.782222605960048440e+02
1.775999999999971024e+01,7.842076731134278722e-02,-2.141087322421714845e+01,-2.141087254346591351e+01,-3.786504773797379926e+02
1.777999999999970981e+01,7.842144140134518771e-02,-2.141087397117507507e+01,-2.141087329708507170e+01,-3.790786941850714697e+02
1.779999999999970939e+01,7.842210942408858743e-02,-2.141087468543848260e+01,-2.141087401741573970e+01,-3.795069110107575057e+02
1.781999999999970896e+01,7.842277014918608291e-02,-2.141087547231096266e+01,-2.141087481158586669e+01,-3.799351278594785981e+02
1.783999999999970854e+01,7.842342496289343712e-02,-2.141087617455026759e+01,-2.141087551973656034e+01,-3.803633447281558801e+02
1.785999999999970811e+01,7.842407255970514079e-02,-2.141087694314828838e+01,-2.141087629555147842e+01,-3.807915616194220547e+02
1.787999999999970768e+01,7.842471439266615607e-02,-2.141087765551265676e+01,-2.141087701367969487e+01,-3.812197785306993296e+02
1.789999999999970726e+01,7.842534913028226251e-02,-2.141087839263626336e+01,-2.141087775789864622e+01,-3.816479954638144250e+02
1.791999999999970683e+01,7.842597820164189104e-02,-2.141087909718238791e+01,-2.141087846811102935e+01,-3.820762124166867011e+02
1.793999999999970640e+01,7.842660012835300787e-02,-2.141087991300555871e+01,-2.141087929107884591e+01,-3.825044293930201320e+02
1.795999999999970598e+01,7.842721669305163790e-02,-2.141088052939898745e+01,-2.141087991283428948e+01,-3.829326463870434054e+02
1.797999999999970555e+01,7.842782635997636032e-02,-2.141088126975097339e+01,-2.141088066008405022e+01,-3.833608634027714857e+02
1.799999999999970512e+01,7.842843061040084829e-02,-2.141088194334437844e+01,-2.141088133909395452e+01,-3.837890804373879519e+02
1.801999999999970470e+01,7.842902807409558863e-02,-2.141088267053028460e+01,-2.141088207306658830e+01,-3.842172974933349110e+02
1.803999999999970427e+01,7.842962024122397680e-02,-2.141088333495677887e+01,-2.141088274278964931e+01,-3.846455145678668828e+02
1.805999999999970385e+01,7.843020575017736751e-02,-2.141088404295709324e+01,-2.141088345744813992e+01,-3.850737316632170746e+02
1.807999999999970342e+01,7.843078605061673536e-02,-2.141088470402705468e+01,-2.141088412372661409e+01,-3.855019487769972102e+02
1.809999999999970299e+01,7.843135976819765043e-02,-2.141088538770146954e+01,-2.141088481398388765e+01,-3.859301659110336118e+02
1.811999999999970257e+01,7.843192839004284322e-02,-2.141088605433942149e+01,-2.141088548571757499e+01,-3.863583830634985929e+02
1.813999999999970214e+01,7.843249122229177528e-02,-2.141088671793238873e+01,-2.141088615510014037e+01,-3.867866002350249914e+02
1.815999999999970171e+01,7.843304760253992647e-02,-2.141088738803586722e+01,-2.141088683165562045e+01,-3.872148174264054887e+02
1.817999999999970129e+01,7.843359910282311775e-02,-2.141088803237747840e+01,-2.141088748087719651e+01,-3.876430346355527377e+02
1.819999999999970086e+01,7.843414427472097938e-02,-2.141088868581405080e+01,-2.141088814064215384e+01,-3.880712518640971211e+02
1.821999999999970044e+01,7.843468464060047995e-02,-2.141088930902920495e+01,-2.141088876866332669e+01,-3.884994691099117858e+02
1.823999999999970001e+01,7.843521948258139198e-02,-2.141088995530437344e+01,-2.141088942046239296e+01,-3.889276863741759485e+02
1.825999999999969958e+01,7.843574811602446739e-02,-2.141089059392233906e+01,-2.141089006528889627e+01,-3.893559036574209244e+02
1.827999999999969916e+01,7.843627214773460365e-02,-2.141089119647658023e+01,-2.141089067244487154e+01,-3.897841209573187484e+02
1.829999999999969873e+01,7.843679078036888686e-02,-2.141089181634303884e+01,-2.141089129771040334e+01,-3.902123382750129394e+02
1.831999999999969830e+01,7.843730335772274020e-02,-2.141089245664799279e+01,-2.141089194407063800e+01,-3.906405556115685727e+02
1.833999999999969788e+01,7.843781149538740782e-02,-2.141089302609039535e+01,-2.141089251795273185e+01,-3.910687729639526538e+02
1.835999999999969745e+01,7.843831439703620456e-02,-2.141089362462364321e+01,-2.141089312172199399e+01,-3.914969903335435220e+02
1.837999999999969702e+01,7.843881138915528850e-02,-2.141089424624684767e+01,-2.141089374925472910e+01,-3.919252077214763403e+02
1.839999999999969660e+01,7.843930409058014197e-02,-2.141089478675171875e+01,-2.141089429405029421e+01,-3.923534251245099540e+02
1.841999999999969617e+01,7.843979170124079636e-02,-2.141089538731453246e+01,-2.141089489970387305e+01,-3.927816425446455924e+02
1.843999999999969575e+01,7.844027355310145833e-02,-2.141089597828852931e+01,-2.141089549643666956e+01,-3.932098599823594895e+02
1.845999999999969532e+01,7.844075128036692712e-02,-2.141089649525052607e+01,-2.141089601752326033e+01,-3.936380774345372515e+02
1.847999999999969489e+01,7.844122404004491567e-02,-2.141089707857780411e+01,-2.141089660581812737e+01,-3.940662949033491600e+02
1.849999999999969447e+01,7.844169118773983151e-02,-2.141089763757807773e+01,-2.141089717043038121e+01,-3.944945123889530123e+02
1.851999999999969404e+01,7.844215416796367080e-02,-2.141089822660048370e+01,-2.141089776362025887e+01,-3.949227298905047405e+02
1.853999999999969361e+01,7.844261251606934882e-02,-2.141089872315074771e+01,-2.141089826480264335e+01,-3.953509474066196390e+02
1.855999999999969319e+01,7.844306613669203843e-02,-2.141089924118447030e+01,-2.141089878756384834e+01,-3.957791649378227135e+02
1.857999999999969276e+01,7.844351426039795905e-02,-2.141089979992115389e+01,-2.141089935179744685e+01,-3.962073824856973943e+02
1.859999999999969233e+01,7.844395864383951755e-02,-2.141090027889960012e+01,-2.141089983451615808e+01,-3.966356000468919660e+02
1.861999999999969191e+01,7.844439839703659656e-02,-2.141090080276700292e+01,-2.141090036301380550e+01,-3.970638176231940975e+02
1.863999999999969148e+01,7.844483359302568959e-02,-2.141090130307023998e+01,-2.141090086787425051e+01,-3.974920352140595128e+02
1.865999999999969106e+01,7.844526349853384040e-02,-2.141090182634350469e+01,-2.141090139643799617e+01,-3.979202528206809006e+02
1.867999999999969063e+01,7.844568984459908412e-02,-2.141090228726572775e+01,-2.141090186091966174e+01,-3.983484704400801206e+02
1.869999999999969020e+01,7.844611172118594322e-02,-2.141090275272595278e+01,-2.141090233084936756e+01,-3.987766880732580717e+02
1.871999999999968978e+01,7.844652922323526456e-02,-2.141090326347833184e+01,-2.141090284597628113e+01,-3.992049057210255683e+02
1.873999999999968935e+01,7.844694160512379055e-02,-2.141090375512289512e+01,-2.141090334274100826e+01,-3.996331233837461241e+02
1.875999999999968892e+01,7.844735060723276310e-02,-2.141090417133984403e+01,-2.141090376233773540e+01,-4.000613410581707967e+02
1.877999999999968850e+01,7.844775532353839842e-02,-2.141090465945844201e+01,-2.141090425474213532e+01,-4.004895587466436382e+02
1.879999999999968807e+01,7.844815584650104145e-02,-2.141090509484127224e+01,-2.141090469431830812e+01,-4.009177764480175483e+02
1.881999999999968765e+01,7.844855138842439513e-02,-2.141090557726656129e+01,-2.141090518172463675e+01,-4.013459941640209649e+02
1.883999999999968722e+01,7.844894374036082141e-02,-2.141090598893955743e+01,-2.141090559658762160e+01,-4.017742118914478624e+02
1.885999999999968679e+01,7.844933199243241118e-02,-2.141090641501741487e+01,-2.141090602676534260e+01,-4.022024296314961020e+02
1.887999999999968637e+01,7.844971617166886235e-02,-2.141090685631953505e+01,-2.141090647214029730e+01,-4.026306473844432503e+02
1.889999999999968594e+01,7.845009635338685838e-02,-2.141090727838826169e+01,-2.141090689820654447e+01,-4.030588651498293302e+02
1.891999999999968551e+01,7.845047174175573401e-02,-2.141090772868526315e+01,-2.141090735329689565e+01,-4.034870829290146617e+02
1.893999999999968509e+01,7.845084417622395778e-02,-2.141090810029345093e+01,-2.141090772785898366e+01,-4.039153007185860247e+02
1.895999999999968466e+01,7.845121270598123808e-02,-2.141090850991618311e+01,-2.141090814138642529e+01,-4.043435185202545767e+02
1.897999999999968423e+01,7.845157736972625806e-02,-2.141090892788121636e+01,-2.141090856321747182e+01,-4.047717363341484997e+02
1.899999999999968381e+01,7.845193822529443473e-02,-2.141090930615449395e+01,-2.141090894529892452e+01,-4.051999541594160519e+02
1.901999999999968338e+01,7.845229447277249357e-02,-2.141090975220365422e+01,-2.141090939595617471e+01,-4.056281719982126219e+02
1.903999999999968296e+01,7.845264798977095999e-02,-2.141091008894781567e+01,-2.141090973543081688e+01,-4.060563898464745876e+02
1.905999999999968253e+01,7.845299778398104329e-02,-2.141091046210030768e+01,-2.141091011230609809e+01,-4.064846077059223717e+02
1.907999999999968210e+01,7.845334372684514834e-02,-2.141091093121240618e+01,-2.141091058526954072e+01,-4.069128255786037585e+02
1.909999999999968168e+01,7.845368623243396955e-02,-2.141091123818289432e+01,-2.141091089567730421e+01,-4.073410434608618402e+02
1.911999999999968125e+01,7.845402430299261431e-02,-2.141091163894782312e+01,-2.141091130087726313e+01,-4.077692613555702223e+02
1.913999999999968082e+01,7.845435981801847369e-02,-2.141091197130653256e+01,-2.141091163579150702e+01,-4.081974792594813266e+02
1.915999999999968040e+01,7.845469180275035925e-02,-2.141091231978995069e+01,-2.141091198780521765e+01,-4.086256971738923767e+02
1.917999999999967997e+01,7.845502027360032327e-02,-2.141091268563107519e+01,-2.141091235716022467e+01,-4.090539150991340875e+02
1.919999999999967955e+01,7.845534530964015651e-02,-2.141091303298455983e+01,-2.141091270794851908e+01,-4.094821330347577941e+02
1.921999999999967912e+01,7.845566610704861332e-02,-2.141091341478042764e+01,-2.141091309398301945e+01,-4.099103509822559772e+02
1.923999999999967869e+01,7.845598450056906481e-02,-2.141091371146069378e+01,-2.141091339306717245e+01,-4.103385689380916688e+02
1.925999999999967827e+01,7.845629953044720717e-02,-2.141091405537468972e+01,-2.141091374034481021e+01,-4.107667869041692938e+02
1.927999999999967784e+01,7.845661123448059715e-02,-2.141091439481963121e+01,-2.141091408311559618e+01,-4.111950048803616937e+02
1.929999999999967741e+01,7.845691966197723688e-02,-2.141091471052865103e+01,-2.141091440210115593e+01,-4.116232228661447721e+02
1.931999999999967699e+01,7.845722484317176060e-02,-2.141091505812856965e+01,-2.141091475294737378e+01,-4.120514408621261282e+02
1.933999999999967656e+01,7.845752598546014422e-02,-2.141091539811746003e+01,-2.141091509697517026e+01,-4.124796588689462169e+02
1.935999999999967613e+01,7.845782493630275301e-02,-2.141091566586828066e+01,-2.141091536691743968e+01,-4.129078768833127242e+02
1.937999999999967571e+01,7.845812071277934174e-02,-2.141091600495354896e+01,-2.141091570917707188e+01,-4.133360949076353563e+02
1.939999999999967528e+01,7.845841337484922573e-02,-2.141091629904434868e+01,-2.141091600638227987e+01,-4.137643129409541416e+02
1.941999999999967486e+01,7.845870292576598293e-02,-2.141091661872125229e+01,-2.141091632917033394e+01,-4.141925309837776013e+02
1.943999999999967443e+01,7.845898945196713714e-02,-2.141091692844135963e+01,-2.141091664191515775e+01,-4.146207490358202676e+02
1.945999999999967400e+01,7.845927209506846356e-02,-2.141091724358160775e+01,-2.141091696093850771e+01,-4.150489670980488199e+02
1.947999999999967358e+01,7.845955273785584771e-02,-2.141091751224684003e+01,-2.141091723160405280e+01,-4.154771851676509868e+02
1.949999999999967315e+01,7.845983041919347978e-02,-2.141091780356267549e+01,-2.141091752588133801e+01,-4.159054032460408621e+02
1.951999999999967272e+01,7.846010513303300349e-02,-2.141091810229764647e+01,-2.141091782758380546e+01,-4.163336213333729461e+02
1.953999999999967230e+01,7.846037694619518998e-02,-2.141091838611341913e+01,-2.141091811430025871e+01,-4.167618394292820767e+02
1.955999999999967187e+01,7.846064588264664574e-02,-2.141091867120873360e+01,-2.141091840227228360e+01,-4.171900575337697319e+02
1.957999999999967145e+01,7.846091195697070531e-02,-2.141091895878607332e+01,-2.141091869271174986e+01,-4.176182756468711545e+02
1.959999999999967102e+01,7.846117434384433653e-02,-2.141091925173835264e+01,-2.141091898935147952e+01,-4.180464937695190883e+02
1.961999999999967059e+01,7.846143495015178715e-02,-2.141091950595113858e+01,-2.141091924534483226e+01,-4.184747118990317745e+02
1.963999999999967017e+01,7.846169262721966464e-02,-2.141091983915946884e+01,-2.141091958148239982e+01,-4.189029300381378675e+02
1.965999999999966974e+01,7.846194773087081242e-02,-2.141092004256948300e+01,-2.141091978746583280e+01,-4.193311481838856025e+02
1.967999999999966931e+01,7.846220010812164636e-02,-2.141092033007354445e+01,-2.141092007769629291e+01,-4.197593663381098281e+02
1.969999999999966889e+01,7.846244980909522493e-02,-2.141092057705462182e+01,-2.141092032735364725e+01,-4.201875844999499350e+02
1.971999999999966846e+01,7.846269682028363113e-02,-2.141092084693777053e+01,-2.141092059992658037e+01,-4.206158026698774961e+02
1.973999999999966803e+01,7.846294124870556441e-02,-2.141092111241602325e+01,-2.141092086798760263e+01,-4.210440208476974249e+02
1.975999999999966761e+01,7.846318219474875122e-02,-2.141092138169796399e+01,-2.141092114075192043e+01,-4.214722390343853249e+02
1.977999999999966718e+01,7.846342158241859099e-02,-2.141092160106347109e+01,-2.141092136167580051e+01,-4.219004572270189328e+02
1.979999999999966676e+01,7.846365841894327453e-02,-2.141092184978177571e+01,-2.141092161294525198e+01,-4.223286754271779841e+02
1.981999999999966633e+01,7.846389269822924561e-02,-2.141092210217323810e+01,-2.141092186789395058e+01,-4.227568936349422302e+02
1.983999999999966590e+01,7.846412446656667039e-02,-2.141092234408265327e+01,-2.141092211231431719e+01,-4.231851118500555344e+02
1.985999999999966548e+01,7.846435377104743480e-02,-2.141092258738858689e+01,-2.141092235808410749e+01,-4.236133300724988544e+02
1.987999999999966505e+01,7.846458060823972847e-02,-2.141092283211947489e+01,-2.141092260528228408e+01,-4.240415483023040792e+02
1.989999999999966462e+01,7.846480501236507976e-02,-2.141092305367119053e+01,-2.141092282926706503e+01,-4.244697665389733743e+02
1.991999999999966420e+01,7.846502701324051254e-02,-2.141092330984589154e+01,-2.141092308784501697e+01,-4.248979847831694201e+02
1.993999999999966377e+01,7.846524574679385189e-02,-2.141092356708012545e+01,-2.141092334834657152e+01,-4.253262030357774961e+02
1.995999999999966334e+01,7.846546318682270926e-02,-2.141092373613465227e+01,-2.141092351869462362e+01,-4.257544212930601475e+02
1.997999999999966292e+01,7.846567825360610537e-02,-2.141092398704888566e+01,-2.141092377198210173e+01,-4.261826395577343192e+02
1.999999999999966249e+01,7.846589101484471862e-02,-2.141092419502302135e+01,-2.141092398226178162e+01,-4.266108578288735771e+02
2.001999999999966207e+01,7.846610145924030888e-02,-2.141092442809254237e+01,-2.141092421764814802e+01,-4.270390761069910468e+02
2.003999999999966164e+01,7.846630965432123406e-02,-2.141092465672373280e+01,-2.141092444852865029e+01,-4.274672943919304089e+02
2.005999999999966121e+01,7.846651560425442484e-02,-2.141092485815557467e+01,-2.141092465220564023e+01,-4.278955126831436360e+02
2.007999999999966079e+01,7.846671931118756604e-02,-2.141092508370364911e+01,-2.141092487999671690e+01,-4.283237309811107707e+02
2.009999999999966036e+01,7.846692083411062335e-02,-2.141092529269796785e+01,-2.141092509117504505e+01,-4.287519492854418104e+02
2.011999999999965993e+01,7.846712017138167405e-02,-2.141092549756129415e+01,-2.141092529822402213e+01,-4.291801675960558100e+02
2.013999999999965951e+01,7.846731736657452938e-02,-2.141092571388389487e+01,-2.141092551668870314e+01,-4.296083859131382496e+02
2.015999999999965908e+01,7.846751242262761661e-02,-2.141092592416753604e+01,-2.141092572911148295e+01,-4.300366042365655517e+02
2.017999999999965866e+01,7.846770536180666666e-02,-2.141092613087561602e+01,-2.141092593793643672e+01,-4.304648225662438676e+02
2.019999999999965823e+01,7.846789604549014863e-02,-2.141092639077425019e+01,-2.141092620009056802e+01,-4.308930409033756632e+02
2.021999999999965780e+01,7.846808484633116532e-02,-2.141092655311856063e+01,-2.141092636431772078e+01,-4.313212592456371794e+02
2.023999999999965738e+01,7.846827161416379537e-02,-2.141092674451486033e+01,-2.141092655774702891e+01,-4.317494775937596501e+02
2.025999999999965695e+01,7.846845635746131642e-02,-2.141092692880880932e+01,-2.141092674406551311e+01,-4.321776959475924969e+02
2.027999999999965652e+01,7.846863909392444436e-02,-2.141092714406214270e+01,-2.141092696132567852e+01,-4.326059143077373506e+02
2.029999999999965610e+01,7.846881985405659843e-02,-2.141092731590995868e+01,-2.141092713514982648e+01,-4.330341326732954030e+02
2.031999999999965567e+01,7.846899862528648739e-02,-2.141092752639320196e+01,-2.141092734762197125e+01,-4.334623510450520030e+02
2.033999999999965524e+01,7.846917549042946305e-02,-2.141092771324607469e+01,-2.141092753638093171e+01,-4.338905694224517333e+02
2.035999999999965482e+01,7.846935042490990608e-02,-2.141092788733465113e+01,-2.141092771240017001e+01,-4.343187878052639803e+02
2.037999999999965439e+01,7.846952344975488547e-02,-2.141092807719542535e+01,-2.141092790417058112e+01,-4.347470061937830224e+02
2.039999999999965397e+01,7.846969459715545658e-02,-2.141092826010132910e+01,-2.141092808895392707e+01,-4.351752245878376471e+02
2.041999999999965354e+01,7.846986387931288720e-02,-2.141092844296203168e+01,-2.141092827367987539e+01,-4.356034429874147236e+02
2.043999999999965311e+01,7.847003132097248035e-02,-2.141092861802149372e+01,-2.141092845057983496e+01,-4.360316613923334899e+02
2.045999999999965269e+01,7.847019694942884704e-02,-2.141092879387519332e+01,-2.141092862824673659e+01,-4.364598798025825772e+02
2.047999999999965226e+01,7.847036075675335731e-02,-2.141092897472524825e+01,-2.141092881091792322e+01,-4.368880982182697608e+02
2.049999999999965183e+01,7.847052276900530476e-02,-2.141092913361119443e+01,-2.141092897159894193e+01,-4.373163166389297203e+02
2.051999999999965141e+01,7.847068300781830097e-02,-2.141092932590968445e+01,-2.141092916567087201e+01,-4.377445350652091065e+02
2.053999999999965098e+01,7.847084152276438684e-02,-2.141092948840302412e+01,-2.141092932988807718e+01,-4.381727534964622350e+02
2.055999999999965056e+01,7.847099829211755251e-02,-2.141092964306397661e+01,-2.141092948629462356e+01,-4.386009719325541596e+02
2.057999999999965013e+01,7.847115332734942716e-02,-2.141092983184045195e+01,-2.141092967680522108e+01,-4.390291903741556894e+02
2.059999999999964970e+01,7.847130668510883533e-02,-2.141092997501195327e+01,-2.141092982165419301e+01,-4.394574088202981557e+02
2.061999999999964928e+01,7.847145832279327216e-02,-2.141093015288125301e+01,-2.141093000124356749e+01,-4.398856272717181355e+02
2.063999999999964885e+01,7.847160833755975617e-02,-2.141093031896956234e+01,-2.141093016895479550e+01,-4.403138457280827538e+02
2.065999999999964842e+01,7.847175669300882062e-02,-2.141093046344074224e+01,-2.141093031508529165e+01,-4.407420641889960962e+02
2.067999999999964800e+01,7.847190341123573554e-02,-2.141093062926976742e+01,-2.141093048255153874e+01,-4.411702826548632856e+02
2.069999999999964757e+01,7.847204852490681504e-02,-2.141093078310637310e+01,-2.141093063799270269e+01,-4.415985011254117012e+02
2.071999999999964714e+01,7.847219202501985735e-02,-2.141093094610205583e+01,-2.141093080260194270e+01,-4.420267196008336441e+02
2.073999999999964672e+01,7.847233396322221555e-02,-2.141093109258673621e+01,-2.141093095064853458e+01,-4.424549380807471266e+02
2.075999999999964629e+01,7.847247466130768956e-02,-2.141093140015556884e+01,-2.141093125945748454e+01,-4.428831565680521862e+02
2.077999999999964587e+01,7.847261335841099195e-02,-2.141093144321526509e+01,-2.141093130451816151e+01,-4.433113750582193688e+02
2.079999999999964544e+01,7.847275055165636726e-02,-2.141093157673580549e+01,-2.141093143954255851e+01,-4.437395935525608479e+02
2.081999999999964501e+01,7.847288623886675141e-02,-2.141093174153517609e+01,-2.141093160584796706e+01,-4.441678120517044022e+02
2.083999999999964459e+01,7.847302045326445818e-02,-2.141093187928392894e+01,-2.141093174506953289e+01,-4.445960305550756857e+02
2.085999999999964416e+01,7.847315319453294913e-02,-2.141093200770728089e+01,-2.141093187496601402e+01,-4.450242490624885932e+02
2.087999999999964373e+01,7.847328447978597910e-02,-2.141093216767815477e+01,-2.141093203639290010e+01,-4.454524675745568629e+02
2.089999999999964331e+01,7.847341432201801470e-02,-2.141093229016620825e+01,-2.141093216032397706e+01,-4.458806860905179974e+02
2.091999999999964288e+01,7.847354271354206601e-02,-2.141093243752659703e+01,-2.141093230913507384e+01,-4.463089046108769935e+02
2.093999999999964245e+01,7.847366971503888511e-02,-2.141093258113737008e+01,-2.141093245413587454e+01,-4.467371231354982228e+02
2.095999999999964203e+01,7.847379529859097036e-02,-2.141093270307492347e+01,-2.141093257749137280e+01,-4.471653416639761645e+02
2.097999999999964160e+01,7.847391948487737745e-02,-2.141093284673656072e+01,-2.141093272255027458e+01,-4.475935601967246384e+02
2.099999999999964118e+01,7.847404231190639734e-02,-2.141093297789691263e+01,-2.141093285506988408e+01,-4.480217787334555624e+02
2.101999999999964075e+01,7.847416377346627669e-02,-2.141093311548294764e+01,-2.141093299402138683e+01,-4.484499972743035983e+02
2.103999999999964032e+01,7.847428389274088700e-02,-2.141093324235367845e+01,-2.141093312223440392e+01,-4.488782158190314249e+02
2.105999999999963990e+01,7.847440267504146583e-02,-2.141093337649153128e+01,-2.141093325770923173e+01,-4.493064343677789338e+02
2.107999999999963947e+01,7.847452013423311667e-02,-2.141093350743597057e+01,-2.141093338997677975e+01,-4.497346529204684771e+02
2.109999999999963904e+01,7.847463628788442502e-02,-2.141093361160261566e+01,-2.141093349544896540e+01,-4.501628714765469113e+02
2.111999999999963862e+01,7.847475113974100580e-02,-2.141093376837791595e+01,-2.141093365352605815e+01,-4.505910900370625427e+02
2.113999999999963819e+01,7.847486473785100780e-02,-2.141093388619429660e+01,-2.141093377259618791e+01,-4.510193086011882997e+02
2.115999999999963777e+01,7.847497706329971401e-02,-2.141093399456034518e+01,-2.141093388223489669e+01,-4.514475271687540499e+02
2.117999999999963734e+01,7.847508862945679065e-02,-2.141093422846031302e+01,-2.141093411689415760e+01,-4.518757457417571572e+02
2.119999999999963691e+01,7.847519835674245103e-02,-2.141093427347512090e+01,-2.141093416374783587e+01,-4.523039643174993785e+02
2.121999999999963649e+01,7.847530685862277866e-02,-2.141093440067999154e+01,-2.141093429217811206e+01,-4.527321828970110573e+02
2.123999999999963606e+01,7.847541420080243746e-02,-2.141093452416283682e+01,-2.141093441682065546e+01,-4.531604014801521885e+02
2.125999999999963563e+01,7.847552035672811233e-02,-2.141093462469603281e+01,-2.141093451854010610e+01,-4.535886200664901935e+02
2.127999999999963521e+01,7.847562530438392803e-02,-2.141093475181278194e+01,-2.141093464686512604e+01,-4.540168386565787841e+02
2.129999999999963478e+01,7.847572911302412579e-02,-2.141093485973922483e+01,-2.141093475593058315e+01,-4.544450572499649184e+02
2.131999999999963435e+01,7.847583158932711078e-02,-2.141093504776566192e+01,-2.141093494528935892e+01,-4.548732758484439387e+02
2.133999999999963393e+01,7.847593310715479664e-02,-2.141093509598171707e+01,-2.141093499446389004e+01,-4.553014944488458013e+02
2.135999999999963350e+01,7.847603350355362994e-02,-2.141093521252928156e+01,-2.141093511213288281e+01,-4.557297130526999922e+02
2.137999999999963308e+01,7.847613278121130798e-02,-2.141093532924347187e+01,-2.141093522996581555e+01,-4.561579316600071934e+02
2.139999999999963265e+01,7.847623095668300464e-02,-2.141093542495777413e+01,-2.141093532678230105e+01,-4.565861502703308474e+02
2.141999999999963222e+01,7.847632802820284081e-02,-2.141093555628138745e+01,-2.141093545920986685e+01,-4.570143688843849645e+02
2.143999999999963180e+01,7.847642404075975964e-02,-2.141093565638538010e+01,-2.141093556037282397e+01,-4.574425875015000997e+02
2.145999999999963137e+01,7.847651897084660655e-02,-2.141093575216375910e+01,-2.141093565723367220e+01,-4.578708061216133274e+02
2.147999999999963094e+01,7.847661282610572664e-02,-2.141093588031682415e+01,-2.141093578646156459e+01,-4.582990247453644201e+02
2.149999999999963052e+01,7.847670564290833151e-02,-2.141093597055100517e+01,-2.141093587773420381e+01,-4.587272433719585933e+02
2.151999999999963009e+01,7.847679742235959266e-02,-2.141093607949394695e+01,-2.141093598771449535e+01,-4.591554620017690240e+02
2.153999999999962967e+01,7.847688868782300153e-02,-2.141093628025335249e+01,-2.141093618898788975e+01,-4.595836806361086246e+02
2.155999999999962924e+01,7.847697832522833317e-02,-2.141093631000234510e+01,-2.141093622036493826e+01,-4.600118992726712577e+02
2.157999999999962881e+01,7.847706696523679137e-02,-2.141093641911966827e+01,-2.141093633047966094e+01,-4.604401179124135979e+02
2.159999999999962839e+01,7.847715464972443433e-02,-2.141093651216876026e+01,-2.141093642448427303e+01,-4.608683365549725295e+02
2.161999999999962796e+01,7.847724135758345210e-02,-2.141093662003217801e+01,-2.141093653332431757e+01,-4.612965552006652956e+02
2.163999999999962753e+01,7.847732711818145024e-02,-2.141093671279379151e+01,-2.141093662703319467e+01,-4.617247738491605560e+02
2.165999999999962711e+01,7.847741193050918052e-02,-2.141093680730107351e+01,-2.141093672248874569e+01,-4.621529925004942356e+02
2.167999999999962668e+01,7.847749578611656895e-02,-2.141093691295669998e+01,-2.141093682910109308e+01,-4.625812111548978010e+02
2.169999999999962625e+01,7.847757871748176073e-02,-2.141093697300535936e+01,-2.141093689007399448e+01,-4.630094298114265712e+02
2.171999999999962583e+01,7.847766070415995721e-02,-2.141093711223984641e+01,-2.141093703025316941e+01,-4.634376484716846676e+02
2.173999999999962540e+01,7.847774181598475562e-02,-2.141093719965146391e+01,-2.141093711853963910e+01,-4.638658671345659172e+02
2.175999999999962498e+01,7.847782202206671220e-02,-2.141093728245585481e+01,-2.141093720224977304e+01,-4.642940858000089293e+02
2.177999999999962455e+01,7.847790131072635011e-02,-2.141093739387737926e+01,-2.141093731458871829e+01,-4.647223044685978266e+02
2.179999999999962412e+01,7.847797972684958379e-02,-2.141093747002864234e+01,-2.141093739161252074e+01,-4.651505231395822761e+02
2.181999999999962370e+01,7.847805725862415371e-02,-2.141093757516188489e+01,-2.141093749763011189e+01,-4.655787418135537905e+02
2.183999999999962327e+01,7.847813392985168723e-02,-2.141093766230367024e+01,-2.141093758563244265e+01,-4.660069604901286198e+02
2.185999999999962284e+01,7.847821024468219775e-02,-2.141093782973698012e+01,-2.141093775342215011e+01,-4.664351791704085599e+02
2.187999999999962242e+01,7.847828491593451805e-02,-2.141093794481027501e+01,-2.141093787013902272e+01,-4.668633978546334902e+02
2.189999999999962199e+01,7.847835896760148311e-02,-2.141093797309291347e+01,-2.141093789904124733e+01,-4.672916165400436626e+02
2.191999999999962156e+01,7.847843220001800291e-02,-2.141093806284908041e+01,-2.141093798961666295e+01,-4.677198352280682343e+02
2.193999999999962114e+01,7.847850462700982355e-02,-2.141093815100764175e+01,-2.141093807858064935e+01,-4.681480539186613896e+02
2.195999999999962071e+01,7.847857628206950098e-02,-2.141093823386645312e+01,-2.141093816221139434e+01,-4.685762726116836916e+02
2.197999999999962029e+01,7.847864712038354895e-02,-2.141093832291388210e+01,-2.141093825207556733e+01,-4.690044913073036241e+02
2.199999999999961986e+01,7.847871718225502002e-02,-2.141093839549464306e+01,-2.141093832543277031e+01,-4.694327100051516481e+02
2.201999999999961943e+01,7.847878646078396137e-02,-2.141093850059995773e+01,-2.141093843132142993e+01,-4.698609287058851010e+02
2.203999999999961901e+01,7.847885499214407590e-02,-2.141093857754264818e+01,-2.141093850901128803e+01,-4.702891474089045687e+02
2.205999999999961858e+01,7.847892276136603229e-02,-2.141093864882189379e+01,-2.141093858105267245e+01,-4.707173661141118259e+02
2.207999999999961815e+01,7.847898977215300720e-02,-2.141093875099480925e+01,-2.141093868398402122e+01,-4.711455848221208953e+02
2.209999999999961773e+01,7.847905604544956615e-02,-2.141093881783053376e+01,-2.141093875155723580e+01,-4.715738035322042379e+02
2.211999999999961730e+01,7.847912155899279540e-02,-2.141093890817843004e+01,-2.141093884266488701e+01,-4.720020222448542881e+02
2.213999999999961688e+01,7.847918637508180528e-02,-2.141093899564296876e+01,-2.141093893082688027e+01,-4.724302409599510497e+02
2.215999999999961645e+01,7.847925095964781994e-02,-2.141093914935073528e+01,-2.141093908476617003e+01,-4.728584596783534835e+02
2.217999999999961602e+01,7.847931421126098928e-02,-2.141093918272592944e+01,-2.141093911947431749e+01,-4.732866783987564077e+02
2.219999999999961560e+01,7.847937680239661096e-02,-2.141093925172264534e+01,-2.141093918913151128e+01,-4.737148971211997264e+02
2.221999999999961517e+01,7.847943869726829724e-02,-2.141093933536486560e+01,-2.141093927346999237e+01,-4.741431158460121651e+02
2.223999999999961474e+01,7.847949993775021893e-02,-2.141093940893915359e+01,-2.141093934769867246e+01,-4.745713345729504908e+02
2.225999999999961432e+01,7.847956050463260336e-02,-2.141093948072456854e+01,-2.141093942015768548e+01,-4.749995533019981622e+02
2.227999999999961389e+01,7.847962040201109102e-02,-2.141093955702086404e+01,-2.141093949712348632e+01,-4.754277720332411832e+02
2.229999999999961346e+01,7.847967963999397112e-02,-2.141093962262047512e+01,-2.141093956338249171e+01,-4.758559907664555908e+02
2.231999999999961304e+01,7.847973822690576529e-02,-2.141093971921831951e+01,-2.141093966063140641e+01,-4.762842095022530202e+02
2.233999999999961261e+01,7.847979617778833017e-02,-2.141093977523680181e+01,-2.141093971728592038e+01,-4.767124282398068544e+02
2.235999999999961219e+01,7.847985348289793217e-02,-2.141093984590844101e+01,-2.141093978860333280e+01,-4.771406469794198983e+02
2.237999999999961176e+01,7.847991014271579746e-02,-2.141093994505625275e+01,-2.141093988839643458e+01,-4.775688657216612114e+02
2.239999999999961133e+01,7.847996619645776495e-02,-2.141093999292047201e+01,-2.141093993686672903e+01,-4.779970844654658890e+02
2.241999999999961091e+01,7.848002161982571556e-02,-2.141094007811323152e+01,-2.141094002268986429e+01,-4.784253032116047848e+02
2.243999999999961048e+01,7.848007676851695424e-02,-2.141094030588247676e+01,-2.141094025073378404e+01,-4.788535219625737227e+02
2.245999999999961005e+01,7.848013087906105523e-02,-2.141094025439533510e+01,-2.141094020028479150e+01,-4.792817407135510734e+02
2.247999999999960963e+01,7.848018439872470053e-02,-2.141094033104480943e+01,-2.141094027752514606e+01,-4.797099594666523785e+02
2.249999999999960920e+01,7.848023735737540141e-02,-2.141094039278188887e+01,-2.141094033982323808e+01,-4.801381782215493104e+02
2.251999999999960878e+01,7.848028973845552758e-02,-2.141094047917863108e+01,-2.141094042679755205e+01,-4.805663969787518113e+02
2.253999999999960835e+01,7.848034157058325633e-02,-2.141094052506193179e+01,-2.141094047322980387e+01,-4.809946157374209292e+02
2.255999999999960792e+01,7.848039284207145028e-02,-2.141094059302925245e+01,-2.141094054175776407e+01,-4.814228344980099905e+02
2.257999999999960750e+01,7.848044353148130037e-02,-2.141094066359784165e+01,-2.141094061290843342e+01,-4.818510532605925505e+02
2.259999999999960707e+01,7.848049366697171236e-02,-2.141094072368077406e+01,-2.141094067354528363e+01,-4.822792720249306626e+02
2.261999999999960664e+01,7.848054326306745654e-02,-2.141094080425215651e+01,-2.141094075465606039e+01,-4.827074907914196160e+02
2.263999999999960622e+01,7.848059233814319580e-02,-2.141094086285905362e+01,-2.141094081378397718e+01,-4.831357095596017075e+02
2.265999999999960579e+01,7.848064087540498890e-02,-2.141094091575662262e+01,-2.141094086721935952e+01,-4.835639283293796211e+02
2.267999999999960536e+01,7.848068886197695493e-02,-2.141094099838971943e+01,-2.141094095040314826e+01,-4.839921471013608425e+02
2.269999999999960494e+01,7.848073634613166039e-02,-2.141094104260398723e+01,-2.141094099511983373e+01,-4.844203658747287591e+02
2.271999999999960451e+01,7.848078378366220298e-02,-2.141094119971509357e+01,-2.141094115227756234e+01,-4.848485846512855346e+02
2.273999999999960409e+01,7.848083012804421554e-02,-2.141094121365870961e+01,-2.141094116731432706e+01,-4.852768034292143398e+02
2.275999999999960366e+01,7.848087598197606152e-02,-2.141094125623161659e+01,-2.141094121037768616e+01,-4.857050222084850475e+02
2.277999999999960323e+01,7.848092133281209248e-02,-2.141094132403538097e+01,-2.141094127868454322e+01,-4.861332409896149329e+02
2.279999999999960281e+01,7.848096621311170806e-02,-2.141094137904818950e+01,-2.141094133416789091e+01,-4.865614597723155725e+02
2.281999999999960238e+01,7.848101060030626686e-02,-2.141094144599551541e+01,-2.141094140160831927e+01,-4.869896785568483324e+02
2.283999999999960195e+01,7.848105452729783882e-02,-2.141094149626334087e+01,-2.141094145233634904e+01,-4.874178973428465724e+02
2.285999999999960153e+01,7.848109797343695571e-02,-2.141094155074710059e+01,-2.141094150730096146e+01,-4.878461161304153393e+02
2.287999999999960110e+01,7.848114094363263515e-02,-2.141094161764968362e+01,-2.141094157467948733e+01,-4.882743349197981502e+02
2.289999999999960067e+01,7.848118345191990031e-02,-2.141094165788561199e+01,-2.141094161537732532e+01,-4.887025537104475461e+02
2.291999999999960025e+01,7.848122549915485802e-02,-2.141094173510385801e+01,-2.141094169305662476e+01,-4.891307725031023779e+02
2.293999999999959982e+01,7.848126710518293914e-02,-2.141094178457763064e+01,-2.141094174297160180e+01,-4.895589912971879016e+02
2.295999999999959940e+01,7.848130826162283413e-02,-2.141094182700042126e+01,-2.141094178584398122e+01,-4.899872100925714449e+02
2.297999999999959897e+01,7.848134945072357538e-02,-2.141094198441636109e+01,-2.141094194322726096e+01,-4.904154288910706896e+02
2.299999999999959854e+01,7.848138943719495941e-02,-2.141094203371766724e+01,-2.141094199373119622e+01,-4.908436476917585765e+02
2.301999999999959812e+01,7.848142916157145599e-02,-2.141094204339834661e+01,-2.141094200367396994e+01,-4.912718664929021202e+02
2.303999999999959769e+01,7.848146850220863446e-02,-2.141094210217598004e+01,-2.141094206283534263e+01,-4.917000852956049926e+02
2.305999999999959726e+01,7.848150742755817533e-02,-2.141094213338306318e+01,-2.141094209445771313e+01,-4.921283040993473037e+02
2.307999999999959684e+01,7.848154592345833735e-02,-2.141094219816132949e+01,-2.141094215966542791e+01,-4.925565229048146421e+02
2.309999999999959641e+01,7.848158402760536945e-02,-2.141094224223377651e+01,-2.141094220412962912e+01,-4.929847417115551593e+02
2.311999999999959599e+01,7.848162171771239093e-02,-2.141094229974074281e+01,-2.141094226205063578e+01,-4.934129605198598938e+02
2.313999999999959556e+01,7.848165901756906648e-02,-2.141094234432116750e+01,-2.141094230702131185e+01,-4.938411793294464474e+02
2.315999999999959513e+01,7.848169591813929091e-02,-2.141094239564921509e+01,-2.141094235874864538e+01,-4.942693981404588612e+02
2.317999999999959471e+01,7.848173241857160642e-02,-2.141094245128777018e+01,-2.141094241478733906e+01,-4.946976169529841627e+02
2.319999999999959428e+01,7.848176852652813396e-02,-2.141094248503009112e+01,-2.141094244892213538e+01,-4.951258357665768699e+02
2.321999999999959385e+01,7.848180423837415598e-02,-2.141094255573499794e+01,-2.141094252002315201e+01,-4.955540545819796989e+02
2.323999999999959343e+01,7.848184007973590948e-02,-2.141094267898678538e+01,-2.141094264314542528e+01,-4.959822733997180535e+02
2.325999999999959300e+01,7.848187493050383379e-02,-2.141094265913693206e+01,-2.141094262428616446e+01,-4.964104922180500239e+02
2.327999999999959257e+01,7.848190941308537394e-02,-2.141094272655533359e+01,-2.141094269207275147e+01,-4.968387110380985519e+02
2.329999999999959215e+01,7.848194355410721690e-02,-2.141094275292971005e+01,-2.141094271878868938e+01,-4.972669298590161588e+02
2.331999999999959172e+01,7.848197733358684702e-02,-2.141094280659159210e+01,-2.141094277281211333e+01,-4.976951486813684937e+02
2.333999999999959130e+01,7.848201078017032206e-02,-2.141094285435652367e+01,-2.141094282090994128e+01,-4.981233675050090142e+02
2.335999999999959087e+01,7.848204388393967279e-02,-2.141094288991059713e+01,-2.141094285680682674e+01,-4.985515863297034684e+02
2.337999999999959044e+01,7.848207661489645104e-02,-2.141094293922142811e+01,-2.141094290649047238e+01,-4.989798051557569352e+02
2.339999999999959002e+01,7.848210901993081523e-02,-2.141094297721403095e+01,-2.141094294480899762e+01,-4.994080239828961680e+02
2.341999999999958959e+01,7.848214107651353688e-02,-2.141094302457699428e+01,-2.141094299252041111e+01,-4.998362428113311466e+02
2.343999999999958916e+01,7.848217280857527900e-02,-2.141094306857375784e+01,-2.141094303684169731e+01,-5.002644616409705804e+02
2.345999999999958874e+01,7.848220419462718922e-02,-2.141094310733494765e+01,-2.141094307594889656e+01,-5.006926804717311938e+02
2.347999999999958831e+01,7.848223523450240102e-02,-2.141094316672624132e+01,-2.141094313568636665e+01,-5.011208993040258406e+02
2.349999999999958789e+01,7.848226644104480676e-02,-2.141094327518076668e+01,-2.141094324397422355e+01,-5.015491181383229105e+02
2.351999999999958746e+01,7.848229671384063244e-02,-2.141094327112315554e+01,-2.141094324085035794e+01,-5.019773369734725748e+02
2.353999999999958703e+01,7.848232669887851565e-02,-2.141094330536618173e+01,-2.141094327538114328e+01,-5.024055558095948868e+02
2.355999999999958661e+01,7.848235619639082339e-02,-2.141094339991002471e+01,-2.141094337041251094e+01,-5.028337746480955843e+02
2.357999999999958618e+01,7.848238556862306703e-02,-2.141094340361946280e+01,-2.141094337424723193e+01,-5.032619934867957454e+02
2.359999999999958575e+01,7.848241465355239310e-02,-2.141094342527331307e+01,-2.141094339618838305e+01,-5.036902123262162831e+02
2.361999999999958533e+01,7.848244341778422284e-02,-2.141094347443517520e+01,-2.141094344567094510e+01,-5.041184311669407521e+02
2.363999999999958490e+01,7.848247190499144099e-02,-2.141094351935018736e+01,-2.141094349086298010e+01,-5.045466500088405724e+02
2.365999999999958447e+01,7.848250009090454449e-02,-2.141094354047583082e+01,-2.141094351228991854e+01,-5.049748688514641799e+02
2.367999999999958405e+01,7.848252795931999481e-02,-2.141094358847312051e+01,-2.141094356060470361e+01,-5.054030876953652296e+02
2.369999999999958362e+01,7.848255554989974625e-02,-2.141094362037103949e+01,-2.141094359278045900e+01,-5.058313065401820268e+02
2.371999999999958320e+01,7.848258283783680900e-02,-2.141094367110865448e+01,-2.141094364382071902e+01,-5.062595253863162270e+02
2.373999999999958277e+01,7.848261034902954958e-02,-2.141094378210675231e+01,-2.141094375459556076e+01,-5.066877442344471660e+02
2.375999999999958234e+01,7.848263697131077632e-02,-2.141094376109839814e+01,-2.141094373447611687e+01,-5.071159630830468359e+02
2.377999999999958192e+01,7.848266333588189980e-02,-2.141094380383474771e+01,-2.141094377747017674e+01,-5.075441819327589883e+02
2.379999999999958149e+01,7.848268943762476413e-02,-2.141094382446224031e+01,-2.141094379836049910e+01,-5.079724007831464974e+02
2.381999999999958106e+01,7.848271526519118302e-02,-2.141094387479296657e+01,-2.141094384896539893e+01,-5.084006196348148023e+02
2.383999999999958064e+01,7.848274084829111319e-02,-2.141094389865811110e+01,-2.141094387307501279e+01,-5.088288384872048482e+02
2.385999999999958021e+01,7.848276616546041862e-02,-2.141094392342809982e+01,-2.141094389811092924e+01,-5.092570573403562548e+02
2.387999999999957979e+01,7.848279121947082659e-02,-2.141094397321936427e+01,-2.141094394816535385e+01,-5.096852761947666295e+02
2.389999999999957936e+01,7.848281601518539152e-02,-2.141094398913731567e+01,-2.141094396434160174e+01,-5.101134950497536238e+02
2.391999999999957893e+01,7.848284053822622564e-02,-2.141094403552945380e+01,-2.141094401100641420e+01,-5.105417139059411511e+02
2.393999999999957851e+01,7.848286481569186068e-02,-2.141094407532452593e+01,-2.141094405104706055e+01,-5.109699327631702204e+02
2.395999999999957808e+01,7.848288884999478354e-02,-2.141094409105808083e+01,-2.141094406702377739e+01,-5.113981516209570941e+02
2.397999999999957765e+01,7.848291310522106934e-02,-2.141094421560778827e+01,-2.141094419135256288e+01,-5.118263704810140098e+02
2.399999999999957723e+01,7.848293652884329175e-02,-2.141094419045531083e+01,-2.141094416703168690e+01,-5.122545893413994236e+02
2.401999999999957680e+01,7.848295971851776409e-02,-2.141094422550704834e+01,-2.141094420231737416e+01,-5.126828082027199116e+02
2.403999999999957637e+01,7.848298269379139214e-02,-2.141094425079802477e+01,-2.141094422782274975e+01,-5.131110270647606058e+02
2.405999999999957595e+01,7.848300544016691138e-02,-2.141094427844508630e+01,-2.141094425569870907e+01,-5.135392459275831243e+02
2.407999999999957552e+01,7.848302794719271003e-02,-2.141094431200018633e+01,-2.141094428949315898e+01,-5.139674647913160470e+02
2.409999999999957510e+01,7.848305022792838315e-02,-2.141094432762163180e+01,-2.141094430534089454e+01,-5.143956836555878454e+02
2.411999999999957467e+01,7.848307209992871902e-02,-2.141094444333345592e+01,-2.141094442146145482e+01,-5.148239025225824435e+02
2.413999999999957424e+01,7.848309394432358144e-02,-2.141094441309658336e+01,-2.141094439125218685e+01,-5.152521213889999672e+02
2.415999999999957382e+01,7.848311554848587390e-02,-2.141094442897312788e+01,-2.141094440736896587e+01,-5.156803402559752385e+02
2.417999999999957339e+01,7.848313691335613573e-02,-2.141094448035772757e+01,-2.141094445899285859e+01,-5.161085591242174360e+02
2.419999999999957296e+01,7.848315807951918022e-02,-2.141094449153524337e+01,-2.141094447036908122e+01,-5.165367779928820937e+02
2.421999999999957254e+01,7.848317950456949743e-02,-2.141094461112184177e+01,-2.141094458969678982e+01,-5.169649968636794028e+02
2.423999999999957211e+01,7.848320012380712030e-02,-2.141094459049233123e+01,-2.141094456987309513e+01,-5.173932157348699548e+02
2.425999999999957168e+01,7.848322055839174194e-02,-2.141094460043141723e+01,-2.141094457999683343e+01,-5.178214346064440861e+02
2.427999999999957126e+01,7.848324077738211280e-02,-2.141094463777152868e+01,-2.141094461755253775e+01,-5.182496534789805764e+02
2.429999999999957083e+01,7.848326081206875859e-02,-2.141094465614106923e+01,-2.141094463610638243e+01,-5.186778723520686754e+02
2.431999999999957041e+01,7.848328063647280750e-02,-2.141094469200896100e+01,-2.141094467218455577e+01,-5.191060912260844589e+02
2.433999999999956998e+01,7.848330026536474990e-02,-2.141094471248574393e+01,-2.141094469285685165e+01,-5.195343101007052837e+02
2.435999999999956955e+01,7.848331970743262220e-02,-2.141094473317158275e+01,-2.141094471372951347e+01,-5.199625289759267162e+02
2.437999999999956913e+01,7.848333893858351618e-02,-2.141094476757946907e+01,-2.141094474834831729e+01,-5.203907478520471841e+02
2.439999999999956870e+01,7.848335796710402545e-02,-2.141094478025646808e+01,-2.141094476122794887e+01,-5.208189667286237636e+02
2.441999999999956827e+01,7.848337681548051004e-02,-2.141094482356922413e+01,-2.141094480472084882e+01,-5.212471856062468305e+02
2.443999999999956785e+01,7.848339547709408393e-02,-2.141094484170781698e+01,-2.141094482304620428e+01,-5.216754044844194595e+02
2.445999999999956742e+01,7.848341442543087243e-02,-2.141094493661077536e+01,-2.141094491766243735e+01,-5.221036233642032585e+02
2.447999999999956700e+01,7.848343257596533673e-02,-2.141094492653336445e+01,-2.141094490838283093e+01,-5.225318422445834585e+02
2.449999999999956657e+01,7.848345057383775136e-02,-2.141094492979812003e+01,-2.141094491180024662e+01,-5.229600611251815963e+02
2.451999999999956614e+01,7.848346838088682276e-02,-2.141094496149380433e+01,-2.141094494368675427e+01,-5.233882800066044183e+02
2.453999999999956572e+01,7.848348604116164862e-02,-2.141094498854579697e+01,-2.141094497088552373e+01,-5.238164988887151594e+02
2.455999999999956529e+01,7.848350353092543863e-02,-2.141094499750026969e+01,-2.141094498001050539e+01,-5.242447177711753739e+02
2.457999999999956486e+01,7.848352082659497408e-02,-2.141094502827019497e+01,-2.141094501097452607e+01,-5.246729366544451523e+02
2.459999999999956444e+01,7.848353796379442526e-02,-2.141094504459424996e+01,-2.141094502745704986e+01,-5.251011555381998051e+02
2.461999999999956401e+01,7.848355491446171173e-02,-2.141094507927368085e+01,-2.141094506232301242e+01,-5.255293744228347350e+02
2.463999999999956358e+01,7.848357171074966943e-02,-2.141094509307741589e+01,-2.141094507628112709e+01,-5.259575933078999697e+02
2.465999999999956316e+01,7.848358833537408263e-02,-2.141094511212940077e+01,-2.141094509550477554e+01,-5.263858121935179497e+02
2.467999999999956273e+01,7.848360460848138875e-02,-2.141094520865312134e+01,-2.141094519238001226e+01,-5.268140310814179657e+02
2.469999999999956231e+01,7.848362138202387428e-02,-2.141094524547755285e+01,-2.141094522870401207e+01,-5.272422499695538818e+02
2.471999999999956188e+01,7.848363738313100801e-02,-2.141094523236699132e+01,-2.141094521636588510e+01,-5.276704688582001381e+02
2.473999999999956145e+01,7.848365325357913036e-02,-2.141094524307423441e+01,-2.141094522720378635e+01,-5.280986877471912067e+02
2.475999999999956103e+01,7.848366897577106760e-02,-2.141094525235279278e+01,-2.141094523663059945e+01,-5.285269066365160597e+02
2.477999999999956060e+01,7.848368453412059298e-02,-2.141094526604663884e+01,-2.141094525048828956e+01,-5.289551255262786071e+02
2.479999999999956017e+01,7.848369994617687695e-02,-2.141094528927856189e+01,-2.141094527386650626e+01,-5.293833444166521076e+02
2.481999999999955975e+01,7.848371520009450597e-02,-2.141094531969450898e+01,-2.141094530444059174e+01,-5.298115633077920847e+02
2.483999999999955932e+01,7.848373031868451088e-02,-2.141094534821464634e+01,-2.141094533309605552e+01,-5.302397821996378298e+02
2.485999999999955890e+01,7.848374529521134901e-02,-2.141094534799023208e+01,-2.141094533301370362e+01,-5.306680010916211359e+02
2.487999999999955847e+01,7.848376010044282036e-02,-2.141094537840027812e+01,-2.141094536359504730e+01,-5.310962199843838789e+02
2.489999999999955804e+01,7.848377476273216136e-02,-2.141094539307307087e+01,-2.141094537841077994e+01,-5.315244388775830657e+02
2.491999999999955762e+01,7.848378927247441628e-02,-2.141094541517113115e+01,-2.141094540066139018e+01,-5.319526577713767210e+02
2.493999999999955719e+01,7.848380413108992093e-02,-2.141094551402418134e+01,-2.141094549916556744e+01,-5.323808766667985992e+02
2.495999999999955676e+01,7.848381824380304406e-02,-2.141094547565071693e+01,-2.141094546153800238e+01,-5.328090955621988769e+02
2.497999999999955634e+01,7.848383222546086169e-02,-2.141094550314842593e+01,-2.141094548916676743e+01,-5.332373144582801388e+02
2.499999999999955591e+01,7.848384608350277014e-02,-2.141094549946459580e+01,-2.141094548560655397e+01,-5.336655333544114228e+02
2.501999999999955548e+01,7.848385979814090363e-02,-2.141094553505890730e+01,-2.141094552134427076e+01,-5.340937522513979729e+02
2.503999999999955506e+01,7.848387340869193707e-02,-2.141094554525064453e+01,-2.141094553164009184e+01,-5.345219711486923870e+02
2.505999999999955463e+01,7.848388686861836050e-02,-2.141094554902531399e+01,-2.141094553556538926e+01,-5.349501900462129242e+02
2.507999999999955421e+01,7.848390019200911227e-02,-2.141094559238760553e+01,-2.141094557906421514e+01,-5.353784089447373162e+02
2.509999999999955378e+01,7.848391338852776788e-02,-2.141094558524930136e+01,-2.141094557205278193e+01,-5.358066278432459058e+02
2.511999999999955335e+01,7.848392644420305875e-02,-2.141094561353711612e+01,-2.141094560048144047e+01,-5.362348467424609453e+02
2.513999999999955293e+01,7.848393938926973012e-02,-2.141094563328021394e+01,-2.141094562033514848e+01,-5.366630656421814365e+02
2.515999999999955250e+01,7.848395269174456013e-02,-2.141094571631897736e+01,-2.141094570301650180e+01,-5.370912845432053473e+02
2.517999999999955207e+01,7.848396524609496661e-02,-2.141094569078628140e+01,-2.141094567823193273e+01,-5.375195034444667499e+02
2.519999999999955165e+01,7.848397771278323165e-02,-2.141094569693328609e+01,-2.141094568446659707e+01,-5.379477223459385868e+02
2.521999999999955122e+01,7.848399005619718927e-02,-2.141094571685141545e+01,-2.141094570450800205e+01,-5.383759412479322464e+02
2.523999999999955079e+01,7.848400212259289133e-02,-2.141094579429756095e+01,-2.141094578223116685e+01,-5.388041601517518302e+02
2.525999999999955037e+01,7.848401425305492896e-02,-2.141094575296837021e+01,-2.141094574083790647e+01,-5.392323790546806777e+02
2.527999999999954994e+01,7.848402625506589736e-02,-2.141094577412126299e+01,-2.141094576211925116e+01,-5.396605979581610200e+02
2.529999999999954952e+01,7.848403813602804202e-02,-2.141094578792102254e+01,-2.141094577604005877e+01,-5.400888168620384704e+02
2.531999999999954909e+01,7.848404989946214383e-02,-2.141094581200265168e+01,-2.141094580023921878e+01,-5.405170357665151641e+02
2.533999999999954866e+01,7.848406156661859312e-02,-2.141094581777821304e+01,-2.141094580611105513e+01,-5.409452546712035428e+02
2.535999999999954824e+01,7.848407310311630858e-02,-2.141094582077653996e+01,-2.141094580924004376e+01,-5.413734735760825743e+02
2.537999999999954781e+01,7.848408451930007079e-02,-2.141094585500630032e+01,-2.141094584359011677e+01,-5.418016924817665085e+02
2.539999999999954738e+01,7.848409632859251750e-02,-2.141094593639850174e+01,-2.141094592458921042e+01,-5.422299113886853092e+02
2.541999999999954696e+01,7.848410739728248209e-02,-2.141094590489795024e+01,-2.141094589382926117e+01,-5.426581302957146136e+02
2.543999999999954653e+01,7.848411839266174195e-02,-2.141094591882377074e+01,-2.141094590782839191e+01,-5.430863492030956650e+02
2.545999999999954611e+01,7.848412929404555149e-02,-2.141094591901480371e+01,-2.141094590811341902e+01,-5.435145681105746007e+02
2.547999999999954568e+01,7.848414007120133040e-02,-2.141094594060542633e+01,-2.141094592982826939e+01,-5.439427870186095788e+02
2.549999999999954525e+01,7.848415076497718135e-02,-2.141094594534273554e+01,-2.141094593464896079e+01,-5.443710059268225905e+02
2.551999999999954483e+01,7.848416133558400176e-02,-2.141094596830964036e+01,-2.141094595773903464e+01,-5.447992248356181335e+02
2.553999999999954440e+01,7.848417183420323961e-02,-2.141094597598621263e+01,-2.141094596548759199e+01,-5.452274437446392312e+02
2.555999999999954397e+01,7.848418223231706792e-02,-2.141094598402472471e+01,-2.141094597362661034e+01,-5.456556626539216950e+02
2.557999999999954355e+01,7.848419251472968372e-02,-2.141094600314727714e+01,-2.141094599286486400e+01,-5.460838815637022208e+02
2.559999999999954312e+01,7.848420269512451641e-02,-2.141094600542331605e+01,-2.141094599524292263e+01,-5.465121004736303121e+02
2.561999999999954269e+01,7.848421325793022985e-02,-2.141094611622542487e+01,-2.141094610566262091e+01,-5.469403193853919447e+02
2.563999999999954227e+01,7.848422314058373095e-02,-2.141094606736654882e+01,-2.141094605748389412e+01,-5.473685382968567410e+02
2.565999999999954184e+01,7.848423294248220439e-02,-2.141094606071222017e+01,-2.141094605091032221e+01,-5.477967572082690140e+02
2.567999999999954142e+01,7.848424264849861165e-02,-2.141094609535795001e+01,-2.141094608565193269e+01,-5.482249761204701599e+02
2.569999999999954099e+01,7.848425226812345834e-02,-2.141094608568875302e+01,-2.141094607606912703e+01,-5.486531950325643265e+02
2.571999999999954056e+01,7.848426178123800445e-02,-2.141094610581673408e+01,-2.141094609630361845e+01,-5.490814139451675828e+02
2.573999999999954014e+01,7.848427122917275844e-02,-2.141094612397495922e+01,-2.141094611452702523e+01,-5.495096328581990974e+02
2.575999999999953971e+01,7.848428057999656815e-02,-2.141094612145464282e+01,-2.141094611210381871e+01,-5.499378517712773373e+02
2.577999999999953928e+01,7.848428983035721229e-02,-2.141094613912864375e+01,-2.141094612987828327e+01,-5.503660706848095288e+02
2.579999999999953886e+01,7.848429882996733886e-02,-2.141094621326874403e+01,-2.141094620426913409e+01,-5.507942896000753308e+02
2.581999999999953843e+01,7.848430791463917311e-02,-2.141094617854411197e+01,-2.141094616945943940e+01,-5.512225085145614685e+02
2.583999999999953801e+01,7.848431741102873671e-02,-2.141094626596344952e+01,-2.141094625646706007e+01,-5.516507274303843360e+02
2.585999999999953758e+01,7.848432621708129053e-02,-2.141094622212230547e+01,-2.141094621331625447e+01,-5.520789463460207571e+02
2.587999999999953715e+01,7.848433495046995556e-02,-2.141094624086100850e+01,-2.141094623212762116e+01,-5.525071652621046496e+02
2.589999999999953673e+01,7.848434360375310115e-02,-2.141094623018143395e+01,-2.141094622152814964e+01,-5.529353841780548464e+02
2.591999999999953630e+01,7.848435217524629692e-02,-2.141094625688615594e+01,-2.141094624831466220e+01,-5.533636030946211122e+02
2.593999999999953587e+01,7.848436068155886791e-02,-2.141094626026745829e+01,-2.141094625176114619e+01,-5.537918220113200505e+02
2.595999999999953545e+01,7.848436911243421299e-02,-2.141094625860236533e+01,-2.141094625017149156e+01,-5.542200409280612803e+02
2.597999999999953502e+01,7.848437744877548305e-02,-2.141094628929481303e+01,-2.141094628095847341e+01,-5.546482598455107791e+02
2.599999999999953459e+01,7.848438571847909939e-02,-2.141094627804486805e+01,-2.141094626977516313e+01,-5.550764787628020258e+02
2.601999999999953417e+01,7.848439389730418880e-02,-2.141094629972018026e+01,-2.141094629154135376e+01,-5.555046976806177099e+02
2.603999999999953374e+01,7.848440202190032355e-02,-2.141094631313709584e+01,-2.141094630501249796e+01,-5.559329165987558099e+02
2.605999999999953332e+01,7.848441054580601595e-02,-2.141094638843133069e+01,-2.141094637990742555e+01,-5.563611355180005376e+02
2.607999999999953289e+01,7.848441835724444260e-02,-2.141094635342984276e+01,-2.141094634561840593e+01,-5.567893544372576571e+02
2.609999999999953246e+01,7.848442613616987695e-02,-2.141094635686738101e+01,-2.141094634908845507e+01,-5.572175733566160716e+02
2.611999999999953204e+01,7.848443383895531422e-02,-2.141094636934083439e+01,-2.141094636163805021e+01,-5.576457922763000852e+02
2.613999999999953161e+01,7.848444149037758777e-02,-2.141094637164168546e+01,-2.141094636399026285e+01,-5.580740111960815284e+02
2.615999999999953118e+01,7.848444907309133634e-02,-2.141094637866237349e+01,-2.141094637107966037e+01,-5.585022301160719280e+02
2.617999999999953076e+01,7.848445658155742133e-02,-2.141094639063725324e+01,-2.141094638312878828e+01,-5.589304490363762170e+02
2.619999999999953033e+01,7.848446400958562774e-02,-2.141094638888322521e+01,-2.141094638145519724e+01,-5.593586679567259807e+02
2.621999999999952990e+01,7.848447136448555295e-02,-2.141094641413802790e+01,-2.141094640678312899e+01,-5.597868868776537283e+02
2.623999999999952948e+01,7.848447867576009707e-02,-2.141094641719226743e+01,-2.141094640988099229e+01,-5.602151057986864089e+02
2.625999999999952905e+01,7.848448590616152742e-02,-2.141094641201725324e+01,-2.141094640478685207e+01,-5.606433247196962384e+02
2.627999999999952863e+01,7.848449354460275418e-02,-2.141094652181966751e+01,-2.141094651418122652e+01,-5.610715436424942482e+02
2.629999999999952820e+01,7.848450052512316588e-02,-2.141094646067448437e+01,-2.141094645369396332e+01,-5.614997625647271207e+02
2.631999999999952777e+01,7.848450743524949813e-02,-2.141094647552257868e+01,-2.141094646861245110e+01,-5.619279814873274290e+02
2.633999999999952735e+01,7.848451431434330661e-02,-2.141094648493913155e+01,-2.141094647806003692e+01,-5.623562004101471530e+02
2.635999999999952692e+01,7.848452096301317127e-02,-2.141094654406754572e+01,-2.141094653741887655e+01,-5.627844193343798906e+02
2.637999999999952649e+01,7.848452770721180138e-02,-2.141094650742530803e+01,-2.141094650068110994e+01,-5.632126382577841923e+02
2.639999999999952607e+01,7.848453440673099080e-02,-2.141094650810990885e+01,-2.141094650141038969e+01,-5.636408571812469290e+02
2.641999999999952564e+01,7.848454103504010071e-02,-2.141094652286467692e+01,-2.141094651623636835e+01,-5.640690761050758510e+02
2.643999999999952522e+01,7.848454760567111221e-02,-2.141094653146490501e+01,-2.141094652489427475e+01,-5.644972950291346478e+02
2.645999999999952479e+01,7.848455413036269090e-02,-2.141094653272746129e+01,-2.141094652620277117e+01,-5.649255139532644989e+02
2.647999999999952436e+01,7.848456057813821274e-02,-2.141094654621484139e+01,-2.141094653976706752e+01,-5.653537328777410949e+02
2.649999999999952394e+01,7.848456745952644975e-02,-2.141094661961721357e+01,-2.141094661273582389e+01,-5.657819518032520136e+02
2.651999999999952351e+01,7.848457367413851082e-02,-2.141094659694780233e+01,-2.141094659073318951e+01,-5.662101707289764363e+02
2.653999999999952308e+01,7.848457986386735141e-02,-2.141094659151374913e+01,-2.141094658532401951e+01,-5.666383896546170718e+02
2.655999999999952266e+01,7.848458599513834233e-02,-2.141094658301454956e+01,-2.141094657688327985e+01,-5.670666085801459531e+02
2.657999999999952223e+01,7.848459207778259172e-02,-2.141094660978228958e+01,-2.141094660369964586e+01,-5.674948275062589573e+02
2.659999999999952180e+01,7.848459811934865860e-02,-2.141094659555879431e+01,-2.141094658951722707e+01,-5.679230464321285581e+02
2.661999999999952138e+01,7.848460408429387691e-02,-2.141094661142614086e+01,-2.141094660546119499e+01,-5.683512653583920837e+02
2.663999999999952095e+01,7.848461001697427941e-02,-2.141094662159457229e+01,-2.141094661566189217e+01,-5.687794842848913959e+02
2.665999999999952053e+01,7.848461588870601913e-02,-2.141094661869494686e+01,-2.141094661282321354e+01,-5.692077032113935502e+02
2.667999999999952010e+01,7.848462170114177405e-02,-2.141094663032010104e+01,-2.141094662450766606e+01,-5.696359221381875386e+02
2.669999999999951967e+01,7.848462746024163772e-02,-2.141094663031688583e+01,-2.141094662455778774e+01,-5.700641410650347325e+02
2.671999999999951925e+01,7.848463365696911609e-02,-2.141094672753509798e+01,-2.141094672133836951e+01,-5.704923599933887317e+02
2.673999999999951882e+01,7.848463919335169070e-02,-2.141094667537196727e+01,-2.141094666983558525e+01,-5.709205789213598337e+02
2.675999999999951839e+01,7.848464470936447612e-02,-2.141094667459398693e+01,-2.141094666907797262e+01,-5.713487978493355968e+02
2.677999999999951797e+01,7.848465017496254748e-02,-2.141094668709369486e+01,-2.141094668162809711e+01,-5.717770167776119479e+02
2.679999999999951754e+01,7.848465559395358115e-02,-2.141094667689267439e+01,-2.141094667147368469e+01,-5.722052357057308427e+02
2.681999999999951712e+01,7.848466096827855232e-02,-2.141094669861673694e+01,-2.141094669324241195e+01,-5.726334546343288139e+02
2.683999999999951669e+01,7.848466630750032536e-02,-2.141094669610149737e+01,-2.141094669076227675e+01,-5.730616735629115510e+02
2.685999999999951626e+01,7.848467159876744426e-02,-2.141094668781858701e+01,-2.141094668252732092e+01,-5.734898924913767360e+02
2.687999999999951584e+01,7.848467682546993174e-02,-2.141094671760272661e+01,-2.141094671237602398e+01,-5.739181114205019867e+02
2.689999999999951541e+01,7.848468201694012991e-02,-2.141094670101901087e+01,-2.141094669582754051e+01,-5.743463303493309695e+02
2.691999999999951498e+01,7.848468697445322440e-02,-2.141094678540419238e+01,-2.141094678044667887e+01,-5.747745492800814873e+02
2.693999999999951456e+01,7.848469257291917911e-02,-2.141094682396072812e+01,-2.141094681836226243e+01,-5.752027682109621765e+02
2.695999999999951413e+01,7.848469751904238456e-02,-2.141094675988696849e+01,-2.141094675494084498e+01,-5.756309871412138364e+02
2.697999999999951370e+01,7.848470241750996057e-02,-2.141094677293287418e+01,-2.141094676803440677e+01,-5.760592060717739287e+02
2.699999999999951328e+01,7.848470729498265019e-02,-2.141094677243474109e+01,-2.141094676755726667e+01,-5.764874250023452760e+02
2.701999999999951285e+01,7.848471212238050665e-02,-2.141094678099968007e+01,-2.141094677617228115e+01,-5.769156439331377442e+02
2.703999999999951243e+01,7.848471692416605916e-02,-2.141094678073564594e+01,-2.141094677593386209e+01,-5.773438628639506760e+02
2.705999999999951200e+01,7.848472168317503772e-02,-2.141094678120263595e+01,-2.141094677644362676e+01,-5.777720817948157901e+02
2.707999999999951157e+01,7.848472639496444081e-02,-2.141094679418594993e+01,-2.141094678947415986e+01,-5.782003007259876313e+02
2.709999999999951115e+01,7.848473106682955780e-02,-2.141094678216220260e+01,-2.141094677749033792e+01,-5.786285196569590425e+02
2.711999999999951072e+01,7.848473567572261667e-02,-2.141094681127453114e+01,-2.141094680666563832e+01,-5.790567385885756266e+02
2.713999999999951029e+01,7.848474027447151224e-02,-2.141094680666717665e+01,-2.141094680206842682e+01,-5.794849575201102425e+02
2.715999999999950987e+01,7.848474531522375841e-02,-2.141094687903776617e+01,-2.141094687399701257e+01,-5.799131764526501911e+02
2.717999999999950944e+01,7.848474970010210772e-02,-2.141094684888915722e+01,-2.141094684450427721e+01,-5.803413953852431177e+02
2.719999999999950901e+01,7.848475406876230520e-02,-2.141094683277480115e+01,-2.141094682840613928e+01,-5.807696143175299994e+02
2.721999999999950859e+01,7.848475840360871758e-02,-2.141094684672440707e+01,-2.141094684238955992e+01,-5.811978332501296336e+02
2.723999999999950816e+01,7.848476272322985059e-02,-2.141094685231207961e+01,-2.141094684799245940e+01,-5.816260521828563697e+02
2.725999999999950774e+01,7.848476701429851765e-02,-2.141094683925820874e+01,-2.141094683496714168e+01,-5.820542711153503888e+02
2.727999999999950731e+01,7.848477125265929111e-02,-2.141094685260160446e+01,-2.141094684836324546e+01,-5.824824900481640952e+02
2.729999999999950688e+01,7.848477546435932151e-02,-2.141094684998008191e+01,-2.141094684576838247e+01,-5.829107089809519948e+02
2.731999999999950646e+01,7.848477962716425560e-02,-2.141094686370235678e+01,-2.141094685953955334e+01,-5.833389279140633334e+02
2.733999999999950603e+01,7.848478375706297028e-02,-2.141094686289138238e+01,-2.141094685876148418e+01,-5.837671468471912704e+02
2.735999999999950560e+01,7.848478787336578277e-02,-2.141094686454873752e+01,-2.141094686043243556e+01,-5.841953657803659326e+02
2.737999999999950518e+01,7.848479242307497550e-02,-2.141094695334219722e+01,-2.141094694879248905e+01,-5.846235847148830089e+02
2.739999999999950475e+01,7.848479632591967570e-02,-2.141094688864292905e+01,-2.141094688474008478e+01,-5.850518036487529798e+02
2.741999999999950433e+01,7.848480021739999424e-02,-2.141094691062985333e+01,-2.141094690673837420e+01,-5.854800225830740601e+02
2.743999999999950390e+01,7.848480409161680271e-02,-2.141094690193313355e+01,-2.141094689805891704e+01,-5.859082415172384799e+02
2.745999999999950347e+01,7.848480793262282984e-02,-2.141094689029702636e+01,-2.141094688645602062e+01,-5.863364604512034930e+02
2.747999999999950305e+01,7.848481156265721403e-02,-2.141094698184589618e+01,-2.141094697821586124e+01,-5.867646793872103217e+02
2.749999999999950262e+01,7.848481534985747576e-02,-2.141094691317987397e+01,-2.141094690939267409e+01,-5.871928983216868119e+02
2.751999999999950219e+01,7.848481908191580481e-02,-2.141094692413551570e+01,-2.141094692040345748e+01,-5.876211172564374010e+02
2.753999999999950177e+01,7.848482280502822039e-02,-2.141094693240621538e+01,-2.141094692868310290e+01,-5.880493361913623858e+02
2.755999999999950134e+01,7.848482649011581658e-02,-2.141094692505326691e+01,-2.141094692136817912e+01,-5.884775551261784585e+02
2.757999999999950091e+01,7.848483013161303146e-02,-2.141094693588868836e+01,-2.141094693224719236e+01,-5.889057740612547605e+02
2.759999999999950049e+01,7.848483424350283233e-02,-2.141094701434459324e+01,-2.141094701023270375e+01,-5.893339929974298457e+02
2.761999999999950006e+01,7.848483770282539684e-02,-2.141094697088311705e+01,-2.141094696742379355e+01,-5.897622119333881301e+02
2.763999999999949964e+01,7.848484116769736951e-02,-2.141094697017349446e+01,-2.141094696670862163e+01,-5.901904308693267467e+02
2.765999999999949921e+01,7.848484461479429686e-02,-2.141094696585853541e+01,-2.141094696241143680e+01,-5.906186498051968101e+02
2.767999999999949878e+01,7.848484802319247167e-02,-2.141094697331881136e+01,-2.141094696991041246e+01,-5.910468687412547979e+02
2.769999999999949836e+01,7.848485142289676753e-02,-2.141094696242592832e+01,-2.141094695902622291e+01,-5.914750876771036019e+02
2.771999999999949793e+01,7.848485478878239330e-02,-2.141094698164272359e+01,-2.141094697827683646e+01,-5.919033066133705461e+02
2.773999999999949750e+01,7.848485814349043244e-02,-2.141094697621519316e+01,-2.141094697286048643e+01,-5.923315255495401743e+02
2.775999999999949708e+01,7.848486146233764338e-02,-2.141094696522620922e+01,-2.141094696190736357e+01,-5.927597444855258573e+02
2.777999999999949665e+01,7.848486474559372705e-02,-2.141094698737526869e+01,-2.141094698409201413e+01,-5.931879634219900481e+02
2.779999999999949623e+01,7.848486800324430690e-02,-2.141094697544357928e+01,-2.141094697218592913e+01,-5.936161823582413035e+02
2.781999999999949580e+01,7.848487171232695903e-02,-2.141094706699617944e+01,-2.141094706328709663e+01,-5.940444012958720350e+02
2.783999999999949537e+01,7.848487481564996038e-02,-2.141094702302582320e+01,-2.141094701992249938e+01,-5.944726202332292360e+02
2.785999999999949495e+01,7.848487790328353975e-02,-2.141094699572964544e+01,-2.141094699264201040e+01,-5.949008391700562015e+02
2.787999999999949452e+01,7.848488095507832885e-02,-2.141094701486477447e+01,-2.141094701181297921e+01,-5.953290581073016483e+02
2.789999999999949409e+01,7.848488399840172769e-02,-2.141094700989830812e+01,-2.141094700685498609e+01,-5.957572770444563730e+02
2.791999999999949367e+01,7.848488701534354905e-02,-2.141094701905414510e+01,-2.141094701603720196e+01,-5.961854959818205089e+02
2.793999999999949324e+01,7.848489001659955666e-02,-2.141094701597050687e+01,-2.141094701296925251e+01,-5.966137149191386015e+02
2.795999999999949281e+01,7.848489299931477037e-02,-2.141094701332140460e+01,-2.141094701033868830e+01,-5.970419338564223608e+02
2.797999999999949239e+01,7.848489595302492183e-02,-2.141094702318526544e+01,-2.141094702023155705e+01,-5.974701527939323569e+02
2.799999999999949196e+01,7.848489887623016914e-02,-2.141094700725845357e+01,-2.141094700433524878e+01,-5.978983717311542705e+02
2.801999999999949154e+01,7.848490175702696470e-02,-2.141094703359159013e+01,-2.141094703071079408e+01,-5.983265906689453004e+02
2.803999999999949111e+01,7.848490496090193558e-02,-2.141094717560093841e+01,-2.141094717239706213e+01,-5.987548096092534706e+02
2.805999999999949068e+01,7.848490770143583262e-02,-2.141094705915898544e+01,-2.141094705641845053e+01,-5.991830285476961535e+02
2.807999999999949026e+01,7.848491043422650693e-02,-2.141094707764100846e+01,-2.141094707490821847e+01,-5.996112474865161630e+02
2.809999999999948983e+01,7.848491315535453816e-02,-2.141094706049693031e+01,-2.141094705777580387e+01,-6.000394664250050027e+02
2.811999999999948940e+01,7.848491585009434446e-02,-2.141094707095315641e+01,-2.141094706825841598e+01,-6.004676853637292879e+02
2.813999999999948898e+01,7.848491854983424831e-02,-2.141094707521922302e+01,-2.141094707251948392e+01,-6.008959043025339497e+02
2.815999999999948855e+01,7.848492122724942677e-02,-2.141094705928463782e+01,-2.141094705660722397e+01,-6.013241232410422299e+02
2.817999999999948813e+01,7.848492387682648452e-02,-2.141094706965752081e+01,-2.141094706700794248e+01,-6.017523421797859555e+02
2.819999999999948770e+01,7.848492651763400163e-02,-2.141094706892539534e+01,-2.141094706628458866e+01,-6.021805611185236558e+02
2.821999999999948727e+01,7.848492911908264147e-02,-2.141094704755327527e+01,-2.141094704495182555e+01,-6.026087800568732291e+02
2.823999999999948685e+01,7.848493170902250127e-02,-2.141094707839016920e+01,-2.141094707580023027e+01,-6.030369989958511496e+02
2.825999999999948642e+01,7.848493478097318121e-02,-2.141094715423208328e+01,-2.141094715116013347e+01,-6.034652179358638477e+02
2.827999999999948599e+01,7.848493720898586101e-02,-2.141094710988430450e+01,-2.141094710745629115e+01,-6.038934368756334834e+02
2.829999999999948557e+01,7.848493963343700086e-02,-2.141094707788795759e+01,-2.141094707546350762e+01,-6.043216558147668138e+02
2.831999999999948514e+01,7.848494204759984272e-02,-2.141094711267931316e+01,-2.141094711026515185e+01,-6.047498747546062532e+02
2.833999999999948471e+01,7.848494447827029930e-02,-2.141094710507817567e+01,-2.141094710264750489e+01,-6.051780936942770950e+02
2.835999999999948429e+01,7.848494688028026522e-02,-2.141094709067410307e+01,-2.141094708827209203e+01,-6.056063126336886171e+02
2.837999999999948386e+01,7.848494925563459512e-02,-2.141094711003805173e+01,-2.141094710766269671e+01,-6.060345315735139593e+02
2.839999999999948344e+01,7.848495163082200299e-02,-2.141094709506903015e+01,-2.141094709269384211e+01,-6.064627505130401914e+02
2.841999999999948301e+01,7.848495397283010433e-02,-2.141094710409889856e+01,-2.141094710175688931e+01,-6.068909694527801548e+02
2.843999999999948258e+01,7.848495630469248807e-02,-2.141094710994968864e+01,-2.141094710761782594e+01,-6.073191883926473338e+02
2.845999999999948216e+01,7.848495861983491306e-02,-2.141094709498845816e+01,-2.141094709267331453e+01,-6.077474073322320010e+02
2.847999999999948173e+01,7.848496137779736870e-02,-2.141094719355434961e+01,-2.141094719079638864e+01,-6.081756262733450740e+02
2.849999999999948130e+01,7.848496354312381462e-02,-2.141094713161565721e+01,-2.141094712945033152e+01,-6.086038452138120647e+02
2.851999999999948088e+01,7.848496569618054752e-02,-2.141094713636410773e+01,-2.141094713421104956e+01,-6.090320641543863758e+02
2.853999999999948045e+01,7.848496785215923477e-02,-2.141094713235754909e+01,-2.141094713020157059e+01,-6.094602830948774681e+02
2.855999999999948002e+01,7.848497000385844247e-02,-2.141094712767230490e+01,-2.141094712552060741e+01,-6.098885020352793163e+02
2.857999999999947960e+01,7.848497212379873522e-02,-2.141094714228596274e+01,-2.141094714016602296e+01,-6.103167209760051719e+02
2.859999999999947917e+01,7.848497406826304701e-02,-2.141094718693092958e+01,-2.141094718498646543e+01,-6.107449399177993428e+02
2.861999999999947875e+01,7.848497616073252248e-02,-2.141094714264251309e+01,-2.141094714055004289e+01,-6.111731588585596455e+02
2.863999999999947832e+01,7.848497825882215506e-02,-2.141094714620837181e+01,-2.141094714411028122e+01,-6.116013777993857730e+02
2.865999999999947789e+01,7.848498034037235116e-02,-2.141094712755784357e+01,-2.141094712547629442e+01,-6.120295967398554922e+02
2.867999999999947747e+01,7.848498239517390229e-02,-2.141094715683202310e+01,-2.141094715477722232e+01,-6.124578156809373013e+02
2.869999999999947704e+01,7.848498492735389576e-02,-2.141094722231587966e+01,-2.141094721978370075e+01,-6.128860346228514118e+02
2.871999999999947661e+01,7.848498682483882882e-02,-2.141094718134386099e+01,-2.141094717944637438e+01,-6.133142535645808948e+02
2.873999999999947619e+01,7.848498874960607719e-02,-2.141094718036267608e+01,-2.141094717843790818e+01,-6.137424725062634252e+02
2.875999999999947576e+01,7.848499067621628189e-02,-2.141094716710246715e+01,-2.141094716517585539e+01,-6.141706914476787915e+02
2.877999999999947534e+01,7.848499257071464563e-02,-2.141094717414606663e+01,-2.141094717225156785e+01,-6.145989103892671892e+02
2.879999999999947491e+01,7.848499446168674676e-02,-2.141094716642554374e+01,-2.141094716453457281e+01,-6.150271293307047245e+02
2.881999999999947448e+01,7.848499633459743441e-02,-2.141094717533502489e+01,-2.141094717346211596e+01,-6.154553482723384832e+02
2.883999999999947406e+01,7.848499821520381337e-02,-2.141094717011466741e+01,-2.141094716823405975e+01,-6.158835672138601467e+02
2.885999999999947363e+01,7.848500008433786923e-02,-2.141094716634254880e+01,-2.141094716447341639e+01,-6.163117861553179182e+02
2.887999999999947320e+01,7.848500192530612207e-02,-2.141094717271214520e+01,-2.141094717087117871e+01,-6.167400050969312133e+02
2.889999999999947278e+01,7.848500376117970023e-02,-2.141094715962378814e+01,-2.141094715778791624e+01,-6.171682240382878035e+02
2.891999999999947235e+01,7.848500605300257060e-02,-2.141094726445408014e+01,-2.141094726216225652e+01,-6.175964429812851222e+02
2.893999999999947192e+01,7.848500775505236338e-02,-2.141094720024622688e+01,-2.141094719854417860e+01,-6.180246619235880416e+02
2.895999999999947150e+01,7.848500945487857372e-02,-2.141094718780108863e+01,-2.141094718610126080e+01,-6.184528808656442607e+02
2.897999999999947107e+01,7.848501114787298505e-02,-2.141094720472280244e+01,-2.141094720302980647e+01,-6.188810998080457466e+02
2.899999999999947065e+01,7.848501284724625215e-02,-2.141094718609288350e+01,-2.141094718439351041e+01,-6.193093187500682006e+02
2.901999999999947022e+01,7.848501451737921464e-02,-2.141094719421771586e+01,-2.141094719254758161e+01,-6.197375376922824444e+02
2.903999999999946979e+01,7.848501621017348051e-02,-2.141094720124242912e+01,-2.141094719954963566e+01,-6.201657566346144677e+02
2.905999999999946937e+01,7.848501788270520474e-02,-2.141094718371726202e+01,-2.141094718204472969e+01,-6.205939755766162307e+02
2.907999999999946894e+01,7.848501952506055368e-02,-2.141094719283327308e+01,-2.141094719119091749e+01,-6.210221945188305881e+02
2.909999999999946851e+01,7.848502116921882155e-02,-2.141094719064166085e+01,-2.141094718899750404e+01,-6.214504134609992434e+02
2.911999999999946809e+01,7.848502278982744107e-02,-2.141094719606843810e+01,-2.141094719444782868e+01,-6.218786324033000028e+02
2.913999999999946766e+01,7.848502490313138957e-02,-2.141094727333710779e+01,-2.141094727122380448e+01,-6.223068513466533886e+02
2.915999999999946724e+01,7.848502621773917332e-02,-2.141094728714712403e+01,-2.141094728583251694e+01,-6.227350702910816835e+02
2.917999999999946681e+01,7.848502771742665862e-02,-2.141094724045629150e+01,-2.141094723895660223e+01,-6.231632892343911863e+02
2.919999999999946638e+01,7.848502922764780121e-02,-2.141094722026178587e+01,-2.141094721875156637e+01,-6.235915081772861868e+02
2.921999999999946596e+01,7.848503072308850304e-02,-2.141094723779753295e+01,-2.141094723630209273e+01,-6.240197271205466905e+02
2.923999999999946553e+01,7.848503223601624446e-02,-2.141094722991156374e+01,-2.141094722839863707e+01,-6.244479460636320027e+02
2.925999999999946510e+01,7.848503373119997129e-02,-2.141094721462753014e+01,-2.141094721313234572e+01,-6.248761650064293462e+02
2.927999999999946468e+01,7.848503521069705169e-02,-2.141094723866633842e+01,-2.141094723718684278e+01,-6.253043839497231602e+02
2.929999999999946425e+01,7.848503669062251165e-02,-2.141094721711037607e+01,-2.141094721563045056e+01,-6.257326028925855326e+02
2.931999999999946382e+01,7.848503814687309010e-02,-2.141094722908208325e+01,-2.141094722762583302e+01,-6.261608218357109763e+02
2.933999999999946340e+01,7.848503961632820325e-02,-2.141094723015211443e+01,-2.141094722868265876e+01,-6.265890407788444918e+02
2.935999999999946297e+01,7.848504155974823926e-02,-2.141094729682733089e+01,-2.141094729488391124e+01,-6.270172597228377072e+02
2.937999999999946255e+01,7.848504286205180980e-02,-2.141094726227972345e+01,-2.141094726097741940e+01,-6.274454786667809003e+02
2.939999999999946212e+01,7.848504420324198261e-02,-2.141094724853463660e+01,-2.141094724719344811e+01,-6.278736976104104315e+02
2.941999999999946169e+01,7.848504552936691470e-02,-2.141094725229669749e+01,-2.141094725097057250e+01,-6.283019165541302300e+02
2.943999999999946127e+01,7.848504687419979864e-02,-2.141094724286327988e+01,-2.141094724151844630e+01,-6.287301354976426637e+02
2.945999999999946084e+01,7.848504821409216237e-02,-2.141094724204068811e+01,-2.141094724070079636e+01,-6.291583544411436151e+02
2.947999999999946041e+01,7.848504954322878258e-02,-2.141094724561827078e+01,-2.141094724428913310e+01,-6.295865733847268757e+02
2.949999999999945999e+01,7.848505086886900517e-02,-2.141094722969700470e+01,-2.141094722837136288e+01,-6.300147923279952238e+02
2.951999999999945956e+01,7.848505217928018751e-02,-2.141094725021614309e+01,-2.141094724890573175e+01,-6.304430112716891017e+02
2.953999999999945913e+01,7.848505349991419244e-02,-2.141094724143910000e+01,-2.141094724011846750e+01,-6.308712302151973290e+02
2.955999999999945871e+01,7.848505480350426167e-02,-2.141094722831184782e+01,-2.141094722700825770e+01,-6.312994491584598791e+02
2.957999999999945828e+01,7.848505657896368004e-02,-2.141094732847941273e+01,-2.141094732670395473e+01,-6.317276681032540182e+02
2.959999999999945786e+01,7.848505774350331143e-02,-2.141094726273020754e+01,-2.141094726156566708e+01,-6.321558870473440948e+02
2.961999999999945743e+01,7.848505890439229360e-02,-2.141094726528029923e+01,-2.141094726411941096e+01,-6.325841059914887410e+02
2.963999999999945700e+01,7.848506009034074415e-02,-2.141094726752472255e+01,-2.141094726633877343e+01,-6.330123249356533961e+02
2.965999999999945658e+01,7.848506128133860005e-02,-2.141094726779523327e+01,-2.141094726660423575e+01,-6.334405438798182786e+02
2.967999999999945615e+01,7.848506245047379148e-02,-2.141094725836519075e+01,-2.141094725719605663e+01,-6.338687628238163825e+02
2.969999999999945572e+01,7.848506362457305374e-02,-2.141094724842406549e+01,-2.141094724724996468e+01,-6.342969817676107596e+02
2.971999999999945530e+01,7.848506462040673315e-02,-2.141094732481328222e+01,-2.141094732381744947e+01,-6.347252007131112350e+02
2.973999999999945487e+01,7.848506579604359878e-02,-2.141094726633318501e+01,-2.141094726515754942e+01,-6.351534196572622477e+02
2.975999999999945445e+01,7.848506696206201949e-02,-2.141094725655754871e+01,-2.141094725539153032e+01,-6.355816386012272687e+02
2.977999999999945402e+01,7.848506811097930025e-02,-2.141094727450751733e+01,-2.141094727335860171e+01,-6.360098575455684795e+02
2.979999999999945359e+01,7.848506975425820209e-02,-2.141094733658090732e+01,-2.141094733493762803e+01,-6.364380764906568402e+02
2.981999999999945317e+01,7.848507076746641387e-02,-2.141094730052624939e+01,-2.141094729951304032e+01,-6.368662954356541377e+02
2.983999999999945274e+01,7.848507180950235751e-02,-2.141094729887792170e+01,-2.141094729783588591e+01,-6.372945143805895896e+02
2.985999999999945231e+01,7.848507285634306885e-02,-2.141094727678542498e+01,-2.141094727573858592e+01,-6.377227333250784795e+02
2.987999999999945189e+01,7.848507389844804061e-02,-2.141094729547024755e+01,-2.141094729442814426e+01,-6.381509522699457193e+02
2.989999999999945146e+01,7.848507496289472418e-02,-2.141094727593699787e+01,-2.141094727487255156e+01,-6.385791712144000485e+02
2.991999999999945103e+01,7.848507599664748813e-02,-2.141094728350736531e+01,-2.141094728247361090e+01,-6.390073901590363903e+02
2.993999999999945061e+01,7.848507705346528807e-02,-2.141094728989095231e+01,-2.141094728883413367e+01,-6.394356091037774377e+02
2.995999999999945018e+01,7.848507810355073722e-02,-2.141094727214210991e+01,-2.141094727109202367e+01,-6.398638280481701486e+02
2.997999999999944976e+01,7.848507912410029874e-02,-2.141094728055568197e+01,-2.141094727953513299e+01,-6.402920469927606746e+02
2.999999999999944933e+01,7.848508015755943645e-02,-2.141094727446834867e+01,-2.141094727343488913e+01,-6.407202659372165954e+02


==> data/contraction_small_extra_energy.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,3.214545665730359492e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.214545665730359492e-01
2.000000000000000042e-02,3.180893731655801138e-01,-8.020301728897059945e+00,-8.023666922304515836e+00,1.576833385876389160e-01
4.000000000000000083e-02,3.145272113174938378e-01,-1.790495843165594536e+01,-1.790852059350403280e+01,-2.039779918935662462e-01
5.999999999999999778e-02,3.109219093593422745e-01,-2.064487792828728985e+01,-2.064848323024544285e+01,-6.204808524174636464e-01
8.000000000000000167e-02,3.074069129235574849e-01,-2.115172407959610013e+01,-2.115523907603188647e+01,-1.047030330445170465e+00
1.000000000000000056e-01,3.040146481724658734e-01,-2.123709858507669423e+01,-2.124049084982778623e+01,-1.475164566897795959e+00
1.200000000000000094e-01,3.007496950727320262e-01,-2.123398576887371902e+01,-2.123725072197345298e+01,-1.903109235375004094e+00
1.400000000000000133e-01,2.976120403415369875e-01,-2.121607928191068382e+01,-2.121921693664187814e+01,-2.330568475744413171e+00
1.600000000000000033e-01,2.946011178092020066e-01,-2.119544113974595234e+01,-2.119845206227828882e+01,-2.757488221071666690e+00
1.799999999999999933e-01,2.917153496817812552e-01,-2.117414751559334007e+01,-2.117703328372076044e+01,-3.183856939510954387e+00
1.999999999999999833e-01,2.889528474701085203e-01,-2.115272082010191212e+01,-2.115548332231358586e+01,-3.609673858124665458e+00
2.199999999999999734e-01,2.863114571744027614e-01,-2.113112375085600547e+01,-2.113376514115171290e+01,-4.034937723437491464e+00
2.399999999999999634e-01,2.837888548935221245e-01,-2.110937804025402187e+01,-2.111190064253490206e+01,-4.459647886523452343e+00
2.599999999999999534e-01,2.813825709888473359e-01,-2.108750582138218377e+01,-2.108991210528686011e+01,-4.883804286855771615e+00
2.799999999999999711e-01,2.790900110405374335e-01,-2.106556911930621823e+01,-2.106786167925452702e+01,-5.307408229190206050e+00
2.999999999999999889e-01,2.769084413228052877e-01,-2.104362572116822605e+01,-2.104580729088595703e+01,-5.730462313331302404e+00
3.200000000000000067e-01,2.748349962091579668e-01,-2.102175249595229900e+01,-2.102382594106594738e+01,-6.152970808363996014e+00
3.400000000000000244e-01,2.728666827685837792e-01,-2.100000326351931079e+01,-2.100197157695988537e+01,-6.574939187074956948e+00
3.600000000000000422e-01,2.710003670653139407e-01,-2.097843146101050138e+01,-2.098029777671377261e+01,-6.996374131998436496e+00
3.800000000000000600e-01,2.692327905772437524e-01,-2.095706748008057474e+01,-2.095883505656864543e+01,-7.417283058088118608e+00
4.000000000000000777e-01,2.675606086450955656e-01,-2.093595865319188576e+01,-2.093763083512403256e+01,-7.837674413084104508e+00
4.200000000000000955e-01,2.659804299827224217e-01,-2.091510546537788784e+01,-2.091668564404026043e+01,-8.257556701054035386e+00
4.400000000000001132e-01,2.644888626385281105e-01,-2.089452696180739721e+01,-2.089601852915158986e+01,-8.676938807634376971e+00
4.600000000000001310e-01,2.630826738219217975e-01,-2.087429435829795921e+01,-2.087570054711456535e+01,-9.095830883616942586e+00
4.800000000000001488e-01,2.617587099824273400e-01,-2.085452759752153540e+01,-2.085585156136102825e+01,-9.514245399406867421e+00
5.000000000000001110e-01,2.605139168738815347e-01,-2.083513857328830454e+01,-2.083638336639685207e+01,-9.932192963981179901e+00
5.200000000000001288e-01,2.593452609625903627e-01,-2.081621241111759346e+01,-2.081738106702888302e+01,-1.034968586811482361e+01
5.400000000000001465e-01,2.582498141333826602e-01,-2.079773664568433489e+01,-2.079883209251354259e+01,-1.076673604785771765e+01
5.600000000000001643e-01,2.572246350179205332e-01,-2.077974908059399795e+01,-2.078077425970946024e+01,-1.118335620858506019e+01
5.800000000000001821e-01,2.562668455065053030e-01,-2.076226639650063532e+01,-2.076322418601204944e+01,-1.159955932602648687e+01
6.000000000000001998e-01,2.553736631309782568e-01,-2.074521026077495378e+01,-2.074610344315048138e+01,-1.201535671361751412e+01
6.200000000000002176e-01,2.545421001738264466e-01,-2.072867636736292241e+01,-2.072950793032007510e+01,-1.243076180392192320e+01
6.400000000000002354e-01,2.537693377499528613e-01,-2.071258079637078708e+01,-2.071335355879466178e+01,-1.284578618227321378e+01
6.600000000000002531e-01,2.530525779833716626e-01,-2.069695885173647198e+01,-2.069767561150305468e+01,-1.326044211907452386e+01
6.800000000000002709e-01,2.523890554890687588e-01,-2.068180176999531383e+01,-2.068246529248961707e+01,-1.367474167696873266e+01
7.000000000000002887e-01,2.517759235509545723e-01,-2.066713087278030159e+01,-2.066774400471841489e+01,-1.408869742636245270e+01
7.200000000000003064e-01,2.512104884565283802e-01,-2.065293817879134153e+01,-2.065350361388576772e+01,-1.450232162503270494e+01
7.400000000000003242e-01,2.506901763974412334e-01,-2.063916428407457104e+01,-2.063968459613365880e+01,-1.491562522277328462e+01
7.600000000000003419e-01,2.502123304337831589e-01,-2.062586435239480309e+01,-2.062634219835846139e+01,-1.532862035578483884e+01
7.800000000000003597e-01,2.497744216745750867e-01,-2.061309983498527387e+01,-2.061353774374448022e+01,-1.574132026124375194e+01
8.000000000000003775e-01,2.493739733574967532e-01,-2.060081086562570718e+01,-2.060121131394278393e+01,-1.615373692687334639e+01
8.200000000000003952e-01,2.490086370827928886e-01,-2.058894160160227571e+01,-2.058930693787698019e+01,-1.656588109518009588e+01
8.400000000000004130e-01,2.486761672688800051e-01,-2.057757535144548910e+01,-2.057790782125940154e+01,-1.697776507202291896e+01
8.600000000000004308e-01,2.483746418655945754e-01,-2.056671392554584799e+01,-2.056701545094913186e+01,-1.738940087593712036e+01
8.800000000000004485e-01,2.481020673643614394e-01,-2.055636569637483646e+01,-2.055663827087607132e+01,-1.780080076436585301e+01
9.000000000000004663e-01,2.478566341065872314e-01,-2.054639388091985452e+01,-2.054663931417762868e+01,-1.821197407524202561e+01
9.200000000000004841e-01,2.476366416453456565e-01,-2.053689576705132325e+01,-2.053711575951256307e+01,-1.862293198304429254e+01
9.400000000000005018e-01,2.474404650178634590e-01,-2.052782592400503248e+01,-2.052802210063251565e+01,-1.903368467815187515e+01
9.600000000000005196e-01,2.472663964040423545e-01,-2.051914402889092770e+01,-2.051931809750474756e+01,-1.944424162734351214e+01
9.800000000000005373e-01,2.471127519449490828e-01,-2.051088961382624376e+01,-2.051104325828533703e+01,-1.985461306407913185e+01
1.000000000000000444e+00,2.469778331392767368e-01,-2.050306820159726229e+01,-2.050320312040293302e+01,-2.026480934691675273e+01
1.020000000000000462e+00,2.468600123218128994e-01,-2.049561903436123700e+01,-2.049573685517870203e+01,-2.067483954842143845e+01
1.040000000000000480e+00,2.467576652683722560e-01,-2.048856279294984262e+01,-2.048866514000328465e+01,-2.108471315133387591e+01
1.060000000000000497e+00,2.466692260471341491e-01,-2.048191614826505003e+01,-2.048200458748628705e+01,-2.149443991352041294e+01
1.080000000000000515e+00,2.465932779398760932e-01,-2.047554657342045203e+01,-2.047562252152771123e+01,-2.190402679309607947e+01
1.100000000000000533e+00,2.465282070432920636e-01,-2.046956763570667448e+01,-2.046963270660326017e+01,-2.231348321670679979e+01
1.120000000000000551e+00,2.464725041311263132e-01,-2.046393717570625981e+01,-2.046399287861842708e+01,-2.272281766313308893e+01
1.140000000000000568e+00,2.464246757326608583e-01,-2.045865818280497095e+01,-2.045870601120343579e+01,-2.313203865518765312e+01
1.160000000000000586e+00,2.463832621044009241e-01,-2.045384992154820836e+01,-2.045389133517646840e+01,-2.354115706724687840e+01
1.180000000000000604e+00,2.463469430010759020e-01,-2.044939778603910696e+01,-2.044943410514243354e+01,-2.395018134207098726e+01
1.200000000000000622e+00,2.463141192086398257e-01,-2.044541728853009488e+01,-2.044545011232253273e+01,-2.435912251163402331e+01
1.220000000000000639e+00,2.462832464252777132e-01,-2.044179562191764532e+01,-2.044182649470100799e+01,-2.476798929685573825e+01
1.240000000000000657e+00,2.462530538303765448e-01,-2.043863468649188420e+01,-2.043866487908678664e+01,-2.517679218318047774e+01
1.260000000000000675e+00,2.462224126766832111e-01,-2.043600442788384086e+01,-2.043603506903753342e+01,-2.558554291289184590e+01
1.280000000000000693e+00,2.461897379264315067e-01,-2.043387643107744367e+01,-2.043390910582769493e+01,-2.599425311626364632e+01
1.300000000000000711e+00,2.461539863513661774e-01,-2.043232008751353490e+01,-2.043235583908860065e+01,-2.640293526958898340e+01
1.320000000000000728e+00,2.461141532661528242e-01,-2.043108853195377606e+01,-2.043112836503899032e+01,-2.681159687331327390e+01
1.340000000000000746e+00,2.460691684859127593e-01,-2.043047631741978520e+01,-2.043052130220002383e+01,-2.722025138444190873e+01
1.360000000000000764e+00,2.460180547985033606e-01,-2.043032779726967263e+01,-2.043037891095708147e+01,-2.762890905407471109e+01
1.380000000000000782e+00,2.459598005178049995e-01,-2.043070793809930308e+01,-2.043076619238000191e+01,-2.803758146711739485e+01
1.400000000000000799e+00,2.458935755815669921e-01,-2.043156772889726014e+01,-2.043163395383349723e+01,-2.844627904663158091e+01
1.420000000000000817e+00,2.458182908307309789e-01,-2.043289403633285772e+01,-2.043296932108369290e+01,-2.885501221210907374e+01
1.440000000000000835e+00,2.457332477973232232e-01,-2.043458515716703161e+01,-2.043467020020043989e+01,-2.926378895828582216e+01
1.460000000000000853e+00,2.456376577560975549e-01,-2.043684761849701914e+01,-2.043694320853824564e+01,-2.967262150069698379e+01
1.480000000000000870e+00,2.455309746306992835e-01,-2.043945915305808114e+01,-2.043956583618347977e+01,-3.008151736688354561e+01
1.500000000000000888e+00,2.454134696287049722e-01,-2.044244410704930459e+01,-2.044256161205129985e+01,-3.049048375402652766e+01
1.520000000000000906e+00,2.452852677954326377e-01,-2.044566858480025218e+01,-2.044579678663352595e+01,-3.089952532755580705e+01
1.540000000000000924e+00,2.451465659379976347e-01,-2.044881965629130605e+01,-2.044895835814874019e+01,-3.130864042253906732e+01
1.560000000000000941e+00,2.449971904369584730e-01,-2.045238250176563710e+01,-2.045253187726667576e+01,-3.171783744807541794e+01
1.580000000000000959e+00,2.448378805733245622e-01,-2.045552609898997787e+01,-2.045568540885361131e+01,-3.212710727991885307e+01
1.600000000000000977e+00,2.446684376420372176e-01,-2.045884268116937932e+01,-2.045901212410066705e+01,-3.253645357647351943e+01
1.620000000000000995e+00,2.444890551775139864e-01,-2.046194393859932958e+01,-2.046212332106385290e+01,-3.294587183771002969e+01
1.640000000000001013e+00,2.442998865379773510e-01,-2.046521784598905924e+01,-2.046540701462859602e+01,-3.335536536326934964e+01
1.660000000000001030e+00,2.441016290060100125e-01,-2.046817059131869954e+01,-2.046836884885066610e+01,-3.376492703262769624e+01
1.680000000000001048e+00,2.438940051010282939e-01,-2.047119750697141072e+01,-2.047140513087639135e+01,-3.417455860667210743e+01
1.700000000000001066e+00,2.436772718333494736e-01,-2.047392529437547637e+01,-2.047414202764315405e+01,-3.458425384582729123e+01
1.720000000000001084e+00,2.434513546644895554e-01,-2.047692104337279773e+01,-2.047714696054165628e+01,-3.499401818386360929e+01
1.740000000000001101e+00,2.432159277626488592e-01,-2.047978921459075963e+01,-2.048002464149260149e+01,-3.540384939505726436e+01
1.760000000000001119e+00,2.429703871840999674e-01,-2.048272695498903317e+01,-2.048297249556758359e+01,-3.581374947473559445e+01
1.780000000000001137e+00,2.427149096490758828e-01,-2.048569289377551428e+01,-2.048594837131053836e+01,-3.622371881014613137e+01
1.800000000000001155e+00,2.424492631822222355e-01,-2.048880763186074105e+01,-2.048907327832759506e+01,-3.663376060925019573e+01
1.820000000000001172e+00,2.421735259510315597e-01,-2.049189906150768081e+01,-2.049217479873887271e+01,-3.704387432771154209e+01
1.840000000000001190e+00,2.418872904880607355e-01,-2.049504544120012639e+01,-2.049533167666309552e+01,-3.745406147199851432e+01
1.860000000000001208e+00,2.415905856714015421e-01,-2.049816041456201887e+01,-2.049845711937867776e+01,-3.786432138510640755e+01
1.880000000000001226e+00,2.412832916418172213e-01,-2.050132589374360848e+01,-2.050163318777319432e+01,-3.827465519701087260e+01
1.900000000000001243e+00,2.409652128665969451e-01,-2.050462768859220830e+01,-2.050494576736742758e+01,-3.868506582955793505e+01
1.920000000000001261e+00,2.406342034260439688e-01,-2.050847767124455601e+01,-2.050880868068511020e+01,-3.909556639242338605e+01
1.940000000000001279e+00,2.402951606202279877e-01,-2.051150031166484666e+01,-2.051183935447066276e+01,-3.950613544146249723e+01
1.960000000000001297e+00,2.399455264384277586e-01,-2.051510762584096170e+01,-2.051545726002276027e+01,-3.991678722816111957e+01
1.980000000000001315e+00,2.395856611253746049e-01,-2.051871452840069310e+01,-2.051907439371374764e+01,-4.032752138404218556e+01
2.000000000000001332e+00,2.392156360088431577e-01,-2.052282861661393198e+01,-2.052319864173046327e+01,-4.073834798149099612e+01
2.020000000000001350e+00,2.388357779532701008e-01,-2.052647330522228941e+01,-2.052685316327786325e+01,-4.114925730565101247e+01
2.040000000000001368e+00,2.384461103198479426e-01,-2.053052107316891295e+01,-2.053091074080233369e+01,-4.156025739474781489e+01
2.060000000000001386e+00,2.380470239275432609e-01,-2.053453925581404604e+01,-2.053493834220635250e+01,-4.197134726625640155e+01
2.080000000000001403e+00,2.376388061555923525e-01,-2.053858347529661188e+01,-2.053899169306856365e+01,-4.238252715353428357e+01
2.100000000000001421e+00,2.372198554859442088e-01,-2.054320781469523638e+01,-2.054362676536488408e+01,-4.279381026049783543e+01
2.120000000000001439e+00,2.367947895650854839e-01,-2.054693503202859972e+01,-2.054736009794945772e+01,-4.320517402705926457e+01
2.140000000000001457e+00,2.363620110028404331e-01,-2.055111560820852290e+01,-2.055154838677076867e+01,-4.361662911778568485e+01
2.160000000000001474e+00,2.359217049526678434e-01,-2.055489479254688234e+01,-2.055533509859705532e+01,-4.402816731968679420e+01
2.180000000000001492e+00,2.354743758693196021e-01,-2.055906628574403427e+01,-2.055951361482738093e+01,-4.443979597448502261e+01
2.200000000000001510e+00,2.350205729794830889e-01,-2.056303942227418702e+01,-2.056349322516402367e+01,-4.485151056582033391e+01
2.220000000000001528e+00,2.345607809631615193e-01,-2.056713564134762251e+01,-2.056759543336394458e+01,-4.526331307066360665e+01
2.240000000000001545e+00,2.340960550955888952e-01,-2.057116010691928309e+01,-2.057162483278685627e+01,-4.567520099866956684e+01
2.260000000000001563e+00,2.336268079541685139e-01,-2.057530461051479520e+01,-2.057577385765621614e+01,-4.608717633802128688e+01
2.280000000000001581e+00,2.331511687260743038e-01,-2.057988682552427662e+01,-2.058036246475236908e+01,-4.649924971375986615e+01
2.300000000000001599e+00,2.326735148474151915e-01,-2.058337662292090542e+01,-2.058385427679956337e+01,-4.691139490009694413e+01
2.320000000000001616e+00,2.321924472237018311e-01,-2.058745517534562808e+01,-2.058793624296934155e+01,-4.732362507122756767e+01
2.340000000000001634e+00,2.317085843003461876e-01,-2.059110572967040653e+01,-2.059158959259376331e+01,-4.773593104874432669e+01
2.360000000000001652e+00,2.312221373688756743e-01,-2.059516053942878244e+01,-2.059564698636025426e+01,-4.814832070646437501e+01
2.380000000000001670e+00,2.307331301988139183e-01,-2.059903925236407218e+01,-2.059952825953413225e+01,-4.856079049868171893e+01
2.400000000000001688e+00,2.302429528122413860e-01,-2.060304668448614507e+01,-2.060353686187271904e+01,-4.897334160975801609e+01
2.420000000000001705e+00,2.297512189678123651e-01,-2.060685692653668255e+01,-2.060734866038111335e+01,-4.938597048213317464e+01
2.440000000000001723e+00,2.292569102679186122e-01,-2.061099950518148916e+01,-2.061149381388138124e+01,-4.979868478093669637e+01
2.460000000000001741e+00,2.287633105158353164e-01,-2.061468055396747801e+01,-2.061517415371956119e+01,-5.021147199176812848e+01
2.480000000000001759e+00,2.282697945534807871e-01,-2.061849226952841008e+01,-2.061898578549076433e+01,-5.062433535312105448e+01
2.500000000000001776e+00,2.277763914641612319e-01,-2.062219864995435969e+01,-2.062269205304367858e+01,-5.103727272920946234e+01
2.520000000000001794e+00,2.272835866359809720e-01,-2.062593512897092651e+01,-2.062642793379910700e+01,-5.145028423661705830e+01
2.540000000000001812e+00,2.267912744455533036e-01,-2.062945755747189125e+01,-2.062994986966231892e+01,-5.186336569995692969e+01
2.560000000000001830e+00,2.263000428831911659e-01,-2.063297373148401803e+01,-2.063346496304637867e+01,-5.227651640614897133e+01
2.580000000000001847e+00,2.258098984501023532e-01,-2.063667059765305822e+01,-2.063716074208614870e+01,-5.268973996253512126e+01
2.600000000000001865e+00,2.253197149936488342e-01,-2.064059212000924148e+01,-2.064108230346569428e+01,-5.310304198839176593e+01
2.620000000000001883e+00,2.248327298374983296e-01,-2.064383985199408755e+01,-2.064432683715023842e+01,-5.351640577058778803e+01
2.640000000000001901e+00,2.243474719588852417e-01,-2.064746367144323358e+01,-2.064794892932184567e+01,-5.392984030189526834e+01
2.660000000000001918e+00,2.238642352071019970e-01,-2.065110858539134497e+01,-2.065159182214312850e+01,-5.434334571035488182e+01
2.680000000000001936e+00,2.233830373359023680e-01,-2.065468436257546614e+01,-2.065516556044666530e+01,-5.475692059547759527e+01
2.700000000000001954e+00,2.229038966305086356e-01,-2.065822819299183877e+01,-2.065870733369723311e+01,-5.517056430004282674e+01
2.720000000000001972e+00,2.224269041772091449e-01,-2.066143722765206547e+01,-2.066191422010536627e+01,-5.558427003704915847e+01
2.740000000000001990e+00,2.219505345399958585e-01,-2.066546140226999384e+01,-2.066593777190720616e+01,-5.599805563473177727e+01
2.760000000000002007e+00,2.214780243339829480e-01,-2.066868213909869567e+01,-2.066915464930470847e+01,-5.641190178771976349e+01
2.780000000000002025e+00,2.210084595307527378e-01,-2.067212639757343240e+01,-2.067259596237666130e+01,-5.682581388047446325e+01
2.800000000000002043e+00,2.205415134946683287e-01,-2.067567244426117057e+01,-2.067613939029725501e+01,-5.723979427539577358e+01
2.820000000000002061e+00,2.200777701287933708e-01,-2.067913943050231040e+01,-2.067960317386818403e+01,-5.765384080737168659e+01
2.840000000000002078e+00,2.196173791802251973e-01,-2.068273029943741648e+01,-2.068319069038598457e+01,-5.806795580430900117e+01
2.860000000000002096e+00,2.191601707280000921e-01,-2.068637544044342036e+01,-2.068683264889564555e+01,-5.848214052157009490e+01
2.880000000000002114e+00,2.187069224330930595e-01,-2.068970834693750405e+01,-2.069016159523241072e+01,-5.889638793680375528e+01
2.900000000000002132e+00,2.182558594195836976e-01,-2.069381843886229788e+01,-2.069426950187580871e+01,-5.931071536859450788e+01
2.920000000000002149e+00,2.178096541502693162e-01,-2.069677508649299469e+01,-2.069722129176230752e+01,-5.972509707559368053e+01
2.940000000000002167e+00,2.173668543450699431e-01,-2.070034736531419384e+01,-2.070079016511939329e+01,-6.013954682270516372e+01
2.960000000000002185e+00,2.169278405684686717e-01,-2.070383531995488369e+01,-2.070427433373148318e+01,-6.055406254288087098e+01
2.980000000000002203e+00,2.164923603012004483e-01,-2.070740266424667908e+01,-2.070783814451394633e+01,-6.096864607643306755e+01
3.000000000000002220e+00,2.160605311883305735e-01,-2.071067882921386527e+01,-2.071111065832673503e+01,-6.138329148213021114e+01
3.020000000000002238e+00,2.156320986459400180e-01,-2.071368364520108329e+01,-2.071411207774347218e+01,-6.179799358757662731e+01
3.040000000000002256e+00,2.152063354480546198e-01,-2.071706676860374685e+01,-2.071749253180163208e+01,-6.221276068614658783e+01
3.060000000000002274e+00,2.147838469285445473e-01,-2.072078891493518427e+01,-2.072121140345469570e+01,-6.262759895296479584e+01
3.080000000000002292e+00,2.143665230222549789e-01,-2.072347034828305112e+01,-2.072388767218934191e+01,-6.304248568383674467e+01
3.100000000000002309e+00,2.139527930289793767e-01,-2.072680111880146114e+01,-2.072721484879473763e+01,-6.345743543620604754e+01
3.120000000000002327e+00,2.135430031578748888e-01,-2.072993828143011186e+01,-2.073034807130121493e+01,-6.387244399170575804e+01
3.140000000000002345e+00,2.131368712350296679e-01,-2.073308564215840732e+01,-2.073349177408125144e+01,-6.428751183647176504e+01
3.160000000000002363e+00,2.127342476634433988e-01,-2.073614143288934031e+01,-2.073654405646092513e+01,-6.470263728870114051e+01
3.180000000000002380e+00,2.123354474758398780e-01,-2.073931841075528126e+01,-2.073971721094288512e+01,-6.511782245710385553e+01
3.200000000000002398e+00,2.119392038656220389e-01,-2.074272980073414985e+01,-2.074312604434436835e+01,-6.553307329672874459e+01
3.220000000000002416e+00,2.115477644128559709e-01,-2.074555349118839942e+01,-2.074594493064116563e+01,-6.594837580600528781e+01
3.240000000000002434e+00,2.111600841829102126e-01,-2.074859132551413410e+01,-2.074897900574407927e+01,-6.636373531274551851e+01
3.260000000000002451e+00,2.107761233205454332e-01,-2.075153613502582317e+01,-2.075192009588818820e+01,-6.677914999630840498e+01
3.280000000000002469e+00,2.103958578110430855e-01,-2.075459461266385119e+01,-2.075497487817335340e+01,-6.719462215407118322e+01
3.300000000000002487e+00,2.100193493224822849e-01,-2.075752871200168670e+01,-2.075790522049024744e+01,-6.761014923679977073e+01
3.320000000000002505e+00,2.096464205480680909e-01,-2.076052637991313077e+01,-2.076089930868754507e+01,-6.802573269317244353e+01
3.340000000000002522e+00,2.092773097733869325e-01,-2.076347811165306823e+01,-2.076384722242774927e+01,-6.844137136618019213e+01
3.360000000000002540e+00,2.089119505658811327e-01,-2.076628125629424559e+01,-2.076664661550175239e+01,-6.885706235051358703e+01
3.380000000000002558e+00,2.085493519964605746e-01,-2.076952318517092166e+01,-2.076988578374034233e+01,-6.927281541278641441e+01
3.400000000000002576e+00,2.081916860006803316e-01,-2.077199754547229560e+01,-2.077235521146807429e+01,-6.968861302969165195e+01
3.420000000000002593e+00,2.078378038468043643e-01,-2.077477948335883440e+01,-2.077513336551271195e+01,-7.010446250151269965e+01
3.440000000000002611e+00,2.074878119129976994e-01,-2.077746466126124858e+01,-2.077781465319505472e+01,-7.052036178667172805e+01
3.460000000000002629e+00,2.071415039097626032e-01,-2.078014116900434161e+01,-2.078048747700757559e+01,-7.093631091805504241e+01
3.480000000000002647e+00,2.067990493594648038e-01,-2.078278657693351406e+01,-2.078312903148381352e+01,-7.135230910414401251e+01
3.500000000000002665e+00,2.064605175160070805e-01,-2.078531641860713108e+01,-2.078565495045058853e+01,-7.176835396435960490e+01
3.520000000000002682e+00,2.061257207493887023e-01,-2.078798789850223372e+01,-2.078832269526885312e+01,-7.218444851909627857e+01
3.540000000000002700e+00,2.057941015395829965e-01,-2.079091958107192895e+01,-2.079125120028173512e+01,-7.260059852992752383e+01
3.560000000000002718e+00,2.054674614009137645e-01,-2.079313396394882218e+01,-2.079346060408749253e+01,-7.301678784934516386e+01
3.580000000000002736e+00,2.051448405415546572e-01,-2.079560623387989793e+01,-2.079592885473925534e+01,-7.343302259488213224e+01
3.600000000000002753e+00,2.048262350879601346e-01,-2.079816831671926991e+01,-2.079848692217286299e+01,-7.384930456667009935e+01
3.620000000000002771e+00,2.045118768468719428e-01,-2.080027644408723475e+01,-2.080059080232832258e+01,-7.426562445379293820e+01
3.640000000000002789e+00,2.042012578343146700e-01,-2.080278270786927663e+01,-2.080309332688183233e+01,-7.468199072696287999e+01
3.660000000000002807e+00,2.038943559936802763e-01,-2.080509510650731286e+01,-2.080540200834794717e+01,-7.509839953093366205e+01
3.680000000000002824e+00,2.035914913231123557e-01,-2.080743755061451239e+01,-2.080774041528508178e+01,-7.551485114661652176e+01
3.700000000000002842e+00,2.032927417962260841e-01,-2.080954002865059138e+01,-2.080983877817747896e+01,-7.593134069671640418e+01
3.720000000000002860e+00,2.029968470462786279e-01,-2.081193875499782919e+01,-2.081223464974777571e+01,-7.634787536656631346e+01
3.740000000000002878e+00,2.027056600652244467e-01,-2.081388167283754598e+01,-2.081417285981860132e+01,-7.676444418700411632e+01
3.760000000000002895e+00,2.024182408906033681e-01,-2.081608296966456351e+01,-2.081637038883918578e+01,-7.718105326557201806e+01
3.780000000000002913e+00,2.021348280096426919e-01,-2.081811452177843691e+01,-2.081839793465939792e+01,-7.759769896888855101e+01
3.800000000000002931e+00,2.018552670767455592e-01,-2.082011776796673530e+01,-2.082039732889963091e+01,-7.801438088518078473e+01
3.820000000000002949e+00,2.015796317768298318e-01,-2.082210456349508121e+01,-2.082238019879499547e+01,-7.843109861175061326e+01
3.840000000000002967e+00,2.013076361155691218e-01,-2.082419040279908984e+01,-2.082446239846035141e+01,-7.884785441546785023e+01
3.860000000000002984e+00,2.010395794069191888e-01,-2.082600041189236251e+01,-2.082626846860101111e+01,-7.926464248041435212e+01
3.880000000000003002e+00,2.007754996396097225e-01,-2.082804899010318778e+01,-2.082831306987049658e+01,-7.968146753998372844e+01
3.900000000000003020e+00,2.005144966623836345e-01,-2.083013319380968653e+01,-2.083039419678691218e+01,-8.009833120683714469e+01
3.920000000000003038e+00,2.002580457419870230e-01,-2.083170943943305886e+01,-2.083196589035345525e+01,-8.051522184654619707e+01
3.940000000000003055e+00,2.000054155776505027e-01,-2.083350705560847516e+01,-2.083375968577281157e+01,-8.093214461782270064e+01
3.960000000000003073e+00,1.997564992285109642e-01,-2.083521487466735422e+01,-2.083546379101649393e+01,-8.134909783166519048e+01
3.980000000000003091e+00,1.995115662659248112e-01,-2.083694267580599657e+01,-2.083718760876858411e+01,-8.176608161814390030e+01
4.000000000000002665e+00,1.992704621251338848e-01,-2.083862269988341964e+01,-2.083886380402421068e+01,-8.218309517628236449e+01
4.020000000000002238e+00,1.990330324723825761e-01,-2.084012930807712749e+01,-2.084036673772988024e+01,-8.260013519209664423e+01
4.040000000000001812e+00,1.987993349732150861e-01,-2.084190682120213722e+01,-2.084214051870130646e+01,-8.301720702601986090e+01
4.060000000000001386e+00,1.985695768951289963e-01,-2.084339681758349982e+01,-2.084362657566158461e+01,-8.343430472044961732e+01
4.080000000000000959e+00,1.983435841663827304e-01,-2.084489843274339904e+01,-2.084512442547214661e+01,-8.385142868183322662e+01
4.100000000000000533e+00,1.981205932137117265e-01,-2.084669137444182851e+01,-2.084691436539450038e+01,-8.426858550027472461e+01
4.120000000000000107e+00,1.979021589433797024e-01,-2.084791834804482136e+01,-2.084813678231515510e+01,-8.468576230150596018e+01
4.139999999999999680e+00,1.976874353604076429e-01,-2.084934537009708677e+01,-2.084956009368005780e+01,-8.510296393249087998e+01
4.159999999999999254e+00,1.974765682607144135e-01,-2.085063092698863585e+01,-2.085084179408832838e+01,-8.552018741813034808e+01
4.179999999999998828e+00,1.972693527302680772e-01,-2.085186922654201069e+01,-2.085207644207245536e+01,-8.593743201819162891e+01
4.199999999999998401e+00,1.970658215815864756e-01,-2.085303828067229404e+01,-2.085324181182097547e+01,-8.635469631495375609e+01
4.219999999999997975e+00,1.968658361517444111e-01,-2.085426925330233061e+01,-2.085446923873217173e+01,-8.677198168544964574e+01
4.239999999999997549e+00,1.966695856910513907e-01,-2.085542647323160992e+01,-2.085562272369230286e+01,-8.718928646537496263e+01
4.259999999999997122e+00,1.964771288290038109e-01,-2.085657818190226109e+01,-2.085677063876430992e+01,-8.760661048587506627e+01
4.279999999999996696e+00,1.962876336375493636e-01,-2.085789995840394795e+01,-2.085808945359540090e+01,-8.802395798023459861e+01
4.299999999999996270e+00,1.961025227639921487e-01,-2.085870016462991217e+01,-2.085888527550346794e+01,-8.844131709440075895e+01
4.319999999999995843e+00,1.959209218751216952e-01,-2.085981130814410989e+01,-2.085999290903297876e+01,-8.885869492145251058e+01
4.339999999999995417e+00,1.957428581810551349e-01,-2.086072749952500516e+01,-2.086090556321907030e+01,-8.927608753513709416e+01
4.359999999999994991e+00,1.955682788740145117e-01,-2.086176477950079544e+01,-2.086193935880783457e+01,-8.969349741003414067e+01
4.379999999999994564e+00,1.953973544816942909e-01,-2.086262790115222998e+01,-2.086279882554455156e+01,-9.011092089244951353e+01
4.399999999999994138e+00,1.952298345289539827e-01,-2.086359839619120393e+01,-2.086376591614394371e+01,-9.052836038032607746e+01
4.419999999999993712e+00,1.950657271518080882e-01,-2.086454593390521950e+01,-2.086471004128236473e+01,-9.094581540638132822e+01
4.439999999999993285e+00,1.949050226802475638e-01,-2.086537010750183896e+01,-2.086553081197340020e+01,-9.136328351300292638e+01
4.459999999999992859e+00,1.947469993840510449e-01,-2.086649073245531838e+01,-2.086664875575151612e+01,-9.178077135094822836e+01
4.479999999999992433e+00,1.945928529537063745e-01,-2.086718518994897664e+01,-2.086733933637932026e+01,-9.219826920117755265e+01
4.499999999999992006e+00,1.944419688092902665e-01,-2.086804059279064560e+01,-2.086819147693506338e+01,-9.261578089717778539e+01
4.519999999999991580e+00,1.942943153091747088e-01,-2.086885089643218549e+01,-2.086899854993230008e+01,-9.303330556860653644e+01
4.539999999999991154e+00,1.941498690447073239e-01,-2.086965875483677735e+01,-2.086980320110124509e+01,-9.345084318996774186e+01
4.559999999999990727e+00,1.940086080523988621e-01,-2.087046584302452956e+01,-2.087060710401683750e+01,-9.386839376782053534e+01
4.579999999999990301e+00,1.938704896548724965e-01,-2.087125797590284293e+01,-2.087139609430036913e+01,-9.428595704573612579e+01
4.599999999999989875e+00,1.937354740389181651e-01,-2.087206679414517296e+01,-2.087220180976112616e+01,-9.470353339723497754e+01
4.619999999999989448e+00,1.936035010417995195e-01,-2.087279229526649260e+01,-2.087292426826360980e+01,-9.512112121613742488e+01
4.639999999999989022e+00,1.934739869580750504e-01,-2.087375204505313775e+01,-2.087388155913686205e+01,-9.553872577112221620e+01
4.659999999999988596e+00,1.933480444194456971e-01,-2.087434297548114515e+01,-2.087446891801977600e+01,-9.595633857317045567e+01
4.679999999999988169e+00,1.932250608581328466e-01,-2.087511700891799293e+01,-2.087523999247930462e+01,-9.637396389691012644e+01
4.699999999999987743e+00,1.931049890795426827e-01,-2.087585578997176583e+01,-2.087597586175035502e+01,-9.679160108448816402e+01
4.719999999999987317e+00,1.929878067986645629e-01,-2.087659249003404227e+01,-2.087670967231492014e+01,-9.720925011656972003e+01
4.739999999999986890e+00,1.928734925620101404e-01,-2.087732960875273847e+01,-2.087744392298939289e+01,-9.762691102298143164e+01
4.759999999999986464e+00,1.927618872594024646e-01,-2.087812011759493558e+01,-2.087823172289754226e+01,-9.804458503063594321e+01
4.779999999999986038e+00,1.926532373868205805e-01,-2.087877006739449115e+01,-2.087887871726707445e+01,-9.846226908185641946e+01
4.799999999999985612e+00,1.925471782743537474e-01,-2.087949889955539717e+01,-2.087960495866786559e+01,-9.887996511896000129e+01
4.819999999999985185e+00,1.924433571530476672e-01,-2.088035150267640105e+01,-2.088045532379770819e+01,-9.929767597013483282e+01
4.839999999999984759e+00,1.923425804382140336e-01,-2.088087178458463811e+01,-2.088097256129947255e+01,-9.971539418254137388e+01
4.859999999999984333e+00,1.922442495170034182e-01,-2.088159802680423027e+01,-2.088169635772544197e+01,-1.001331244739986630e+02
4.879999999999983906e+00,1.921484910863445750e-01,-2.088229806444729419e+01,-2.088239382287795465e+01,-1.005508661937182637e+02
4.899999999999983480e+00,1.920551641778293073e-01,-2.088298738270741950e+01,-2.088308070961593543e+01,-1.009686192682809178e+02
4.919999999999983054e+00,1.919643788058755518e-01,-2.088363596706832226e+01,-2.088372675244027477e+01,-1.013863827729942386e+02
4.939999999999982627e+00,1.918758729704191923e-01,-2.088431691765261888e+01,-2.088440542348807583e+01,-1.018041576171827529e+02
4.959999999999982201e+00,1.917897737223167587e-01,-2.088498694050760562e+01,-2.088507303975570650e+01,-1.022219434552410036e+02
4.979999999999981775e+00,1.917055344564605468e-01,-2.088578421125900064e+01,-2.088586845052485685e+01,-1.026397433787320495e+02
4.999999999999981348e+00,1.916237851972235340e-01,-2.088647314418869883e+01,-2.088655489344793637e+01,-1.030575545908750570e+02
5.019999999999980922e+00,1.915446022750994237e-01,-2.088698610662456190e+01,-2.088706528954668684e+01,-1.034753734959296736e+02
5.039999999999980496e+00,1.914673869009528850e-01,-2.088767781666747680e+01,-2.088775503204162476e+01,-1.038932042676371736e+02
5.059999999999980069e+00,1.913924162614339675e-01,-2.088834787783636671e+01,-2.088842284847588715e+01,-1.043110461958334128e+02
5.079999999999979643e+00,1.913195678971117419e-01,-2.088896613112857636e+01,-2.088903897949289856e+01,-1.047288983668203031e+02
5.099999999999979217e+00,1.912487744437326442e-01,-2.088958802871322007e+01,-2.088965882216659864e+01,-1.051467609208479388e+02
5.119999999999978790e+00,1.911801896362114728e-01,-2.089023861961461392e+01,-2.089030720442213607e+01,-1.055646342780477482e+02
5.139999999999978364e+00,1.911129343299227124e-01,-2.089106090996637022e+01,-2.089112816527265792e+01,-1.059825227515533612e+02
5.159999999999977938e+00,1.910483181957981502e-01,-2.089147447061677454e+01,-2.089153908675089966e+01,-1.064004168570998274e+02
5.179999999999977511e+00,1.909854610977941292e-01,-2.089210897146277190e+01,-2.089217182856077670e+01,-1.068183218936270862e+02
5.199999999999977085e+00,1.909244887802113433e-01,-2.089264935357901010e+01,-2.089271032589659427e+01,-1.072362358530162538e+02
5.219999999999976659e+00,1.908654076863452453e-01,-2.089331126709243946e+01,-2.089337034818630556e+01,-1.076541611594519736e+02
5.239999999999976232e+00,1.908081032364813967e-01,-2.089389476653860100e+01,-2.089395207098846541e+01,-1.080720963592326171e+02
5.259999999999975806e+00,1.907526972505811935e-01,-2.089445305373176254e+01,-2.089450845971766313e+01,-1.084900408262931393e+02
5.279999999999975380e+00,1.906989304975227895e-01,-2.089500700863730387e+01,-2.089506077539036255e+01,-1.089079947332189562e+02
5.299999999999974953e+00,1.906465310294605531e-01,-2.089581771547595679e+01,-2.089587011494401736e+01,-1.093259634869965424e+02
5.319999999999974527e+00,1.905963162665920696e-01,-2.089625372808244919e+01,-2.089630394284531789e+01,-1.097439387763210590e+02
5.339999999999974101e+00,1.905479440130015689e-01,-2.089675145352068242e+01,-2.089679982577427353e+01,-1.101619221776450672e+02
5.359999999999973674e+00,1.905011174548978947e-01,-2.089728524695601664e+01,-2.089733207351412148e+01,-1.105799147091422867e+02
5.379999999999973248e+00,1.904559100125185478e-01,-2.089791984763145294e+01,-2.089796505507383273e+01,-1.109979183135372978e+02
5.399999999999972822e+00,1.904124387420093878e-01,-2.089838234954073926e+01,-2.089842582081124789e+01,-1.114159294317986166e+02
5.419999999999972395e+00,1.903702837203346543e-01,-2.089896876082670829e+01,-2.089901091584838255e+01,-1.118339509620368233e+02
5.439999999999971969e+00,1.903299703214703098e-01,-2.089948554614813503e+01,-2.089952585954699771e+01,-1.122519809863586602e+02
5.459999999999971543e+00,1.902904479753846079e-01,-2.090017677210002844e+01,-2.090021629444611406e+01,-1.126700240441467429e+02
5.479999999999971116e+00,1.902531087539091614e-01,-2.090056645157672932e+01,-2.090060379079820407e+01,-1.130880727123997502e+02
5.499999999999970690e+00,1.902171850717129242e-01,-2.090109517839268349e+01,-2.090113110207488134e+01,-1.135061305396497886e+02
5.519999999999970264e+00,1.901823826565963715e-01,-2.090162232366076722e+01,-2.090165712607588233e+01,-1.139241977885381232e+02
5.539999999999969837e+00,1.901492390932208454e-01,-2.090213970063474491e+01,-2.090217284419811961e+01,-1.143422737261142004e+02
5.559999999999969411e+00,1.901173034351905100e-01,-2.090260100584210079e+01,-2.090263294150012996e+01,-1.147603576818890758e+02
5.579999999999968985e+00,1.900868694725570962e-01,-2.090313159904290075e+01,-2.090316203300553255e+01,-1.151784507478325708e+02
5.599999999999968558e+00,1.900570953425175791e-01,-2.090372690172814885e+01,-2.090375667585818675e+01,-1.155965550599971579e+02
5.619999999999968132e+00,1.900291706980736517e-01,-2.090415452518938721e+01,-2.090418244983383289e+01,-1.160146660751453993e+02
5.639999999999967706e+00,1.900023570777575888e-01,-2.090460987501282730e+01,-2.090463668863314339e+01,-1.164327850862659659e+02
5.659999999999967280e+00,1.899769176681123661e-01,-2.090517864041722973e+01,-2.090520407982687345e+01,-1.168509140984839547e+02
5.679999999999966853e+00,1.899526770867244474e-01,-2.090554731069921246e+01,-2.090557155128060174e+01,-1.172690492852793369e+02
5.699999999999966427e+00,1.899294389538493666e-01,-2.090610733045550873e+01,-2.090613056858838448e+01,-1.176871946700213130e+02
5.719999999999966001e+00,1.899077073849367303e-01,-2.090658101364805432e+01,-2.090660274521696849e+01,-1.181053480218631933e+02
5.739999999999965574e+00,1.898868734640992151e-01,-2.090706463705239315e+01,-2.090708547097323233e+01,-1.185235101485250766e+02
5.759999999999965148e+00,1.898670002695605763e-01,-2.090769394643469070e+01,-2.090771381962922959e+01,-1.189416839006483144e+02
5.779999999999964722e+00,1.898485882371335198e-01,-2.090794827314866922e+01,-2.090796668518109769e+01,-1.193598612781437112e+02
5.799999999999964295e+00,1.898312409932355616e-01,-2.090844386927385656e+01,-2.090846121651775391e+01,-1.197780475027731057e+02
5.819999999999963869e+00,1.898151065787388458e-01,-2.090893925910827988e+01,-2.090895539352277765e+01,-1.201962424223697639e+02
5.839999999999963443e+00,1.897999543077297513e-01,-2.090931152719846864e+01,-2.090932667946947632e+01,-1.206144438051847345e+02
5.859999999999963016e+00,1.897858188517512201e-01,-2.090977388614452792e+01,-2.090978802160050520e+01,-1.210326534183636085e+02
5.879999999999962590e+00,1.897728371845833761e-01,-2.091015812908771565e+01,-2.091017111075488444e+01,-1.214508695626125245e+02
5.899999999999962164e+00,1.897605465109376555e-01,-2.091080045972167767e+01,-2.091081275039532272e+01,-1.218690978624806007e+02
5.919999999999961737e+00,1.897495883985575726e-01,-2.091098127382682037e+01,-2.091099223193920054e+01,-1.222873284460695231e+02
5.939999999999961311e+00,1.897395201478589977e-01,-2.091143851738178938e+01,-2.091144858563248832e+01,-1.227055672846678647e+02
5.959999999999960885e+00,1.897304572680773016e-01,-2.091179182931689340e+01,-2.091180089219667337e+01,-1.231238121841339677e+02
5.979999999999960458e+00,1.897223596959460856e-01,-2.091219681748624026e+01,-2.091220491505837131e+01,-1.235420642180558275e+02
5.999999999999960032e+00,1.897153590803728751e-01,-2.091258452281013902e+01,-2.091259152342571070e+01,-1.239603229091276120e+02
6.019999999999959606e+00,1.897090508897823491e-01,-2.091297592253305737e+01,-2.091298223072364948e+01,-1.243785887357688580e+02
6.039999999999959179e+00,1.897033004679312129e-01,-2.091344026924535626e+01,-2.091344601966720873e+01,-1.247968632915756331e+02
6.059999999999958753e+00,1.896987882617859889e-01,-2.091372553691355307e+01,-2.091373004911969957e+01,-1.252151423145200511e+02
6.079999999999958327e+00,1.896952135026033492e-01,-2.091397720114481729e+01,-2.091398077590400106e+01,-1.256334254333021221e+02
6.099999999999957900e+00,1.896924064278588951e-01,-2.091439305162813511e+01,-2.091439585870287843e+01,-1.260517161014094398e+02
6.119999999999957474e+00,1.896905003050375349e-01,-2.091470017894982547e+01,-2.091470208507264772e+01,-1.264700120111112511e+02
6.139999999999957048e+00,1.896893688739196282e-01,-2.091505803498003502e+01,-2.091505916641115448e+01,-1.268883143032419696e+02
6.159999999999956621e+00,1.896890285349520644e-01,-2.091533541971717369e+01,-2.091533576005614137e+01,-1.273066213519752665e+02
6.179999999999956195e+00,1.896890116506158019e-01,-2.091583248659000560e+01,-2.091583250347434131e+01,-1.277249380185914163e+02
6.199999999999955769e+00,1.896901486494690092e-01,-2.091599158447612439e+01,-2.091599044747727021e+01,-1.281432567132820850e+02
6.219999999999955342e+00,1.896918710326389590e-01,-2.091636622202101492e+01,-2.091636449963784372e+01,-1.285615823153393364e+02
6.239999999999954916e+00,1.896944362636980574e-01,-2.091658040860779266e+01,-2.091657784337673220e+01,-1.289799113582804466e+02
6.259999999999954490e+00,1.896976322666467374e-01,-2.091693780170916028e+01,-2.091693460570620999e+01,-1.293982469183116848e+02
6.279999999999954063e+00,1.897014990602391982e-01,-2.091717947868376015e+01,-2.091717561189016905e+01,-1.298165866410917602e+02
6.299999999999953637e+00,1.897059472074016928e-01,-2.091748386999153198e+01,-2.091747942184436937e+01,-1.302349318703444112e+02
6.319999999999953211e+00,1.897105997631696461e-01,-2.091787325496692773e+01,-2.091786860241116131e+01,-1.306532846828879997e+02
6.339999999999952784e+00,1.897162054840750289e-01,-2.091807834419586598e+01,-2.091807273847496162e+01,-1.310716406440510298e+02
6.359999999999952358e+00,1.897223829174308207e-01,-2.091837451700616768e+01,-2.091836833957281172e+01,-1.314900019569577978e+02
6.379999999999951932e+00,1.897291707389558435e-01,-2.091857170721238290e+01,-2.091856491939085672e+01,-1.319083666032805127e+02
6.399999999999951505e+00,1.897364115775005411e-01,-2.091890089507969819e+01,-2.091889365424115255e+01,-1.323267373803435589e+02
6.419999999999951079e+00,1.897441737634212866e-01,-2.091916069075344353e+01,-2.091915292856752373e+01,-1.327451128319727331e+02
6.439999999999950653e+00,1.897525330112478092e-01,-2.091938249159944263e+01,-2.091937413235161713e+01,-1.331634921225569030e+02
6.459999999999950226e+00,1.897608935535574637e-01,-2.091981271640422690e+01,-2.091980435586191689e+01,-1.335818800163426658e+02
6.479999999999949800e+00,1.897701444092091405e-01,-2.091997734407480181e+01,-2.091996809321915052e+01,-1.340002703123685137e+02
6.499999999999949374e+00,1.897798461960727989e-01,-2.092017588261878558e+01,-2.092016618083192014e+01,-1.344186641282340133e+02
6.519999999999948948e+00,1.897899788000063648e-01,-2.092043965153852270e+01,-2.092042951893458991e+01,-1.348370627886608588e+02
6.539999999999948521e+00,1.898004910899068753e-01,-2.092067284239551839e+01,-2.092066233010561760e+01,-1.352554657332188697e+02
6.559999999999948095e+00,1.898114084331142259e-01,-2.092085440449768541e+01,-2.092084348715447817e+01,-1.356738719039656189e+02
6.579999999999947669e+00,1.898225821589827333e-01,-2.092114145037055906e+01,-2.092113027664468916e+01,-1.360922835592471358e+02
6.599999999999947242e+00,1.898337010022967120e-01,-2.092155057237760829e+01,-2.092153945353429378e+01,-1.365107034518513842e+02
6.619999999999946816e+00,1.898456073805879774e-01,-2.092157881607156611e+01,-2.092156690969327570e+01,-1.369291231217945324e+02
6.639999999999946390e+00,1.898577518517954310e-01,-2.092182980566396111e+01,-2.092181766119275466e+01,-1.373475475734366000e+02
6.659999999999945963e+00,1.898701747198984213e-01,-2.092203818171586960e+01,-2.092202575884776650e+01,-1.377659759142028406e+02
6.679999999999945537e+00,1.898829407656400514e-01,-2.092218314819637115e+01,-2.092217038215062885e+01,-1.381844068111210220e+02
6.699999999999945111e+00,1.898956829144099467e-01,-2.092246845859502713e+01,-2.092245571644625812e+01,-1.386028434381441627e+02
6.719999999999944684e+00,1.899082448246201538e-01,-2.092281734737658283e+01,-2.092280478546637212e+01,-1.390212872231814742e+02
6.739999999999944258e+00,1.899214684034403466e-01,-2.092282641852368030e+01,-2.092281319494486169e+01,-1.394397305279731256e+02
6.759999999999943832e+00,1.899348067426202546e-01,-2.092301822782931353e+01,-2.092300488949013371e+01,-1.398581775541905188e+02
6.779999999999943405e+00,1.899484206139872011e-01,-2.092319319143174994e+01,-2.092317957756038282e+01,-1.402766278041478074e+02
6.799999999999942979e+00,1.899621336125747462e-01,-2.092332056401672347e+01,-2.092330685101813614e+01,-1.406950805024295335e+02
6.819999999999942553e+00,1.899759225975904964e-01,-2.092353480244908326e+01,-2.092352101346406812e+01,-1.411135374094934889e+02
6.839999999999942126e+00,1.899898599606719973e-01,-2.092370714442945001e+01,-2.092369320706636771e+01,-1.415319976150190087e+02
6.859999999999941700e+00,1.900033975517359808e-01,-2.092404706420364491e+01,-2.092403352661258253e+01,-1.419504650187119807e+02
6.879999999999941274e+00,1.900174049496521911e-01,-2.092415076217667291e+01,-2.092413675477875756e+01,-1.423689340265576107e+02
6.899999999999940847e+00,1.900315606902787946e-01,-2.092432123991097370e+01,-2.092430708417034779e+01,-1.427874062956152272e+02
6.919999999999940421e+00,1.900458866599420427e-01,-2.092445925738740442e+01,-2.092444493141774231e+01,-1.432058811547933033e+02
6.939999999999939995e+00,1.900602446697881309e-01,-2.092470036150485768e+01,-2.092468600349501173e+01,-1.436243608040135484e+02
6.959999999999939568e+00,1.900748316297924956e-01,-2.092484266662559733e+01,-2.092482807966559122e+01,-1.440428430703860272e+02
6.979999999999939142e+00,1.900894977856139589e-01,-2.092500497948896410e+01,-2.092499031333314363e+01,-1.444613285038199990e+02
6.999999999999938716e+00,1.901036462960546403e-01,-2.092533964844701444e+01,-2.092532549993657298e+01,-1.448798211482784950e+02
7.019999999999938289e+00,1.901184803515203747e-01,-2.092541597129143938e+01,-2.092540113723597273e+01,-1.452983146336488574e+02
7.039999999999937863e+00,1.901334077761636654e-01,-2.092555347300161017e+01,-2.092553854557696624e+01,-1.457168107756842517e+02
7.059999999999937437e+00,1.901483576800787612e-01,-2.092578498461140768e+01,-2.092577003470749375e+01,-1.461353115254725594e+02
7.079999999999937010e+00,1.901634102274555316e-01,-2.092598843982563750e+01,-2.092597338727826184e+01,-1.465538162417216768e+02
7.099999999999936584e+00,1.901785237685001961e-01,-2.092608262340885261e+01,-2.092606750986780639e+01,-1.469723227806487955e+02
7.119999999999936158e+00,1.901933283125152307e-01,-2.092653473269970021e+01,-2.092651992815568462e+01,-1.473908386707587681e+02
7.139999999999935731e+00,1.902087248513806839e-01,-2.092659693419348699e+01,-2.092658153765462004e+01,-1.478093552129037676e+02
7.159999999999935305e+00,1.902243018726449963e-01,-2.092672465037613705e+01,-2.092670907335487129e+01,-1.482278741288900221e+02
7.179999999999934879e+00,1.902398896515268834e-01,-2.092687328734134056e+01,-2.092685769956245778e+01,-1.486463960068579411e+02
7.199999999999934452e+00,1.902557209799693450e-01,-2.092710199824621498e+01,-2.092708616691777124e+01,-1.490649222154944482e+02
7.219999999999934026e+00,1.902715220453750911e-01,-2.092729777528337110e+01,-2.092728197421796565e+01,-1.494834523699346960e+02
7.239999999999933600e+00,1.902868848759569631e-01,-2.092760831754163320e+01,-2.092759295471105219e+01,-1.499019891734549503e+02
7.259999999999933173e+00,1.903028963694676778e-01,-2.092769877967773340e+01,-2.092768276818422279e+01,-1.503205271375549898e+02
7.279999999999932747e+00,1.903191616830992861e-01,-2.092781257491417435e+01,-2.092779630960054149e+01,-1.507390671237396305e+02
7.299999999999932321e+00,1.903353474142743251e-01,-2.092795778395758077e+01,-2.092794159822640410e+01,-1.511576100936876230e+02
7.319999999999931894e+00,1.903517782810446035e-01,-2.092816792966037198e+01,-2.092815149879360348e+01,-1.515761570214140761e+02
7.339999999999931468e+00,1.903682922510480102e-01,-2.092821133337518802e+01,-2.092819481940518500e+01,-1.519947047341115933e+02
7.359999999999931042e+00,1.903849488364442455e-01,-2.092845416232874811e+01,-2.092843750574335360e+01,-1.524132571607727584e+02
7.379999999999930616e+00,1.904012370182254776e-01,-2.092877734631377251e+01,-2.092876105813198961e+01,-1.528318164195172528e+02
7.399999999999930189e+00,1.904178116338407223e-01,-2.092873701948577647e+01,-2.092872044487016225e+01,-1.532503745852913539e+02
7.419999999999929763e+00,1.904346838151770305e-01,-2.092894614722229107e+01,-2.092892927504095368e+01,-1.536689366360544682e+02
7.439999999999929337e+00,1.904514431545885622e-01,-2.092901966500529198e+01,-2.092900290566587884e+01,-1.540875002700151697e+02
7.459999999999928910e+00,1.904684368073159828e-01,-2.092921244184953977e+01,-2.092919544819681121e+01,-1.545060675251994269e+02
7.479999999999928484e+00,1.904852683146488479e-01,-2.092931239160617451e+01,-2.092929556009883996e+01,-1.549246369415241986e+02
7.499999999999928058e+00,1.905018303383334000e-01,-2.092964570561505155e+01,-2.092962914359136661e+01,-1.553432132936128482e+02
7.519999999999927631e+00,1.905186836304688658e-01,-2.092961616457869312e+01,-2.092959931128655882e+01,-1.557617887636122589e+02
7.539999999999927205e+00,1.905357222385450633e-01,-2.092973787903298444e+01,-2.092972084042490977e+01,-1.561803664825848443e+02
7.559999999999926779e+00,1.905525906762770005e-01,-2.092983529362572526e+01,-2.092981842518799240e+01,-1.565989463200196212e+02
7.579999999999926352e+00,1.905695914314843309e-01,-2.092996512880243642e+01,-2.092994812804722926e+01,-1.570175286218404551e+02
7.599999999999925926e+00,1.905863292863117786e-01,-2.093006160378997293e+01,-2.093004486593514457e+01,-1.574361131160614207e+02
7.619999999999925500e+00,1.906025886431108041e-01,-2.093028835609989713e+01,-2.093027209674309930e+01,-1.578547026238265971e+02
7.639999999999925073e+00,1.906191622191319157e-01,-2.093037750579268774e+01,-2.093036093221666505e+01,-1.582732936003664577e+02
7.659999999999924647e+00,1.906355334856089656e-01,-2.093039519594494280e+01,-2.093037882467846700e+01,-1.586918851330188716e+02
7.679999999999924221e+00,1.906517025305735635e-01,-2.093062188062156537e+01,-2.093060571157660021e+01,-1.591104814015863553e+02
7.699999999999923794e+00,1.906676046988557138e-01,-2.093063441466039976e+01,-2.093061851249211713e+01,-1.595290781877112636e+02
7.719999999999923368e+00,1.906831931778384670e-01,-2.093078273149682644e+01,-2.093076714301784236e+01,-1.599476782538622217e+02
7.739999999999922942e+00,1.906982714205271434e-01,-2.093108711159076307e+01,-2.093107203334807309e+01,-1.603662849178513454e+02
7.759999999999922515e+00,1.907132471551494790e-01,-2.093110565956765257e+01,-2.093109068383303040e+01,-1.607848920553080916e+02
7.779999999999922089e+00,1.907279693209009142e-01,-2.093118765710267226e+01,-2.093117293493692088e+01,-1.612035010862843762e+02
7.799999999999921663e+00,1.907423872384809149e-01,-2.093139029525118744e+01,-2.093137587733360760e+01,-1.616221144742718252e+02
7.819999999999921236e+00,1.907566864787219596e-01,-2.093146337196094109e+01,-2.093144907272069943e+01,-1.620407294424708198e+02
7.839999999999920810e+00,1.907704710890436028e-01,-2.093158590572377875e+01,-2.093157212111345800e+01,-1.624593473759749713e+02
7.859999999999920384e+00,1.907835398703933150e-01,-2.093182965648195903e+01,-2.093181658770060949e+01,-1.628779709003232767e+02
7.879999999999919957e+00,1.907965729540360422e-01,-2.093187037380675974e+01,-2.093185734072311632e+01,-1.632965952747157417e+02
7.899999999999919531e+00,1.908092266255974057e-01,-2.093207345163493116e+01,-2.093206079796336994e+01,-1.637152240900769016e+02
7.919999999999919105e+00,1.908214232543156696e-01,-2.093210438847939514e+01,-2.093209219185067838e+01,-1.641338539812177828e+02
7.939999999999918678e+00,1.908331419935890838e-01,-2.093220641520949599e+01,-2.093219469647022279e+01,-1.645524863907826898e+02
7.959999999999918252e+00,1.908441666461384578e-01,-2.093243971939008574e+01,-2.093242869473753487e+01,-1.649711241605179168e+02
7.979999999999917826e+00,1.908549822708952015e-01,-2.093250049315765438e+01,-2.093248967753289591e+01,-1.653897633547562975e+02
7.999999999999917399e+00,1.908648155825926063e-01,-2.093280474481292686e+01,-2.093279491150122951e+01,-1.658084096163408674e+02
8.019999999999917861e+00,1.908747524735378565e-01,-2.093282654556586309e+01,-2.093281660867491922e+01,-1.662270562103612122e+02
8.039999999999917435e+00,1.908839927703751826e-01,-2.093296797595847281e+01,-2.093295873566163579e+01,-1.666457063295835610e+02
8.059999999999917009e+00,1.908927760248787520e-01,-2.093305410732985550e+01,-2.093304532407535135e+01,-1.670643586284756736e+02
8.079999999999916582e+00,1.909009236035176804e-01,-2.093325158901421901e+01,-2.093324344143557880e+01,-1.674830155126772979e+02
8.099999999999916156e+00,1.909086894572618875e-01,-2.093334960283684509e+01,-2.093334183698310014e+01,-1.679016747388802742e+02
8.119999999999915730e+00,1.909152292401078976e-01,-2.093380469008245015e+01,-2.093379815029960511e+01,-1.683203442928990796e+02
8.139999999999915303e+00,1.909218253147609012e-01,-2.093378464453716958e+01,-2.093377804846251777e+01,-1.687390133897151543e+02
8.159999999999914877e+00,1.909280020253240062e-01,-2.093402327087456172e+01,-2.093401709416399825e+01,-1.691576876784220929e+02
8.179999999999914451e+00,1.909337440743862357e-01,-2.093414005445402637e+01,-2.093413431240496436e+01,-1.695763647374621144e+02
8.199999999999914024e+00,1.909390334212869855e-01,-2.093439882795111728e+01,-2.093439353860421548e+01,-1.699950474246742544e+02
8.219999999999913598e+00,1.909438613830734821e-01,-2.093456866531726135e+01,-2.093456383735547632e+01,-1.704137339700188249e+02
8.239999999999913172e+00,1.909478119608398194e-01,-2.093498563952610780e+01,-2.093498168894834066e+01,-1.708324297322315601e+02
8.259999999999912745e+00,1.909517587981499620e-01,-2.093504156344069855e+01,-2.093503761660338824e+01,-1.712511266166630719e+02
8.279999999999912319e+00,1.909552417121828660e-01,-2.093530362890074414e+01,-2.093530014598671229e+01,-1.716698292063270515e+02
8.299999999999911893e+00,1.909582876641633953e-01,-2.093552771305008164e+01,-2.093552466709810034e+01,-1.720885367146360636e+02
8.319999999999911466e+00,1.909609285662131339e-01,-2.093575809910024788e+01,-2.093575545819819794e+01,-1.725072492357159888e+02
8.339999999999911040e+00,1.909631735825200183e-01,-2.093595863229363374e+01,-2.093595638727732577e+01,-1.729259661633455494e+02
8.359999999999910614e+00,1.909643428428079714e-01,-2.093648008690069773e+01,-2.093647891764041091e+01,-1.733446945958232845e+02
8.379999999999910187e+00,1.909656322916201687e-01,-2.093652380296128257e+01,-2.093652251351247173e+01,-1.737634237824337333e+02
8.399999999999909761e+00,1.909665396205380561e-01,-2.093679386414474308e+01,-2.093679295681582531e+01,-1.741821587523876929e+02
8.419999999999909335e+00,1.909669160417141465e-01,-2.093708416769073466e+01,-2.093708379126955776e+01,-1.746009000593203382e+02
8.439999999999908908e+00,1.909668649919246675e-01,-2.093732664148208045e+01,-2.093732669253186884e+01,-1.750196466431997351e+02
8.459999999999908482e+00,1.909663703495893539e-01,-2.093754503542672651e+01,-2.093754553006906249e+01,-1.754383980385506163e+02
8.479999999999908056e+00,1.909648478915424441e-01,-2.093802670766585194e+01,-2.093802823012389780e+01,-1.758571600951619871e+02
8.499999999999907629e+00,1.909632190855903300e-01,-2.093813845861208023e+01,-2.093814008741803079e+01,-1.762759244931401668e+02
8.519999999999907203e+00,1.909611408861097703e-01,-2.093840173020863205e+01,-2.093840380840811122e+01,-1.766946946059438233e+02
8.539999999999906777e+00,1.909584469503178283e-01,-2.093866755278279612e+01,-2.093867024671858701e+01,-1.771134706509352839e+02
8.559999999999906350e+00,1.909551710086366816e-01,-2.093902613653302325e+01,-2.093902941247470295e+01,-1.775322544496076205e+02
8.579999999999905924e+00,1.909513905404937040e-01,-2.093927273109419929e+01,-2.093927651156234049e+01,-1.779510436846976233e+02
8.599999999999905498e+00,1.909465872119011365e-01,-2.093977826441950185e+01,-2.093978306774809539e+01,-1.783698440533146083e+02
8.619999999999905071e+00,1.909417619812729394e-01,-2.093989088116730812e+01,-2.093989570639793740e+01,-1.787886466961685983e+02
8.639999999999904645e+00,1.909363881240331573e-01,-2.094019311610534473e+01,-2.094019848996258304e+01,-1.792074559323479264e+02
8.659999999999904219e+00,1.909304721963196450e-01,-2.094048509422949422e+01,-2.094049101015720638e+01,-1.796262715501602258e+02
8.679999999999903793e+00,1.909240370207314630e-01,-2.094075093786081965e+01,-2.094075737303640850e+01,-1.800450930040930473e+02
8.699999999999903366e+00,1.909169148281727180e-01,-2.094108006835732638e+01,-2.094108719054988654e+01,-1.804639217276527461e+02
8.719999999999902940e+00,1.909086838281677245e-01,-2.094161034857702930e+01,-2.094161857957703532e+01,-1.808827621656242854e+02
8.739999999999902514e+00,1.909001582002381181e-01,-2.094179998608113280e+01,-2.094180851170906266e+01,-1.813016066909738413e+02
8.759999999999902087e+00,1.908910239771212103e-01,-2.094212736422960575e+01,-2.094213649845272229e+01,-1.817204583724815450e+02
8.779999999999901661e+00,1.908811652739965392e-01,-2.094247989662266107e+01,-2.094248975532578427e+01,-1.821393178291171182e+02
8.799999999999901235e+00,1.908706220162048606e-01,-2.094277873835532588e+01,-2.094278928161311626e+01,-1.825581839471419983e+02
8.819999999999900808e+00,1.908593689656252756e-01,-2.094313507439979105e+01,-2.094314632745037130e+01,-1.829770579016805812e+02
8.839999999999900382e+00,1.908469588195129685e-01,-2.094368825009918567e+01,-2.094370066024529820e+01,-1.833959440768286697e+02
8.859999999999899956e+00,1.908343316601227579e-01,-2.094383949963300395e+01,-2.094385212679239316e+01,-1.838148334939807285e+02
8.879999999999899529e+00,1.908209965267675945e-01,-2.094418486305054472e+01,-2.094419819818390138e+01,-1.842337305263750693e+02
8.899999999999899103e+00,1.908069124127589056e-01,-2.094447930496279753e+01,-2.094449338907680769e+01,-1.846526341965883375e+02
8.919999999999898677e+00,1.907919745882581952e-01,-2.094483810476900132e+01,-2.094485304259350045e+01,-1.850715458965082405e+02
8.939999999999898250e+00,1.907764119432996952e-01,-2.094512118505801723e+01,-2.094513674770297484e+01,-1.854904638828543568e+02
8.959999999999897824e+00,1.907596048932491128e-01,-2.094571244509936392e+01,-2.094572925214941606e+01,-1.859093949388063720e+02
8.979999999999897398e+00,1.907425681689476071e-01,-2.094583468099049384e+01,-2.094585171771479537e+01,-1.863283286691504941e+02
8.999999999999896971e+00,1.907247015089645892e-01,-2.094621016059450014e+01,-2.094622802725448452e+01,-1.867472707390223832e+02
9.019999999999896545e+00,1.907061435486254730e-01,-2.094650496181532873e+01,-2.094652351977566695e+01,-1.871662193962190486e+02
9.039999999999896119e+00,1.906869189039969159e-01,-2.094678962317319559e+01,-2.094680884781782382e+01,-1.875851744133271382e+02
9.059999999999895692e+00,1.906665414681987802e-01,-2.094720724769968001e+01,-2.094722762513547920e+01,-1.880041389357169237e+02
9.079999999999895266e+00,1.906457780556743697e-01,-2.094747912534953471e+01,-2.094749988876206004e+01,-1.884231092816364423e+02
9.099999999999894840e+00,1.906244072847013138e-01,-2.094769213790938522e+01,-2.094771350868035853e+01,-1.888420844951656079e+02
9.119999999999894413e+00,1.906021791883852901e-01,-2.094804824286583766e+01,-2.094807047096215413e+01,-1.892610676881192546e+02
9.139999999999893987e+00,1.905793288543189412e-01,-2.094834210125295115e+01,-2.094836495158701695e+01,-1.896800573804783880e+02
9.159999999999893561e+00,1.905558077444879927e-01,-2.094866172233763280e+01,-2.094868524344746419e+01,-1.900990541360349653e+02
9.179999999999893134e+00,1.905313437664579446e-01,-2.094903434033166789e+01,-2.094905880430969702e+01,-1.905180592868196356e+02
9.199999999999892708e+00,1.905066484575823615e-01,-2.094923560598142132e+01,-2.094926030129029826e+01,-1.909370686942481257e+02
9.219999999999892282e+00,1.904814225776658987e-01,-2.094944353050238206e+01,-2.094946875638229855e+01,-1.913560827907380713e+02
9.239999999999891855e+00,1.904556369912192570e-01,-2.094972538131223061e+01,-2.094975116689867889e+01,-1.917751030839507678e+02
9.259999999999891429e+00,1.904292970694534681e-01,-2.094998103920239885e+01,-2.095000737912416611e+01,-1.921941290446565915e+02
9.279999999999891003e+00,1.904026037858592146e-01,-2.095016677400465710e+01,-2.095019346728825127e+01,-1.926131590734202632e+02
9.299999999999890576e+00,1.903750932864370082e-01,-2.095051880002935007e+01,-2.095054631052877170e+01,-1.930321969599202703e+02
9.319999999999890150e+00,1.903473947804755761e-01,-2.095072571172431708e+01,-2.095075341023027704e+01,-1.934512391726607063e+02
9.339999999999889724e+00,1.903195005615321844e-01,-2.095083803437219316e+01,-2.095086592859113495e+01,-1.938702838275670786e+02
9.359999999999889297e+00,1.902912036270882901e-01,-2.095107147424993599e+01,-2.095109977118438138e+01,-1.942893335539865234e+02
9.379999999999888871e+00,1.902624866878366849e-01,-2.095126059484400471e+01,-2.095128931178325615e+01,-1.947083874828226726e+02
9.399999999999888445e+00,1.902332293599529600e-01,-2.095156000623108028e+01,-2.095158926355896511e+01,-1.951274479402751751e+02
9.419999999999888018e+00,1.902038159586826593e-01,-2.095169405800247375e+01,-2.095172347140374569e+01,-1.955465112348365153e+02
9.439999999999887592e+00,1.901743187479260910e-01,-2.095187352337371323e+01,-2.095190302058447074e+01,-1.959655782025147630e+02
9.459999999999887166e+00,1.901448989233981979e-01,-2.095190330813598223e+01,-2.095193272796051076e+01,-1.963846456885020189e+02
9.479999999999886739e+00,1.901151979006353576e-01,-2.095208278440485827e+01,-2.095211248542761950e+01,-1.968037170452128635e+02
9.499999999999886313e+00,1.900854128682909483e-01,-2.095215106882553613e+01,-2.095218085385787887e+01,-1.972227898516217408e+02
9.519999999999885887e+00,1.900552577434329038e-01,-2.095234947017947391e+01,-2.095237962530433151e+01,-1.976418669961501848e+02
9.539999999999885461e+00,1.900252576693194639e-01,-2.095226431841064851e+01,-2.095229431848476054e+01,-1.980609422825924923e+02
9.559999999999885034e+00,1.899951395372808105e-01,-2.095241889299452964e+01,-2.095244901112656777e+01,-1.984800207785844464e+02
9.579999999999884608e+00,1.899652541157897667e-01,-2.095235331646717825e+01,-2.095238320188866865e+01,-1.988990977303352850e+02
9.599999999999884182e+00,1.899354710834720572e-01,-2.095233416036136731e+01,-2.095236394339368502e+01,-1.993181741965748301e+02
9.619999999999883755e+00,1.899054359330120123e-01,-2.095237435382018987e+01,-2.095240438897064905e+01,-1.997372517188016730e+02
9.639999999999883329e+00,1.898758340233945019e-01,-2.095226482944541146e+01,-2.095229443135502834e+01,-2.001563266173002091e+02
9.659999999999882903e+00,1.898462257016220733e-01,-2.095228218426426636e+01,-2.095231179258603760e+01,-2.005754018693072567e+02
9.679999999999882476e+00,1.898167936276360934e-01,-2.095221518023015506e+01,-2.095224461230414192e+01,-2.009944756049858370e+02
9.699999999999882050e+00,1.897874376547098452e-01,-2.095218795655637933e+01,-2.095221731252930653e+01,-2.014135487200898922e+02
9.719999999999881624e+00,1.897580637929081049e-01,-2.095224568184527669e+01,-2.095227505570708004e+01,-2.018326230075885803e+02
9.739999999999881197e+00,1.897292143423486843e-01,-2.095210531544814359e+01,-2.095213416489870184e+01,-2.022516939633480888e+02
9.759999999999880771e+00,1.897008243079725265e-01,-2.095188770502616293e+01,-2.095191609506053965e+01,-2.026707601074829768e+02
9.779999999999880345e+00,1.896730019005523071e-01,-2.095168242613835474e+01,-2.095171024854577624e+01,-2.030898215784131651e+02
9.799999999999879918e+00,1.896456921806150553e-01,-2.095151848010008422e+01,-2.095154578982002036e+01,-2.035088792577351171e+02
9.819999999999879492e+00,1.896184484855730767e-01,-2.095147566489703905e+01,-2.095150290859207942e+01,-2.039279360147281182e+02
9.839999999999879066e+00,1.895922216971323571e-01,-2.095115471199996193e+01,-2.095118093878840426e+01,-2.043469853357565569e+02
9.859999999999878639e+00,1.895667317486741665e-01,-2.095092690803383917e+01,-2.095095239798229869e+01,-2.047660293638656981e+02
9.879999999999878213e+00,1.895419100933634637e-01,-2.095070802989502567e+01,-2.095073285155033460e+01,-2.051850683461188964e+02
9.899999999999877787e+00,1.895181038640823268e-01,-2.095032955514231077e+01,-2.095035336137159021e+01,-2.056040987434510328e+02
9.919999999999877360e+00,1.894947447147920516e-01,-2.095012963162811204e+01,-2.095015299077740067e+01,-2.060231246952328945e+02
9.939999999999876934e+00,1.894727212351223211e-01,-2.094955149729126020e+01,-2.094957352077092949e+01,-2.064421377486583822e+02
9.959999999999876508e+00,1.894514902448393712e-01,-2.094917718769681869e+01,-2.094919841868710009e+01,-2.068611425234026058e+02
9.979999999999876081e+00,1.894308654282082505e-01,-2.094879094639389905e+01,-2.094881157121053050e+01,-2.072801389671471100e+02
9.999999999999875655e+00,1.894103494225705675e-01,-2.094873603714715671e+01,-2.094875655315279417e+01,-2.076991342038957100e+02
1.001999999999987523e+01,1.893909411650331054e-01,-2.094824446076808755e+01,-2.094826386902562376e+01,-2.081181185013685990e+02
1.003999999999987480e+01,1.893724928985290878e-01,-2.094790552808184714e+01,-2.094792397634835268e+01,-2.085370950601967479e+02
1.005999999999987438e+01,1.893547069030908636e-01,-2.094751856695863879e+01,-2.094753635295407790e+01,-2.089560632175313799e+02
1.007999999999987395e+01,1.893374089543352623e-01,-2.094700455881792678e+01,-2.094702185676668194e+01,-2.093750206066564772e+02
1.009999999999987352e+01,1.893207466835192809e-01,-2.094661153621183303e+01,-2.094662819848264945e+01,-2.097939694996515527e+02
1.011999999999987310e+01,1.893044970392875337e-01,-2.094627707417713935e+01,-2.094629332382137221e+01,-2.102129112907793171e+02
1.013999999999987267e+01,1.892883396600258672e-01,-2.094592877364507544e+01,-2.094594493102433574e+01,-2.106318460236314536e+02
1.015999999999987224e+01,1.892725170842793347e-01,-2.094546993661903045e+01,-2.094548575919477784e+01,-2.110507712449395967e+02
1.017999999999987182e+01,1.892564098309020282e-01,-2.094527437759228050e+01,-2.094529048484565692e+01,-2.114696928397448232e+02
1.019999999999987139e+01,1.892401343049627538e-01,-2.094501374673618344e+01,-2.094503002226212374e+01,-2.118886093902054881e+02
1.021999999999987097e+01,1.892233627374902138e-01,-2.094493753058830521e+01,-2.094495430215577869e+01,-2.123075249123847072e+02
1.023999999999987054e+01,1.892065862667499931e-01,-2.094463939784740347e+01,-2.094465617431814408e+01,-2.127264344768123863e+02
1.025999999999987011e+01,1.891893527624071147e-01,-2.094438597882049891e+01,-2.094440321232484337e+01,-2.131453394298931414e+02
1.027999999999986969e+01,1.891713067143387106e-01,-2.094433916395373885e+01,-2.094435721000180806e+01,-2.135642442592202883e+02
1.029999999999986926e+01,1.891519093163278320e-01,-2.094449520809615350e+01,-2.094451460549416311e+01,-2.139831535607802095e+02
1.031999999999986883e+01,1.891322913479835388e-01,-2.094423405813500594e+01,-2.094425367610335087e+01,-2.144020578599112525e+02
1.033999999999986841e+01,1.891117814701946953e-01,-2.094410123791864820e+01,-2.094412174779643721e+01,-2.148209603945474271e+02
1.035999999999986798e+01,1.890896098555495675e-01,-2.094450816336568622e+01,-2.094453033498033179e+01,-2.152398727294293792e+02
1.037999999999986755e+01,1.890671189968284316e-01,-2.094426837049386236e+01,-2.094429086135258444e+01,-2.156587805876979758e+02
1.039999999999986713e+01,1.890435609771657088e-01,-2.094420134334516703e+01,-2.094422490136483006e+01,-2.160776881725845442e+02
1.041999999999986670e+01,1.890179477374232808e-01,-2.094443189074532086e+01,-2.094445750398506334e+01,-2.164966024236391888e+02
1.043999999999986628e+01,1.889909311016614302e-01,-2.094451433499865090e+01,-2.094454135163441322e+01,-2.169155197269749067e+02
1.045999999999986585e+01,1.889622999285204552e-01,-2.094473128659385708e+01,-2.094475991776699786e+01,-2.173344429838799101e+02
1.047999999999986542e+01,1.889321322414585502e-01,-2.094487803325017339e+01,-2.094490820093723471e+01,-2.177533707122319981e+02
1.049999999999986500e+01,1.889000215658299120e-01,-2.094520940419558030e+01,-2.094524151487120989e+01,-2.181723070109915170e+02
1.051999999999986457e+01,1.888657270689967915e-01,-2.094532648253592910e+01,-2.094536077703276078e+01,-2.185912478351390860e+02
1.053999999999986414e+01,1.888291597202661765e-01,-2.094563985398598049e+01,-2.094567642133470997e+01,-2.190101971995675285e+02
1.055999999999986372e+01,1.887902723939409722e-01,-2.094580372823699577e+01,-2.094584261556332194e+01,-2.194291521614586031e+02
1.057999999999986329e+01,1.887487312141132023e-01,-2.094632408705788151e+01,-2.094636562823771087e+01,-2.198481201843795816e+02
1.059999999999986287e+01,1.887051665736764194e-01,-2.094660522218749321e+01,-2.094664878682792875e+01,-2.202670958534637577e+02
1.061999999999986244e+01,1.886588710791697043e-01,-2.094710071140819352e+01,-2.094714700690269993e+01,-2.206860841631864218e+02
1.063999999999986201e+01,1.886098815115946070e-01,-2.094771962314059621e+01,-2.094776861270817037e+01,-2.211050875452168043e+02
1.065999999999986159e+01,1.885577275572727918e-01,-2.094850107460966271e+01,-2.094855322856398416e+01,-2.215241097206632901e+02
1.067999999999986116e+01,1.885031237085015299e-01,-2.094864824642415257e+01,-2.094870285027292311e+01,-2.219431372894405570e+02
1.069999999999986073e+01,1.884451671553960539e-01,-2.094924391632057592e+01,-2.094930187287368284e+01,-2.223621801243200480e+02
1.071999999999986031e+01,1.883832444880420010e-01,-2.095003993041157386e+01,-2.095010185307892669e+01,-2.227812428455956422e+02
1.073999999999985988e+01,1.883183465613730845e-01,-2.095073124429534772e+01,-2.095079614222201769e+01,-2.232003223684082229e+02
1.075999999999985945e+01,1.882501797588355674e-01,-2.095148101043628586e+01,-2.095154917723882448e+01,-2.236194201554195047e+02
1.077999999999985903e+01,1.881788102876139346e-01,-2.095224155717668779e+01,-2.095231292664790956e+01,-2.240385363560342569e+02
1.079999999999985860e+01,1.881040095789843769e-01,-2.095328130988242776e+01,-2.095335611059105574e+01,-2.244576767829405242e+02
1.081999999999985818e+01,1.880264009195285746e-01,-2.095406427230904356e+01,-2.095414188096849983e+01,-2.248768356770461310e+02
1.083999999999985775e+01,1.879455667768041571e-01,-2.095497760818377841e+01,-2.095505844232650361e+01,-2.252960160633525675e+02
1.085999999999985732e+01,1.878617062654470704e-01,-2.095574196634823849e+01,-2.095582582685959494e+01,-2.257152147631908861e+02
1.087999999999985690e+01,1.877740312709120230e-01,-2.095706017490412165e+01,-2.095714784989865720e+01,-2.261344436416834753e+02
1.089999999999985647e+01,1.876840534091343826e-01,-2.095784593943179175e+01,-2.095793591729356820e+01,-2.265536905383339104e+02
1.091999999999985604e+01,1.875910300112842988e-01,-2.095891466015182303e+01,-2.095900768354967170e+01,-2.269729618549347947e+02
1.093999999999985562e+01,1.874944773653146601e-01,-2.096020173228965433e+01,-2.096029828493562519e+01,-2.273922624422265528e+02
1.095999999999985519e+01,1.873951785251201096e-01,-2.096119859393988705e+01,-2.096129789278008104e+01,-2.278115857129455435e+02
1.097999999999985477e+01,1.872925439160510463e-01,-2.096261519061991407e+01,-2.096271782522898164e+01,-2.282309406513670069e+02
1.099999999999985434e+01,1.871877410100392103e-01,-2.096395734737102501e+01,-2.096406215027703723e+01,-2.286503246012204329e+02
1.101999999999985391e+01,1.870804266639827795e-01,-2.096536291765063709e+01,-2.096547023199669368e+01,-2.290697391739194870e+02
1.103999999999985349e+01,1.869711979707842364e-01,-2.096619681034827209e+01,-2.096630603904146994e+01,-2.294891723388196567e+02
1.105999999999985306e+01,1.868584148745577878e-01,-2.096774539904164669e+01,-2.096785818213787422e+01,-2.299086400298967305e+02
1.107999999999985263e+01,1.867435925115348283e-01,-2.096871248325215831e+01,-2.096882730561518215e+01,-2.303281291019248158e+02
1.109999999999985221e+01,1.866250589973199314e-01,-2.097043346524478125e+01,-2.097055199875899589e+01,-2.307476563047439129e+02
1.111999999999985178e+01,1.865046658255846423e-01,-2.097166503952875871e+01,-2.097178543270049289e+01,-2.311672099987062268e+02
1.113999999999985135e+01,1.863812878456544420e-01,-2.097329354391706957e+01,-2.097341692189699813e+01,-2.315867992475645281e+02
1.115999999999985093e+01,1.862560628869117385e-01,-2.097439341504186672e+01,-2.097451864000061050e+01,-2.320064123408241130e+02
1.117999999999985050e+01,1.861270645130410073e-01,-2.097612619289606428e+01,-2.097625519126993510e+01,-2.324260638630559015e+02
1.119999999999985008e+01,1.859964279865820302e-01,-2.097732685188087132e+01,-2.097745748840733171e+01,-2.328457410366199554e+02
1.121999999999984965e+01,1.858637098784036712e-01,-2.097866504220635520e+01,-2.097879776031453503e+01,-2.332654470555722810e+02
1.123999999999984922e+01,1.857289812740634538e-01,-2.097993043366486177e+01,-2.098006516226920226e+01,-2.336851803928499294e+02
1.125999999999984880e+01,1.855917880371946715e-01,-2.098156239947524782e+01,-2.098169959271211837e+01,-2.341049488340763105e+02
1.127999999999984837e+01,1.854528266415338134e-01,-2.098277287833574434e+01,-2.098291183973140406e+01,-2.345247432530386789e+02
1.129999999999984794e+01,1.853120224727871634e-01,-2.098429170882857164e+01,-2.098443251299731926e+01,-2.349445698913839635e+02
1.131999999999984752e+01,1.851692697423541201e-01,-2.098592126517942091e+01,-2.098606401790985387e+01,-2.353644310694180035e+02
1.133999999999984709e+01,1.850251897275441149e-01,-2.098739141387602558e+01,-2.098753549389083517e+01,-2.357843229777103033e+02
1.135999999999984666e+01,1.848800040551596413e-01,-2.098863205755097994e+01,-2.098877724322336391e+01,-2.362042408045336970e+02
1.137999999999984624e+01,1.847332302766838685e-01,-2.098997788663599096e+01,-2.099012466041446601e+01,-2.366241871360448954e+02
1.139999999999984581e+01,1.845847753726065354e-01,-2.099177494621021367e+01,-2.099192340111429189e+01,-2.370441710898732026e+02
1.141999999999984539e+01,1.844351867433168257e-01,-2.099288807477131513e+01,-2.099303766340060662e+01,-2.374641784399979088e+02
1.143999999999984496e+01,1.842844481024391023e-01,-2.099391922504027619e+01,-2.099406996368115230e+01,-2.378842075631395971e+02
1.145999999999984453e+01,1.841322200960670563e-01,-2.099548857149532211e+01,-2.099564079950169315e+01,-2.383042695625758540e+02
1.147999999999984411e+01,1.839793070411049336e-01,-2.099655297580110158e+01,-2.099670588885606293e+01,-2.387243535351468324e+02
1.149999999999984368e+01,1.838252180926385759e-01,-2.099786053642611705e+01,-2.099801462537458363e+01,-2.391444648348238218e+02
1.151999999999984325e+01,1.836711435513921631e-01,-2.099876514391000626e+01,-2.099891921845125253e+01,-2.395645942122432928e+02
1.153999999999984283e+01,1.835160855487920073e-01,-2.099972570429532226e+01,-2.099988076229792355e+01,-2.399847437843317834e+02
1.155999999999984240e+01,1.833603023331925597e-01,-2.100092852418378797e+01,-2.100108430739938825e+01,-2.404049181380310642e+02
1.157999999999984198e+01,1.832041326582829477e-01,-2.100212842406637037e+01,-2.100228459374127965e+01,-2.408251168761873089e+02
1.159999999999984155e+01,1.830483422099995483e-01,-2.100296980666282565e+01,-2.100312559711110794e+01,-2.412453320627688811e+02
1.161999999999984112e+01,1.828925605388641018e-01,-2.100410879894328886e+01,-2.100426458061442503e+01,-2.416655700204188690e+02
1.163999999999984070e+01,1.827369241987459314e-01,-2.100546027054727105e+01,-2.100561590688738889e+01,-2.420858348621699463e+02
1.165999999999984027e+01,1.825818023555397518e-01,-2.100629744971214663e+01,-2.100645257155535361e+01,-2.425061159330073792e+02
1.167999999999983984e+01,1.824268621391827161e-01,-2.100703118850315576e+01,-2.100718612871951407e+01,-2.429264114969938078e+02
1.169999999999983942e+01,1.822726626840007469e-01,-2.100861616273318688e+01,-2.100877036218836835e+01,-2.433467380197036505e+02
1.171999999999983899e+01,1.821206208372617152e-01,-2.100916176561294790e+01,-2.100931380745968724e+01,-2.437670732968626623e+02
1.173999999999983856e+01,1.819694756365204669e-01,-2.101005969832172227e+01,-2.101021084352246504e+01,-2.441874256360298148e+02
1.175999999999983814e+01,1.818201970588156913e-01,-2.101120797521349814e+01,-2.101135725379120345e+01,-2.446077990741117958e+02
1.177999999999983771e+01,1.816727739278766185e-01,-2.101178033966052183e+01,-2.101192776279146202e+01,-2.450281821040359205e+02
1.179999999999983729e+01,1.815263421703196545e-01,-2.101237778950208934e+01,-2.101252422125964614e+01,-2.454485760915835328e+02
1.181999999999983686e+01,1.813812097582376825e-01,-2.101344538199096235e+01,-2.101359051440304526e+01,-2.458689901316354280e+02
1.183999999999983643e+01,1.812386971824166693e-01,-2.101407369806468850e+01,-2.101421621064050882e+01,-2.462894141181725445e+02
1.185999999999983601e+01,1.810984922153853205e-01,-2.101448562705501288e+01,-2.101462583202204470e+01,-2.467098440356806464e+02
1.187999999999983558e+01,1.809605432974622508e-01,-2.101523103183015806e+01,-2.101536898074808235e+01,-2.471302866052351987e+02
1.189999999999983515e+01,1.808243681490490640e-01,-2.101610193177801378e+01,-2.101623810692642635e+01,-2.475507448190191724e+02
1.191999999999983473e+01,1.806909053259557751e-01,-2.101663968823415374e+01,-2.101677315105724730e+01,-2.479712110756069592e+02
1.193999999999983430e+01,1.805601251050713008e-01,-2.101704434059839244e+01,-2.101717512081927808e+01,-2.483916827426398015e+02
1.195999999999983388e+01,1.804321474135658077e-01,-2.101742797553150766e+01,-2.101755595322301318e+01,-2.488121592798419499e+02
1.197999999999983345e+01,1.803062284369202073e-01,-2.101758954068418106e+01,-2.101771545966082755e+01,-2.492326369896322831e+02
1.199999999999983302e+01,1.801823227652009640e-01,-2.101802029782347248e+01,-2.101814420349518997e+01,-2.496531213012604837e+02
1.201999999999983260e+01,1.800607762802257927e-01,-2.101820705589291194e+01,-2.101832860237788836e+01,-2.500736069888633324e+02
1.203999999999983217e+01,1.799413013267843198e-01,-2.101878707824487691e+01,-2.101890655319831680e+01,-2.504941022053816653e+02
1.205999999999983174e+01,1.798238694006741023e-01,-2.101952171179496887e+01,-2.101963914372107922e+01,-2.509146100715436773e+02
1.207999999999983132e+01,1.797099528880204133e-01,-2.101973242422861787e+01,-2.101984634074127101e+01,-2.513351186365408978e+02
1.209999999999983089e+01,1.795988403413327217e-01,-2.101969175111605637e+01,-2.101980286366274342e+01,-2.517556235841099124e+02
1.211999999999983046e+01,1.794900404570637931e-01,-2.101957120946225643e+01,-2.101968000934652636e+01,-2.521761238081834051e+02
1.213999999999983004e+01,1.793837514901214236e-01,-2.102025045442320561e+01,-2.102035674339014903e+01,-2.525966351062388071e+02
1.215999999999982961e+01,1.792813321915533165e-01,-2.101985235062416635e+01,-2.101995476992273382e+01,-2.530171345725498497e+02
1.217999999999982919e+01,1.791817006198141438e-01,-2.101999956316366891e+01,-2.102009919473540833e+01,-2.534376341953848737e+02
1.219999999999982876e+01,1.790851216560586101e-01,-2.101969891642920985e+01,-2.101979549539296599e+01,-2.538581247526771847e+02
1.221999999999982833e+01,1.789913389757187279e-01,-2.101974527005593529e+01,-2.101983905273627684e+01,-2.542786134407586474e+02
1.223999999999982791e+01,1.789001385205325756e-01,-2.101992154469544261e+01,-2.102001274515063045e+01,-2.546991030721077323e+02
1.225999999999982748e+01,1.788119103385260589e-01,-2.101981201823639367e+01,-2.101990024641840193e+01,-2.551195875406544644e+02
1.227999999999982705e+01,1.787272455911007030e-01,-2.101914040043324405e+01,-2.101922506518067024e+01,-2.555400550134105799e+02
1.229999999999982663e+01,1.786451900438731366e-01,-2.101903562374250001e+01,-2.101911767928972807e+01,-2.559605177814326566e+02
1.231999999999982620e+01,1.785660352844246068e-01,-2.101939147699820509e+01,-2.101947063175765251e+01,-2.563809847657320802e+02
1.233999999999982577e+01,1.784925142374294560e-01,-2.101832177092213527e+01,-2.101839529196913148e+01,-2.568014247221975097e+02
1.235999999999982535e+01,1.784224753237316496e-01,-2.101880158813752431e+01,-2.101887162705122236e+01,-2.572218707928739718e+02
1.237999999999982492e+01,1.783564806139400216e-01,-2.101761960324241585e+01,-2.101768559795220881e+01,-2.576422891796485715e+02
1.239999999999982450e+01,1.782934272224967476e-01,-2.101678836831077390e+01,-2.101685142170221710e+01,-2.580626880004062400e+02
1.241999999999982407e+01,1.782340611329039370e-01,-2.101627525732326518e+01,-2.101633462341285963e+01,-2.584830728716423209e+02
1.243999999999982364e+01,1.781784869135271121e-01,-2.101533475650070670e+01,-2.101539033072008422e+01,-2.589034351409917463e+02
1.245999999999982322e+01,1.781260087717321250e-01,-2.101469076299149208e+01,-2.101474324113328862e+01,-2.593237814343933110e+02
1.247999999999982279e+01,1.780766396735056767e-01,-2.101409405056197599e+01,-2.101414341966020416e+01,-2.597441126845027952e+02
1.249999999999982236e+01,1.780309500581967741e-01,-2.101327376643668998e+01,-2.101331945605199891e+01,-2.601644238494468482e+02
1.251999999999982194e+01,1.779885473635525461e-01,-2.101234670961360607e+01,-2.101238911230824868e+01,-2.605847131863337722e+02
1.253999999999982151e+01,1.779490426813375714e-01,-2.101165457912032863e+01,-2.101169408380254211e+01,-2.610049857825983963e+02
1.255999999999982109e+01,1.779128229236160985e-01,-2.101082555456046208e+01,-2.101086177431818314e+01,-2.614252385134473684e+02
1.257999999999982066e+01,1.778802559890881041e-01,-2.100988255360951129e+01,-2.100991512054403998e+01,-2.618454687314541047e+02
1.259999999999982023e+01,1.778502995598670866e-01,-2.100892270329024569e+01,-2.100895265971946557e+01,-2.622656771419491406e+02
1.261999999999981981e+01,1.778233568910090601e-01,-2.100848749384871539e+01,-2.100851443651757222e+01,-2.626858738344949415e+02
1.263999999999981938e+01,1.778003333817048670e-01,-2.100735497785638728e+01,-2.100737800136569078e+01,-2.631060439575613827e+02
1.265999999999981895e+01,1.777804259849667390e-01,-2.100645689172480601e+01,-2.100647679912154331e+01,-2.635261930027926383e+02
1.267999999999981853e+01,1.777644018588241948e-01,-2.100538279031204780e+01,-2.100539881443819112e+01,-2.639463166827250120e+02
1.269999999999981810e+01,1.777514442739148715e-01,-2.100443090241072852e+01,-2.100444385999563934e+01,-2.643664182583581805e+02
1.271999999999981767e+01,1.777413735531763739e-01,-2.100354651428965624e+01,-2.100355658501039358e+01,-2.647864992593646889e+02
1.273999999999981725e+01,1.777339597383297554e-01,-2.100230914991263731e+01,-2.100231656372748290e+01,-2.652065528561778365e+02
1.275999999999981682e+01,1.777299225539011873e-01,-2.100093169907974655e+01,-2.100093573626417509e+01,-2.656265755273438458e+02
1.277999999999981640e+01,1.777283829915955182e-01,-2.099991145543216930e+01,-2.099991299499447450e+01,-2.660465752960148507e+02
1.279999999999981597e+01,1.777294048431039553e-01,-2.099838872737567641e+01,-2.099838770552416634e+01,-2.664665420487108349e+02
1.281999999999981554e+01,1.777327763568290475e-01,-2.099722506045420189e+01,-2.099722168894047769e+01,-2.668864831784061948e+02
1.283999999999981512e+01,1.777389151291177694e-01,-2.099577936491621699e+01,-2.099577322614392827e+01,-2.673063926269322224e+02
1.285999999999981469e+01,1.777474769652093167e-01,-2.099448856093455618e+01,-2.099447999909846629e+01,-2.677262738363147605e+02
1.287999999999981426e+01,1.777578067448824517e-01,-2.099310446241231887e+01,-2.099309413263264545e+01,-2.681461255957833600e+02
1.289999999999981384e+01,1.777702615223256399e-01,-2.099215585498050629e+01,-2.099214340020306224e+01,-2.685659562581055297e+02
1.291999999999981341e+01,1.777848243781794402e-01,-2.099061874907217629e+01,-2.099060418621632351e+01,-2.689857540702311098e+02
1.293999999999981299e+01,1.778013099529992258e-01,-2.098981372384839261e+01,-2.098979723827357446e+01,-2.694055338591332998e+02
1.295999999999981256e+01,1.778202516438859848e-01,-2.098810937423856515e+01,-2.098809043254767914e+01,-2.698252771049271814e+02
1.297999999999981213e+01,1.778407190812913430e-01,-2.098713776044665380e+01,-2.098711729300924844e+01,-2.702449993926986735e+02
1.299999999999981171e+01,1.778630515543947466e-01,-2.098617665669815935e+01,-2.098615432422505478e+01,-2.706647005933595551e+02
1.301999999999981128e+01,1.778869398243888289e-01,-2.098497927127959528e+01,-2.098495538300960206e+01,-2.710843762905151380e+02
1.303999999999981085e+01,1.779127306986537926e-01,-2.098377751910533817e+01,-2.098375172823107349e+01,-2.715040260500229579e+02
1.305999999999981043e+01,1.779399584252949473e-01,-2.098283474863642084e+01,-2.098280752090978041e+01,-2.719236555172690828e+02
1.307999999999981000e+01,1.779680568447247202e-01,-2.098180195569338480e+01,-2.098177385727395361e+01,-2.723432634579634737e+02
1.309999999999980957e+01,1.779975442913839245e-01,-2.098079570306668984e+01,-2.098076621562002941e+01,-2.727628498845782019e+02
1.311999999999980915e+01,1.780281945779654817e-01,-2.097994138694015831e+01,-2.097991073665357575e+01,-2.731824180620304219e+02
1.313999999999980872e+01,1.780606107036846464e-01,-2.097888755475208811e+01,-2.097885513862636842e+01,-2.736019633969997358e+02
1.315999999999980830e+01,1.780942421846994361e-01,-2.097800535132200039e+01,-2.097797171984098696e+01,-2.740214898725451462e+02
1.317999999999980787e+01,1.781294914918279126e-01,-2.097724624840129692e+01,-2.097721099909416864e+01,-2.744409995482060936e+02
1.319999999999980744e+01,1.781655754135787473e-01,-2.097623813649645896e+01,-2.097620205257470971e+01,-2.748604882270142298e+02
1.321999999999980702e+01,1.782026471319035910e-01,-2.097569113670017060e+01,-2.097565406498184615e+01,-2.752799649780299092e+02
1.323999999999980659e+01,1.782408136710469659e-01,-2.097522660087567203e+01,-2.097518843433652691e+01,-2.756994313435083086e+02
1.325999999999980616e+01,1.782800183775838376e-01,-2.097419954131122921e+01,-2.097416033660469381e+01,-2.761188761296280063e+02
1.327999999999980574e+01,1.783191588838936859e-01,-2.097362408646541354e+01,-2.097358494595910372e+01,-2.765383094708510043e+02
1.329999999999980531e+01,1.783586530467349551e-01,-2.097281751310437414e+01,-2.097277801894153271e+01,-2.769577263269501941e+02
1.331999999999980488e+01,1.783982467588743626e-01,-2.097228481232241037e+01,-2.097224521861027213e+01,-2.773771324294845044e+02
1.333999999999980446e+01,1.784373873299153479e-01,-2.097250661290389573e+01,-2.097246747233285546e+01,-2.777965434211715774e+02
1.335999999999980403e+01,1.784777084368506794e-01,-2.097200314961954248e+01,-2.097196282851260563e+01,-2.782159431630570339e+02
1.337999999999980361e+01,1.785183223337069025e-01,-2.097109765391808267e+01,-2.097105704002122550e+01,-2.786353245022385181e+02
1.339999999999980318e+01,1.785591117948311379e-01,-2.097091339857762549e+01,-2.097087260911650120e+01,-2.790547019807489733e+02
1.341999999999980275e+01,1.785999439683586265e-01,-2.097012371789023888e+01,-2.097008288571671031e+01,-2.794740636229332154e+02
1.343999999999980233e+01,1.786406389519356597e-01,-2.096954195611689542e+01,-2.096950126113331692e+01,-2.798934137670719906e+02
1.345999999999980190e+01,1.786809536581016322e-01,-2.096918833587922393e+01,-2.096914802117305854e+01,-2.803127572190834371e+02
1.347999999999980147e+01,1.787216799095315001e-01,-2.096873574980454435e+01,-2.096869502355311354e+01,-2.807320912078280912e+02
1.349999999999980105e+01,1.787627120055814145e-01,-2.096815339819712065e+01,-2.096811236610107088e+01,-2.811514132436959699e+02
1.351999999999980062e+01,1.788033989639370158e-01,-2.096795768696087947e+01,-2.096791700000252234e+01,-2.815707317104768208e+02
1.353999999999980020e+01,1.788446345881783139e-01,-2.096725142990533897e+01,-2.096721019428109756e+01,-2.819900355034507129e+02
1.355999999999979977e+01,1.788859573222134347e-01,-2.096718018106022186e+01,-2.096713885832618729e+01,-2.824093377843378789e+02
1.357999999999979934e+01,1.789273423972290722e-01,-2.096672987265621302e+01,-2.096668848758119807e+01,-2.828286309967160150e+02
1.359999999999979892e+01,1.789679547919464930e-01,-2.096660538844121646e+01,-2.096656477604649993e+01,-2.832479224920900833e+02
1.361999999999979849e+01,1.790090179142691529e-01,-2.096594387496746137e+01,-2.096590281184514026e+01,-2.836672003064671230e+02
1.363999999999979806e+01,1.790499507981270499e-01,-2.096560935333982911e+01,-2.096556842045596980e+01,-2.840864715606500681e+02
1.365999999999979764e+01,1.790908190573258230e-01,-2.096519625136401288e+01,-2.096515538310481475e+01,-2.845057346174181703e+02
1.367999999999979721e+01,1.791311534121793614e-01,-2.096508548589016030e+01,-2.096504515153530690e+01,-2.849249959927810778e+02
1.369999999999979678e+01,1.791712445688788957e-01,-2.096470876981517506e+01,-2.096466867865847661e+01,-2.853442500770207175e+02
1.371999999999979636e+01,1.792116344492713509e-01,-2.096436657007658511e+01,-2.096432618019619198e+01,-2.857634970185418410e+02
1.373999999999979593e+01,1.792520091435597929e-01,-2.096353814439431318e+01,-2.096349776970002310e+01,-2.861827274067354097e+02
1.375999999999979551e+01,1.792917450081414066e-01,-2.096346327970844925e+01,-2.096342354384386653e+01,-2.866019569364650010e+02
1.377999999999979508e+01,1.793310064161861284e-01,-2.096315809118859264e+01,-2.096311882978054797e+01,-2.870211808368807169e+02
1.379999999999979465e+01,1.793706372308552233e-01,-2.096297194549437393e+01,-2.096293231467970486e+01,-2.874404006449759095e+02
1.381999999999979423e+01,1.794103836714366351e-01,-2.096212097918589379e+01,-2.096208123274531232e+01,-2.878596033181190705e+02
1.383999999999979380e+01,1.794496967718905156e-01,-2.096247042961251239e+01,-2.096243111651205737e+01,-2.882788134136108624e+02
1.385999999999979337e+01,1.794892447347217757e-01,-2.096157053956873639e+01,-2.096153099160590472e+01,-2.886980052764394031e+02
1.387999999999979295e+01,1.795283990377964656e-01,-2.096161086912035287e+01,-2.096157171481727843e+01,-2.891171983395187226e+02
1.389999999999979252e+01,1.795680656700454070e-01,-2.096120350528119758e+01,-2.096116383864895028e+01,-2.895363827429920889e+02
1.391999999999979210e+01,1.796077565556314093e-01,-2.096124471465889982e+01,-2.096120502377331363e+01,-2.899555679463996398e+02
1.393999999999979167e+01,1.796479322453153893e-01,-2.096084459451003568e+01,-2.096080441882035217e+01,-2.903747446626001647e+02
1.395999999999979124e+01,1.796876810200933594e-01,-2.096099283498226029e+01,-2.096095308620748199e+01,-2.907939247705250523e+02
1.397999999999979082e+01,1.797277617632975777e-01,-2.096050269266154942e+01,-2.096046261191834503e+01,-2.912130947436351107e+02
1.399999999999979039e+01,1.797677068898486386e-01,-2.096071963355610634e+01,-2.096067968842955409e+01,-2.916322691911796596e+02
1.401999999999978996e+01,1.798072890770596732e-01,-2.096040652796382986e+01,-2.096036694577662018e+01,-2.920514377395517158e+02
1.403999999999978954e+01,1.798463102872604469e-01,-2.096034875342162707e+01,-2.096030973221142801e+01,-2.924706056934099934e+02
1.405999999999978911e+01,1.798850353094759713e-01,-2.095994503961100008e+01,-2.095990631458878539e+01,-2.928897658691799393e+02
1.407999999999978868e+01,1.799234723979974415e-01,-2.095995794938831480e+01,-2.095991951229979477e+01,-2.933089265910792278e+02
1.409999999999978826e+01,1.799617169404231776e-01,-2.095972487110369897e+01,-2.095968662656127179e+01,-2.937280828439589300e+02
1.411999999999978783e+01,1.799993606564078974e-01,-2.095975320705808542e+01,-2.095971556334210106e+01,-2.941472402643840951e+02
1.413999999999978741e+01,1.800368172350322871e-01,-2.095975044076771709e+01,-2.095971298418909257e+01,-2.945663978166207926e+02
1.415999999999978698e+01,1.800741324551113909e-01,-2.095946201691493371e+01,-2.095942470169485361e+01,-2.949855497417390211e+02
1.417999999999978655e+01,1.801109073369910329e-01,-2.095942370667295052e+01,-2.095938693179106949e+01,-2.954047014409906069e+02
1.419999999999978613e+01,1.801477711640140922e-01,-2.095921341354467415e+01,-2.095917654971765032e+01,-2.958238488454344974e+02
1.421999999999978570e+01,1.801844088923741372e-01,-2.095901371147860104e+01,-2.095897707375024055e+01,-2.962429924819356870e+02
1.423999999999978527e+01,1.802207615618619807e-01,-2.095870895449079541e+01,-2.095867260182130920e+01,-2.966621303083559837e+02
1.425999999999978485e+01,1.802570201847056852e-01,-2.095826380186614557e+01,-2.095822754324330361e+01,-2.970812593257705316e+02
1.427999999999978442e+01,1.802933073366649319e-01,-2.095825284337236383e+01,-2.095821655622040325e+01,-2.975003880954859596e+02
1.429999999999978400e+01,1.803296007173182947e-01,-2.095794163200071480e+01,-2.095790533862006200e+01,-2.979195106347453361e+02
1.431999999999978357e+01,1.803654669042947800e-01,-2.095793622513772902e+01,-2.095790035895075221e+01,-2.983386334930611383e+02
1.433999999999978314e+01,1.804016155397552001e-01,-2.095752169726384295e+01,-2.095748554862838375e+01,-2.987577477783709128e+02
1.435999999999978272e+01,1.804375563059958110e-01,-2.095720421353139784e+01,-2.095716827276515559e+01,-2.991768559218753012e+02
1.437999999999978229e+01,1.804731071446868951e-01,-2.095688059746237997e+01,-2.095684504662368752e+01,-2.995959579829858512e+02
1.439999999999978186e+01,1.805084244227203871e-01,-2.095673091187222425e+01,-2.095669559459419062e+01,-3.000150572839452252e+02
1.441999999999978144e+01,1.805433443922920544e-01,-2.095642016143044373e+01,-2.095638524146087178e+01,-3.004341507672043008e+02
1.443999999999978101e+01,1.805778618973686855e-01,-2.095616005365981138e+01,-2.095612553615473317e+01,-3.008532394507724348e+02
1.445999999999978058e+01,1.806117410687389235e-01,-2.095631943939851993e+01,-2.095628556022715117e+01,-3.012723319603890104e+02
1.447999999999978016e+01,1.806456411450382549e-01,-2.095608251363033148e+01,-2.095604861355403159e+01,-3.016914197105853077e+02
1.449999999999977973e+01,1.806798557643747860e-01,-2.095583902175093982e+01,-2.095580480713160298e+01,-3.021105022764010073e+02
1.451999999999977931e+01,1.807133466703513824e-01,-2.095578260804490967e+01,-2.095574911713893229e+01,-3.025295844376558989e+02
1.453999999999977888e+01,1.807471047683989473e-01,-2.095561859922777259e+01,-2.095558484112972408e+01,-3.029486630515424395e+02
1.455999999999977845e+01,1.807806093128306035e-01,-2.095510012546382583e+01,-2.095506662091939276e+01,-3.033677315495072548e+02
1.457999999999977803e+01,1.808132531491154216e-01,-2.095500814125086464e+01,-2.095497549741457988e+01,-3.037867990684960091e+02
1.459999999999977760e+01,1.808458451503474895e-01,-2.095461680816518424e+01,-2.095458421616395128e+01,-3.042058588126580503e+02
1.461999999999977717e+01,1.808779096343362258e-01,-2.095444019654214785e+01,-2.095440813205815900e+01,-3.046249155521049374e+02
1.463999999999977675e+01,1.809098434518315313e-01,-2.095405199481861658e+01,-2.095402006100112047e+01,-3.050439646581837678e+02
1.465999999999977632e+01,1.809409654996949057e-01,-2.095364625941398984e+01,-2.095361513736612480e+01,-3.054630064613241984e+02
1.467999999999977589e+01,1.809715491910728891e-01,-2.095327707983248899e+01,-2.095324649614111223e+01,-3.058820414192294379e+02
1.469999999999977547e+01,1.810012508953851851e-01,-2.095303290333883695e+01,-2.095300320163452312e+01,-3.063010723755919003e+02
1.471999999999977504e+01,1.810306392213293925e-01,-2.095256031363384963e+01,-2.095253092530790440e+01,-3.067200941935386709e+02
1.473999999999977462e+01,1.810593592288555487e-01,-2.095230695023304435e+01,-2.095227823022551661e+01,-3.071391116125357712e+02
1.475999999999977419e+01,1.810873947035019915e-01,-2.095194215903670099e+01,-2.095191412356205518e+01,-3.075581224202418298e+02
1.477999999999977376e+01,1.811150520605630809e-01,-2.095172813177263293e+01,-2.095170047441557060e+01,-3.079771293255201954e+02
1.479999999999977334e+01,1.811420305316516766e-01,-2.095195969044599238e+01,-2.095193271197490503e+01,-3.083961415408580820e+02
1.481999999999977291e+01,1.811692984465537726e-01,-2.095173776123102627e+01,-2.095171049331612423e+01,-3.088151490281678093e+02
1.483999999999977248e+01,1.811963362467493566e-01,-2.095148726104878278e+01,-2.095146022324858848e+01,-3.092341517355886253e+02
1.485999999999977206e+01,1.812232700804250196e-01,-2.095135084338229703e+01,-2.095132390954861989e+01,-3.096531518186225753e+02
1.487999999999977163e+01,1.812503798489962792e-01,-2.095126608153387338e+01,-2.095123897176530292e+01,-3.100721500304846359e+02
1.489999999999977121e+01,1.812774280468563426e-01,-2.095102732806030943e+01,-2.095100027986244839e+01,-3.104911435288479993e+02
1.491999999999977078e+01,1.813039177025066451e-01,-2.095062435967837189e+01,-2.095059787002272245e+01,-3.109101295263859583e+02
1.493999999999977035e+01,1.813298472207068579e-01,-2.095087257702290984e+01,-2.095084664750470793e+01,-3.113291210484082399e+02
1.495999999999976993e+01,1.813555853536119311e-01,-2.095021514414320762e+01,-2.095018940601030266e+01,-3.117480996131581605e+02
1.497999999999976950e+01,1.813803746310009291e-01,-2.095048536764778646e+01,-2.095046057837039655e+01,-3.121670845312337406e+02
1.499999999999976907e+01,1.814051050949819499e-01,-2.095006359616646208e+01,-2.095003886570248142e+01,-3.125860610726930418e+02
1.501999999999976865e+01,1.814291886447741975e-01,-2.094994743155571371e+01,-2.094992334800592104e+01,-3.130050359377743803e+02
1.503999999999976822e+01,1.814527496614892210e-01,-2.094983557563827858e+01,-2.094981201462156406e+01,-3.134240090882703953e+02
1.505999999999976779e+01,1.814761368025584187e-01,-2.094981194772941535e+01,-2.094978856058834538e+01,-3.138429819400839733e+02
1.507999999999976737e+01,1.814988723721570052e-01,-2.094978480940417498e+01,-2.094976207383457734e+01,-3.142619549007023920e+02
1.509999999999976694e+01,1.815217270926431092e-01,-2.094955750275246231e+01,-2.094953464803197463e+01,-3.146809231960369857e+02
1.511999999999976652e+01,1.815442600291196640e-01,-2.094930049586909959e+01,-2.094927796293262290e+01,-3.150998866730178634e+02
1.513999999999976609e+01,1.815660949310744510e-01,-2.094905266861728421e+01,-2.094903083371533015e+01,-3.155188458914882403e+02
1.515999999999976566e+01,1.815875043879292550e-01,-2.094888656940337768e+01,-2.094886515994652143e+01,-3.159378022134194453e+02
1.517999999999976524e+01,1.816082613687685643e-01,-2.094862772810018470e+01,-2.094860697111934655e+01,-3.163567540110006462e+02
1.519999999999976481e+01,1.816286438101540890e-01,-2.094851727996168833e+01,-2.094849689752030386e+01,-3.167757039741584890e+02
1.521999999999976438e+01,1.816482789992520941e-01,-2.094820627701377447e+01,-2.094818664182467671e+01,-3.171946484645096689e+02
1.523999999999976396e+01,1.816670680027749896e-01,-2.094824405291960900e+01,-2.094822526391608619e+01,-3.176135945565645784e+02
1.525999999999976353e+01,1.816855413597290858e-01,-2.094803863667487676e+01,-2.094802016331792416e+01,-3.180325368559410890e+02
1.527999999999976311e+01,1.817033475924343111e-01,-2.094789842594291684e+01,-2.094788061971021165e+01,-3.184514770182272514e+02
1.529999999999976268e+01,1.817208214050206050e-01,-2.094780255779662781e+01,-2.094778508398404071e+01,-3.188704155955705914e+02
1.531999999999976225e+01,1.817377253824098426e-01,-2.094760646142554350e+01,-2.094758955744815410e+01,-3.192893508208217099e+02
1.533999999999976183e+01,1.817540347306453585e-01,-2.094744568470288471e+01,-2.094742937535464833e+01,-3.197082834251675081e+02
1.535999999999976140e+01,1.817700560774318519e-01,-2.094743725272059720e+01,-2.094742123137380929e+01,-3.201272161488751635e+02
1.537999999999976097e+01,1.817855442920927045e-01,-2.094711562916235081e+01,-2.094710014094768979e+01,-3.205461429732437182e+02
1.539999999999976055e+01,1.818006847316951391e-01,-2.094706663507823663e+01,-2.094705149463863592e+01,-3.209650691655057244e+02
1.541999999999976012e+01,1.818155861431638987e-01,-2.094717897228976256e+01,-2.094716407087829424e+01,-3.213839978435400440e+02
1.543999999999975969e+01,1.818304828565396603e-01,-2.094708703393378002e+01,-2.094707213722040251e+01,-3.218029246875053673e+02
1.545999999999975927e+01,1.818451400843064669e-01,-2.094664708179198342e+01,-2.094663242456421770e+01,-3.222218429719134178e+02
1.547999999999975884e+01,1.818588972527530878e-01,-2.094664327196909781e+01,-2.094662951480065161e+01,-3.226407620801843450e+02
1.549999999999975842e+01,1.818728693955833364e-01,-2.094691333376929876e+01,-2.094689936162646759e+01,-3.230596863747169323e+02
1.551999999999975799e+01,1.818866321349622006e-01,-2.094674306449898893e+01,-2.094672930175961056e+01,-3.234786074732675161e+02
1.553999999999975756e+01,1.819004747854034709e-01,-2.094676536999524075e+01,-2.094675152734479795e+01,-3.238975289380170466e+02
1.555999999999975714e+01,1.819139547719151040e-01,-2.094667410735576851e+01,-2.094666062736925838e+01,-3.243164489401776223e+02
1.557999999999975671e+01,1.819272292964896898e-01,-2.094657774648219473e+01,-2.094656447195762183e+01,-3.247353672205827024e+02
1.559999999999975628e+01,1.819400705128003670e-01,-2.094654811665745697e+01,-2.094653527544114624e+01,-3.251542853416995627e+02
1.561999999999975586e+01,1.819524817599164068e-01,-2.094640030915093476e+01,-2.094638789790381850e+01,-3.255732009366354305e+02
1.563999999999975543e+01,1.819646586096348995e-01,-2.094641181573002342e+01,-2.094639963888030465e+01,-3.259921169961003784e+02
1.565999999999975500e+01,1.819762437448461945e-01,-2.094610437839371286e+01,-2.094609279325850082e+01,-3.264110274985330307e+02
1.567999999999975458e+01,1.819873896246817502e-01,-2.094633969352213754e+01,-2.094632854764230245e+01,-3.268299431465236466e+02
1.569999999999975415e+01,1.819982365154290682e-01,-2.094598446383372092e+01,-2.094597361694297533e+01,-3.272488519889095642e+02
1.571999999999975373e+01,1.820086498724030888e-01,-2.094601359902140558e+01,-2.094600318566443065e+01,-3.276677618475330291e+02
1.573999999999975330e+01,1.820186284988358771e-01,-2.094595543498317625e+01,-2.094594545635674265e+01,-3.280866709776062180e+02
1.575999999999975287e+01,1.820282048284300180e-01,-2.094601023972661835e+01,-2.094600066339702593e+01,-3.285055816060711322e+02
1.577999999999975245e+01,1.820375129473928710e-01,-2.094588321720220847e+01,-2.094587390908324664e+01,-3.289244899622962635e+02
1.579999999999975202e+01,1.820462592813224811e-01,-2.094592867679368808e+01,-2.094591993045975897e+01,-3.293433997894981644e+02
1.581999999999975159e+01,1.820553143754716219e-01,-2.094656523967725192e+01,-2.094655618458310187e+01,-3.297623220391975565e+02
1.583999999999975117e+01,1.820645961007928415e-01,-2.094599831538086931e+01,-2.094598903365554676e+01,-3.301812327237798286e+02
1.585999999999975074e+01,1.820729249797525817e-01,-2.094589590223547404e+01,-2.094588757335651508e+01,-3.306001423129455929e+02
1.587999999999975032e+01,1.820809062038889758e-01,-2.094621126753433416e+01,-2.094620328631019746e+01,-3.310190585570721282e+02
1.589999999999974989e+01,1.820892131616809184e-01,-2.094577447599398212e+01,-2.094576616903619026e+01,-3.314379657396341941e+02
1.591999999999974946e+01,1.820971142529180797e-01,-2.094592767589907467e+01,-2.094591977480783740e+01,-3.318568763920609399e+02
1.593999999999974904e+01,1.821050020791590285e-01,-2.094564721574461430e+01,-2.094563932791837502e+01,-3.322757814485496510e+02
1.595999999999974861e+01,1.821127021592783557e-01,-2.094602409246897423e+01,-2.094601639238885582e+01,-3.326946942303189303e+02
1.597999999999974818e+01,1.821201955743307344e-01,-2.094583309776500712e+01,-2.094582560434995600e+01,-3.331136033988591407e+02
1.599999999999974776e+01,1.821274264708920565e-01,-2.094586918686285060e+01,-2.094586195596628997e+01,-3.335325135516998216e+02
1.601999999999974733e+01,1.821345041022119915e-01,-2.094550296624283447e+01,-2.094549588861151435e+01,-3.339514165333933420e+02
1.603999999999974690e+01,1.821411545520382758e-01,-2.094572095836582903e+01,-2.094571430791600264e+01,-3.343703243021108733e+02
1.605999999999974648e+01,1.821475914089830117e-01,-2.094540798645361690e+01,-2.094540154959667078e+01,-3.347892260249830088e+02
1.607999999999974605e+01,1.821537697676189893e-01,-2.094572569558295072e+01,-2.094571951722431535e+01,-3.352081343605360075e+02
1.609999999999974563e+01,1.821601228021980656e-01,-2.094512917380949801e+01,-2.094512282077491960e+01,-3.356270305909776539e+02
1.611999999999974520e+01,1.821658376718908734e-01,-2.094543907115760462e+01,-2.094543335628791070e+01,-3.360459336575311227e+02
1.613999999999974477e+01,1.821708767478239510e-01,-2.094511827278927996e+01,-2.094511323371334655e+01,-3.364648309839109857e+02
1.615999999999974435e+01,1.821752837198001296e-01,-2.094511212960887292e+01,-2.094510772263689802e+01,-3.368837288195311999e+02
1.617999999999974392e+01,1.821790443439355034e-01,-2.094523265651932675e+01,-2.094522889589519110e+01,-3.373026297120374579e+02
1.619999999999974349e+01,1.821828010046002699e-01,-2.094519476722198092e+01,-2.094519101056131660e+01,-3.377215298507211969e+02
1.621999999999974307e+01,1.821865687813332690e-01,-2.094502716130261533e+01,-2.094502339352588294e+01,-3.381404266261705516e+02
1.623999999999974264e+01,1.821893249858372033e-01,-2.094524147966192373e+01,-2.094523872345741822e+01,-3.385593286995593303e+02
1.625999999999974222e+01,1.821921379545643482e-01,-2.094511291268269204e+01,-2.094511009971396476e+01,-3.389782281448441950e+02
1.627999999999974179e+01,1.821947022579747111e-01,-2.094529666543932223e+01,-2.094529410113591084e+01,-3.393971315138496152e+02
1.629999999999974136e+01,1.821969745456569201e-01,-2.094509951657144242e+01,-2.094509724428376174e+01,-3.398160312318933620e+02
1.631999999999974094e+01,1.821989066920374212e-01,-2.094523807512691249e+01,-2.094523614298053360e+01,-3.402349340612494757e+02
1.633999999999974051e+01,1.822006367387681847e-01,-2.094541674020858935e+01,-2.094541501016185947e+01,-3.406538406660069427e+02
1.635999999999974008e+01,1.822024396173941296e-01,-2.094548308682369964e+01,-2.094548128394507458e+01,-3.410727485248647213e+02
1.637999999999973966e+01,1.822041273477479073e-01,-2.094571088885309251e+01,-2.094570920112273882e+01,-3.414916610549114466e+02
1.639999999999973923e+01,1.822059104612646363e-01,-2.094569965101867481e+01,-2.094569786790515664e+01,-3.419105732648183107e+02
1.641999999999973880e+01,1.822076410330653595e-01,-2.094579844462411700e+01,-2.094579671405231736e+01,-3.423294875031389779e+02
1.643999999999973838e+01,1.822090307816359167e-01,-2.094587120293200044e+01,-2.094586981318342822e+01,-3.427484035374490645e+02
1.645999999999973795e+01,1.822102872629372816e-01,-2.094592074412967264e+01,-2.094591948764837142e+01,-3.431673206958503215e+02
1.647999999999973753e+01,1.822116857583139793e-01,-2.094607186661961862e+01,-2.094607046812424045e+01,-3.435862407346873511e+02
1.649999999999973710e+01,1.822132200092424492e-01,-2.094591133673125682e+01,-2.094590980248032963e+01,-3.440051574271710138e+02
1.651999999999973667e+01,1.822147649670794733e-01,-2.094608159543632908e+01,-2.094608005047849275e+01,-3.444240775141219615e+02
1.653999999999973625e+01,1.822159480828650091e-01,-2.094618787641445579e+01,-2.094618669329867089e+01,-3.448430000885344384e+02
1.655999999999973582e+01,1.822172945833658297e-01,-2.094620811679007133e+01,-2.094620677028957090e+01,-3.452619229043697260e+02
1.657999999999973539e+01,1.822184086373262180e-01,-2.094628946293611094e+01,-2.094628834888214897e+01,-3.456808475795745039e+02
1.659999999999973497e+01,1.822191879416305005e-01,-2.094624828733651611e+01,-2.094624750803221147e+01,-3.460997717660168860e+02
1.661999999999973454e+01,1.822195235724309026e-01,-2.094641475417654419e+01,-2.094641441854574282e+01,-3.465186997254696166e+02
1.663999999999973411e+01,1.822200062082507954e-01,-2.094624971192991225e+01,-2.094624922929409294e+01,-3.469376242370723844e+02
1.665999999999973369e+01,1.822196340422590488e-01,-2.094646453668923058e+01,-2.094646490885522283e+01,-3.473565538999721412e+02
1.667999999999973326e+01,1.822196815295431538e-01,-2.094651362949371176e+01,-2.094651358200642832e+01,-3.477754841250747404e+02
1.669999999999973284e+01,1.822195161610630221e-01,-2.094636694668195531e+01,-2.094636711205043511e+01,-3.481944116293768730e+02
1.671999999999973241e+01,1.822194008460512049e-01,-2.094637336127568261e+01,-2.094637347659069349e+01,-3.486133392119173777e+02
1.673999999999973198e+01,1.822190366259570371e-01,-2.094641661780364217e+01,-2.094641698202373803e+01,-3.490322679084935658e+02
1.675999999999973156e+01,1.822185944219628095e-01,-2.094635801583404699e+01,-2.094635845803804131e+01,-3.494511955110142480e+02
1.677999999999973113e+01,1.822181251642457367e-01,-2.094627231598265737e+01,-2.094627278524037450e+01,-3.498701214265915951e+02
1.679999999999973070e+01,1.822173678341015568e-01,-2.094646452641051582e+01,-2.094646528374066108e+01,-3.502890514744499342e+02
1.681999999999973028e+01,1.822168844699660617e-01,-2.094639750450884108e+01,-2.094639798787297735e+01,-3.507079799079042459e+02
1.683999999999972985e+01,1.822165190436629834e-01,-2.094621581460520687e+01,-2.094621618003150942e+01,-3.511269045896225975e+02
1.685999999999972943e+01,1.822158665494432450e-01,-2.094636978487929113e+01,-2.094637043737350979e+01,-3.515458326378144420e+02
1.687999999999972900e+01,1.822157244871384640e-01,-2.094612481699451578e+01,-2.094612495905682081e+01,-3.519647552762166356e+02
1.689999999999972857e+01,1.822153741050031028e-01,-2.094624535033832302e+01,-2.094624570072045699e+01,-3.523836805336055704e+02
1.691999999999972815e+01,1.822154235898546804e-01,-2.094623394568871078e+01,-2.094623389620386078e+01,-3.528026051630344568e+02
1.693999999999972772e+01,1.822157079565427940e-01,-2.094610819109540500e+01,-2.094610790672871659e+01,-3.532215270424896971e+02
1.695999999999972729e+01,1.822161227408064521e-01,-2.094631705653393894e+01,-2.094631664174967511e+01,-3.536404529688360867e+02
1.697999999999972687e+01,1.822168828002836694e-01,-2.094595054354653385e+01,-2.094594978348705538e+01,-3.540593712196475167e+02
1.699999999999972644e+01,1.822176849084782557e-01,-2.094606782702276959e+01,-2.094606702491457639e+01,-3.544782917740797643e+02
1.701999999999972601e+01,1.822187148503186804e-01,-2.094611080335339892e+01,-2.094610977341155689e+01,-3.548972129602050245e+02
1.703999999999972559e+01,1.822199285544526259e-01,-2.094589228399103575e+01,-2.094589107028690123e+01,-3.553161295921806868e+02
1.705999999999972516e+01,1.822214813671568789e-01,-2.094563322760619073e+01,-2.094563167479348564e+01,-3.557350407039201059e+02
1.707999999999972474e+01,1.822229387892861097e-01,-2.094564774271110963e+01,-2.094564628528897998e+01,-3.561539522013522401e+02
1.709999999999972431e+01,1.822244620000017801e-01,-2.094544229595758011e+01,-2.094544077274686344e+01,-3.565728595240606182e+02
1.711999999999972388e+01,1.822258680021301980e-01,-2.094532938057858473e+01,-2.094532797457645756e+01,-3.569917647056700503e+02
1.713999999999972346e+01,1.822269464696598396e-01,-2.094526907765365209e+01,-2.094526799918612170e+01,-3.574106690087556331e+02
1.715999999999972303e+01,1.822283933481787799e-01,-2.094520159817217930e+01,-2.094520015129366186e+01,-3.578295715938405692e+02
1.717999999999972260e+01,1.822300150580159483e-01,-2.094504513889868846e+01,-2.094504351718885005e+01,-3.582484708749087190e+02
1.719999999999972218e+01,1.822312909508615464e-01,-2.094510334660716566e+01,-2.094510207071432006e+01,-3.586673716659479965e+02
1.721999999999972175e+01,1.822325268319742175e-01,-2.094538869766371647e+01,-2.094538746178260524e+01,-3.590862782040201751e+02
1.723999999999972133e+01,1.822341891611256592e-01,-2.094515630448713495e+01,-2.094515464215798417e+01,-3.595051796677807374e+02
1.725999999999972090e+01,1.822357125859564442e-01,-2.094536717448873375e+01,-2.094536565106390213e+01,-3.599240854878456730e+02
1.727999999999972047e+01,1.822379512524421596e-01,-2.094509655165288109e+01,-2.094509431298639512e+01,-3.603429851802122812e+02
1.729999999999972005e+01,1.822397671616396431e-01,-2.094518053851716743e+01,-2.094517872260797020e+01,-3.607618869750734234e+02
1.731999999999971962e+01,1.822414034970296637e-01,-2.094539817360674050e+01,-2.094539653727134976e+01,-3.611807933022101906e+02
1.733999999999971919e+01,1.822434801840615570e-01,-2.094496910238417442e+01,-2.094496702569714230e+01,-3.615996906075708353e+02
1.735999999999971877e+01,1.822451698317047453e-01,-2.094484351867400207e+01,-2.094484182902635894e+01,-3.620185857882966616e+02
1.737999999999971834e+01,1.822468170005116239e-01,-2.094483313133676461e+01,-2.094483148416795615e+01,-3.624374808037545677e+02
1.739999999999971791e+01,1.822485834596609122e-01,-2.094482518610458754e+01,-2.094482341964543792e+01,-3.628563755410174849e+02
1.741999999999971749e+01,1.822502287670232091e-01,-2.094477821325622102e+01,-2.094477656794886045e+01,-3.632752694599752772e+02
1.743999999999971706e+01,1.822524601625025720e-01,-2.094464576690792867e+01,-2.094464353551244784e+01,-3.636941601439179976e+02
1.745999999999971664e+01,1.822543884194952335e-01,-2.094477770312586529e+01,-2.094477577486887299e+01,-3.641130537697235354e+02
1.747999999999971621e+01,1.822569557800724216e-01,-2.094432552594569330e+01,-2.094432295858511495e+01,-3.645319377128818701e+02
1.749999999999971578e+01,1.822589870046078253e-01,-2.094442304388310205e+01,-2.094442101265856593e+01,-3.649508241425349979e+02
1.751999999999971536e+01,1.822610939436595523e-01,-2.094386397466164595e+01,-2.094386186772259251e+01,-3.653696993150891785e+02
1.753999999999971493e+01,1.822624792951273720e-01,-2.094389410192596301e+01,-2.094389271657449569e+01,-3.657885758117762975e+02
1.755999999999971450e+01,1.822644902787735610e-01,-2.094379198587220969e+01,-2.094378997488856342e+01,-3.662074496405100490e+02
1.757999999999971408e+01,1.822663021471709888e-01,-2.094370642453735698e+01,-2.094370461266895944e+01,-3.666263219571324043e+02
1.759999999999971365e+01,1.822683605320565281e-01,-2.094358692639092112e+01,-2.094358486800603458e+01,-3.670451916372753089e+02
1.761999999999971322e+01,1.822705319794161172e-01,-2.094359437322544437e+01,-2.094359220177808467e+01,-3.674640613532924363e+02
1.763999999999971280e+01,1.822731173967940266e-01,-2.094330922003537410e+01,-2.094330663461799702e+01,-3.678829249522758005e+02
1.765999999999971237e+01,1.822759439827026096e-01,-2.094328130440761271e+01,-2.094327847782170338e+01,-3.683017877517780789e+02
1.767999999999971195e+01,1.822789733113567567e-01,-2.094328381703094877e+01,-2.094328078770229595e+01,-3.687206503987899850e+02
1.769999999999971152e+01,1.822823733468919571e-01,-2.094299705081854412e+01,-2.094299365078300923e+01,-3.691395069397708539e+02
1.771999999999971109e+01,1.822858505780960425e-01,-2.094284097133260403e+01,-2.094283749410140061e+01,-3.695583602819663156e+02
1.773999999999971067e+01,1.822898607388473702e-01,-2.094251450883081844e+01,-2.094251049867006742e+01,-3.699772065619822001e+02
1.775999999999971024e+01,1.822937204895374308e-01,-2.094284326300131482e+01,-2.094283940325062332e+01,-3.703960595674914771e+02
1.777999999999970981e+01,1.822985684089597214e-01,-2.094227349127906379e+01,-2.094226864335964322e+01,-3.708149001893976333e+02
1.779999999999970939e+01,1.823035528927308968e-01,-2.094208594997011375e+01,-2.094208096548634401e+01,-3.712337369239132272e+02
1.781999999999970896e+01,1.823081895811892172e-01,-2.094191991863978686e+01,-2.094191528195132790e+01,-3.716525706855975386e+02
1.783999999999970854e+01,1.823132725136155652e-01,-2.094199928838943237e+01,-2.094199420545700718e+01,-3.720714055884328673e+02
1.785999999999970811e+01,1.823191515097241089e-01,-2.094127421352776608e+01,-2.094126833453165659e+01,-3.724902251937073174e+02
1.787999999999970768e+01,1.823249825573188265e-01,-2.094154719314896695e+01,-2.094154136210137196e+01,-3.729090503065227153e+02
1.789999999999970726e+01,1.823312122083252940e-01,-2.094115974243503686e+01,-2.094115351278403026e+01,-3.733278672717203790e+02
1.791999999999970683e+01,1.823374299509623597e-01,-2.094110598182731309e+01,-2.094109976408467588e+01,-3.737466831736143149e+02
1.793999999999970640e+01,1.823444470774516213e-01,-2.094025135980792740e+01,-2.094024434268143864e+01,-3.741654811836839940e+02
1.795999999999970598e+01,1.823506717919454734e-01,-2.093995981558405717e+01,-2.093995359086956398e+01,-3.745842741552812072e+02
1.797999999999970555e+01,1.823564961105187954e-01,-2.094053608428851021e+01,-2.094053025996993611e+01,-3.750030790526483884e+02
1.799999999999970512e+01,1.823635444338685963e-01,-2.093981190618746524e+01,-2.093980485786411450e+01,-3.754218682424487952e+02
1.801999999999970470e+01,1.823705960889834277e-01,-2.093935378284439253e+01,-2.093934673118927847e+01,-3.758406482664506143e+02
1.803999999999970427e+01,1.823766635168204142e-01,-2.093977562496925415e+01,-2.093976955754141756e+01,-3.762594377115221391e+02
1.805999999999970385e+01,1.823836640111124452e-01,-2.093933622837597852e+01,-2.093932922788168582e+01,-3.766782174355953430e+02
1.807999999999970342e+01,1.823905845645283352e-01,-2.093883523429996529e+01,-2.093882831374654785e+01,-3.770969872197279642e+02
1.809999999999970299e+01,1.823983268920051914e-01,-2.093873666862576499e+01,-2.093872892629828897e+01,-3.775157542107730251e+02
1.811999999999970257e+01,1.824055109885250325e-01,-2.093843887291612660e+01,-2.093843168881960537e+01,-3.779345158041347759e+02
1.813999999999970214e+01,1.824124733379743901e-01,-2.093835397196421511e+01,-2.093834700961476614e+01,-3.783532759212246219e+02
1.815999999999970171e+01,1.824195480377804324e-01,-2.093764071455441211e+01,-2.093763363985460657e+01,-3.787720216608159376e+02
1.817999999999970129e+01,1.824260954640887500e-01,-2.093824558565816929e+01,-2.093823903823185972e+01,-3.791907800251027538e+02
1.819999999999970086e+01,1.824330664269540603e-01,-2.093837283575535224e+01,-2.093836586479248751e+01,-3.796095405108550267e+02
1.821999999999970044e+01,1.824408842093099281e-01,-2.093767790985682353e+01,-2.093767009207446606e+01,-3.800282862512697761e+02
1.823999999999970001e+01,1.824487795156939096e-01,-2.093750745829252580e+01,-2.093749956298614023e+01,-3.804470285051292535e+02
1.825999999999969958e+01,1.824562070381758883e-01,-2.093754012768472350e+01,-2.093753270016224022e+01,-3.808657718801604801e+02
1.827999999999969916e+01,1.824642570317867862e-01,-2.093752900672281214e+01,-2.093752095672920177e+01,-3.812845144103013126e+02
1.829999999999969873e+01,1.824727203854347446e-01,-2.093753638135139994e+01,-2.093752791799775181e+01,-3.817032566745746749e+02
1.831999999999969830e+01,1.824820769594129033e-01,-2.093713154921932684e+01,-2.093712219264534724e+01,-3.821219899489851173e+02
1.833999999999969788e+01,1.824911210018894947e-01,-2.093690969780056577e+01,-2.093690065375809084e+01,-3.825407190988986486e+02
1.835999999999969745e+01,1.825003417599204147e-01,-2.093706561075020645e+01,-2.093705638999217555e+01,-3.829594511903555940e+02
1.837999999999969702e+01,1.825100152885766602e-01,-2.093710173722233137e+01,-2.093709206369367593e+01,-3.833781835515713965e+02
1.839999999999969660e+01,1.825205222088470691e-01,-2.093687149665712610e+01,-2.093686098973685716e+01,-3.837969104745842515e+02
1.841999999999969617e+01,1.825305755656468909e-01,-2.093692646213755992e+01,-2.093691640878076043e+01,-3.842156389504702361e+02
1.843999999999969575e+01,1.825415119790197438e-01,-2.093671424453328811e+01,-2.093670330811991676e+01,-3.846343622989475080e+02
1.845999999999969532e+01,1.825526321033858479e-01,-2.093609562734375729e+01,-2.093608450721939107e+01,-3.850530730913699813e+02
1.847999999999969489e+01,1.825629840059487807e-01,-2.093648046635823690e+01,-2.093647011445567330e+01,-3.854717923487946223e+02
1.849999999999969447e+01,1.825742985688704190e-01,-2.093615597450286714e+01,-2.093614465993994500e+01,-3.858905041537217357e+02
1.851999999999969404e+01,1.825857972595980871e-01,-2.093591775502658336e+01,-2.093590625633585489e+01,-3.863092110101314915e+02
1.853999999999969361e+01,1.825968407266081450e-01,-2.093604348902974621e+01,-2.093603244556273779e+01,-3.867279208364450938e+02
1.855999999999969319e+01,1.826085453915092527e-01,-2.093559135954501471e+01,-2.093557965488011519e+01,-3.871466209589710843e+02
1.857999999999969276e+01,1.826203357333422150e-01,-2.093568352149426559e+01,-2.093567173115243207e+01,-3.875653228390591494e+02
1.859999999999969233e+01,1.826317879107089981e-01,-2.093585562526203248e+01,-2.093584417308466428e+01,-3.879840284993870227e+02
1.861999999999969191e+01,1.826440256478034374e-01,-2.093560524592060901e+01,-2.093559300818351332e+01,-3.884027283665683967e+02
1.863999999999969148e+01,1.826564079287508746e-01,-2.093528661137077407e+01,-2.093527422908982771e+01,-3.888214217165148625e+02
1.865999999999969106e+01,1.826683815423203461e-01,-2.093599542154727899e+01,-2.093598344793370813e+01,-3.892401296513322109e+02
1.867999999999969063e+01,1.826812503296853241e-01,-2.093542131688037244e+01,-2.093540844809300694e+01,-3.896588252088824902e+02
1.869999999999969020e+01,1.826938148461422773e-01,-2.093535482891698862e+01,-2.093534226440053203e+01,-3.900775197409443535e+02
1.871999999999968978e+01,1.827066829310033946e-01,-2.093535573925665716e+01,-2.093534287117179460e+01,-3.904962139876446372e+02
1.873999999999968935e+01,1.827190048450321458e-01,-2.093567402206762651e+01,-2.093566170015359873e+01,-3.909149151461719498e+02
1.875999999999968892e+01,1.827320636709375834e-01,-2.093530761646510641e+01,-2.093529455763919955e+01,-3.913336082396753568e+02
1.877999999999968850e+01,1.827458047804200181e-01,-2.093538866592284009e+01,-2.093537492481335605e+01,-3.917523022718842753e+02
1.879999999999968807e+01,1.827597954752467058e-01,-2.093539925026835391e+01,-2.093538525957352547e+01,-3.921709962661948339e+02
1.881999999999968765e+01,1.827739066809661583e-01,-2.093530377507083884e+01,-2.093528966386512025e+01,-3.925896882304905375e+02
1.883999999999968722e+01,1.827882647743442335e-01,-2.093528158454492782e+01,-2.093526722645155047e+01,-3.930083795040880545e+02
1.885999999999968679e+01,1.828024016075017188e-01,-2.093558439531733129e+01,-2.093557025848417297e+01,-3.934270770551612486e+02
1.887999999999968637e+01,1.828168548199716192e-01,-2.093521980896115409e+01,-2.093520535574868546e+01,-3.938457669981279992e+02
1.889999999999968594e+01,1.828312383099640059e-01,-2.093528210844768012e+01,-2.093526772495768640e+01,-3.942644582568069609e+02
1.891999999999968551e+01,1.828456041227131124e-01,-2.093493654804544946e+01,-2.093492218223270029e+01,-3.946831426219551417e+02
1.893999999999968509e+01,1.828597702706495076e-01,-2.093478219228825310e+01,-2.093476802614031840e+01,-3.951018240996529585e+02
1.895999999999968466e+01,1.828737501520938391e-01,-2.093483152033547867e+01,-2.093481754045403420e+01,-3.955205067501781855e+02
1.897999999999968423e+01,1.828874555171117466e-01,-2.093478255540968647e+01,-2.093476885004466936e+01,-3.959391886959213593e+02
1.899999999999968381e+01,1.829013493029349458e-01,-2.093464458135208872e+01,-2.093463068756626555e+01,-3.963578676937625573e+02
1.901999999999968338e+01,1.829151035580936502e-01,-2.093486306843779943e+01,-2.093484931418264239e+01,-3.967765512008761561e+02
1.903999999999968296e+01,1.829294024847612221e-01,-2.093464792638900818e+01,-2.093463362746233969e+01,-3.971952298604772977e+02
1.905999999999968253e+01,1.829438372679285663e-01,-2.093468050282171333e+01,-2.093466606803854546e+01,-3.976139090357505665e+02
1.907999999999968210e+01,1.829584286972831264e-01,-2.093464862646907676e+01,-2.093463403503972131e+01,-3.980325874168505607e+02
1.909999999999968168e+01,1.829729711562814720e-01,-2.093506128823531398e+01,-2.093504674577631519e+01,-3.984512741001562972e+02
1.911999999999968125e+01,1.829878034613429960e-01,-2.093493570204545051e+01,-2.093492086974038813e+01,-3.988699579818921279e+02
1.913999999999968082e+01,1.830030610392553714e-01,-2.093496876435188270e+01,-2.093495350677396871e+01,-3.992886420996012475e+02
1.915999999999968040e+01,1.830180498505654119e-01,-2.093499025540018010e+01,-2.093497526658887153e+01,-3.997073269158979656e+02
1.917999999999967997e+01,1.830332703049901144e-01,-2.093500014734459214e+01,-2.093498492689016643e+01,-4.001260116983904140e+02
1.919999999999967955e+01,1.830485366405177894e-01,-2.093506271752441350e+01,-2.093504745118888621e+01,-4.005446976864053568e+02
1.921999999999967912e+01,1.830637915701999463e-01,-2.093522691130225155e+01,-2.093521165637256942e+01,-4.009633869697017303e+02
1.923999999999967869e+01,1.830790992550569429e-01,-2.093533960223877344e+01,-2.093532429455391508e+01,-4.013820784540616273e+02
1.925999999999967827e+01,1.830947422411453862e-01,-2.093523399584725198e+01,-2.093521835286116328e+01,-4.018007674909924845e+02
1.927999999999967784e+01,1.831103667775910437e-01,-2.093534594921460013e+01,-2.093533032467815502e+01,-4.022194587854403380e+02
1.929999999999967741e+01,1.831259977767326630e-01,-2.093556073799332751e+01,-2.093554510699418714e+01,-4.026381543692010609e+02
1.931999999999967699e+01,1.831418744286653078e-01,-2.093546240342255160e+01,-2.093544652677061890e+01,-4.030568477406176271e+02
1.933999999999967656e+01,1.831574469545107497e-01,-2.093563574067412603e+01,-2.093562016814827942e+01,-4.034755448829052398e+02
1.935999999999967613e+01,1.831726100778870714e-01,-2.093541944017871259e+01,-2.093540427705533702e+01,-4.038942381085854549e+02
1.937999999999967571e+01,1.831879004161986180e-01,-2.093567396414283621e+01,-2.093565867380452516e+01,-4.043129362975299728e+02
1.939999999999967528e+01,1.832028123773971895e-01,-2.093550730729682385e+01,-2.093549239533562556e+01,-4.047316315317147541e+02
1.941999999999967486e+01,1.832177221506570142e-01,-2.093569180409661001e+01,-2.093567689432335044e+01,-4.051503304580234044e+02
1.943999999999967443e+01,1.832321890684590893e-01,-2.093559530355754461e+01,-2.093558083663974401e+01,-4.055690278971767384e+02
1.945999999999967400e+01,1.832466092269374458e-01,-2.093556967175255679e+01,-2.093555525159407793e+01,-4.059877248704532917e+02
1.947999999999967358e+01,1.832606151987274667e-01,-2.093558554771250613e+01,-2.093557154174071755e+01,-4.064064225754357835e+02
1.949999999999967315e+01,1.832744557785981609e-01,-2.093579340565956670e+01,-2.093577956507969517e+01,-4.068251246029690833e+02
1.951999999999967272e+01,1.832882800249731603e-01,-2.093577874389815463e+01,-2.093576491965178121e+01,-4.072438263536006957e+02
1.953999999999967230e+01,1.833019369278115485e-01,-2.093581829395789029e+01,-2.093580463705505323e+01,-4.076625290625769935e+02
1.955999999999967187e+01,1.833150212054635297e-01,-2.093592705884584149e+01,-2.093591397456819081e+01,-4.080812345194762543e+02
1.957999999999967145e+01,1.833281735180111727e-01,-2.093635163071745708e+01,-2.093633847840490958e+01,-4.084999483997780771e+02
1.959999999999967102e+01,1.833409733751580339e-01,-2.093636149014819736e+01,-2.093634869029105161e+01,-4.089186628297239281e+02
1.961999999999967059e+01,1.833540157517631330e-01,-2.093639928846064180e+01,-2.093638624608403731e+01,-4.093373777731165433e+02
1.963999999999967017e+01,1.833665631821263242e-01,-2.093639399679598512e+01,-2.093638144936562284e+01,-4.097560931056221420e+02
1.965999999999966974e+01,1.833785492624785962e-01,-2.093651813575260334e+01,-2.093650614967225110e+01,-4.101748114822568141e+02
1.967999999999966931e+01,1.833901747857027420e-01,-2.093681715175309677e+01,-2.093680552622987179e+01,-4.105935361997686641e+02
1.969999999999966889e+01,1.834021419263819064e-01,-2.093670911212776886e+01,-2.093669714498708956e+01,-4.110122584148705300e+02
1.971999999999966846e+01,1.834134376717634074e-01,-2.093697926538951748e+01,-2.093696796964413664e+01,-4.114309867044328826e+02
1.973999999999966803e+01,1.834247433646462588e-01,-2.093708052977589062e+01,-2.093706922408300741e+01,-4.118497170093355635e+02
1.975999999999966761e+01,1.834356862774606800e-01,-2.093722695407017653e+01,-2.093721601115736064e+01,-4.122684506055041425e+02
1.977999999999966718e+01,1.834468640131628192e-01,-2.093733845060245713e+01,-2.093732727286675654e+01,-4.126871861967804875e+02
1.979999999999966676e+01,1.834576724027060235e-01,-2.093733211692394747e+01,-2.093732130853440410e+01,-4.131059220307294026e+02
1.981999999999966633e+01,1.834687347807701374e-01,-2.093750242178786536e+01,-2.093749135940980111e+01,-4.135246610167870926e+02
1.983999999999966590e+01,1.834791207878461727e-01,-2.093776917908716584e+01,-2.093775879308008925e+01,-4.139434060143617558e+02
1.985999999999966548e+01,1.834898743300201474e-01,-2.093783805455026936e+01,-2.093782730100809530e+01,-4.143621520219106173e+02
1.987999999999966505e+01,1.835007260100477433e-01,-2.093781942086546266e+01,-2.093780856918543520e+01,-4.147808975586478937e+02
1.989999999999966462e+01,1.835112273839157870e-01,-2.093801885462250212e+01,-2.093800835324863385e+01,-4.151996474343664545e+02
1.991999999999966420e+01,1.835216601451579721e-01,-2.093801113721291784e+01,-2.093800070445167449e+01,-4.156183972243494509e+02
1.993999999999966377e+01,1.835319350893235835e-01,-2.093813357597818481e+01,-2.093812330103401820e+01,-4.160371496209248789e+02
1.995999999999966334e+01,1.835421352600670464e-01,-2.093812745979645484e+01,-2.093811725962571302e+01,-4.164559019699501050e+02
1.997999999999966292e+01,1.835518681633582228e-01,-2.093842038041234233e+01,-2.093841064750905190e+01,-4.168746606446550231e+02
1.999999999999966249e+01,1.835615404314133725e-01,-2.093814967868931376e+01,-2.093814000642125706e+01,-4.172934139659607808e+02
2.001999999999966207e+01,1.835706311330904672e-01,-2.093865649178334465e+01,-2.093864740108166700e+01,-4.177121780050947564e+02
2.003999999999966164e+01,1.835801001044573000e-01,-2.093859669128530143e+01,-2.093858722231393443e+01,-4.181309404699491097e+02
2.005999999999966121e+01,1.835893246477899865e-01,-2.093839350242516417e+01,-2.093838427788183054e+01,-4.185496991154542457e+02
2.007999999999966079e+01,1.835980687478296347e-01,-2.093875685898728278e+01,-2.093874811488724319e+01,-4.189684655085339955e+02
2.009999999999966036e+01,1.836065393674739810e-01,-2.093900028036899030e+01,-2.093899180974934637e+01,-4.193872370435217363e+02
2.011999999999965993e+01,1.836147649217400868e-01,-2.093878160811809863e+01,-2.093877338256383425e+01,-4.198060044501298194e+02
2.013999999999965951e+01,1.836224420697370463e-01,-2.093914054313653850e+01,-2.093913286598854029e+01,-4.202247795838445654e+02
2.015999999999965908e+01,1.836304030009860977e-01,-2.093908988088685419e+01,-2.093908191995560486e+01,-4.206435534205310773e+02
2.017999999999965866e+01,1.836375698659654665e-01,-2.093903738481457566e+01,-2.093903021794959685e+01,-4.210623270013623483e+02
2.019999999999965823e+01,1.836445407468648150e-01,-2.093890265063441092e+01,-2.093889567975351085e+01,-4.214810980834942029e+02
2.021999999999965780e+01,1.836509151680094099e-01,-2.093902216674956307e+01,-2.093901579232841925e+01,-4.218998721524080224e+02
2.023999999999965738e+01,1.836571887830478755e-01,-2.093930154031750845e+01,-2.093929526670246943e+01,-4.223186519095993390e+02
2.025999999999965695e+01,1.836631031717591567e-01,-2.093939165037085814e+01,-2.093938573598214603e+01,-4.227374338282180588e+02
2.027999999999965652e+01,1.836692832694309385e-01,-2.093936338850746282e+01,-2.093935720840979187e+01,-4.231562149158905299e+02
2.029999999999965610e+01,1.836751791723957306e-01,-2.093958539313329226e+01,-2.093957949723032641e+01,-4.235750007278502380e+02
2.031999999999965567e+01,1.836814164696543850e-01,-2.093961965236374567e+01,-2.093961341506648566e+01,-4.239937868836002508e+02
2.033999999999965524e+01,1.836870377729278858e-01,-2.093991854162005239e+01,-2.093991292031677887e+01,-4.244125796331293827e+02
2.035999999999965482e+01,1.836930549561526793e-01,-2.093969770257116991e+01,-2.093969168538794534e+01,-4.248313675699975533e+02
2.037999999999965439e+01,1.836989026668140457e-01,-2.093976268251432060e+01,-2.093975683480366001e+01,-4.252501569759371591e+02
2.039999999999965397e+01,1.837046984753128998e-01,-2.093996290285350170e+01,-2.093995710704500368e+01,-4.256689504381857319e+02
2.041999999999965354e+01,1.837101605134101034e-01,-2.094017162464161075e+01,-2.094016616260351427e+01,-4.260877484086404934e+02
2.043999999999965311e+01,1.837160414454417634e-01,-2.093990835446596677e+01,-2.093990247353393386e+01,-4.265065406947977635e+02
2.045999999999965269e+01,1.837212014571147911e-01,-2.094024775288421836e+01,-2.094024259287254708e+01,-4.269253404898437907e+02
2.047999999999965226e+01,1.837264165372162195e-01,-2.094057428321712777e+01,-2.094056906813702668e+01,-4.273441467604279751e+02
2.049999999999965183e+01,1.837316819447747662e-01,-2.094042209981627067e+01,-2.094041683440871182e+01,-4.277629499370167423e+02
2.051999999999965141e+01,1.837366182159483330e-01,-2.094065709112483376e+01,-2.094065215485365883e+01,-4.281817581425680714e+02
2.053999999999965098e+01,1.837415823291214945e-01,-2.094047731854438155e+01,-2.094047235443120769e+01,-4.286005627248258065e+02
2.055999999999965056e+01,1.837464114486628830e-01,-2.094086598449169756e+01,-2.094086115537215775e+01,-4.290193752153960531e+02
2.057999999999965013e+01,1.837510217566127591e-01,-2.094087510110983885e+01,-2.094087049080188834e+01,-4.294381881071103066e+02
2.059999999999964970e+01,1.837552895315656964e-01,-2.094105550871486798e+01,-2.094105124093991677e+01,-4.298570049495096441e+02
2.061999999999964928e+01,1.837599172047654217e-01,-2.094098428193162675e+01,-2.094097965425842744e+01,-4.302758200074750903e+02
2.063999999999964885e+01,1.837642752442645022e-01,-2.094132902349685565e+01,-2.094132466545735483e+01,-4.306946422299055826e+02
2.065999999999964842e+01,1.837683698387793385e-01,-2.094130927144993848e+01,-2.094130517685542259e+01,-4.311134643207400359e+02
2.067999999999964800e+01,1.837724950283408376e-01,-2.094144758232103243e+01,-2.094144345713147004e+01,-4.315322891471969342e+02
2.069999999999964757e+01,1.837765410575927794e-01,-2.094144062458411781e+01,-2.094143657855486751e+01,-4.319511139136593556e+02
2.071999999999964714e+01,1.837806313567282857e-01,-2.094151628798122999e+01,-2.094151219768209415e+01,-4.323699401491198273e+02
2.073999999999964672e+01,1.837838044292215423e-01,-2.094182877955486788e+01,-2.094182560648237512e+01,-4.327887735516384851e+02
2.075999999999964629e+01,1.837875210173129381e-01,-2.094170122192533157e+01,-2.094169750533724184e+01,-4.332076038594888701e+02
2.077999999999964587e+01,1.837910823172696217e-01,-2.094179067468739674e+01,-2.094178711338744137e+01,-4.336264361116826649e+02
2.079999999999964544e+01,1.837943222709452207e-01,-2.094212242132861235e+01,-2.094211918137493811e+01,-4.340452753201555538e+02
2.081999999999964501e+01,1.837974350088449893e-01,-2.094216865598868083e+01,-2.094216554325078050e+01,-4.344641155805374524e+02
2.083999999999964459e+01,1.838003318307535605e-01,-2.094253010484858635e+01,-2.094252720802667866e+01,-4.348829632858125365e+02
2.085999999999964416e+01,1.838034804277793588e-01,-2.094261204425724188e+01,-2.094260889566021433e+01,-4.353018123781006352e+02
2.087999999999964373e+01,1.838065499440484918e-01,-2.094274186359810486e+01,-2.094273879408183703e+01,-4.357206641458563467e+02
2.089999999999964331e+01,1.838093465971883667e-01,-2.094281327490865507e+01,-2.094281047825551667e+01,-4.361395176147013899e+02
2.091999999999964288e+01,1.838123953686136569e-01,-2.094295515716008538e+01,-2.094295210838865984e+01,-4.365583736690731484e+02
2.093999999999964245e+01,1.838151913956893591e-01,-2.094334185348927235e+01,-2.094333905746219671e+01,-4.369772377101158440e+02
2.095999999999964203e+01,1.838182629123985001e-01,-2.094324742191249200e+01,-2.094324435039578347e+01,-4.373960995870373836e+02
2.097999999999964160e+01,1.838212316455291040e-01,-2.094336190797625719e+01,-2.094335893924312586e+01,-4.378149638564637485e+02
2.099999999999964118e+01,1.838240680394771509e-01,-2.094342755734585282e+01,-2.094342472095190644e+01,-4.382338295712167451e+02
2.101999999999964075e+01,1.838266917772779785e-01,-2.094376147603001925e+01,-2.094375885229221979e+01,-4.386527021769995827e+02
2.103999999999964032e+01,1.838297524397329852e-01,-2.094358620972436569e+01,-2.094358314906191154e+01,-4.390715708405315922e+02
2.105999999999963990e+01,1.838324468122886080e-01,-2.094378638925293501e+01,-2.094378369488038061e+01,-4.394904438739441161e+02
2.107999999999963947e+01,1.838352107556176507e-01,-2.094371570030641294e+01,-2.094371293636308451e+01,-4.399093154240069339e+02
2.109999999999963904e+01,1.838377429566536991e-01,-2.094400842517033823e+01,-2.094400589296930093e+01,-4.403281930603092746e+02
2.111999999999963862e+01,1.838402848976762871e-01,-2.094397730309724892e+01,-2.094397476115622680e+01,-4.407470700644302042e+02
2.113999999999963819e+01,1.838427473283223423e-01,-2.094429929440514471e+01,-2.094429683197449776e+01,-4.411659535878876568e+02
2.115999999999963777e+01,1.838454088618996507e-01,-2.094424884135319687e+01,-2.094424617981961845e+01,-4.415848359031811583e+02
2.117999999999963734e+01,1.838478806061414894e-01,-2.094441503891405532e+01,-2.094441256716981314e+01,-4.420037217322151832e+02
2.119999999999963691e+01,1.838500698774136466e-01,-2.094468340063987810e+01,-2.094468121136860717e+01,-4.424226132109567402e+02
2.121999999999963649e+01,1.838525544125440836e-01,-2.094480024989026390e+01,-2.094479776535513338e+01,-4.428415067314193720e+02
2.123999999999963606e+01,1.838551027277870176e-01,-2.094474720411907853e+01,-2.094474465580383438e+01,-4.432603991271865311e+02
2.125999999999963563e+01,1.838573781622560854e-01,-2.094495551825481883e+01,-2.094495324282035043e+01,-4.436792959621171235e+02
2.127999999999963521e+01,1.838599461523368339e-01,-2.094488159589434417e+01,-2.094487902790426403e+01,-4.440981910260449581e+02
2.129999999999963478e+01,1.838623622632027665e-01,-2.094508847508099336e+01,-2.094508605897012643e+01,-4.445170903794357287e+02
2.131999999999963435e+01,1.838649065910215041e-01,-2.094489519511629183e+01,-2.094489265078847140e+01,-4.449359857390102775e+02
2.133999999999963393e+01,1.838670393142056714e-01,-2.094516700983581359e+01,-2.094516487711262798e+01,-4.453548869464838162e+02
2.135999999999963350e+01,1.838696096039598160e-01,-2.094513089703108122e+01,-2.094512832674132596e+01,-4.457737869941346389e+02
2.137999999999963308e+01,1.838717471764017564e-01,-2.094536569112089097e+01,-2.094536355354845014e+01,-4.461926921703846460e+02
2.139999999999963265e+01,1.838738999037028976e-01,-2.094545752167106301e+01,-2.094545536894376170e+01,-4.466115991680907769e+02
2.141999999999963222e+01,1.838763860989496013e-01,-2.094544347974974130e+01,-2.094544099355449518e+01,-4.470305055514904780e+02
2.143999999999963180e+01,1.838787023806981169e-01,-2.094565410806223582e+01,-2.094565179178048808e+01,-4.474494163173699803e+02
2.145999999999963137e+01,1.838813298329471935e-01,-2.094563935601224003e+01,-2.094563672855998959e+01,-4.478683264770379537e+02
2.147999999999963094e+01,1.838839967489126759e-01,-2.094567701120859482e+01,-2.094567434429263031e+01,-4.482872373503461745e+02
2.149999999999963052e+01,1.838867073993928902e-01,-2.094574517176741324e+01,-2.094574246111693228e+01,-4.487061495431310618e+02
2.151999999999963009e+01,1.838892610991472165e-01,-2.094583216799845360e+01,-2.094582961429869883e+01,-4.491250636327912957e+02
2.153999999999962967e+01,1.838919273977635549e-01,-2.094593792077071015e+01,-2.094593525447209359e+01,-4.495439797249080698e+02
2.155999999999962924e+01,1.838948136315073367e-01,-2.094609506160423962e+01,-2.094609217537049517e+01,-4.499628987399063931e+02
2.157999999999962881e+01,1.838976738057684357e-01,-2.094609580880946353e+01,-2.094609294863520077e+01,-4.503818177959083755e+02
2.159999999999962839e+01,1.839006754884789652e-01,-2.094612432866600216e+01,-2.094612132698329177e+01,-4.508007372807989555e+02
2.161999999999962796e+01,1.839033416280166366e-01,-2.094620000026263895e+01,-2.094619733412310225e+01,-4.512196586146646382e+02
2.163999999999962753e+01,1.839063914261309940e-01,-2.094634930912830129e+01,-2.094634625933018768e+01,-4.516385825510490690e+02
2.165999999999962711e+01,1.839094904208625203e-01,-2.094633420926249912e+01,-2.094633111026776717e+01,-4.520575061362395672e+02
2.167999999999962668e+01,1.839123786413653094e-01,-2.094636156571363728e+01,-2.094635867749313363e+01,-4.524764304793333736e+02
2.169999999999962625e+01,1.839151920438441556e-01,-2.094642786728268646e+01,-2.094642505388020837e+01,-4.528953562232765648e+02
2.171999999999962583e+01,1.839182320058009301e-01,-2.094655631475942670e+01,-2.094655327479746987e+01,-4.533142843096098318e+02
2.173999999999962540e+01,1.839211038640351514e-01,-2.094654191406642596e+01,-2.094653904220819030e+01,-4.537332122760329298e+02
2.175999999999962498e+01,1.839240682530994264e-01,-2.094656663444983735e+01,-2.094656367006077247e+01,-4.541521406443328601e+02
2.177999999999962455e+01,1.839271815536863974e-01,-2.094683585618933108e+01,-2.094683274288874486e+01,-4.545710742481560374e+02
2.179999999999962412e+01,1.839302313902629327e-01,-2.094667952970813829e+01,-2.094667647987156300e+01,-4.549900047889136658e+02
2.181999999999962370e+01,1.839335792245045120e-01,-2.094673982568138726e+01,-2.094673647784714632e+01,-4.554089362375930250e+02
2.183999999999962327e+01,1.839367779746452491e-01,-2.094670029845845960e+01,-2.094669709970832017e+01,-4.558278670448120806e+02
2.185999999999962284e+01,1.839401498016021708e-01,-2.094682564006465952e+01,-2.094682226823770321e+01,-4.562468001857863555e+02
2.187999999999962242e+01,1.839430350398515712e-01,-2.094692421539031102e+01,-2.094692133015206181e+01,-4.566657357848559400e+02
2.189999999999962199e+01,1.839462055135497598e-01,-2.094695200606286889e+01,-2.094694883558917198e+01,-4.570846716545034951e+02
2.191999999999962156e+01,1.839494834146434832e-01,-2.094684297580747057e+01,-2.094683969790637690e+01,-4.575036052361185170e+02
2.193999999999962114e+01,1.839525444751832495e-01,-2.094702109552906677e+01,-2.094701803446852750e+01,-4.579225425969685830e+02
2.195999999999962071e+01,1.839553476226798712e-01,-2.094705060905524974e+01,-2.094704780590775428e+01,-4.583414808060022096e+02
2.197999999999962029e+01,1.839584159012320197e-01,-2.094709112333771373e+01,-2.094708805505916160e+01,-4.587604195601903712e+02
2.199999999999961986e+01,1.839612900557316411e-01,-2.094717738145629227e+01,-2.094717450730179209e+01,-4.591793602336650224e+02
2.201999999999961943e+01,1.839641583104326961e-01,-2.094717144809989051e+01,-2.094716857984519010e+01,-4.595983007943722782e+02
2.203999999999961901e+01,1.839670133358594362e-01,-2.094733001142337159e+01,-2.094732715639794662e+01,-4.600172445395753584e+02
2.205999999999961858e+01,1.839701107144312009e-01,-2.094739571048294380e+01,-2.094739261310437328e+01,-4.604361893564064303e+02
2.207999999999961815e+01,1.839730734654697053e-01,-2.094734079132620508e+01,-2.094733782857516502e+01,-4.608551332094818918e+02
2.209999999999961773e+01,1.839762437101466752e-01,-2.094745891793478521e+01,-2.094745574769010688e+01,-4.612740792175958973e+02
2.211999999999961730e+01,1.839794407914687735e-01,-2.094751588185680191e+01,-2.094751268477547868e+01,-4.616930263381517534e+02
2.213999999999961688e+01,1.839829603538348790e-01,-2.094751227943860528e+01,-2.094750875987623928e+01,-4.621119730641781302e+02
2.215999999999961645e+01,1.839861222046589861e-01,-2.094766627247281576e+01,-2.094766311062199193e+01,-4.625309232277767819e+02
2.217999999999961602e+01,1.839896341986800854e-01,-2.094755537807641232e+01,-2.094755186608239228e+01,-4.629498708233443267e+02
2.219999999999961560e+01,1.839931315117067090e-01,-2.094753994597833469e+01,-2.094753644866530706e+01,-4.633688181249508489e+02
2.221999999999961517e+01,1.839961771497310439e-01,-2.094767672607770237e+01,-2.094767368043967792e+01,-4.637877686138344302e+02
2.223999999999961474e+01,1.839993052947610785e-01,-2.094774819582317704e+01,-2.094774506767814870e+01,-4.642067204496058253e+02
2.225999999999961432e+01,1.840026667331647325e-01,-2.094753761080993826e+01,-2.094753424937153596e+01,-4.646256678403835849e+02
2.227999999999961389e+01,1.840056198139339294e-01,-2.094784186784299962e+01,-2.094783891476222948e+01,-4.650446217246596916e+02
2.229999999999961346e+01,1.840090451798379323e-01,-2.094769563063967510e+01,-2.094769220527377129e+01,-4.654635722119065804e+02
2.231999999999961304e+01,1.840121326522645706e-01,-2.094777776009259540e+01,-2.094777467262017012e+01,-4.658825246796360489e+02
2.233999999999961261e+01,1.840154165078905224e-01,-2.094769847421977005e+01,-2.094769519036414351e+01,-4.663014753652647642e+02
2.235999999999961219e+01,1.840185782239493750e-01,-2.094784754606027732e+01,-2.094784438434421858e+01,-4.667204291544699117e+02
2.237999999999961176e+01,1.840219550295954798e-01,-2.094774903570286284e+01,-2.094774565889721529e+01,-4.671393807583783087e+02
2.239999999999961133e+01,1.840251399272692379e-01,-2.094786754007104435e+01,-2.094786435517336898e+01,-4.675583349242820645e+02
2.241999999999961091e+01,1.840286164996241258e-01,-2.094787498762908129e+01,-2.094787151105672507e+01,-4.679772889474622843e+02
2.243999999999961048e+01,1.840320745948273995e-01,-2.094790998212147670e+01,-2.094790652402627273e+01,-4.683962436890095091e+02
2.245999999999961005e+01,1.840351361389476748e-01,-2.094803698364325228e+01,-2.094803392209913184e+01,-4.688152013671382292e+02
2.247999999999960963e+01,1.840385197214304824e-01,-2.094799039600021473e+01,-2.094798701241773031e+01,-4.692341577914758091e+02
2.249999999999960920e+01,1.840416934082924894e-01,-2.094808410338179172e+01,-2.094808092969492819e+01,-4.696531162998565492e+02
2.251999999999960878e+01,1.840445807110517584e-01,-2.094824372093691167e+01,-2.094824083363415212e+01,-4.700720782869725554e+02
2.253999999999960835e+01,1.840478741564713916e-01,-2.094810701858425972e+01,-2.094810372513883934e+01,-4.704910371338987716e+02
2.255999999999960792e+01,1.840508137851008252e-01,-2.094823285832397275e+01,-2.094822991869534334e+01,-4.709099988514366260e+02
2.257999999999960750e+01,1.840536904059767165e-01,-2.094823493871385267e+01,-2.094823206209297695e+01,-4.713289606735900747e+02
2.259999999999960707e+01,1.840565489523919296e-01,-2.094833966103810141e+01,-2.094833680249168495e+01,-4.717479246082643840e+02
2.261999999999960664e+01,1.840590776542153639e-01,-2.094849075688221873e+01,-2.094848822818039480e+01,-4.721668918947001998e+02
2.263999999999960622e+01,1.840619585255561796e-01,-2.094835005191149691e+01,-2.094834717104015454e+01,-4.725858560148671472e+02
2.265999999999960579e+01,1.840646656977287521e-01,-2.094845410500674276e+01,-2.094845139783457100e+01,-4.730048223897950948e+02
2.267999999999960536e+01,1.840672312045676939e-01,-2.094849437207015086e+01,-2.094849180656331100e+01,-4.734237897117296825e+02
2.269999999999960494e+01,1.840701217685021540e-01,-2.094847984165037857e+01,-2.094847695108644459e+01,-4.738427564179987144e+02
2.271999999999960451e+01,1.840725832126888228e-01,-2.094879941074560747e+01,-2.094879694930142122e+01,-4.742617299447694563e+02
2.273999999999960409e+01,1.840756046056668815e-01,-2.094860884169159476e+01,-2.094860582029861718e+01,-4.746806991002103473e+02
2.275999999999960366e+01,1.840777687997269541e-01,-2.094895672692862121e+01,-2.094895456273455991e+01,-4.750996760705548354e+02
2.277999999999960323e+01,1.840805851436658203e-01,-2.094874768885820160e+01,-2.094874487251426132e+01,-4.755186482079880648e+02
2.279999999999960281e+01,1.840830457966302625e-01,-2.094896227972263958e+01,-2.094895981906967464e+01,-4.759376249929295568e+02
2.281999999999960238e+01,1.840856256287129178e-01,-2.094894017875219916e+01,-2.094893759892011786e+01,-4.763566012166725159e+02
2.283999999999960195e+01,1.840879670717215089e-01,-2.094912367613620674e+01,-2.094912133469319926e+01,-4.767755813487522119e+02
2.285999999999960153e+01,1.840906161294817711e-01,-2.094908607085135444e+01,-2.094908342179359551e+01,-4.771945604211114755e+02
2.287999999999960110e+01,1.840930450649788386e-01,-2.094918515748382148e+01,-2.094918272854832608e+01,-4.776135416953256367e+02
2.289999999999960067e+01,1.840955879827853581e-01,-2.094927158522728661e+01,-2.094926904230948139e+01,-4.780325245841123660e+02
2.291999999999960025e+01,1.840980082216961689e-01,-2.094939067468341065e+01,-2.094938825444450003e+01,-4.784515099773670954e+02
2.293999999999959982e+01,1.841001621357858387e-01,-2.094952628069809109e+01,-2.094952412678400222e+01,-4.788704983490669633e+02
2.295999999999959940e+01,1.841027262740959070e-01,-2.094949325748401847e+01,-2.094949069334570879e+01,-4.792894856500783476e+02
2.297999999999959897e+01,1.841051579401198346e-01,-2.094957568460348796e+01,-2.094957325293746564e+01,-4.797084747321043778e+02
2.299999999999959854e+01,1.841075875161936326e-01,-2.094973613755808017e+01,-2.094973370798200563e+01,-4.801274670252794863e+02
2.301999999999959812e+01,1.841102196539710634e-01,-2.094964233350694016e+01,-2.094963970136916132e+01,-4.805464572398118435e+02
2.303999999999959769e+01,1.841124479270465353e-01,-2.094987055619612093e+01,-2.094986832792304554e+01,-4.809654524226627359e+02
2.305999999999959726e+01,1.841148919420561025e-01,-2.094983181492670354e+01,-2.094982937091169362e+01,-4.813844466149462278e+02
2.307999999999959684e+01,1.841171727299230898e-01,-2.094991400800545378e+01,-2.094991172721758588e+01,-4.818034426143184419e+02
2.309999999999959641e+01,1.841194768449532226e-01,-2.094999873181499339e+01,-2.094999642769996484e+01,-4.822224402848397062e+02
2.311999999999959599e+01,1.841218096499253609e-01,-2.095006498895649116e+01,-2.095006265615151975e+01,-4.826414392518138925e+02
2.313999999999959556e+01,1.841238824470530777e-01,-2.095016594193933201e+01,-2.095016386914220519e+01,-4.830604404978555522e+02
2.315999999999959513e+01,1.841260587802387716e-01,-2.095019824902318106e+01,-2.095019607268999451e+01,-4.834794422865028309e+02
2.317999999999959471e+01,1.841282891864834959e-01,-2.095023083776048978e+01,-2.095022860735424430e+01,-4.838984446728517810e+02
2.319999999999959428e+01,1.841303386134809650e-01,-2.095034516173236838e+01,-2.095034311230537227e+01,-4.843174495266594590e+02
2.321999999999959385e+01,1.841325739324789490e-01,-2.095048291802700291e+01,-2.095048068270800457e+01,-4.847364569497010507e+02
2.323999999999959343e+01,1.841347885975552212e-01,-2.095055588526071944e+01,-2.095055367059564233e+01,-4.851554658527412016e+02
2.325999999999959300e+01,1.841370706811399083e-01,-2.095050619273515835e+01,-2.095050391065157314e+01,-4.855744736945123350e+02
2.327999999999959257e+01,1.841392849734180270e-01,-2.095057343999030763e+01,-2.095057122569803099e+01,-4.859934829490198354e+02
2.329999999999959215e+01,1.841412948014449213e-01,-2.095067019110821604e+01,-2.095066818128018937e+01,-4.864124943430139751e+02
2.331999999999959172e+01,1.841433979283257083e-01,-2.095070188646482379e+01,-2.095069978333794225e+01,-4.868315062776164268e+02
2.333999999999959130e+01,1.841453148171695031e-01,-2.095086151522638573e+01,-2.095085959833754075e+01,-4.872505215910321112e+02
2.335999999999959087e+01,1.841472301042982873e-01,-2.095084796050813836e+01,-2.095084604522100946e+01,-4.876695366349551364e+02
2.337999999999959044e+01,1.841491281115688883e-01,-2.095092605929677987e+01,-2.095092416128951029e+01,-4.880885532581337998e+02
2.339999999999959002e+01,1.841508480830421901e-01,-2.095106662426631772e+01,-2.095106490429484580e+01,-4.885075728706476639e+02
2.341999999999958959e+01,1.841526478750963036e-01,-2.095106632325743234e+01,-2.095106452346537651e+01,-4.889265923973207464e+02
2.343999999999958916e+01,1.841543442412536535e-01,-2.095113636223351605e+01,-2.095113466586735740e+01,-4.893456134281992718e+02
2.345999999999958874e+01,1.841558334484940385e-01,-2.095132318566371765e+01,-2.095132169645647835e+01,-4.897646384027053728e+02
2.347999999999958831e+01,1.841574039985893196e-01,-2.095131259449011552e+01,-2.095131102394002198e+01,-4.901836630840450653e+02
2.349999999999958789e+01,1.841590037068695784e-01,-2.095128004499303387e+01,-2.095127844528475336e+01,-4.906026870852366528e+02
2.351999999999958746e+01,1.841602995627008021e-01,-2.095148753900311789e+01,-2.095148624314728636e+01,-4.910217155401609261e+02
2.353999999999958703e+01,1.841615762808535284e-01,-2.095160486207102224e+01,-2.095160358535287060e+01,-4.914407463606841588e+02
2.355999999999958661e+01,1.841627926963921857e-01,-2.095171570567602970e+01,-2.095171448926049251e+01,-4.918597794583821496e+02
2.357999999999958618e+01,1.841641431866546386e-01,-2.095182559317336057e+01,-2.095182424268309873e+01,-4.922788146197553374e+02
2.359999999999958575e+01,1.841654154924910469e-01,-2.095188079927097036e+01,-2.095187952696513278e+01,-4.926978509634349166e+02
2.361999999999958533e+01,1.841668108295907436e-01,-2.095194499823013956e+01,-2.095194360289303859e+01,-4.931168884680624274e+02
2.363999999999958490e+01,1.841681227709280333e-01,-2.095207857441162247e+01,-2.095207726247028646e+01,-4.935359287276093028e+02
2.365999999999958447e+01,1.841690478790581620e-01,-2.095227888493553081e+01,-2.095227795982740204e+01,-4.939549733801998741e+02
2.367999999999958405e+01,1.841703306003139584e-01,-2.095223961532035872e+01,-2.095223833259910151e+01,-4.943740168897850253e+02
2.369999999999958362e+01,1.841716614418123510e-01,-2.095239924248243568e+01,-2.095239791164093646e+01,-4.947930635437931528e+02
2.371999999999958320e+01,1.841729844968193752e-01,-2.095254308531615806e+01,-2.095254176226115206e+01,-4.952121130824444890e+02
2.373999999999958277e+01,1.841743553770817943e-01,-2.095262732453720389e+01,-2.095262595365694125e+01,-4.956311642580549233e+02
2.375999999999958234e+01,1.841754994659013933e-01,-2.095282212478966954e+01,-2.095282098070084942e+01,-4.960502195564619115e+02
2.377999999999958192e+01,1.841767472360487101e-01,-2.095287486289181800e+01,-2.095287361512167124e+01,-4.964692758059495645e+02
2.379999999999958149e+01,1.841778758282168471e-01,-2.095298894311109805e+01,-2.095298781451893078e+01,-4.968883344562196385e+02
2.381999999999958106e+01,1.841788712590404775e-01,-2.095313020627030198e+01,-2.095312921083947799e+01,-4.973073960649142009e+02
2.383999999999958064e+01,1.841798221256037704e-01,-2.095326869176027529e+01,-2.095326774089371114e+01,-4.977264604878828891e+02
2.385999999999958021e+01,1.841808177154390935e-01,-2.095331176659646033e+01,-2.095331077100662398e+01,-4.981455257276249426e+02
2.387999999999957979e+01,1.841816497778945572e-01,-2.095347092745620188e+01,-2.095347009539374739e+01,-4.985645943141116163e+02
2.389999999999957936e+01,1.841826274134152341e-01,-2.095345235988106580e+01,-2.095345138224554660e+01,-4.989836623836737317e+02
2.391999999999957893e+01,1.841834972797539161e-01,-2.095362655394071894e+01,-2.095362568407438175e+01,-4.994027340448861878e+02
2.393999999999957851e+01,1.841844629886183193e-01,-2.095369355264967481e+01,-2.095369258694081083e+01,-4.998218069502303251e+02
2.395999999999957808e+01,1.841853744591092357e-01,-2.095379729394376866e+01,-2.095379638247327847e+01,-5.002408819846387473e+02
2.397999999999957765e+01,1.841863126460297484e-01,-2.095388227380473722e+01,-2.095388133561781530e+01,-5.006599586919278977e+02
2.399999999999957723e+01,1.841868994202505161e-01,-2.095409787322380879e+01,-2.095409728644958847e+01,-5.010790400626181622e+02
2.401999999999957680e+01,1.841878941559286498e-01,-2.095404921154348088e+01,-2.095404821680780216e+01,-5.014981200521133360e+02
2.403999999999957637e+01,1.841887113552435340e-01,-2.095416277496226343e+01,-2.095416195776294899e+01,-5.019172024904132172e+02
2.405999999999957595e+01,1.841895952927509184e-01,-2.095427812026707670e+01,-2.095427723632957040e+01,-5.023362871688810287e+02
2.407999999999957552e+01,1.841904832031702743e-01,-2.095433765309837781e+01,-2.095433676518795707e+01,-5.027553730340325728e+02
2.409999999999957510e+01,1.841912852360144959e-01,-2.095440856643415017e+01,-2.095440776440130648e+01,-5.031744604033283963e+02
2.411999999999957467e+01,1.841922466414456505e-01,-2.095446816734094142e+01,-2.095446720593551149e+01,-5.035935488052697906e+02
2.413999999999957424e+01,1.841931514621433785e-01,-2.095461097167930120e+01,-2.095461006685860283e+01,-5.040126401198826898e+02
2.415999999999957382e+01,1.841941220086024678e-01,-2.095464457930356161e+01,-2.095464360875710241e+01,-5.044317320409222702e+02
2.417999999999957339e+01,1.841951234447203045e-01,-2.095478157686168075e+01,-2.095478057542556272e+01,-5.048508266710233556e+02
2.419999999999957296e+01,1.841961101124269251e-01,-2.095485224641650390e+01,-2.095485125974879637e+01,-5.052699227292839623e+02
2.421999999999957254e+01,1.841969512437091894e-01,-2.095497013277226728e+01,-2.095496929164098532e+01,-5.056890212908081139e+02
2.423999999999957211e+01,1.841979863203167256e-01,-2.095499009517164524e+01,-2.095498906009503770e+01,-5.061081200576349488e+02
2.425999999999957168e+01,1.841990683172870236e-01,-2.095507141668943873e+01,-2.095507033469246849e+01,-5.065272204039717394e+02
2.427999999999957126e+01,1.842000662974371261e-01,-2.095520834751101447e+01,-2.095520734953086261e+01,-5.069463235729418216e+02
2.429999999999957083e+01,1.842012049688964148e-01,-2.095525114060736627e+01,-2.095525000193590870e+01,-5.073654274570825464e+02
2.431999999999957041e+01,1.842022244725074476e-01,-2.095535942153325593e+01,-2.095535840202964550e+01,-5.077845336260095337e+02
2.433999999999956998e+01,1.842032843893862681e-01,-2.095547888806654058e+01,-2.095547782814966098e+01,-5.082036421438539833e+02
2.435999999999956955e+01,1.842044595125839068e-01,-2.095552951399961827e+01,-2.095552833887641953e+01,-5.086227515590108510e+02
2.437999999999956913e+01,1.842058640111325918e-01,-2.095549668094044904e+01,-2.095549527644190135e+01,-5.090418600881311022e+02
2.439999999999956870e+01,1.842070768279515380e-01,-2.095564693409167134e+01,-2.095564572127485192e+01,-5.094609718139961387e+02
2.441999999999956827e+01,1.842084758759670593e-01,-2.095567020923993340e+01,-2.095566881019191641e+01,-5.098800838191328921e+02
2.443999999999956785e+01,1.842093195236162440e-01,-2.095592356672958800e+01,-2.095592272308194026e+01,-5.102992014468197794e+02
2.445999999999956742e+01,1.842106275161390916e-01,-2.095584661547635363e+01,-2.095584530748383045e+01,-5.107183170711367666e+02
2.447999999999956700e+01,1.842118711216248761e-01,-2.095599536039860311e+01,-2.095599411679311785e+01,-5.111374357347392561e+02
2.449999999999956657e+01,1.842132954472348039e-01,-2.095598483383796662e+01,-2.095598340951235627e+01,-5.115565540070904262e+02
2.451999999999956614e+01,1.842144863828297230e-01,-2.095610564440758949e+01,-2.095610445347199402e+01,-5.119756749290430093e+02
2.453999999999956572e+01,1.842159096340404423e-01,-2.095616125178732858e+01,-2.095615982853611925e+01,-5.123947967308274656e+02
2.455999999999956529e+01,1.842172560807035508e-01,-2.095623828258936427e+01,-2.095623693614270167e+01,-5.128139201500325726e+02
2.457999999999956486e+01,1.842183223609537290e-01,-2.095645480132495564e+01,-2.095645373504470399e+01,-5.132330481797788480e+02
2.459999999999956444e+01,1.842198928990028406e-01,-2.095636331165639632e+01,-2.095636174111834649e+01,-5.136521738754738635e+02
2.461999999999956401e+01,1.842215432841026179e-01,-2.095640313323217896e+01,-2.095640148284707749e+01,-5.140713002877533881e+02
2.463999999999956358e+01,1.842228744658657991e-01,-2.095656567139157644e+01,-2.095656434020981251e+01,-5.144904302699994787e+02
2.465999999999956316e+01,1.842244760856117103e-01,-2.095657984888210379e+01,-2.095657824726235674e+01,-5.149095602653572996e+02
2.467999999999956273e+01,1.842259809473333898e-01,-2.095670191372317248e+01,-2.095670040886145102e+01,-5.153286927987701347e+02
2.469999999999956231e+01,1.842274423499246638e-01,-2.095675117894953132e+01,-2.095674971754694127e+01,-5.157478263609465330e+02
2.471999999999956188e+01,1.842291181681741385e-01,-2.095674258316639893e+01,-2.095674090734814854e+01,-5.161669595367915235e+02
2.473999999999956145e+01,1.842307751216380463e-01,-2.095684664728637259e+01,-2.095684499033290749e+01,-5.165860948127839265e+02
2.475999999999956103e+01,1.842323402509941921e-01,-2.095700676230163495e+01,-2.095700519717227905e+01,-5.170052333829005420e+02
2.477999999999956060e+01,1.842338540537826752e-01,-2.095708800565405738e+01,-2.095708649185126760e+01,-5.174243736292108906e+02
2.479999999999956017e+01,1.842355995884730757e-01,-2.095710327810465401e+01,-2.095710153256996477e+01,-5.178435139492383996e+02
2.481999999999955975e+01,1.842371061836484691e-01,-2.095728418897312295e+01,-2.095728268237794722e+01,-5.182626581264225933e+02
2.483999999999955932e+01,1.842388857532835100e-01,-2.095726381162856811e+01,-2.095726203205893157e+01,-5.186818016230855619e+02
2.485999999999955890e+01,1.842407159676682504e-01,-2.095733432786479256e+01,-2.095733249765040895e+01,-5.191009464794284440e+02
2.487999999999955847e+01,1.842425956876393711e-01,-2.095742800248245885e+01,-2.095742612276248806e+01,-5.195200931597580620e+02
2.489999999999955804e+01,1.842445382786095931e-01,-2.095749692872116654e+01,-2.095749498613019668e+01,-5.199392411557415699e+02
2.491999999999955762e+01,1.842463224508331110e-01,-2.095759435379473956e+01,-2.095759256962251627e+01,-5.203583912586452698e+02
2.493999999999955719e+01,1.842481432004586528e-01,-2.095770634132182764e+01,-2.095770452057220368e+01,-5.207775435647221229e+02
2.495999999999955676e+01,1.842501339967956842e-01,-2.095776475466248812e+01,-2.095776276386614967e+01,-5.211966968690189788e+02
2.497999999999955634e+01,1.842522446401838598e-01,-2.095778497362940485e+01,-2.095778286298601500e+01,-5.216158504578481825e+02
2.499999999999955591e+01,1.842542102093291390e-01,-2.095794276763718855e+01,-2.095794080206804466e+01,-5.220350073476317903e+02
2.501999999999955548e+01,1.842562379886172608e-01,-2.095799301477413223e+01,-2.095799098699484375e+01,-5.224541651801480384e+02
2.503999999999955506e+01,1.842581894947745436e-01,-2.095815575676258291e+01,-2.095815380525642624e+01,-5.228733263437770802e+02
2.505999999999955463e+01,1.842603035017763291e-01,-2.095818842033752816e+01,-2.095818630633052493e+01,-5.232924879981768527e+02
2.507999999999955421e+01,1.842625277948503615e-01,-2.095824547534957816e+01,-2.095824325105650487e+01,-5.237116506833907579e+02
2.509999999999955378e+01,1.842647456975113340e-01,-2.095832596242257040e+01,-2.095832374451990887e+01,-5.241308149847366167e+02
2.511999999999955335e+01,1.842671364133328105e-01,-2.095837641617455915e+01,-2.095837402545873829e+01,-5.245499801223442091e+02
2.513999999999955293e+01,1.842694438697226600e-01,-2.095843266535477412e+01,-2.095843035789838282e+01,-5.249691464681949356e+02
2.515999999999955250e+01,1.842716530752512571e-01,-2.095860600937608353e+01,-2.095860380017055391e+01,-5.253883163791770130e+02
2.517999999999955207e+01,1.842739929689241885e-01,-2.095860352177530217e+01,-2.095860118188162957e+01,-5.258074861097188659e+02
2.519999999999955165e+01,1.842763826995196530e-01,-2.095867919072626862e+01,-2.095867680099567210e+01,-5.262266573038027673e+02
2.521999999999955122e+01,1.842789054842612628e-01,-2.095871162237700958e+01,-2.095870909959226935e+01,-5.266458290134655726e+02
2.523999999999955079e+01,1.842814347658096596e-01,-2.095880169804573256e+01,-2.095879916876418392e+01,-5.270650025181448655e+02
2.525999999999955037e+01,1.842839856440418311e-01,-2.095883611192966356e+01,-2.095883356105143136e+01,-5.274841766895052615e+02
2.527999999999954994e+01,1.842864566561694672e-01,-2.095892525465676925e+01,-2.095892278364464190e+01,-5.279033527235861811e+02
2.529999999999954952e+01,1.842888965824225900e-01,-2.095904717872620182e+01,-2.095904473879994967e+01,-5.283225312272344354e+02
2.531999999999954909e+01,1.842916350404169845e-01,-2.095899665543684520e+01,-2.095899391697885150e+01,-5.287417084218851642e+02
2.533999999999954866e+01,1.842943421443984375e-01,-2.095902184456320683e+01,-2.095901913745922585e+01,-5.291608861516723437e+02
2.535999999999954824e+01,1.842969021100799853e-01,-2.095916467729895771e+01,-2.095916211733327472e+01,-5.295800668852526769e+02
2.537999999999954781e+01,1.842996672937416980e-01,-2.095914619728555550e+01,-2.095914343210189301e+01,-5.299992470440147372e+02
2.539999999999954738e+01,1.843023456204818666e-01,-2.095923539446280515e+01,-2.095923271613606431e+01,-5.304184290735772720e+02
2.541999999999954696e+01,1.843049615757029469e-01,-2.095936292814554136e+01,-2.095936031219032003e+01,-5.308376137161850465e+02
2.543999999999954653e+01,1.843077061613663248e-01,-2.095940496544954001e+01,-2.095940222086387550e+01,-5.312567990709083006e+02
2.545999999999954611e+01,1.843105628701680321e-01,-2.095940984152430886e+01,-2.095940698481550868e+01,-5.316759844110299582e+02
2.547999999999954568e+01,1.843133737137873929e-01,-2.095946168195433046e+01,-2.095945887111071215e+01,-5.320951708338254775e+02
2.549999999999954525e+01,1.843162424166098212e-01,-2.095953871900994159e+01,-2.095953585030711963e+01,-5.325143587395028817e+02
2.551999999999954483e+01,1.843189427380967915e-01,-2.095966796762274242e+01,-2.095966526730125423e+01,-5.329335493985338417e+02
2.553999999999954440e+01,1.843216839690032249e-01,-2.095966109639886099e+01,-2.095965835516795295e+01,-5.333527398792309668e+02
2.555999999999954397e+01,1.843244702400471113e-01,-2.095976019063871476e+01,-2.095975740436767154e+01,-5.337719322967726612e+02
2.557999999999954355e+01,1.843272585838325039e-01,-2.095979383633789439e+01,-2.095979104799410919e+01,-5.341911253851557149e+02
2.559999999999954312e+01,1.843300612744131484e-01,-2.095985720212576453e+01,-2.095985439943518358e+01,-5.346103197265076687e+02
2.561999999999954269e+01,1.843328948492222730e-01,-2.095994929314440824e+01,-2.095994645956960056e+01,-5.350295158787956780e+02
2.563999999999954227e+01,1.843356649486289633e-01,-2.096002938994018905e+01,-2.096002661984078230e+01,-5.354487136964951333e+02
2.565999999999954184e+01,1.843384047070310838e-01,-2.096007018113912324e+01,-2.096006744138072264e+01,-5.358679123603595826e+02
2.567999999999954142e+01,1.843412354851068358e-01,-2.096013482968266928e+01,-2.096013199890459333e+01,-5.362871122261750543e+02
2.569999999999954099e+01,1.843439886876352685e-01,-2.096023329844966199e+01,-2.096023054524713203e+01,-5.367063141389415932e+02
2.571999999999954056e+01,1.843467758704040727e-01,-2.096029863791689607e+01,-2.096029585073412704e+01,-5.371255173245172045e+02
2.573999999999954014e+01,1.843496243742473450e-01,-2.096027055950976958e+01,-2.096026771100592612e+01,-5.375447198872035415e+02
2.575999999999953971e+01,1.843524277310483739e-01,-2.096035888552887627e+01,-2.096035608217207624e+01,-5.379639242615573949e+02
2.577999999999953928e+01,1.843550750793233051e-01,-2.096052768797013854e+01,-2.096052504062186372e+01,-5.383831321679684834e+02
2.579999999999953886e+01,1.843576892236735987e-01,-2.096060039395196739e+01,-2.096059777980761751e+01,-5.388023415617032015e+02
2.581999999999953843e+01,1.843602822669859198e-01,-2.096067556755100370e+01,-2.096067297450769118e+01,-5.392215524800109279e+02
2.583999999999953801e+01,1.843628384553069877e-01,-2.096073104924304786e+01,-2.096072849305472729e+01,-5.396407645448075527e+02
2.585999999999953758e+01,1.843654703727211908e-01,-2.096084396958158891e+01,-2.096084133766417423e+01,-5.400599787922817541e+02
2.587999999999953715e+01,1.843682704005343842e-01,-2.096083426343463429e+01,-2.096083146340681935e+01,-5.404791926775226329e+02
2.589999999999953673e+01,1.843709237284619773e-01,-2.096092906232562214e+01,-2.096092640899769322e+01,-5.408984086054412046e+02
2.591999999999953630e+01,1.843734424063191712e-01,-2.096103190195255195e+01,-2.096102938327469545e+01,-5.413176267248023805e+02
2.593999999999953587e+01,1.843761480073820014e-01,-2.096104210951902758e+01,-2.096103940391796527e+01,-5.417368448613917735e+02
2.595999999999953545e+01,1.843788914807827639e-01,-2.096105765613744865e+01,-2.096105491266404641e+01,-5.421560632710410346e+02
2.597999999999953502e+01,1.843815234174184803e-01,-2.096119644531371762e+01,-2.096119381337708276e+01,-5.425752845680107157e+02
2.599999999999953459e+01,1.843840815023745083e-01,-2.096127444724877265e+01,-2.096127188916381812e+01,-5.429945074988708029e+02
2.601999999999953417e+01,1.843868529121522604e-01,-2.096127999627389471e+01,-2.096127722486411571e+01,-5.434137303273864745e+02
2.603999999999953374e+01,1.843894571500521995e-01,-2.096136792407221350e+01,-2.096136531983431439e+01,-5.438329550816299616e+02
2.605999999999953332e+01,1.843920040147252470e-01,-2.096149098497066632e+01,-2.096148843810599161e+01,-5.442521823544647077e+02
2.607999999999953289e+01,1.843946000591147327e-01,-2.096151540883589348e+01,-2.096151281279150425e+01,-5.446714100665969909e+02
2.609999999999953246e+01,1.843972497934320831e-01,-2.096157552256287104e+01,-2.096157287282855464e+01,-5.450906389273139894e+02
2.611999999999953204e+01,1.843998288563656607e-01,-2.096165050945047525e+01,-2.096164793038754226e+01,-5.455098693584400280e+02
2.613999999999953161e+01,1.844025131780441251e-01,-2.096163855402276255e+01,-2.096163586970108383e+01,-5.459290994451988581e+02
2.615999999999953118e+01,1.844051722117058811e-01,-2.096166991030071358e+01,-2.096166725126705188e+01,-5.463483301843712070e+02
2.617999999999953076e+01,1.844077625747986837e-01,-2.096180022311875746e+01,-2.096179763275566543e+01,-5.467675635984704741e+02
2.619999999999953033e+01,1.844103297364716454e-01,-2.096185972584160240e+01,-2.096185715867992982e+01,-5.471867982258256689e+02
2.621999999999952990e+01,1.844130273243666795e-01,-2.096185087715785755e+01,-2.096184817956996227e+01,-5.476060325457809768e+02
2.623999999999952948e+01,1.844156537638729776e-01,-2.096189747094228295e+01,-2.096189484450277618e+01,-5.480252678687603520e+02
2.625999999999952905e+01,1.844182296543799282e-01,-2.096201971170013323e+01,-2.096201713580962789e+01,-5.484445056871037423e+02
2.627999999999952863e+01,1.844208797124179400e-01,-2.096202999683046286e+01,-2.096202734677242319e+01,-5.488637436369823490e+02
2.629999999999952820e+01,1.844235424276665647e-01,-2.096206285246572065e+01,-2.096206018975047058e+01,-5.492829822313163959e+02
2.631999999999952777e+01,1.844260902350292886e-01,-2.096213678447626449e+01,-2.096213423666890208e+01,-5.497022224191986197e+02
2.633999999999952735e+01,1.844287089293807358e-01,-2.096217182236749466e+01,-2.096216920367314174e+01,-5.501214632369515130e+02
2.635999999999952692e+01,1.844313871476440381e-01,-2.096215849294631894e+01,-2.096215581472805667e+01,-5.505407037285921206e+02
2.637999999999952649e+01,1.844339816353417205e-01,-2.096225498053109959e+01,-2.096225238604340291e+01,-5.509599462337150726e+02
2.639999999999952607e+01,1.844363825286164660e-01,-2.096238078125964677e+01,-2.096237838036637058e+01,-5.513791914484470453e+02
2.641999999999952564e+01,1.844388330526944564e-01,-2.096240193797084572e+01,-2.096239948744676695e+01,-5.517984370366823441e+02
2.643999999999952522e+01,1.844413412588370993e-01,-2.096239031569055911e+01,-2.096238780748441499e+01,-5.522176823347899699e+02
2.645999999999952479e+01,1.844437559633195223e-01,-2.096251219091627860e+01,-2.096250977621179601e+01,-5.526369301639037985e+02
2.647999999999952436e+01,1.844462450930072217e-01,-2.096250952512894727e+01,-2.096250703599925913e+01,-5.530561778652767089e+02
2.649999999999952394e+01,1.844486781109816176e-01,-2.096256086220101622e+01,-2.096255842918304069e+01,-5.534754266495027650e+02
2.651999999999952351e+01,1.844510242080724394e-01,-2.096264742096085243e+01,-2.096264507486376161e+01,-5.538946772518247599e+02
2.653999999999952308e+01,1.844534273779699640e-01,-2.096264874460257488e+01,-2.096264634143267713e+01,-5.543139278235469192e+02
2.655999999999952266e+01,1.844558315764818213e-01,-2.096265528185317706e+01,-2.096265287765466567e+01,-5.547331785249855329e+02
2.657999999999952223e+01,1.844582695757150947e-01,-2.096273410588306518e+01,-2.096273166788383335e+01,-5.551524307691038302e+02
2.659999999999952180e+01,1.844605199830995634e-01,-2.096282594602579152e+01,-2.096282369561840753e+01,-5.555716850376170441e+02
2.661999999999952138e+01,1.844629142311769165e-01,-2.096280570531748211e+01,-2.096280331106940409e+01,-5.559909387574753055e+02
2.663999999999952095e+01,1.844651679099081898e-01,-2.096288220833279325e+01,-2.096287995465406340e+01,-5.564101941479632387e+02
2.665999999999952053e+01,1.844674575850109577e-01,-2.096294978687859967e+01,-2.096294749720349770e+01,-5.568294508540257084e+02
2.667999999999952010e+01,1.844698632287556095e-01,-2.096298078766368533e+01,-2.096297838201994068e+01,-5.572487080641352577e+02
2.669999999999951967e+01,1.844722542063637616e-01,-2.096303604916275276e+01,-2.096303365818514308e+01,-5.576679663941408762e+02
2.671999999999951925e+01,1.844745459321599501e-01,-2.096308437914410305e+01,-2.096308208741830725e+01,-5.580872257899980013e+02
2.673999999999951882e+01,1.844767534908645645e-01,-2.096316269874652249e+01,-2.096316049118781777e+01,-5.585064868364141830e+02
2.675999999999951839e+01,1.844791327454747831e-01,-2.096316105107148786e+01,-2.096315867181687764e+01,-5.589257476781810965e+02
2.677999999999951797e+01,1.844815957403290463e-01,-2.096312744536375661e+01,-2.096312498236890320e+01,-5.593450077640934524e+02
2.679999999999951754e+01,1.844840294758027244e-01,-2.096321571980288567e+01,-2.096321328606741119e+01,-5.597642696447539947e+02
2.681999999999951712e+01,1.844864610007287964e-01,-2.096328825392145490e+01,-2.096328582239652860e+01,-5.601835329783075395e+02
2.683999999999951669e+01,1.844888949421030211e-01,-2.096328217101241975e+01,-2.096327973707104420e+01,-5.606027961877863390e+02
2.685999999999951626e+01,1.844913620526719977e-01,-2.096332575185590485e+01,-2.096332328474533568e+01,-5.610220602357128428e+02
2.687999999999951584e+01,1.844937859235354916e-01,-2.096338929163934850e+01,-2.096338686776848448e+01,-5.614413255976746768e+02
2.689999999999951541e+01,1.844963468217773739e-01,-2.096339272573946033e+01,-2.096339016484121842e+01,-5.618605908912912810e+02
2.691999999999951498e+01,1.844988478569100643e-01,-2.096343130547790778e+01,-2.096342880444277412e+01,-5.622798570163656677e+02
2.693999999999951456e+01,1.845013576376476616e-01,-2.096347618937816648e+01,-2.096347367959742769e+01,-5.626991240303725590e+02
2.695999999999951413e+01,1.845039476585264571e-01,-2.096349453502256921e+01,-2.096349194500168878e+01,-5.631183913310520666e+02
2.697999999999951370e+01,1.845066622456429939e-01,-2.096345820720461361e+01,-2.096345549261749852e+01,-5.635376577806090381e+02
2.699999999999951328e+01,1.845092345564786629e-01,-2.096353458999513464e+01,-2.096353201768429741e+01,-5.639569259000980992e+02
2.701999999999951285e+01,1.845118533313701292e-01,-2.096358191380737068e+01,-2.096357929503247775e+01,-5.643761949195993566e+02
2.703999999999951243e+01,1.845144994083772194e-01,-2.096360045691054452e+01,-2.096359781083353724e+01,-5.647954642826606459e+02
2.705999999999951200e+01,1.845172085899099979e-01,-2.096361411968723942e+01,-2.096361141050570609e+01,-5.652147338558728507e+02
2.707999999999951157e+01,1.845199523101841432e-01,-2.096364879379086688e+01,-2.096364605007059367e+01,-5.656340040880284050e+02
2.709999999999951115e+01,1.845226699883698862e-01,-2.096367157937577730e+01,-2.096366886169759169e+01,-5.660532748019377323e+02
2.711999999999951072e+01,1.845253554949908559e-01,-2.096368852305123198e+01,-2.096368583754460957e+01,-5.664725458868921351e+02
2.713999999999951029e+01,1.845279554801609045e-01,-2.096379882207695644e+01,-2.096379622209178706e+01,-5.668918192633485660e+02
2.715999999999950987e+01,1.845307897379201978e-01,-2.096376169004231826e+01,-2.096375885578455822e+01,-5.673110916628916129e+02
2.717999999999950944e+01,1.845336007989130112e-01,-2.096375920417438721e+01,-2.096375639311339611e+01,-5.677303640359141355e+02
2.719999999999950901e+01,1.845364303745684054e-01,-2.096380348197404686e+01,-2.096380065239839041e+01,-5.681496372759779661e+02
2.721999999999950859e+01,1.845391623656673641e-01,-2.096385856002090264e+01,-2.096385582802980352e+01,-5.685689117151872551e+02
2.723999999999950816e+01,1.845420350587354541e-01,-2.096388374374952690e+01,-2.096388087105646036e+01,-5.689881865173691722e+02
2.725999999999950774e+01,1.845448659574152606e-01,-2.096392577804735069e+01,-2.096392294714867077e+01,-5.694074622020314109e+02
2.727999999999950731e+01,1.845478295917812872e-01,-2.096391384036438410e+01,-2.096391087673001863e+01,-5.698267375152042860e+02
2.729999999999950688e+01,1.845507075978760347e-01,-2.096398267811268923e+01,-2.096397980010659623e+01,-5.702460142907605132e+02
2.731999999999950646e+01,1.845536124277752932e-01,-2.096397391868011795e+01,-2.096397101385021955e+01,-5.706652908643042110e+02
2.733999999999950603e+01,1.845565225793647235e-01,-2.096402642006324157e+01,-2.096402350991165164e+01,-5.710845684825538910e+02
2.735999999999950560e+01,1.845594731438747194e-01,-2.096407336124724807e+01,-2.096407041068273713e+01,-5.715038469992142609e+02
2.737999999999950518e+01,1.845623171862031120e-01,-2.096407618384487037e+01,-2.096407333980254251e+01,-5.719231256788488054e+02
2.739999999999950475e+01,1.845653407555702119e-01,-2.096409654032397896e+01,-2.096409351675461252e+01,-5.723424045860858769e+02
2.741999999999950433e+01,1.845682667318277459e-01,-2.096415862459743806e+01,-2.096415569862118033e+01,-5.727616848326016452e+02
2.743999999999950390e+01,1.845713819970191960e-01,-2.096415216120860592e+01,-2.096414904594341522e+01,-5.731809647605606415e+02
2.745999999999950347e+01,1.845744982893162689e-01,-2.096417359204125574e+01,-2.096417047574895776e+01,-5.736002451161091358e+02
2.747999999999950305e+01,1.845775493029249426e-01,-2.096422857067864598e+01,-2.096422551966503889e+01,-5.740195266365089992e+02
2.749999999999950262e+01,1.845806251021712974e-01,-2.096426379359004244e+01,-2.096426071779079692e+01,-5.744388088365816429e+02
2.751999999999950219e+01,1.845838310474617328e-01,-2.096423476912560702e+01,-2.096423156318031644e+01,-5.748580903260188961e+02
2.753999999999950177e+01,1.845870391315254100e-01,-2.096427074303111482e+01,-2.096426753494705153e+01,-5.752773725327954253e+02
2.755999999999950134e+01,1.845900369095407056e-01,-2.096438239482501942e+01,-2.096437939704700426e+01,-5.756966571829138957e+02
2.757999999999950091e+01,1.845932781227117570e-01,-2.096426227551313559e+01,-2.096425903429996396e+01,-5.761159391872109836e+02
2.759999999999950049e+01,1.845965641102101928e-01,-2.096430155644745241e+01,-2.096429827045995253e+01,-5.765352219323525560e+02
2.761999999999950006e+01,1.845997766123724793e-01,-2.096435924978618814e+01,-2.096435603728402697e+01,-5.769545059048460871e+02
2.763999999999949964e+01,1.846029537601052706e-01,-2.096443275725940580e+01,-2.096442958011167335e+01,-5.773737913828435921e+02
2.765999999999949921e+01,1.846063399718354536e-01,-2.096437947194939611e+01,-2.096437608573766553e+01,-5.777930755860708132e+02
2.767999999999949878e+01,1.846098561904355451e-01,-2.096432884653961892e+01,-2.096432533032101730e+01,-5.782123586467829455e+02
2.769999999999949836e+01,1.846131975047027307e-01,-2.096441443048765763e+01,-2.096441108917338880e+01,-5.786316435940784686e+02
2.771999999999949793e+01,1.846167019463814118e-01,-2.096438649769361362e+01,-2.096438299325193455e+01,-5.790509278195906973e+02
2.773999999999949750e+01,1.846202659471982144e-01,-2.096437858009594635e+01,-2.096437501609512921e+01,-5.794702118271918607e+02
2.775999999999949708e+01,1.846237620299350790e-01,-2.096443187558900334e+01,-2.096442837950626625e+01,-5.798894969686208469e+02
2.777999999999949665e+01,1.846274074942431120e-01,-2.096438640820819899e+01,-2.096438276274389167e+01,-5.803087810513206932e+02
2.779999999999949623e+01,1.846310018703265776e-01,-2.096435524866024380e+01,-2.096435165428416170e+01,-5.807280645619177903e+02
2.781999999999949580e+01,1.846347510323437247e-01,-2.096438651862773028e+01,-2.096438276946571477e+01,-5.811473485431282597e+02
2.783999999999949537e+01,1.846381500698120737e-01,-2.096452053656766168e+01,-2.096451713753019419e+01,-5.815666355548222555e+02
2.785999999999949495e+01,1.846420448977250106e-01,-2.096436964421546634e+01,-2.096436574938755371e+01,-5.819859190528785575e+02
2.787999999999949452e+01,1.846457349162479167e-01,-2.096444204288018653e+01,-2.096443835286166291e+01,-5.824052042037176307e+02
2.789999999999949409e+01,1.846495667886307035e-01,-2.096437346215655495e+01,-2.096436963028417111e+01,-5.828244878410883985e+02
2.791999999999949367e+01,1.846532171059206973e-01,-2.096450309595093842e+01,-2.096449944563364909e+01,-5.832437742526900593e+02
2.793999999999949324e+01,1.846570721798050374e-01,-2.096443000970496939e+01,-2.096442615463108439e+01,-5.836630589978103671e+02
2.795999999999949281e+01,1.846609375617564719e-01,-2.096443446904990182e+01,-2.096443060366794953e+01,-5.840823438218094452e+02
2.797999999999949239e+01,1.846646943894057202e-01,-2.096447682252964739e+01,-2.096447306570199842e+01,-5.845016296014323416e+02
2.799999999999949196e+01,1.846685030867784016e-01,-2.096440478394461238e+01,-2.096440097524724067e+01,-5.849209138884139065e+02
2.801999999999949154e+01,1.846724457058117608e-01,-2.096442959767200165e+01,-2.096442565505296685e+01,-5.853401985377482788e+02
2.803999999999949111e+01,1.846761534084858380e-01,-2.096452621619199164e+01,-2.096452250848931698e+01,-5.857594853543694171e+02
2.805999999999949068e+01,1.846798094695044912e-01,-2.096455144641734236e+01,-2.096454779035632399e+01,-5.861787727272368329e+02
2.807999999999949026e+01,1.846836631963892361e-01,-2.096448316287545310e+01,-2.096447930914856883e+01,-5.865980585367673257e+02
2.809999999999948983e+01,1.846874481819331115e-01,-2.096449849497411222e+01,-2.096449470998856768e+01,-5.870173447216812974e+02
2.811999999999948940e+01,1.846911959539567771e-01,-2.096456674767662420e+01,-2.096456299990460082e+01,-5.874366323088628405e+02
2.813999999999948898e+01,1.846951435557029342e-01,-2.096448576827267729e+01,-2.096448182067092958e+01,-5.878559180766266081e+02
2.815999999999948855e+01,1.846986985806727544e-01,-2.096460489370290148e+01,-2.096460133867793019e+01,-5.882752066194757390e+02
2.817999999999948813e+01,1.847025077192989695e-01,-2.096454152853080544e+01,-2.096453771939217958e+01,-5.886944936409076945e+02
2.819999999999948770e+01,1.847063700071798764e-01,-2.096445395400860079e+01,-2.096445009172072105e+01,-5.891137788576999128e+02
2.821999999999948727e+01,1.847099328312540867e-01,-2.096460951723844346e+01,-2.096460595441437036e+01,-5.895330674852206130e+02
2.823999999999948685e+01,1.847138244620026293e-01,-2.096451823816529725e+01,-2.096451434653454982e+01,-5.899523539583532283e+02
2.825999999999948642e+01,1.847174859062112318e-01,-2.096459035175974606e+01,-2.096458669031553868e+01,-5.903716421039442821e+02
2.827999999999948599e+01,1.847210686100088650e-01,-2.096461018115527963e+01,-2.096460659845148200e+01,-5.907909307248635287e+02
2.829999999999948557e+01,1.847248398513560708e-01,-2.096453950876717442e+01,-2.096453573752582855e+01,-5.912102177437974433e+02
2.831999999999948514e+01,1.847284161719331130e-01,-2.096463470511335458e+01,-2.096463112879277801e+01,-5.916295068615792161e+02
2.833999999999948471e+01,1.847320186192426550e-01,-2.096460939362738074e+01,-2.096460579118006962e+01,-5.920487954470044087e+02
2.835999999999948429e+01,1.847355659515111104e-01,-2.096468876277850413e+01,-2.096468521544623442e+01,-5.924680856749276927e+02
2.837999999999948386e+01,1.847393148544581309e-01,-2.096459220969851245e+01,-2.096458846079556437e+01,-5.928873737702186872e+02
2.839999999999948344e+01,1.847429093040647008e-01,-2.096458712566975180e+01,-2.096458353122014628e+01,-5.933066619182825434e+02
2.841999999999948301e+01,1.847465275173939825e-01,-2.096460142886058620e+01,-2.096459781064725547e+01,-5.937259503286463769e+02
2.843999999999948258e+01,1.847501589734273086e-01,-2.096463847604303865e+01,-2.096463484458700677e+01,-5.941452394667112458e+02
2.845999999999948216e+01,1.847537132360095591e-01,-2.096463738357966378e+01,-2.096463382931707997e+01,-5.945645286601203452e+02
2.847999999999948173e+01,1.847571382849108879e-01,-2.096465844890938968e+01,-2.096465502386048740e+01,-5.949838184040496571e+02
2.849999999999948130e+01,1.847605588290839318e-01,-2.096467541843242088e+01,-2.096467199788824942e+01,-5.954031084918741499e+02
2.851999999999948088e+01,1.847640518474061577e-01,-2.096464914722529826e+01,-2.096464565420697568e+01,-5.958223979818003500e+02
2.853999999999948045e+01,1.847674790974069281e-01,-2.096466098888892304e+01,-2.096465756163892280e+01,-5.962416877743280565e+02
2.855999999999948002e+01,1.847708992818254958e-01,-2.096467683148290106e+01,-2.096467341129848094e+01,-5.966609778907733244e+02
2.857999999999947960e+01,1.847744563203455870e-01,-2.096459871940797370e+01,-2.096459516236945220e+01,-5.970802663081229866e+02
2.859999999999947917e+01,1.847777267477128949e-01,-2.096460872479031678e+01,-2.096460545436294964e+01,-5.974995552121914670e+02
2.861999999999947875e+01,1.847811726919687536e-01,-2.096470082175111571e+01,-2.096469737580686044e+01,-5.979188457826822969e+02
2.863999999999947832e+01,1.847846150315008706e-01,-2.096465654282524227e+01,-2.096465310048570885e+01,-5.983381354711992799e+02
2.865999999999947789e+01,1.847878974280878772e-01,-2.096468830536405292e+01,-2.096468502296746550e+01,-5.987574259549099907e+02
2.867999999999947747e+01,1.847913051288048725e-01,-2.096462754058828182e+01,-2.096462413288756466e+01,-5.991767150980210772e+02
2.869999999999947704e+01,1.847946756868359963e-01,-2.096458220704516151e+01,-2.096457883648713150e+01,-5.995960033716039561e+02
2.871999999999947661e+01,1.847979124680866891e-01,-2.096464356677113017e+01,-2.096464032998988003e+01,-6.000152930061581174e+02
2.873999999999947619e+01,1.848011978008529954e-01,-2.096472821379293094e+01,-2.096472492846016422e+01,-6.004345842851012094e+02
2.875999999999947576e+01,1.848045616922823764e-01,-2.096463485474721722e+01,-2.096463149085578692e+01,-6.008538736183047604e+02
2.877999999999947534e+01,1.848079719348004191e-01,-2.096457480297836540e+01,-2.096457139273584858e+01,-6.012731617041218897e+02
2.879999999999947491e+01,1.848111767835881047e-01,-2.096460468983976000e+01,-2.096460148499097187e+01,-6.016924505930699070e+02
2.881999999999947448e+01,1.848144071138329569e-01,-2.096454961846834664e+01,-2.096454638813810334e+01,-6.021117383551090825e+02
2.883999999999947406e+01,1.848175614464301342e-01,-2.096464739894691931e+01,-2.096464424461432330e+01,-6.025310281487554676e+02
2.885999999999947363e+01,1.848207985589031543e-01,-2.096459462118963657e+01,-2.096459138407716338e+01,-6.029503168040666878e+02
2.887999999999947320e+01,1.848239972618925253e-01,-2.096458506822461487e+01,-2.096458186952162706e+01,-6.033696053067282037e+02
2.889999999999947278e+01,1.848270867112191129e-01,-2.096456870589276633e+01,-2.096456561644344063e+01,-6.037888935913966861e+02
2.891999999999947235e+01,1.848301225006798998e-01,-2.096459242766237097e+01,-2.096458939187290937e+01,-6.042081824041605387e+02
2.893999999999947192e+01,1.848332839688218154e-01,-2.096460344299072176e+01,-2.096460028152257848e+01,-6.046274713115521990e+02
2.895999999999947150e+01,1.848365398057955911e-01,-2.096452993900532391e+01,-2.096452668316835144e+01,-6.050467586544953065e+02
2.897999999999947107e+01,1.848396290358265692e-01,-2.096454642224242093e+01,-2.096454333301239004e+01,-6.054660464937101096e+02
2.899999999999947065e+01,1.848428725005644147e-01,-2.096445567658429709e+01,-2.096445243311955764e+01,-6.058853323637771382e+02
2.901999999999947022e+01,1.848460451200462651e-01,-2.096450398576737939e+01,-2.096450081314789671e+01,-6.063046192708729905e+02
2.903999999999946979e+01,1.848492930402851897e-01,-2.096448422210262308e+01,-2.096448097418238277e+01,-6.067239057073948061e+02
2.905999999999946937e+01,1.848523981103954161e-01,-2.096448128738813210e+01,-2.096447818231802174e+01,-6.071431922280725075e+02
2.907999999999946894e+01,1.848555920136692732e-01,-2.096444709973930998e+01,-2.096444390583603479e+01,-6.075624779761639047e+02
2.909999999999946851e+01,1.848588103016821638e-01,-2.096443330370811253e+01,-2.096443008542010134e+01,-6.079817634239501558e+02
2.911999999999946809e+01,1.848619288584414933e-01,-2.096445889067613422e+01,-2.096445577211937561e+01,-6.084010494832068616e+02
2.913999999999946766e+01,1.848652187109760536e-01,-2.096436158521608917e+01,-2.096435829536355300e+01,-6.088203334250586067e+02
2.915999999999946724e+01,1.848684173704554512e-01,-2.096437042630216396e+01,-2.096436722764268623e+01,-6.092396176349252528e+02
2.917999999999946681e+01,1.848715620985490471e-01,-2.096440787085825264e+01,-2.096440472613015871e+01,-6.096589026476143545e+02
2.919999999999946638e+01,1.848747978497150002e-01,-2.096432099991703524e+01,-2.096431776416586956e+01,-6.100781858318615605e+02
2.921999999999946596e+01,1.848779544199665170e-01,-2.096431530714691860e+01,-2.096431215057666719e+01,-6.104974689814341673e+02
2.923999999999946553e+01,1.848812705373603649e-01,-2.096431275019239848e+01,-2.096430943407500536e+01,-6.109167519203206211e+02
2.925999999999946510e+01,1.848845976723882956e-01,-2.096428438582120535e+01,-2.096428105868617564e+01,-6.113360342809020267e+02
2.927999999999946468e+01,1.848878865819127693e-01,-2.096427564929114951e+01,-2.096427236038162434e+01,-6.117553165049782820e+02
2.929999999999946425e+01,1.848911707021693995e-01,-2.096426087009236383e+01,-2.096425758597210631e+01,-6.121745984382598635e+02
2.931999999999946382e+01,1.848943367360500190e-01,-2.096429990627657247e+01,-2.096429674024269119e+01,-6.125938812703515168e+02
2.933999999999946340e+01,1.848975713642933560e-01,-2.096425995168308631e+01,-2.096425671705484461e+01,-6.130131632347569166e+02
2.935999999999946297e+01,1.849008286421137126e-01,-2.096428033301003069e+01,-2.096427707573220900e+01,-6.134324455841393728e+02
2.937999999999946255e+01,1.849039778586535343e-01,-2.096427100112824604e+01,-2.096426785191170694e+01,-6.138517278549453522e+02
2.939999999999946212e+01,1.849073123429730847e-01,-2.096417611217181687e+01,-2.096417277768749798e+01,-6.142710080427044659e+02
2.941999999999946169e+01,1.849106387657173389e-01,-2.096418260888995277e+01,-2.096417928246721019e+01,-6.146902883684595054e+02
2.943999999999946127e+01,1.849139003962673444e-01,-2.096418677732642877e+01,-2.096418351569587912e+01,-6.151095688423754382e+02
2.945999999999946084e+01,1.849170740300473958e-01,-2.096417836483485075e+01,-2.096417519120107187e+01,-6.155288492360383543e+02
2.947999999999946041e+01,1.849202397008874454e-01,-2.096420972602377830e+01,-2.096420656035293817e+01,-6.159481302648880501e+02
2.949999999999945999e+01,1.849233825799622422e-01,-2.096415263550029806e+01,-2.096414949262122462e+01,-6.163674101747189980e+02
2.951999999999945956e+01,1.849265292527441096e-01,-2.096414604837604756e+01,-2.096414290170326566e+01,-6.167866899490137484e+02
2.953999999999945913e+01,1.849295233741594935e-01,-2.096420133518365247e+01,-2.096419834106223590e+01,-6.172059709815958968e+02
2.955999999999945871e+01,1.849326359812730192e-01,-2.096414422243592313e+01,-2.096414110982880885e+01,-6.176252507534376264e+02
2.957999999999945828e+01,1.849357048785903179e-01,-2.096410534851048624e+01,-2.096410227961316863e+01,-6.180445297915103993e+02
2.959999999999945786e+01,1.849387905397864296e-01,-2.096411234848622840e+01,-2.096410926282503340e+01,-6.184638089528189084e+02
2.961999999999945743e+01,1.849418747170362420e-01,-2.096404880149964001e+01,-2.096404571732238864e+01,-6.188830868446716522e+02
2.963999999999945700e+01,1.849448761884650017e-01,-2.096411008663784159e+01,-2.096410708516641108e+01,-6.193023660449331373e+02
2.965999999999945658e+01,1.849479006946696813e-01,-2.096410069231470885e+01,-2.096409766780850248e+01,-6.197216450342732514e+02
2.967999999999945615e+01,1.849508896791646484e-01,-2.096408563471623765e+01,-2.096408264573174307e+01,-6.201409237579830460e+02
2.969999999999945572e+01,1.849539602146267614e-01,-2.096400343198724769e+01,-2.096400036145178447e+01,-6.205602007560872835e+02
2.971999999999945530e+01,1.849568544068467824e-01,-2.096412115527500220e+01,-2.096411826108278120e+01,-6.209794802850005908e+02
2.973999999999945487e+01,1.849598124579994174e-01,-2.096405735156944061e+01,-2.096405439351828903e+01,-6.213987584739808199e+02
2.975999999999945445e+01,1.849627191307731955e-01,-2.096410699932167176e+01,-2.096410409264889907e+01,-6.218180377072944793e+02
2.977999999999945402e+01,1.849657596350438582e-01,-2.096402322970299537e+01,-2.096402018919872390e+01,-6.222373151313843209e+02
2.979999999999945359e+01,1.849686829491804241e-01,-2.096401362264004931e+01,-2.096401069932591099e+01,-6.226565924805230452e+02
2.981999999999945317e+01,1.849717249412234088e-01,-2.096401143355635099e+01,-2.096400839156430962e+01,-6.230758696672021415e+02
2.983999999999945274e+01,1.849744672856848959e-01,-2.096405888779159454e+01,-2.096405614544713458e+01,-6.234951481026134843e+02
2.985999999999945231e+01,1.849774615728073668e-01,-2.096401672123347026e+01,-2.096401372694634802e+01,-6.239144254427510532e+02
2.987999999999945189e+01,1.849804570804647330e-01,-2.096399700099561514e+01,-2.096399400548795811e+01,-6.243337023872633154e+02
2.989999999999945146e+01,1.849834296816587065e-01,-2.096400017710622166e+01,-2.096399720450502713e+01,-6.247529794182041769e+02
2.991999999999945103e+01,1.849863775363405349e-01,-2.096400841215952582e+01,-2.096400546430484368e+01,-6.251722566385926712e+02
2.993999999999945061e+01,1.849892776765099667e-01,-2.096403193280261945e+01,-2.096402903266244877e+01,-6.255915343771084736e+02
2.995999999999945018e+01,1.849921217844736621e-01,-2.096403150460344733e+01,-2.096402866049548308e+01,-6.260108121630926235e+02
2.997999999999944976e+01,1.849950092526545520e-01,-2.096403341725336844e+01,-2.096403052978518744e+01,-6.264300899439695058e+02
2.999999999999944933e+01,1.849979343283479905e-01,-2.096397703650874433e+01,-2.096397411143304979e+01,-6.268493665596240589e+02


==> data/errors_p1.csv <==
h,u L2,u H1,u energy,p L2,p H1,B L2,B H1,B energy,R L2,R H1,Time taken
0.25,0.0876144068870251,1.2739004192036032,0.9320812982311486,3.7981118073068054,1.4142135623730951,0.07526078606088683,0.8804677849727618,0.08360475975565547,0.014500232186389576,0.14855817901889967,0.4239833354949951
0.125,0.02532820810917471,0.6037236361791574,0.43050130617274185,1.3852023773302469,1.4142135623730951,0.02599306010709275,0.5288813929061166,0.028669919697519267,0.003161060513024932,0.05872292793313833,2.8515000343322754
0.0625,0.006599796298877631,0.28500694250451664,0.20192593255321706,0.531552984322713,1.4142135623730951,0.00819120223500765,0.3470039502524751,0.00900269913700203,0.000980719735115568,0.03355806705917174,33.35965943336487
0.03125,0.0016325835433650196,0.13773367382336849,0.0974371604879783,0.21531282861576573,1.4142135623730951,0.0026902207014417655,0.2584511054688256,0.002956338545964849,0.00031120894444889804,0.020546399076966308,447.98278856277466


==> data/errors_p2.csv <==
h,u L2,u H1,u energy,p L2,p H1,B L2,B H1,B energy,R L2,R H1,Time taken
0.25,0.014328413860768103,0.29180595551923966,0.20796494197759202,0.6410656126494864,9.882012100846906,0.023662401097355873,0.695956553716891,0.026803479834281864,0.004032888416299438,0.10211858588493396,2.4766454696655273
0.125,0.0012169517153072012,0.05962036138803858,0.042188621994973974,0.14257985895177785,4.403548401015453,0.00428183730554011,0.263902742561785,0.004859478325671887,0.0004354577104883559,0.020892962119275507,70.59126663208008
0.0625,0.0001150332017075903,0.012781565373109514,0.009038682796078602,0.029467786173612957,1.7927419790014247,0.0007781140437576228,0.09888087610983774,0.0008852122592343309,6.0107888634940635e-05,0.005298815631060997,2844.386734485626
0.03125,1.2632180411681805e-05,0.0029147934166699144,0.002061069061369194,0.0062883306012240184,0.7472445687868563,0.00016809578325455529,0.04390675859638885,0.00019100549784696334,1.3490115175885046e-05,0.0018458934439080118,138879.18958711624


==> data/errors_p3.csv <==
h,u L2,u H1,u energy,p L2,p H1,B L2,B H1,B energy,R L2,R H1,Time taken
0.25,0.0021973557583106766,0.06377868881341126,0.06386016341120447,0.6672929593186934,23.71011919253762,0.007411473957458027,0.33040670107077735,0.009438430220627495,0.001062800498305911,0.036837163982550165,0.8894844055175781
0.125,0.00010138909362103528,0.0059129235610395,0.005915822054358142,0.10118460291470642,7.2201651538308,0.00043055588476460023,0.03612310239260917,0.0005607307583153399,4.463926600326918e-05,0.0033550239253178392,2.433900833129883
0.0625,4.173578493329844e-06,0.0005086763927458498,0.0005087727708897928,0.012533476293712278,1.7911729403928975,2.2170452869751475e-05,0.003359821773685683,2.9263767581127234e-05,2.767946616213095e-06,0.0002875825184654913,9.09298300743103
0.03125,1.8202181755621044e-07,4.7539751840401934e-05,4.754140438419112e-05,0.00150317012554805,0.4296974472596113,2.2750996529699057e-06,0.0004961002238684797,2.8803593276126144e-06,9.749837996274845e-07,7.25550732734097e-05,45.71337294578552


==> data/lid_energy_large.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,2.150929777017310908e-07,0.000000000000000000e+00,2.150929777017310908e-07,2.150929777017310908e-07
1.000000000000000021e-02,1.503998580142958891e-06,-3.225048042525149091e-03,-3.223759136922708067e-03,-3.074648184510853159e-05
2.000000000000000042e-02,5.661994689878395045e-06,-1.222415650087976986e-02,-1.221999850477003408e-02,-1.488300507441708245e-04
2.999999999999999889e-02,1.252925517703820794e-05,-2.650754086166925289e-02,-2.650067360118209259e-02,-4.070381988737035582e-04
4.000000000000000083e-02,2.177190049229183288e-05,-4.540342317663551008e-02,-4.539418053132025788e-02,-8.518297853248049884e-04
5.000000000000000278e-02,3.296973816323747340e-05,-6.806500585212607590e-02,-6.805380801445512495e-02,-1.521282006175119980e-03
6.000000000000000472e-02,4.565298638877570174e-05,-9.355126019251494562e-02,-9.353857694428940883e-02,-2.444111359874731257e-03
7.000000000000000666e-02,5.933886575616947965e-05,-1.209036771356667289e-01,-1.208899912562993312e-01,-3.639462251864004471e-03
8.000000000000000167e-02,7.356491476184316692e-05,-1.492118021216056190e-01,-1.491975760725999522e-01,-5.117354224074386823e-03
8.999999999999999667e-02,8.791477675458602477e-05,-1.776625585505755001e-01,-1.776482086885827483e-01,-6.879629947587399125e-03
9.999999999999999167e-02,1.020350510363065232e-04,-2.055714502371984720e-01,-2.055573299629167572e-01,-8.921224175677663557e-03
1.099999999999999867e-01,1.156434371969402349e-04,-2.323964778425365585e-01,-2.323828694563759290e-01,-1.123158056794239419e-02
1.199999999999999817e-01,1.285293655191224315e-04,-2.577377831086221094e-01,-2.577248971802999500e-01,-1.379607247070643340e-02
1.299999999999999767e-01,1.405491895734368763e-04,-2.813267591128305600e-01,-2.813147392887762610e-01,-1.659732023778042603e-02
1.399999999999999856e-01,1.516178792213480116e-04,-3.030088592893627752e-01,-3.029977905997148779e-01,-1.961634014102614162e-02
1.499999999999999944e-01,1.616989581041523806e-04,-3.227233143234699009e-01,-3.227132332445871166e-01,-2.283349220537803440e-02
1.600000000000000033e-01,1.707941695996424269e-04,-3.404827079145584245e-01,-3.404736127030629222e-01,-2.622922407302813105e-02
1.700000000000000122e-01,1.789336737530578642e-04,-3.563535132357222301e-01,-3.563453737315688263e-01,-2.978461970123193539e-02
1.800000000000000211e-01,1.861674985753340890e-04,-3.704395194472779318e-01,-3.704322856224556704e-01,-3.348178107088244093e-02
1.900000000000000300e-01,1.925583308728976654e-04,-3.828681795468358295e-01,-3.828617887145382426e-01,-3.730407203405323308e-02
2.000000000000000389e-01,1.981758323685428580e-04,-3.937790957732102415e-01,-3.937734782717146054e-01,-4.123624549028969549e-02
2.100000000000000477e-01,2.030922855428103841e-04,-4.033161553538313071e-01,-4.033112389006570653e-01,-4.526449059065373870e-02
2.200000000000000566e-01,2.073793903505193178e-04,-4.116216202017368708e-01,-4.116173330969291611e-01,-4.937641968786340291e-02
2.300000000000000655e-01,2.111060934827639233e-04,-4.188314482336548128e-01,-4.188277215305225565e-01,-5.356100746706770471e-02
2.400000000000000744e-01,2.143371558259861659e-04,-4.250731252302166752e-01,-4.250698941678734410e-01,-5.780850765702665039e-02
2.500000000000000555e-01,2.171323392162085697e-04,-4.304642755710701429e-01,-4.304614803876798956e-01,-6.211035522934713060e-02
2.600000000000000644e-01,2.195460302032302316e-04,-4.351115489202507236e-01,-4.351091352292636993e-01,-6.645905702756262079e-02
2.700000000000000733e-01,2.216271559415689950e-04,-4.391106059306779663e-01,-4.391085248049396150e-01,-7.084808196113105694e-02
2.800000000000000822e-01,2.234193466231900675e-04,-4.425469303162674617e-01,-4.425451381255858241e-01,-7.527175907361211005e-02
2.900000000000000910e-01,2.249612266558156470e-04,-4.454961024640267109e-01,-4.454945605839940592e-01,-7.972517821821975548e-02
3.000000000000000999e-01,2.262867622029291577e-04,-4.480244048913057942e-01,-4.480230793557586910e-01,-8.420409673158570085e-02
3.100000000000001088e-01,2.274256760344677030e-04,-4.501897329229477829e-01,-4.501885940091162608e-01,-8.870485514698364660e-02
3.200000000000001177e-01,2.284038945599730416e-04,-4.520431023839689977e-01,-4.520421241654434819e-01,-9.322430795229783018e-02
3.300000000000001266e-01,2.292438968525282647e-04,-4.536282221368676537e-01,-4.536273821345750967e-01,-9.775975017137394918e-02
3.400000000000001354e-01,2.299652084601999733e-04,-4.549830819366620371e-01,-4.549823606250543717e-01,-1.023088596791328908e-01
3.500000000000001443e-01,2.305846232898275331e-04,-4.561406453761521207e-01,-4.561400259613224706e-01,-1.068696467180647869e-01
3.600000000000001532e-01,2.311166544730764696e-04,-4.571294761193168132e-01,-4.571289440881335375e-01,-1.114404094480747065e-01
3.700000000000001621e-01,2.315737926339434796e-04,-4.579734663332418187e-01,-4.579730091950809379e-01,-1.160196869732462582e-01
3.800000000000001710e-01,2.319667587947148407e-04,-4.586939448795970820e-01,-4.586935519134363037e-01,-1.206062334558814508e-01
3.900000000000001799e-01,2.323047549912198148e-04,-4.593085333948795923e-01,-4.593081953986830612e-01,-1.251989807936337573e-01
4.000000000000001887e-01,2.325956709195466630e-04,-4.598327275217919952e-01,-4.598324366058636481e-01,-1.297970171529233552e-01
4.100000000000001976e-01,2.328462404005375434e-04,-4.602797915033036147e-01,-4.602795409338226174e-01,-1.343995644984753990e-01
4.200000000000002065e-01,2.330622300035801997e-04,-4.606608382110941591e-01,-4.606606222214911228e-01,-1.390059568909833010e-01
4.300000000000002154e-01,2.332485966230405229e-04,-4.609861573547026636e-01,-4.609859709880831935e-01,-1.436156320979108669e-01
4.400000000000002243e-01,2.334095566493121624e-04,-4.612631893539971828e-01,-4.612630283939709308e-01,-1.482281030314245851e-01
4.500000000000002331e-01,2.335486849961031957e-04,-4.614996802790194419e-01,-4.614995411506726541e-01,-1.528429607058679751e-01
4.600000000000002420e-01,2.336690884846026356e-04,-4.617009126191992108e-01,-4.617007922157106981e-01,-1.574598494285714689e-01
4.700000000000002509e-01,2.337733828609317053e-04,-4.618727799231053255e-01,-4.618726756287290236e-01,-1.620784729334261987e-01
4.800000000000002598e-01,2.338638063472142398e-04,-4.620188312665836072e-01,-4.620187408430972975e-01,-1.666985708226057517e-01
4.900000000000002687e-01,2.339422852400115463e-04,-4.621437420523081818e-01,-4.621436635734154086e-01,-1.713199297642360452e-01
5.000000000000002220e-01,2.340104349801446133e-04,-4.622496157722982835e-01,-4.622495476225581545e-01,-1.759423577722188936e-01
5.100000000000002309e-01,2.340696561378306166e-04,-4.623401903815376746e-01,-4.623401311603799746e-01,-1.805657004548765765e-01
5.200000000000002398e-01,2.341211425670557936e-04,-4.624174687399767447e-01,-4.624174172535475136e-01,-1.851898236558471300e-01
5.300000000000002487e-01,2.341658940342830392e-04,-4.624826041520299635e-01,-4.624825594005627094e-01,-1.898146049459002171e-01
5.400000000000002576e-01,2.342047915801243746e-04,-4.625386862581029601e-01,-4.625386473605571092e-01,-1.944399529109353819e-01
5.500000000000002665e-01,2.342385808975553209e-04,-4.625862126550406295e-01,-4.625861788657231743e-01,-1.990657812481683719e-01
5.600000000000002753e-01,2.342678920489579201e-04,-4.626269820288134160e-01,-4.626269527176620211e-01,-2.036920217573051084e-01
5.700000000000002842e-01,2.342932685233374372e-04,-4.626614391030274831e-01,-4.626614137265531168e-01,-2.083186107718609792e-01
5.800000000000002931e-01,2.343151685663880839e-04,-4.626910292909243716e-01,-4.626910073908813148e-01,-2.129454991647271589e-01
5.900000000000003020e-01,2.343340081618430510e-04,-4.627160054858681648e-01,-4.627159866462727256e-01,-2.175726403799904118e-01
6.000000000000003109e-01,2.343501100017300869e-04,-4.627376644952430063e-01,-4.627376483934031448e-01,-2.222000009231029638e-01
6.100000000000003197e-01,2.343637808106382515e-04,-4.627558875566108454e-01,-4.627558738858019161e-01,-2.268275461278601579e-01
6.200000000000003286e-01,2.343752569769572017e-04,-4.627719759407488143e-01,-4.627719644645825192e-01,-2.314552544111013188e-01
6.300000000000003375e-01,2.343847843214425344e-04,-4.627852621763216545e-01,-4.627852526489771856e-01,-2.360830975055200343e-01
6.400000000000003464e-01,2.343925340813982625e-04,-4.627970908500022018e-01,-4.627970831002422569e-01,-2.407110606642601236e-01
6.500000000000003553e-01,2.343986953915436113e-04,-4.628069072053513922e-01,-4.628069010440412634e-01,-2.453391235750034816e-01
6.600000000000003642e-01,2.344033961012834447e-04,-4.628156200598054215e-01,-4.628156153590956556e-01,-2.499672750748917760e-01
6.700000000000003730e-01,2.344067789437079751e-04,-4.628227083082522286e-01,-4.628227049254097780e-01,-2.545954987751318788e-01
6.800000000000003819e-01,2.344089362078361318e-04,-4.628292818186738877e-01,-4.628292796614097426e-01,-2.592237894360544526e-01
6.900000000000003908e-01,2.344099925335365448e-04,-4.628344586660237403e-01,-4.628344576096980467e-01,-2.638521329663889858e-01
7.000000000000003997e-01,2.344100096827924913e-04,-4.628392772879377226e-01,-4.628392772707884406e-01,-2.684805257221191122e-01
7.100000000000004086e-01,2.344090911418848496e-04,-4.628431236564243267e-01,-4.628431245749652367e-01,-2.731089578772242787e-01
7.200000000000004174e-01,2.344072830329530660e-04,-4.628467611028922457e-01,-4.628467629110011861e-01,-2.777374272963620827e-01
7.300000000000004263e-01,2.344046601278546558e-04,-4.628498303864285179e-01,-4.628498330093336333e-01,-2.823659282231315015e-01
7.400000000000004352e-01,2.344012841999482913e-04,-4.628525372895598289e-01,-4.628525406654877550e-01,-2.869944569719550254e-01
7.500000000000004441e-01,2.343972040714545444e-04,-4.628549456051865851e-01,-4.628549496853150980e-01,-2.916230105081353274e-01
7.600000000000004530e-01,2.343924702703520802e-04,-4.628571995813035023e-01,-4.628572043151046311e-01,-2.962515872377494697e-01
7.700000000000004619e-01,2.343871447091740233e-04,-4.628591660344033021e-01,-4.628591713599644608e-01,-3.008801842236546453e-01
7.800000000000004707e-01,2.343812438947979440e-04,-4.628608246335493281e-01,-4.628608305343637208e-01,-3.055087983708045241e-01
7.900000000000004796e-01,2.343748089669456800e-04,-4.628625441062215184e-01,-4.628625505411493868e-01,-3.101374302467946320e-01
8.000000000000004885e-01,2.343678996235261467e-04,-4.628640054911795088e-01,-4.628640124005229395e-01,-3.147660772110498772e-01
8.100000000000004974e-01,2.343605293497085700e-04,-4.628654937077961717e-01,-4.628655010780700074e-01,-3.193947395184016380e-01
8.200000000000005063e-01,2.343527363388438569e-04,-4.628667652051186576e-01,-4.628667729981295054e-01,-3.240234149634637073e-01
8.300000000000005151e-01,2.343445616332905112e-04,-4.628680037331400210e-01,-4.628680119078456001e-01,-3.286521031755006428e-01
8.400000000000005240e-01,2.343360157548827778e-04,-4.628690431895726154e-01,-4.628690517354510092e-01,-3.332808021532747689e-01
8.500000000000005329e-01,2.343271406908310230e-04,-4.628703134024491628e-01,-4.628703222775132353e-01,-3.379095141623633114e-01
8.600000000000005418e-01,2.343179691819975144e-04,-4.628710347978873263e-01,-4.628710439693961565e-01,-3.425382336818509899e-01
8.700000000000005507e-01,2.343085090970804850e-04,-4.628722250341978928e-01,-4.628722344942828304e-01,-3.471669653922779264e-01
8.800000000000005596e-01,2.342988002345684415e-04,-4.628731732585902869e-01,-4.628731829674527787e-01,-3.517957068337262960e-01
8.900000000000005684e-01,2.342888710648967571e-04,-4.628739264306010459e-01,-4.628739363597706991e-01,-3.564244560272019635e-01
9.000000000000005773e-01,2.342787326230924636e-04,-4.628748721694375123e-01,-4.628748823078793206e-01,-3.610532148873381586e-01
9.100000000000005862e-01,2.342684091880012321e-04,-4.628756816136471164e-01,-4.628756919370822231e-01,-3.656819820269097132e-01
9.200000000000005951e-01,2.342579248556725998e-04,-4.628763138211390848e-01,-4.628763243054714316e-01,-3.703107556494534269e-01
9.300000000000006040e-01,2.342472962718147075e-04,-4.628771630944709670e-01,-4.628771737230548133e-01,-3.749395379089819902e-01
9.400000000000006128e-01,2.342365554041541439e-04,-4.628777275090063537e-01,-4.628777382498739934e-01,-3.795683259249397201e-01
9.500000000000006217e-01,2.342257035373727697e-04,-4.628785022319458209e-01,-4.628785130838126149e-01,-3.841971217991259624e-01
9.600000000000006306e-01,2.342147832947043306e-04,-4.628790701912412486e-01,-4.628790811114839032e-01,-3.888259234212810278e-01
9.700000000000006395e-01,2.342037870717113474e-04,-4.628799435664180950e-01,-4.628799545626410827e-01,-3.934547338531682037e-01
9.800000000000006484e-01,2.341927535718659153e-04,-4.628804836797442701e-01,-4.628804947132441061e-01,-3.980835497234654907e-01
9.900000000000006573e-01,2.341816816107239712e-04,-4.628812733271007174e-01,-4.628812843990618431e-01,-4.027123735286976536e-01
1.000000000000000666e+00,2.341706042032087756e-04,-4.628819356281408393e-01,-4.628819467055483305e-01,-4.073412039623865444e-01
1.010000000000000675e+00,2.341595196540257890e-04,-4.628826824388483918e-01,-4.628826935233975592e-01,-4.119700418713242440e-01
1.020000000000000684e+00,2.341484592343180758e-04,-4.628832650092439271e-01,-4.628832760696636184e-01,-4.165988855818363867e-01
1.030000000000000693e+00,2.341374211619281522e-04,-4.628839564322554390e-01,-4.628839674703278395e-01,-4.212277361842313161e-01
1.040000000000000702e+00,2.341264298321966920e-04,-4.628845748035823604e-01,-4.628845857949120957e-01,-4.258565929235968994e-01
1.050000000000000711e+00,2.341154928323872764e-04,-4.628852771356572471e-01,-4.628852880726570529e-01,-4.304854566319532561e-01
1.060000000000000719e+00,2.341046228252035546e-04,-4.628858877479904987e-01,-4.628858986179976709e-01,-4.351143263794403082e-01
1.070000000000000728e+00,2.340938292193286150e-04,-4.628866479128338485e-01,-4.628866587064397464e-01,-4.397432036521745080e-01
1.080000000000000737e+00,2.340831167842180398e-04,-4.628871916010918186e-01,-4.628872023135269242e-01,-4.443720862806205263e-01
1.090000000000000746e+00,2.340724981059812029e-04,-4.628877497635337512e-01,-4.628877603822119657e-01,-4.490009743969341494e-01
1.100000000000000755e+00,2.340619852233750313e-04,-4.628883257829971010e-01,-4.628883362958797210e-01,-4.536298681676467215e-01
1.110000000000000764e+00,2.340515882639882341e-04,-4.628888764188854310e-01,-4.628888868158448355e-01,-4.582587673287949470e-01
1.120000000000000773e+00,2.340413109875303960e-04,-4.628893935663110359e-01,-4.628894038435875102e-01,-4.628876715417345467e-01
1.130000000000000782e+00,2.340311625430680853e-04,-4.628899071206741822e-01,-4.628899172691186559e-01,-4.675165807613857472e-01
1.140000000000000790e+00,2.340211510351171940e-04,-4.628904711027229668e-01,-4.628904811142309228e-01,-4.721454954839209295e-01
1.150000000000000799e+00,2.340112796023804801e-04,-4.628909386138781445e-01,-4.628909484853108713e-01,-4.767744147414924583e-01
1.160000000000000808e+00,2.340015535898721968e-04,-4.628914229454310636e-01,-4.628914326714435590e-01,-4.814033386969592820e-01
1.170000000000000817e+00,2.339919814239820300e-04,-4.628918360087026507e-01,-4.628918455808685439e-01,-4.860322666292122284e-01
1.180000000000000826e+00,2.339825642369085083e-04,-4.628922924783542281e-01,-4.628923018955413138e-01,-4.906611989711828770e-01
1.190000000000000835e+00,2.339733087363595344e-04,-4.628927757408984323e-01,-4.628927849963989649e-01,-4.952901359840923834e-01
1.200000000000000844e+00,2.339642172802037557e-04,-4.628932181785785360e-01,-4.628932272700346795e-01,-4.999190772573343655e-01
1.210000000000000853e+00,2.339552965965323468e-04,-4.628936254350309865e-01,-4.628936343557146782e-01,-5.045480224323684038e-01
1.220000000000000862e+00,2.339465487832194011e-04,-4.628939819583151039e-01,-4.628939907061284109e-01,-5.091769709997648885e-01
1.230000000000000870e+00,2.339379739910702849e-04,-4.628943883372669821e-01,-4.628943969120591362e-01,-5.138059234579296364e-01
1.240000000000000879e+00,2.339295777357581758e-04,-4.628947051542643965e-01,-4.628947135505196986e-01,-5.184348789057275919e-01
1.250000000000000888e+00,2.339213609189407016e-04,-4.628951000146528938e-01,-4.628951082314697318e-01,-5.230638381226908606e-01
1.260000000000000897e+00,2.339133195957682882e-04,-4.628954266288690667e-01,-4.628954346701922296e-01,-5.276928004303027553e-01
1.270000000000000906e+00,2.339054559797370592e-04,-4.628957966244651723e-01,-4.628958044880812084e-01,-5.323217662601633648e-01
1.280000000000000915e+00,2.338977729977717763e-04,-4.628961809135334615e-01,-4.628961885965154344e-01,-5.369507357522806945e-01
1.290000000000000924e+00,2.338902707831219706e-04,-4.628965867448648908e-01,-4.628965942470795181e-01,-5.415797091219439752e-01
1.300000000000000933e+00,2.338829499032000245e-04,-4.628969164900903488e-01,-4.628969238109702511e-01,-5.462086856077247310e-01
1.310000000000000941e+00,2.338758108644044904e-04,-4.628972812971319795e-01,-4.628972884361707840e-01,-5.508376655597349014e-01
1.320000000000000950e+00,2.338688514485626473e-04,-4.628975659423432698e-01,-4.628975729017590912e-01,-5.554666481785741627e-01
1.330000000000000959e+00,2.338620689044159913e-04,-4.628978190006322602e-01,-4.628978257831763976e-01,-5.600956331511246500e-01
1.340000000000000968e+00,2.338554653567579192e-04,-4.628980837019207595e-01,-4.628980903054684126e-01,-5.647246205916915951e-01
1.350000000000000977e+00,2.338490379602681517e-04,-4.628983631622738959e-01,-4.628983695896703998e-01,-5.693536106507107730e-01
1.360000000000000986e+00,2.338427853798304536e-04,-4.628986149441670639e-01,-4.628986211967475173e-01,-5.739826030527328538e-01
1.370000000000000995e+00,2.338367074789310591e-04,-4.628988593809469920e-01,-4.628988654588478968e-01,-5.786115977244432607e-01
1.380000000000001004e+00,2.338308017454911528e-04,-4.628991214697566470e-01,-4.628991273754901048e-01,-5.832405948448743382e-01
1.390000000000001013e+00,2.338250667887524308e-04,-4.628993507479374769e-01,-4.628993564828942087e-01,-5.878695940873104320e-01
1.400000000000001021e+00,2.338194997811311856e-04,-4.628995542543006270e-01,-4.628995598213082596e-01,-5.924985951968609887e-01
1.410000000000001030e+00,2.338140993019989641e-04,-4.628997570808827122e-01,-4.628997624813618317e-01,-5.971275981681489764e-01
1.420000000000001039e+00,2.338088648041085414e-04,-4.628999611359733146e-01,-4.628999663704712053e-01,-6.017566030140066857e-01
1.430000000000001048e+00,2.338037922313902827e-04,-4.629001391995017367e-01,-4.629001442720744319e-01,-6.063856094785744499e-01
1.440000000000001057e+00,2.337988794811916632e-04,-4.629003091474164222e-01,-4.629003140601666288e-01,-6.110146174827988386e-01
1.450000000000001066e+00,2.337941271884240229e-04,-4.629004394343713136e-01,-4.629004441866640951e-01,-6.156436266294352810e-01
1.460000000000001075e+00,2.337895289920681745e-04,-4.629005915920073044e-01,-4.629005961902036836e-01,-6.202726371435516306e-01
1.470000000000001084e+00,2.337850854526378301e-04,-4.629007602700639934e-01,-4.629007647136034187e-01,-6.249016491897917414e-01
1.480000000000001092e+00,2.337807916495593028e-04,-4.629009055897766456e-01,-4.629009098835797364e-01,-6.295306625394926359e-01
1.490000000000001101e+00,2.337766449760890497e-04,-4.629010633092798255e-01,-4.629010674559532745e-01,-6.341596773192590408e-01
1.500000000000001110e+00,2.337726432327077769e-04,-4.629011970014587640e-01,-4.629012010032021451e-01,-6.387886932910170623e-01
1.510000000000001119e+00,2.337687820163783861e-04,-4.629013194746651183e-01,-4.629013233358814650e-01,-6.434177103469799208e-01
1.520000000000001128e+00,2.337650599834960438e-04,-4.629014585932221815e-01,-4.629014623152550856e-01,-6.480467286549450590e-01
1.530000000000001137e+00,2.337614733533411432e-04,-4.629015876633947313e-01,-4.629015912500248908e-01,-6.526757481182092757e-01
1.540000000000001146e+00,2.337580178417865678e-04,-4.629017062322169362e-01,-4.629017096877284798e-01,-6.573047686360430353e-01
1.550000000000001155e+00,2.337546919238745857e-04,-4.629018164264253055e-01,-4.629018197523432354e-01,-6.619337901262251078e-01
1.560000000000001164e+00,2.337514939969319349e-04,-4.629019390726652472e-01,-4.629019422705921705e-01,-6.665628127148787163e-01
1.570000000000001172e+00,2.337484214319203522e-04,-4.629020327851091632e-01,-4.629020358576741989e-01,-6.711918361152948709e-01
1.580000000000001181e+00,2.337454705208970849e-04,-4.629021111196580662e-01,-4.629021140705690818e-01,-6.758208601774023938e-01
1.590000000000001190e+00,2.337426385048636183e-04,-4.629022029293334284e-01,-4.629022057613494390e-01,-6.804498850387118436e-01
1.600000000000001199e+00,2.337399218207950231e-04,-4.629022614885646703e-01,-4.629022642052487146e-01,-6.850789103702815686e-01
1.610000000000001208e+00,2.337373172003929611e-04,-4.629023318543579180e-01,-4.629023344589783262e-01,-6.897079362934454005e-01
1.620000000000001217e+00,2.337348213771179954e-04,-4.629023930827017574e-01,-4.629023955785250277e-01,-6.943369627200957073e-01
1.630000000000001226e+00,2.337324308446633630e-04,-4.629024509434694346e-01,-4.629024533340018732e-01,-6.989659896200628442e-01
1.640000000000001235e+00,2.337301437360059535e-04,-4.629024888659853953e-01,-4.629024911530940645e-01,-7.035950167958314738e-01
1.650000000000001243e+00,2.337279565025042699e-04,-4.629025324732923274e-01,-4.629025346605258329e-01,-7.082240443077979508e-01
1.660000000000001252e+00,2.337258658545390843e-04,-4.629025857268759814e-01,-4.629025878175239694e-01,-7.128530722557145927e-01
1.670000000000001261e+00,2.337238698495193976e-04,-4.629026168558029730e-01,-4.629026188518080009e-01,-7.174821004202776020e-01
1.680000000000001270e+00,2.337219645055799979e-04,-4.629026724253603731e-01,-4.629026743307043112e-01,-7.221111290498751778e-01
1.690000000000001279e+00,2.337201483777047136e-04,-4.629027308012971798e-01,-4.629027326174250390e-01,-7.267401581740159378e-01
1.700000000000001288e+00,2.337184182963805798e-04,-4.629027636779728394e-01,-4.629027654080541399e-01,-7.313691875408770970e-01
1.710000000000001297e+00,2.337167703338506868e-04,-4.629028098423919602e-01,-4.629028114903545044e-01,-7.359982172872634454e-01
1.720000000000001306e+00,2.337152029801086947e-04,-4.629028363072034691e-01,-4.629028378745572159e-01,-7.406272472176892441e-01
1.730000000000001315e+00,2.337137132251903096e-04,-4.629028653887891642e-01,-4.629028668785440948e-01,-7.452562773613320424e-01
1.740000000000001323e+00,2.337122981701063773e-04,-4.629028942887230547e-01,-4.629028957037781278e-01,-7.498853077192743077e-01
1.750000000000001332e+00,2.337109551993189576e-04,-4.629029030231148201e-01,-4.629029043660856102e-01,-7.545143380924762555e-01
1.760000000000001341e+00,2.337096817474144028e-04,-4.629029211835410940e-01,-4.629029224569929934e-01,-7.591433685777635443e-01
1.770000000000001350e+00,2.337084752788875955e-04,-4.629029285795888682e-01,-4.629029297860574044e-01,-7.637723990700279186e-01
1.780000000000001359e+00,2.337073334972476573e-04,-4.629029471021894326e-01,-4.629029482439710463e-01,-7.684014296828314272e-01
1.790000000000001368e+00,2.337062543291630102e-04,-4.629029644954349432e-01,-4.629029655746030314e-01,-7.730304604069538899e-01
1.800000000000001377e+00,2.337052350050143764e-04,-4.629029757986768412e-01,-4.629029768180009663e-01,-7.776594911842648061e-01
1.810000000000001386e+00,2.337042730172245208e-04,-4.629029749796788606e-01,-4.629029759416666279e-01,-7.822885218960493603e-01
1.820000000000001394e+00,2.337033656908998522e-04,-4.629029876231663398e-01,-4.629029885304926650e-01,-7.869175526796073905e-01
1.830000000000001403e+00,2.337025100606795851e-04,-4.629029915674890416e-01,-4.629029924231192750e-01,-7.915465834509125553e-01
1.840000000000001412e+00,2.337017054995194044e-04,-4.629029914884240093e-01,-4.629029922929851493e-01,-7.961756141703579814e-01
1.850000000000001421e+00,2.337009507173581804e-04,-4.629030007633696542e-01,-4.629030015181518354e-01,-8.008046449327738125e-01
1.860000000000001430e+00,2.337002423865474536e-04,-4.629029974331549946e-01,-4.629029981414858330e-01,-8.054336756154362176e-01
1.870000000000001439e+00,2.336995788510563073e-04,-4.629029903259983536e-01,-4.629029909895338579e-01,-8.100627061822316399e-01
1.880000000000001448e+00,2.336989585078045511e-04,-4.629029942612449267e-01,-4.629029948815882034e-01,-8.146917367451874670e-01
1.890000000000001457e+00,2.336983786788080755e-04,-4.629029873754990643e-01,-4.629029879553280824e-01,-8.193207671987714491e-01
1.900000000000001465e+00,2.336978383205512108e-04,-4.629029784468503550e-01,-4.629029789872086131e-01,-8.239497975235983152e-01
1.910000000000001474e+00,2.336973351948726132e-04,-4.629029861287271563e-01,-4.629029866318528086e-01,-8.285788278880112934e-01
1.920000000000001483e+00,2.336968672786096668e-04,-4.629029774663180885e-01,-4.629029779342343498e-01,-8.332078581305907283e-01
1.930000000000001492e+00,2.336964339055313308e-04,-4.629029671397670298e-01,-4.629029675731400895e-01,-8.378368882353613989e-01
1.940000000000001501e+00,2.336960319997761809e-04,-4.629029689612266241e-01,-4.629029693631323550e-01,-8.424659183268795593e-01
1.950000000000001510e+00,2.336956618816171324e-04,-4.629029571105216512e-01,-4.629029574806398095e-01,-8.470949482681029430e-01
1.960000000000001519e+00,2.336953197401358076e-04,-4.629029610540801865e-01,-4.629029613962216683e-01,-8.517239782207851606e-01
1.970000000000001528e+00,2.336950067631295711e-04,-4.629029378645703741e-01,-4.629029381775474072e-01,-8.563530079124078709e-01
1.980000000000001537e+00,2.336947197638365064e-04,-4.629029436525315955e-01,-4.629029439395309087e-01,-8.609820376359325067e-01
1.990000000000001545e+00,2.336944579536763393e-04,-4.629029169244424091e-01,-4.629029171862525938e-01,-8.656110670669872054e-01
2.000000000000001332e+00,2.336942195493849680e-04,-4.629029120902748429e-01,-4.629029123286791392e-01,-8.702400964262942962e-01
2.010000000000001119e+00,2.336940045993616383e-04,-4.629029017946607039e-01,-4.629029020096107061e-01,-8.748691256591908383e-01
2.020000000000000906e+00,2.336938106818960300e-04,-4.629028858785873557e-01,-4.629028860725048489e-01,-8.794981547118941867e-01
2.030000000000000693e+00,2.336936371334437552e-04,-4.629028768070601041e-01,-4.629028769806085575e-01,-8.841271836535132822e-01
2.040000000000000480e+00,2.336934825974227854e-04,-4.629028649650530070e-01,-4.629028651195890021e-01,-8.887562124576998679e-01
2.050000000000000266e+00,2.336933454752628588e-04,-4.629028526170905211e-01,-4.629028527542126681e-01,-8.933852411209928235e-01
2.060000000000000053e+00,2.336932251004737292e-04,-4.629028461705919084e-01,-4.629028462909666741e-01,-8.980142697030735199e-01
2.069999999999999840e+00,2.336931201405693546e-04,-4.629028230071580152e-01,-4.629028231121179449e-01,-9.026432980381050575e-01
2.079999999999999627e+00,2.336930300540399725e-04,-4.629028193954952131e-01,-4.629028194855817624e-01,-9.072723263221464940e-01
2.089999999999999414e+00,2.336929542308214733e-04,-4.629028121063356038e-01,-4.629028121821588404e-01,-9.119013545190330916e-01
2.099999999999999201e+00,2.336928919212900510e-04,-4.629028008806493344e-01,-4.629028009429588808e-01,-9.165303825901490731e-01
2.109999999999998987e+00,2.336928408840975395e-04,-4.629027856822099385e-01,-4.629027857332471130e-01,-9.211594104980083131e-01
2.119999999999998774e+00,2.336928007882865094e-04,-4.629027762941632651e-01,-4.629027763342590807e-01,-9.257884383010457352e-01
2.129999999999998561e+00,2.336927707234394403e-04,-4.629027714651334224e-01,-4.629027714951982619e-01,-9.304174660457619206e-01
2.139999999999998348e+00,2.336927497015254943e-04,-4.629027614262107848e-01,-4.629027614472326912e-01,-9.350464936810459760e-01
2.149999999999998135e+00,2.336927379311268737e-04,-4.629027354330284005e-01,-4.629027354447988185e-01,-9.396755210471465780e-01
2.159999999999997922e+00,2.336927325699925942e-04,-4.629027162880344215e-01,-4.629027162933955775e-01,-9.443045482153881176e-01
2.169999999999997708e+00,2.336927341687661166e-04,-4.629027088486335484e-01,-4.629027088470347717e-01,-9.489335753022757336e-01
2.179999999999997495e+00,2.336927419527026978e-04,-4.629027051644810653e-01,-4.629027051566971251e-01,-9.535626023461365453e-01
2.189999999999997282e+00,2.336927550723370643e-04,-4.629026847871833272e-01,-4.629026847740637107e-01,-9.581916291808887376e-01
2.199999999999997069e+00,2.336927725933811417e-04,-4.629026696746408875e-01,-4.629026696571198474e-01,-9.628206558601141163e-01
2.209999999999996856e+00,2.336927935430119522e-04,-4.629026742733170496e-01,-4.629026742523674187e-01,-9.674496825818975632e-01
2.219999999999996643e+00,2.336928189067355791e-04,-4.629026522465255478e-01,-4.629026522211618366e-01,-9.720787090789990703e-01
2.229999999999996430e+00,2.336928471219401930e-04,-4.629026433053105016e-01,-4.629026432770952937e-01,-9.767077354838369363e-01
2.239999999999996216e+00,2.336928777726907395e-04,-4.629026277701193681e-01,-4.629026277394686084e-01,-9.813367617308874635e-01
2.249999999999996003e+00,2.336929097975508796e-04,-4.629026175682970923e-01,-4.629026175362722095e-01,-9.859657878745454740e-01
2.259999999999995790e+00,2.336929426299581640e-04,-4.629026114027160466e-01,-4.629026113698836431e-01,-9.905948139557402277e-01
2.269999999999995577e+00,2.336929748677826616e-04,-4.629025910941738098e-01,-4.629025910619359863e-01,-9.952238398344441794e-01
2.279999999999995364e+00,2.336930074509528459e-04,-4.629025825452769416e-01,-4.629025825126937832e-01,-9.998528656273137916e-01
2.289999999999995151e+00,2.336930397697657821e-04,-4.629025771590555283e-01,-4.629025771267367140e-01,-1.004481891366585611e+00
2.299999999999994937e+00,2.336930704509431616e-04,-4.629025622662633621e-01,-4.629025622355821823e-01,-1.009110916958567028e+00
2.309999999999994724e+00,2.336930992858316858e-04,-4.629025478174557118e-01,-4.629025477886208328e-01,-1.013739942407906547e+00
2.319999999999994511e+00,2.336931260230061991e-04,-4.629025311199079229e-01,-4.629025310931707549e-01,-1.018368967692368621e+00
2.329999999999994298e+00,2.336931480310196663e-04,-4.629025283669097046e-01,-4.629025283449016981e-01,-1.022997992954029600e+00
2.339999999999994085e+00,2.336931688214097193e-04,-4.629025170484327156e-01,-4.629025170276423462e-01,-1.027627018103723699e+00
2.349999999999993872e+00,2.336931861460269646e-04,-4.629025026924832309e-01,-4.629025026751585892e-01,-1.032256043113323862e+00
2.359999999999993658e+00,2.336931998360224452e-04,-4.629025048364008854e-01,-4.629025048227108918e-01,-1.036885068147997746e+00
2.369999999999993445e+00,2.336932098028504808e-04,-4.629024879331369302e-01,-4.629024879231701251e-01,-1.041514093017362530e+00
2.379999999999993232e+00,2.336932145770125036e-04,-4.629024671797263846e-01,-4.629024671749522035e-01,-1.046143117684385615e+00
2.389999999999993019e+00,2.336932140351655814e-04,-4.629024752682898147e-01,-4.629024752688316591e-01,-1.050772142437610412e+00
2.399999999999992806e+00,2.336932083264360853e-04,-4.629024539636434343e-01,-4.629024539693521456e-01,-1.055401166982955719e+00
2.409999999999992593e+00,2.336931965035408021e-04,-4.629024455122738857e-01,-4.629024455240967617e-01,-1.060030191449901515e+00
2.419999999999992379e+00,2.336931782874074478e-04,-4.629024287044511965e-01,-4.629024287226673473e-01,-1.064659215755162203e+00
2.429999999999992166e+00,2.336931536859614047e-04,-4.629024190442160847e-01,-4.629024190688175167e-01,-1.069288239970205723e+00
2.439999999999991953e+00,2.336931210917584062e-04,-4.629024065558380308e-01,-4.629024065884322359e-01,-1.073917264068358302e+00
2.449999999999991740e+00,2.336930814060386892e-04,-4.629023940365871170e-01,-4.629023940762728162e-01,-1.078546288048410018e+00
2.459999999999991527e+00,2.336930347286123608e-04,-4.629023879957717136e-01,-4.629023880424491533e-01,-1.083175311975045130e+00
2.469999999999991314e+00,2.336929801191412273e-04,-4.629023846807970299e-01,-4.629023847354065135e-01,-1.087804335876462636e+00
2.479999999999991100e+00,2.336929184794660111e-04,-4.629023700743943315e-01,-4.629023701360340248e-01,-1.092433359638846468e+00
2.489999999999990887e+00,2.336928480903199747e-04,-4.629023599610802564e-01,-4.629023600314693954e-01,-1.097062383308846201e+00
2.499999999999990674e+00,2.336927700407299903e-04,-4.629023482894859542e-01,-4.629023483675355211e-01,-1.101691406869790724e+00
2.509999999999990461e+00,2.336926824483045984e-04,-4.629023439111484839e-01,-4.629023439987409172e-01,-1.106320430396494858e+00
2.519999999999990248e+00,2.336925870358678037e-04,-4.629023317439779350e-01,-4.629023318393903907e-01,-1.110949453809346954e+00
2.529999999999990035e+00,2.336924825108557856e-04,-4.629023187369635806e-01,-4.629023188414885803e-01,-1.115578477101241583e+00
2.539999999999989821e+00,2.336923696382527029e-04,-4.629023072132359418e-01,-4.629023073261085419e-01,-1.120207500286246605e+00
2.549999999999989608e+00,2.336922471743229724e-04,-4.629022904261856364e-01,-4.629022905486495643e-01,-1.124836523312972236e+00
2.559999999999989395e+00,2.336921156762397167e-04,-4.629022960312424995e-01,-4.629022961627405897e-01,-1.129465546404782916e+00
2.569999999999989182e+00,2.336919753692649380e-04,-4.629022641119740489e-01,-4.629022642522810371e-01,-1.134094569186209656e+00
2.579999999999988969e+00,2.336918247108492363e-04,-4.629022653782698393e-01,-4.629022655289282695e-01,-1.138723591990650652e+00
2.589999999999988756e+00,2.336916652022612306e-04,-4.629022584765668524e-01,-4.629022586360754254e-01,-1.143352614734924888e+00
2.599999999999988542e+00,2.336914966161224749e-04,-4.629022379207202720e-01,-4.629022380893064170e-01,-1.147981637282718070e+00
2.609999999999988329e+00,2.336913187025198421e-04,-4.629022315866015425e-01,-4.629022317645151707e-01,-1.152610659776497792e+00
2.619999999999988116e+00,2.336911305203584195e-04,-4.629022116318275426e-01,-4.629022118200096791e-01,-1.157239682080998255e+00
2.629999999999987903e+00,2.336909321123544175e-04,-4.629022112645880260e-01,-4.629022114629960383e-01,-1.161868704392052143e+00
2.639999999999987690e+00,2.336907250225653070e-04,-4.629021862735957504e-01,-4.629021864806855402e-01,-1.166497726461877882e+00
2.649999999999987477e+00,2.336905081375079216e-04,-4.629021867076363317e-01,-4.629021869245213971e-01,-1.171126748545839424e+00
2.659999999999987264e+00,2.336902822916072113e-04,-4.629021746142774063e-01,-4.629021748401233038e-01,-1.175755770517828092e+00
2.669999999999987050e+00,2.336900465350008355e-04,-4.629021664910202283e-01,-4.629021667267768092e-01,-1.180384792418495143e+00
2.679999999999986837e+00,2.336898011455327043e-04,-4.629021612605125902e-01,-4.629021615059020767e-01,-1.185013814276489663e+00
2.689999999999986624e+00,2.336895462718911439e-04,-4.629021388295078143e-01,-4.629021390843814365e-01,-1.189642835919658470e+00
2.699999999999986411e+00,2.336892791858303294e-04,-4.629021159521856665e-01,-4.629021162192717420e-01,-1.194271857346266286e+00
2.709999999999986198e+00,2.336890040289167452e-04,-4.629021122049719050e-01,-4.629021124801288023e-01,-1.198900878743472953e+00
2.719999999999985985e+00,2.336887134843489296e-04,-4.629020935124206204e-01,-4.629020938029652088e-01,-1.203529899969141725e+00
2.729999999999985771e+00,2.336884147917846492e-04,-4.629020912604973059e-01,-4.629020915591898766e-01,-1.208158921180439327e+00
2.739999999999985558e+00,2.336881108078799508e-04,-4.629020748455791034e-01,-4.629020751495629971e-01,-1.212787942232879113e+00
2.749999999999985345e+00,2.336877933000295086e-04,-4.629020590761105391e-01,-4.629020593936183925e-01,-1.217416963141148001e+00
2.759999999999985132e+00,2.336874657220652698e-04,-4.629020513866672348e-01,-4.629020517142451996e-01,-1.222045983982592565e+00
2.769999999999984919e+00,2.336871333476208421e-04,-4.629020434218230062e-01,-4.629020437541974675e-01,-1.226675004749185227e+00
2.779999999999984706e+00,2.336867867107694037e-04,-4.629020406748028393e-01,-4.629020410214396697e-01,-1.231304025502570232e+00
2.789999999999984492e+00,2.336864307316368933e-04,-4.629020108350133667e-01,-4.629020111909925017e-01,-1.235933045966899346e+00
2.799999999999984279e+00,2.336860706472438992e-04,-4.629020043602378176e-01,-4.629020047203222243e-01,-1.240562066370586081e+00
2.809999999999984066e+00,2.336856959005420759e-04,-4.629020043292988995e-01,-4.629020047040455776e-01,-1.245191086788626000e+00
2.819999999999983853e+00,2.336853171407777467e-04,-4.629019808939763836e-01,-4.629019812727361294e-01,-1.249820106976325507e+00
2.829999999999983640e+00,2.336849253618663777e-04,-4.629019757634307286e-01,-4.629019761552096157e-01,-1.254449127125738750e+00
2.839999999999983427e+00,2.336845291346857547e-04,-4.629019429310916034e-01,-4.629019433273187656e-01,-1.259078146951276844e+00
2.849999999999983213e+00,2.336841194017286920e-04,-4.629019519053507170e-01,-4.629019523150836868e-01,-1.263707166880063237e+00
2.859999999999983000e+00,2.336837043868452844e-04,-4.629019276009669337e-01,-4.629019280159817895e-01,-1.268336186571087820e+00
2.869999999999982787e+00,2.336832769107615652e-04,-4.629019199598886081e-01,-4.629019203873647181e-01,-1.272965206198162669e+00
2.879999999999982574e+00,2.336828446506707254e-04,-4.629019003688814027e-01,-4.629019008011415193e-01,-1.277594225634111513e+00
2.889999999999982361e+00,2.336823997448337817e-04,-4.629018926106450715e-01,-4.629018930555509059e-01,-1.282223245005123857e+00
2.899999999999982148e+00,2.336819509363917381e-04,-4.629018887011293604e-01,-4.629018891499377952e-01,-1.286852264340943686e+00
2.909999999999981934e+00,2.336814892271322900e-04,-4.629018737948490947e-01,-4.629018742565583766e-01,-1.291481283540601321e+00
2.919999999999981721e+00,2.336810231115081374e-04,-4.629018645680804123e-01,-4.629018650341960583e-01,-1.296110302652397683e+00
2.929999999999981508e+00,2.336805454232410216e-04,-4.629018469634189614e-01,-4.629018474411072392e-01,-1.300739321599720277e+00
2.939999999999981295e+00,2.336800627786214657e-04,-4.629018422970503366e-01,-4.629018427796949831e-01,-1.305368340505335345e+00
2.949999999999981082e+00,2.336795683265382930e-04,-4.629018292894077624e-01,-4.629018297838598528e-01,-1.309997359292681685e+00
2.959999999999980869e+00,2.336790694366215561e-04,-4.629018241469887718e-01,-4.629018246458787011e-01,-1.314626378033041387e+00
2.969999999999980655e+00,2.336785628418328682e-04,-4.629018097855073233e-01,-4.629018102921020894e-01,-1.319255396637491140e+00
2.979999999999980442e+00,2.336780447997926407e-04,-4.629017991491103379e-01,-4.629017996671523916e-01,-1.323884415147024374e+00
2.989999999999980229e+00,2.336775258015365395e-04,-4.629017827826800158e-01,-4.629017833016782490e-01,-1.328513433493849316e+00
2.999999999999980016e+00,2.336769977108588798e-04,-4.629017883021052104e-01,-4.629017888301958927e-01,-1.333142451904961057e+00
3.009999999999979803e+00,2.336764644561931949e-04,-4.629017700087765808e-01,-4.629017705420312434e-01,-1.337771470138303664e+00
3.019999999999979590e+00,2.336759187764734960e-04,-4.629017588196350785e-01,-4.629017593653148022e-01,-1.342400488272179837e+00
3.029999999999979376e+00,2.336753706630005385e-04,-4.629017596935093848e-01,-4.629017602416228838e-01,-1.347029506417228184e+00
3.039999999999979163e+00,2.336748156058525080e-04,-4.629017492124139488e-01,-4.629017497674711157e-01,-1.351658524464409705e+00
3.049999999999978950e+00,2.336742548446132527e-04,-4.629017386144810287e-01,-4.629017391752422439e-01,-1.356287542411315661e+00
3.059999999999978737e+00,2.336736809185194284e-04,-4.629017302783335341e-01,-4.629017308522596075e-01,-1.360916560288025101e+00
3.069999999999978524e+00,2.336731065468597652e-04,-4.629017093828198814e-01,-4.629017099571915428e-01,-1.365545577956224887e+00
3.079999999999978311e+00,2.336725260512729715e-04,-4.629017080389439265e-01,-4.629017086194395225e-01,-1.370174595617110080e+00
3.089999999999978098e+00,2.336719363390557080e-04,-4.629016978467599963e-01,-4.629016984364722198e-01,-1.374803613185289652e+00
3.099999999999977884e+00,2.336713426135338903e-04,-4.629016852675529314e-01,-4.629016858612784446e-01,-1.379432630631690859e+00
3.109999999999977671e+00,2.336707385329650120e-04,-4.629016771282219445e-01,-4.629016777323025078e-01,-1.384061648007053558e+00
3.119999999999977458e+00,2.336701311937712641e-04,-4.629016798832619739e-01,-4.629016804906011529e-01,-1.388690665413225167e+00
3.129999999999977245e+00,2.336695198046602408e-04,-4.629016788714340191e-01,-4.629016794828231252e-01,-1.393319682813328741e+00
3.139999999999977032e+00,2.336688997218696793e-04,-4.629016503492105472e-01,-4.629016509692933101e-01,-1.397948699936903738e+00
3.149999999999976819e+00,2.336682781442565144e-04,-4.629016627501163494e-01,-4.629016633716939721e-01,-1.402577717185982342e+00
3.159999999999976605e+00,2.336676486322694613e-04,-4.629016566252797671e-01,-4.629016572547917652e-01,-1.407206734381747149e+00
3.169999999999976392e+00,2.336670156984812900e-04,-4.629016300795900096e-01,-4.629016307125237706e-01,-1.411835751315476895e+00
3.179999999999976179e+00,2.336663710186611829e-04,-4.629016353867016487e-01,-4.629016360313814582e-01,-1.416464768314023459e+00
3.189999999999975966e+00,2.336657286527678496e-04,-4.629016237405469969e-01,-4.629016243829128796e-01,-1.421093785193794812e+00
3.199999999999975753e+00,2.336650814125604833e-04,-4.629016175496864505e-01,-4.629016181969266563e-01,-1.425722802016532009e+00
3.209999999999975540e+00,2.336644286005121413e-04,-4.629016207842812092e-01,-4.629016214370932358e-01,-1.430351818877186876e+00
3.219999999999975326e+00,2.336637733124650638e-04,-4.629016116222907096e-01,-4.629016122775787556e-01,-1.434980835648697939e+00
3.229999999999975113e+00,2.336631139154545455e-04,-4.629016026176466236e-01,-4.629016032770436606e-01,-1.439609852334271300e+00
3.239999999999974900e+00,2.336624503728261775e-04,-4.629016071356003015e-01,-4.629016077991429112e-01,-1.444238869069169873e+00
3.249999999999974687e+00,2.336617824256728335e-04,-4.629015923051946202e-01,-4.629015929731417622e-01,-1.448867885660169108e+00
3.259999999999974474e+00,2.336611084445842294e-04,-4.629015902481035671e-01,-4.629015909220846603e-01,-1.453496902236631305e+00
3.269999999999974261e+00,2.336604316990298043e-04,-4.629015850573955371e-01,-4.629015857341410856e-01,-1.458125918763950812e+00
3.279999999999974047e+00,2.336597520041672638e-04,-4.629015862957846505e-01,-4.629015869754795065e-01,-1.462754935306603610e+00
3.289999999999973834e+00,2.336590669200068286e-04,-4.629015865384835116e-01,-4.629015872235676676e-01,-1.467383951857072377e+00
3.299999999999973621e+00,2.336583783092885500e-04,-4.629015760225624887e-01,-4.629015767111732127e-01,-1.472012968305908664e+00
3.309999999999973408e+00,2.336576830749822001e-04,-4.629015672665371950e-01,-4.629015679617715096e-01,-1.476641984673808361e+00
3.319999999999973195e+00,2.336569870524520887e-04,-4.629015737952263398e-01,-4.629015744912488572e-01,-1.481271001107783203e+00
3.329999999999972982e+00,2.336562865249375385e-04,-4.629015656420635283e-01,-4.629015663425910532e-01,-1.485900017464731437e+00
3.339999999999972768e+00,2.336555820964939022e-04,-4.629015566415212168e-01,-4.629015573459496768e-01,-1.490529033735574993e+00
3.349999999999972555e+00,2.336548736240786196e-04,-4.629015624331994094e-01,-4.629015631416718013e-01,-1.495158050068379429e+00
3.359999999999972342e+00,2.336541638618002369e-04,-4.629015534182474578e-01,-4.629015541280097623e-01,-1.499787066312324058e+00
3.369999999999972129e+00,2.336534437188871613e-04,-4.629015390265484586e-01,-4.629015397466913484e-01,-1.504416082422732615e+00
3.379999999999971916e+00,2.336527278743826929e-04,-4.629015553598758714e-01,-4.629015560757203662e-01,-1.509045098692175957e+00
3.389999999999971703e+00,2.336520065193424306e-04,-4.629015440305873086e-01,-4.629015447519423399e-01,-1.513674114853836850e+00
3.399999999999971489e+00,2.336512779437978089e-04,-4.629015428022243972e-01,-4.629015435307999304e-01,-1.518303131010434681e+00
3.409999999999971276e+00,2.336505516809979095e-04,-4.629015256241029719e-01,-4.629015263503657440e-01,-1.522932146992938440e+00
3.419999999999971063e+00,2.336498217779719771e-04,-4.629015366303060874e-01,-4.629015373602091143e-01,-1.527561163089144580e+00
3.429999999999970850e+00,2.336490864634680300e-04,-4.629015376002977855e-01,-4.629015383356123170e-01,-1.532190179200461966e+00
3.439999999999970637e+00,2.336483544481730249e-04,-4.629015371275044810e-01,-4.629015378595197627e-01,-1.536819195303752217e+00
3.449999999999970424e+00,2.336476193050492675e-04,-4.629015358927601187e-01,-4.629015366279032317e-01,-1.541448211397823176e+00
3.459999999999970210e+00,2.336468803147053873e-04,-4.629015260070440951e-01,-4.629015267460344640e-01,-1.546077227396883913e+00
3.469999999999969997e+00,2.336461427615684145e-04,-4.629015343612856714e-01,-4.629015350988388011e-01,-1.550706243478049862e+00
3.479999999999969784e+00,2.336454039221456393e-04,-4.629015312807320814e-01,-4.629015320195715155e-01,-1.555335259529696534e+00
3.489999999999969571e+00,2.336446605379296929e-04,-4.629015178878924108e-01,-4.629015186312766539e-01,-1.559964275451959592e+00
3.499999999999969358e+00,2.336439163322712230e-04,-4.629015175036866880e-01,-4.629015182478923296e-01,-1.564593291371202177e+00
3.509999999999969145e+00,2.336431687331543873e-04,-4.629015146795616431e-01,-4.629015154271607368e-01,-1.569222307265596861e+00
3.519999999999968932e+00,2.336424237262676388e-04,-4.629015119666176070e-01,-4.629015127116244965e-01,-1.573851323130269764e+00
3.529999999999968718e+00,2.336416774907407081e-04,-4.629015066225504182e-01,-4.629015073687859361e-01,-1.578480338942730876e+00
3.539999999999968505e+00,2.336409243650793184e-04,-4.629015244445358612e-01,-4.629015251976615342e-01,-1.583109354940301916e+00
3.549999999999968292e+00,2.336401720277013212e-04,-4.629015080861158538e-01,-4.629015088384532128e-01,-1.587738370773500440e+00
3.559999999999968079e+00,2.336394155601045062e-04,-4.629015045328991329e-01,-4.629015052893667437e-01,-1.592367386575296972e+00
3.569999999999967866e+00,2.336386614709208044e-04,-4.629015190162850679e-01,-4.629015197703742479e-01,-1.596996402519549108e+00
3.579999999999967653e+00,2.336379060525608316e-04,-4.629015078035081387e-01,-4.629015085589264777e-01,-1.601625418353002539e+00
3.589999999999967439e+00,2.336371472779012455e-04,-4.629015095957531578e-01,-4.629015103545278120e-01,-1.606254434207734727e+00
3.599999999999967226e+00,2.336363842457618199e-04,-4.629015010603292901e-01,-4.629015018233614276e-01,-1.610883449981370230e+00
3.609999999999967013e+00,2.336356205918634294e-04,-4.629014957423141507e-01,-4.629014965059680686e-01,-1.615512465702447109e+00
3.619999999999966800e+00,2.336348607337102783e-04,-4.629015069968627771e-01,-4.629015077567209535e-01,-1.620141481532273886e+00
3.629999999999966587e+00,2.336340935710778672e-04,-4.629014936644508249e-01,-4.629014944316134361e-01,-1.624770497236081024e+00
3.639999999999966374e+00,2.336333307310168640e-04,-4.629014910176338926e-01,-4.629014917804739615e-01,-1.629399512909097458e+00
3.649999999999966160e+00,2.336325577290191931e-04,-4.629015072106134610e-01,-4.629015079836154567e-01,-1.634028528754205789e+00
3.659999999999965947e+00,2.336317940786224504e-04,-4.629015032632748383e-01,-4.629015040269252590e-01,-1.638657544550488954e+00
3.669999999999965734e+00,2.336310227376050251e-04,-4.629014983465638000e-01,-4.629014991179047911e-01,-1.643286560305295518e+00
3.679999999999965521e+00,2.336302524409380240e-04,-4.629014976976572604e-01,-4.629014984679539202e-01,-1.647915576052568776e+00
3.689999999999965308e+00,2.336294877923512524e-04,-4.629014978110412848e-01,-4.629014985756898515e-01,-1.652544591795327644e+00
3.699999999999965095e+00,2.336287153127230556e-04,-4.629015017976251811e-01,-4.629015025701048169e-01,-1.657173607585783470e+00
3.709999999999964881e+00,2.336279416778370575e-04,-4.629015043205925717e-01,-4.629015050942274501e-01,-1.661802623402624191e+00
3.719999999999964668e+00,2.336271736583820312e-04,-4.629014904905489058e-01,-4.629014912585683872e-01,-1.666431639075549143e+00
3.729999999999964455e+00,2.336264041623469434e-04,-4.629014994733064436e-01,-4.629015002428024661e-01,-1.671060654839778392e+00
3.739999999999964242e+00,2.336256338701524931e-04,-4.629014983332847555e-01,-4.629014991035769744e-01,-1.675689670593403235e+00
3.749999999999964029e+00,2.336248657638482107e-04,-4.629014905299672078e-01,-4.629014912980735086e-01,-1.680318686266809136e+00
3.759999999999963816e+00,2.336240921585152599e-04,-4.629014977869821967e-01,-4.629014985605875432e-01,-1.684947702018284366e+00
3.769999999999963602e+00,2.336233241658107538e-04,-4.629014931653886444e-01,-4.629014939333813694e-01,-1.689576717717931054e+00
3.779999999999963389e+00,2.336225521322856725e-04,-4.629015050012178500e-01,-4.629015057732513982e-01,-1.694205733539976722e+00
3.789999999999963176e+00,2.336217837823753379e-04,-4.629014873165948063e-01,-4.629014880849446900e-01,-1.698834749181492576e+00
3.799999999999962963e+00,2.336210145522269279e-04,-4.629014927501867160e-01,-4.629014935194168401e-01,-1.703463764878224707e+00
3.809999999999962750e+00,2.336202450988833306e-04,-4.629015016095065493e-01,-4.629015023789598837e-01,-1.708092780663772903e+00
3.819999999999962537e+00,2.336194785941819588e-04,-4.629014978926091484e-01,-4.629014986591138414e-01,-1.712721796409203856e+00
3.829999999999962323e+00,2.336187113973250799e-04,-4.629014883734757779e-01,-4.629014891406726395e-01,-1.717350812060135290e+00
3.839999999999962110e+00,2.336179441026880186e-04,-4.629014887388770982e-01,-4.629014895061717150e-01,-1.721979827714818834e+00
3.849999999999961897e+00,2.336171810223735331e-04,-4.629015048463924753e-01,-4.629015056094727965e-01,-1.726608843526363124e+00
3.859999999999961684e+00,2.336164178758259500e-04,-4.629014987289999938e-01,-4.629014994921465398e-01,-1.731237859276799851e+00
3.869999999999961471e+00,2.336156528746631913e-04,-4.629014970841627274e-01,-4.629014978491639010e-01,-1.735866875012642696e+00
3.879999999999961258e+00,2.336148889215983746e-04,-4.629015098714448495e-01,-4.629015106353979170e-01,-1.740495890875310092e+00
3.889999999999961044e+00,2.336141306112978898e-04,-4.629014975509239127e-01,-4.629014983092342161e-01,-1.745124906609129667e+00
3.899999999999960831e+00,2.336133695273113120e-04,-4.629014960112728394e-01,-4.629014967723568130e-01,-1.749753922330326450e+00
3.909999999999960618e+00,2.336126112237188132e-04,-4.629015104162286232e-01,-4.629015111745322097e-01,-1.754382938192792452e+00
3.919999999999960405e+00,2.336118522844755213e-04,-4.629015092703380740e-01,-4.629015100292773188e-01,-1.759011954044434889e+00
3.929999999999960192e+00,2.336110971561978242e-04,-4.629015047423502560e-01,-4.629015054974785492e-01,-1.763640969846986817e+00
3.939999999999959979e+00,2.336103403338934265e-04,-4.629015140521687832e-01,-4.629015148089911103e-01,-1.768269985744330697e+00
3.949999999999959766e+00,2.336095859372353282e-04,-4.629015213019124775e-01,-4.629015220563091337e-01,-1.772899001711746525e+00
3.959999999999959552e+00,2.336088315448714566e-04,-4.629015113852665286e-01,-4.629015121396589105e-01,-1.777528017579991459e+00
3.969999999999959339e+00,2.336080801561054709e-04,-4.629015205223600549e-01,-4.629015212737488394e-01,-1.782157033536603707e+00
3.979999999999959126e+00,2.336073321504678708e-04,-4.629015214563158565e-01,-4.629015222043215139e-01,-1.786786049499172524e+00
3.989999999999958913e+00,2.336065846556521514e-04,-4.629015267292078684e-01,-4.629015274767026566e-01,-1.791415065513959570e+00
3.999999999999958700e+00,2.336058357746856893e-04,-4.629015247606411143e-01,-4.629015255095220716e-01,-1.796044081510447032e+00
4.009999999999958931e+00,2.336050920785044183e-04,-4.629015335367587247e-01,-4.629015342804548849e-01,-1.800673097589510663e+00
4.019999999999958717e+00,2.336043489849881465e-04,-4.629015296513633304e-01,-4.629015303944568616e-01,-1.805302113629117855e+00
4.029999999999958504e+00,2.336036081139094677e-04,-4.629015350429495079e-01,-4.629015357838205946e-01,-1.809931129720418586e+00
4.039999999999958291e+00,2.336028651363183690e-04,-4.629015409015685978e-01,-4.629015416445461661e-01,-1.814560145872411656e+00
4.049999999999958078e+00,2.336021278084219580e-04,-4.629015339484325309e-01,-4.629015346857604518e-01,-1.819189161949223976e+00
4.059999999999957865e+00,2.336013935930753428e-04,-4.629015402671797785e-01,-4.629015410013951337e-01,-1.823818178086111130e+00
4.069999999999957652e+00,2.336006588038586204e-04,-4.629015503978402557e-01,-4.629015511326294852e-01,-1.828447194324878566e+00
4.079999999999957438e+00,2.335999262447693305e-04,-4.629015544404277427e-01,-4.629015551729868116e-01,-1.833076210601841893e+00
4.089999999999957225e+00,2.335991980721615886e-04,-4.629015576074937410e-01,-4.629015583356663743e-01,-1.837705226906089395e+00
4.099999999999957012e+00,2.335984678540284224e-04,-4.629015666029477893e-01,-4.629015673331658975e-01,-1.842334243302337082e+00
4.109999999999956799e+00,2.335977405850446172e-04,-4.629015553376820136e-01,-4.629015560649509808e-01,-1.846963259582983019e+00
4.119999999999956586e+00,2.335970165171957259e-04,-4.629015571580468169e-01,-4.629015578821146781e-01,-1.851592275878631177e+00
4.129999999999956373e+00,2.335962941586566116e-04,-4.629015656436469839e-01,-4.629015663660055457e-01,-1.856221292257426159e+00
4.139999999999956160e+00,2.335955754601342586e-04,-4.629015805897905844e-01,-4.629015813084891295e-01,-1.860850308782022511e+00
4.149999999999955946e+00,2.335948587508554465e-04,-4.629015864320355500e-01,-4.629015871487448530e-01,-1.865479325363052165e+00
4.159999999999955733e+00,2.335941445668683776e-04,-4.629015728925539586e-01,-4.629015736067379483e-01,-1.870108341806161700e+00
4.169999999999955520e+00,2.335934299761966673e-04,-4.629015964887541190e-01,-4.629015972033447834e-01,-1.874737358485639938e+00
4.179999999999955307e+00,2.335927192686504134e-04,-4.629015957861944419e-01,-4.629015964969019903e-01,-1.879366375154209345e+00
4.189999999999955094e+00,2.335920121130330657e-04,-4.629015974576019543e-01,-4.629015981647575662e-01,-1.883995391835941113e+00
4.199999999999954881e+00,2.335913067933993129e-04,-4.629015967335438075e-01,-4.629015974388634436e-01,-1.888624408508596142e+00
4.209999999999954667e+00,2.335906026514499479e-04,-4.629016041850808616e-01,-4.629016048892228286e-01,-1.893253425254588951e+00
4.219999999999954454e+00,2.335899015500149021e-04,-4.629016093048040070e-01,-4.629016100059054617e-01,-1.897882442048738350e+00
4.229999999999954241e+00,2.335892017004882098e-04,-4.629015969010814024e-01,-4.629015976009309141e-01,-1.902511458717598636e+00
4.239999999999954028e+00,2.335885046313384119e-04,-4.629016175490480722e-01,-4.629016182461171969e-01,-1.907140475590158202e+00
4.249999999999953815e+00,2.335878121468106840e-04,-4.629016155074601735e-01,-4.629016161999446877e-01,-1.911769492437717322e+00
4.259999999999953602e+00,2.335871210586352824e-04,-4.629016144393564569e-01,-4.629016151304446436e-01,-1.916398509273199213e+00
4.269999999999953388e+00,2.335864329113301928e-04,-4.629016210414945154e-01,-4.629016217296418323e-01,-1.921027526171761535e+00
4.279999999999953175e+00,2.335857468237392104e-04,-4.629016365927538512e-01,-4.629016372788414269e-01,-1.925656543223776662e+00
4.289999999999952962e+00,2.335850649713402591e-04,-4.629016347515118035e-01,-4.629016354333642114e-01,-1.930285560253144128e+00
4.299999999999952749e+00,2.335843837845892916e-04,-4.629016387355694984e-01,-4.629016394167562720e-01,-1.934914577321686480e+00
4.309999999999952536e+00,2.335837066442194199e-04,-4.629016458773095311e-01,-4.629016465544498748e-01,-1.939543594457599829e+00
4.319999999999952323e+00,2.335830315903784688e-04,-4.629016378716274693e-01,-4.629016385466813155e-01,-1.944172611511370219e+00
4.329999999999952109e+00,2.335823584045541911e-04,-4.629016579950093191e-01,-4.629016586681951595e-01,-1.948801628764506022e+00
4.339999999999951896e+00,2.335816891275608275e-04,-4.629016588528946374e-01,-4.629016595221716046e-01,-1.953430646022312089e+00
4.349999999999951683e+00,2.335810210834055143e-04,-4.629016663803388609e-01,-4.629016670483830365e-01,-1.958059663354159596e+00
4.359999999999951470e+00,2.335803580234124539e-04,-4.629016694842947310e-01,-4.629016701473547268e-01,-1.962688680712062705e+00
4.369999999999951257e+00,2.335796965700192836e-04,-4.629016860338587835e-01,-4.629016866953121756e-01,-1.967317698233854717e+00
4.379999999999951044e+00,2.335790389423843727e-04,-4.629016961773818606e-01,-4.629016968350094796e-01,-1.971946715853256205e+00
4.389999999999950830e+00,2.335783836856707922e-04,-4.629016996816247009e-01,-4.629017003368814387e-01,-1.976575733505328891e+00
4.399999999999950617e+00,2.335777315189780995e-04,-4.629017086260803771e-01,-4.629017092782470866e-01,-1.981204751243756501e+00
4.409999999999950404e+00,2.335770826209684198e-04,-4.629017075927914227e-01,-4.629017082416894135e-01,-1.985833768968582547e+00
4.419999999999950191e+00,2.335764348020387621e-04,-4.629017008619142337e-01,-4.629017015097331433e-01,-1.990462786625020630e+00
4.429999999999949978e+00,2.335757901242302567e-04,-4.629017244237177420e-01,-4.629017250683955531e-01,-1.995091804513935640e+00
4.439999999999949765e+00,2.335751492618462358e-04,-4.629017124832678909e-01,-4.629017131241302541e-01,-1.999720822279630550e+00
4.449999999999949551e+00,2.335745104558669847e-04,-4.629017327420684724e-01,-4.629017333808744250e-01,-2.004349840245857273e+00
4.459999999999949338e+00,2.335738729460061383e-04,-4.629017395982678584e-01,-4.629017402357777367e-01,-2.008978858279349744e+00
4.469999999999949125e+00,2.335732398149322842e-04,-4.629017478376560857e-01,-4.629017484707871333e-01,-2.013607876390857587e+00
4.479999999999948912e+00,2.335726096881341320e-04,-4.629017477988754958e-01,-4.629017484290022799e-01,-2.018236894498973033e+00
4.489999999999948699e+00,2.335719815278853532e-04,-4.629017571121412655e-01,-4.629017577403015116e-01,-2.022865912698254665e+00
4.499999999999948486e+00,2.335713561628111480e-04,-4.629017472942802414e-01,-4.629017479196453344e-01,-2.027494930796562400e+00
4.509999999999948272e+00,2.335707335881708965e-04,-4.629017654068547927e-01,-4.629017660294294512e-01,-2.032123949073205704e+00
4.519999999999948059e+00,2.335701139628229854e-04,-4.629017673692967794e-01,-4.629017679889221304e-01,-2.036752967366524114e+00
4.529999999999947846e+00,2.335694969481567646e-04,-4.629017616226780429e-01,-4.629017622396927045e-01,-2.041381985599765692e+00
4.539999999999947633e+00,2.335688826261754589e-04,-4.629017636532375968e-01,-4.629017642675595789e-01,-2.046011003850619847e+00
4.549999999999947420e+00,2.335682702123576947e-04,-4.629017729641160539e-01,-4.629017735765298958e-01,-2.050640022192674827e+00
4.559999999999947207e+00,2.335676602555074213e-04,-4.629017756458331245e-01,-4.629017762557899873e-01,-2.055269040559090321e+00
4.569999999999946994e+00,2.335670532379598662e-04,-4.629017809088444846e-01,-4.629017815158620319e-01,-2.059898058975196289e+00
4.579999999999946780e+00,2.335664487149306291e-04,-4.629017794694535448e-01,-4.629017800739765875e-01,-2.064527077374413988e+00
4.589999999999946567e+00,2.335658459559525910e-04,-4.629017857107118883e-01,-4.629017863134708421e-01,-2.069156095834279618e+00
4.599999999999946354e+00,2.335652466369875300e-04,-4.629018057013480902e-01,-4.629018063006670736e-01,-2.073785114490612091e+00
4.609999999999946141e+00,2.335646499349294586e-04,-4.629018096935064719e-01,-4.629018102902085485e-01,-2.078414133184249390e+00
4.619999999999945928e+00,2.335640545448621321e-04,-4.629018054279757100e-01,-4.629018060233657805e-01,-2.083043151833919193e+00
4.629999999999945715e+00,2.335634634152192028e-04,-4.629018212326642678e-01,-4.629018218237939131e-01,-2.087672170637375757e+00
4.639999999999945501e+00,2.335628745757571494e-04,-4.629018214645977958e-01,-4.629018220534372730e-01,-2.092301189440861187e+00
4.649999999999945288e+00,2.335622863711275332e-04,-4.629018268631904243e-01,-4.629018274513950759e-01,-2.096930208297697718e+00
4.659999999999945075e+00,2.335617025631053713e-04,-4.629018355731640000e-01,-4.629018361569720019e-01,-2.101559227237236982e+00
4.669999999999944862e+00,2.335611205048786134e-04,-4.629018328787353753e-01,-4.629018334607936103e-01,-2.106188246148082754e+00
4.679999999999944649e+00,2.335605414181480871e-04,-4.629018507348973688e-01,-4.629018513139840918e-01,-2.110817265234518292e+00
4.689999999999944436e+00,2.335599648544950109e-04,-4.629018607090440995e-01,-4.629018612856077297e-01,-2.115446284418172507e+00
4.699999999999944222e+00,2.335593915517785672e-04,-4.629018675717667675e-01,-4.629018681450695061e-01,-2.120075303667193101e+00
4.709999999999944009e+00,2.335588195781475654e-04,-4.629018602082608513e-01,-4.629018607802344865e-01,-2.124704322841249216e+00
4.719999999999943796e+00,2.335582506263046514e-04,-4.629018676390377340e-01,-4.629018682079895641e-01,-2.129333342086591419e+00
4.729999999999943583e+00,2.335576849842258755e-04,-4.629018829663487100e-01,-4.629018835319907987e-01,-2.133962361481897219e+00
4.739999999999943370e+00,2.335571221079261604e-04,-4.629018847132246872e-01,-4.629018852761009883e-01,-2.138591380891905924e+00
4.749999999999943157e+00,2.335565611871956427e-04,-4.629018964044826490e-01,-4.629018969654034033e-01,-2.143220400416871563e+00
4.759999999999942943e+00,2.335560032132432816e-04,-4.629018996098763772e-01,-4.629019001678503220e-01,-2.147849419970944140e+00
4.769999999999942730e+00,2.335554476498514955e-04,-4.629019141833478623e-01,-4.629019147389112354e-01,-2.152478439668341181e+00
4.779999999999942517e+00,2.335548946214964245e-04,-4.629019052462481909e-01,-4.629019057992765362e-01,-2.157107459273831740e+00
4.789999999999942304e+00,2.335543439954390339e-04,-4.629019091094998539e-01,-4.629019096601258987e-01,-2.161736478915552873e+00
4.799999999999942091e+00,2.335537951936308640e-04,-4.629019200308014947e-01,-4.629019205796032765e-01,-2.166365498664662326e+00
4.809999999999941878e+00,2.335532491461294593e-04,-4.629019277300314150e-01,-4.629019282760789000e-01,-2.170994518488010172e+00
4.819999999999941664e+00,2.335527056382124557e-04,-4.629019274285599006e-01,-4.629019279720678059e-01,-2.175623538305803795e+00
4.829999999999941451e+00,2.335521639890302708e-04,-4.629019460835476774e-01,-4.629019466251968473e-01,-2.180252558308288791e+00
4.839999999999941238e+00,2.335516250318208427e-04,-4.629019528780895509e-01,-4.629019534170467631e-01,-2.184881578376026479e+00
4.849999999999941025e+00,2.335510884586180082e-04,-4.629019542327126313e-01,-4.629019547692858616e-01,-2.189510598454927237e+00
4.859999999999940812e+00,2.335505542049578435e-04,-4.629019575528999786e-01,-4.629019580871536199e-01,-2.194139618564709959e+00
4.869999999999940599e+00,2.335500222889186610e-04,-4.629019732280141297e-01,-4.629019737599301965e-01,-2.198768638828906496e+00
4.879999999999940385e+00,2.335494930081395172e-04,-4.629019735770931177e-01,-4.629019741063739035e-01,-2.203397659093957905e+00
4.889999999999940172e+00,2.335489655760968693e-04,-4.629019909694512269e-01,-4.629019914968832694e-01,-2.208026679531084113e+00
4.899999999999939959e+00,2.335484405365591167e-04,-4.629019880247996488e-01,-4.629019885498391607e-01,-2.212655699936371789e+00
4.909999999999939746e+00,2.335479179896094500e-04,-4.629019894564509463e-01,-4.629019899789978965e-01,-2.217284720353483340e+00
4.919999999999939533e+00,2.335473973968615305e-04,-4.629020018073508602e-01,-4.629020023279435958e-01,-2.221913740892149658e+00
4.929999999999939320e+00,2.335468792650825668e-04,-4.629020001574503662e-01,-4.629020006755821259e-01,-2.226542761411856031e+00
4.939999999999939106e+00,2.335463635297449112e-04,-4.629020045432066799e-01,-4.629020050589420232e-01,-2.231171781973023460e+00
4.949999999999938893e+00,2.335458502914048188e-04,-4.629020157306507066e-01,-4.629020162438890473e-01,-2.235800802643568286e+00
4.959999999999938680e+00,2.335453386500722461e-04,-4.629020305600979879e-01,-4.629020310717393283e-01,-2.240429823460810876e+00
4.969999999999938467e+00,2.335448299122942675e-04,-4.629020390012905106e-01,-4.629020395100282848e-01,-2.245058844359561157e+00
4.979999999999938254e+00,2.335443231164504240e-04,-4.629020418719186902e-01,-4.629020423787145178e-01,-2.249687865285076249e+00
4.989999999999938041e+00,2.335438192122913292e-04,-4.629020332395903936e-01,-4.629020337434945342e-01,-2.254316886121376040e+00
4.999999999999937828e+00,2.335433169527744747e-04,-4.629020567899523320e-01,-4.629020572922118437e-01,-2.258945907191534985e+00
5.009999999999937614e+00,2.335428171434670078e-04,-4.629020574573572411e-01,-4.629020579571665461e-01,-2.263574928265918107e+00
5.019999999999937401e+00,2.335423196900441526e-04,-4.629020584166266827e-01,-4.629020589140800945e-01,-2.268203949347537662e+00
5.029999999999937188e+00,2.335418243551814533e-04,-4.629020678728719140e-01,-4.629020683682067983e-01,-2.272832970521601048e+00
5.039999999999936975e+00,2.335413313274604008e-04,-4.629020717263498952e-01,-4.629020722193776249e-01,-2.277461991731892343e+00
5.049999999999936762e+00,2.335408402460669689e-04,-4.629020784376757236e-01,-4.629020789287571214e-01,-2.282091013007350622e+00
5.059999999999936549e+00,2.335403517880507468e-04,-4.629020843243954464e-01,-4.629020848128534427e-01,-2.286720034339052798e+00
5.069999999999936335e+00,2.335398650173945475e-04,-4.629020946956307614e-01,-4.629020951824014407e-01,-2.291349055772779586e+00
5.079999999999936122e+00,2.335393809752260043e-04,-4.629020955041053820e-01,-4.629020959881475772e-01,-2.295978077211862978e+00
5.089999999999935909e+00,2.335388987885775932e-04,-4.629020932123339427e-01,-4.629020936945205666e-01,-2.300607098626172853e+00
5.099999999999935696e+00,2.335384185666572584e-04,-4.629021168128206187e-01,-4.629021172930425365e-01,-2.305236120274522627e+00
5.109999999999935483e+00,2.335379408505872958e-04,-4.629021159789474815e-01,-4.629021164566635704e-01,-2.309865141912028186e+00
5.119999999999935270e+00,2.335374651987723771e-04,-4.629021277335380602e-01,-4.629021282091898559e-01,-2.314494163665015591e+00
5.129999999999935056e+00,2.335369918863125407e-04,-4.629021217915320618e-01,-4.629021222648445066e-01,-2.319123185356243511e+00
5.139999999999934843e+00,2.335365206516092367e-04,-4.629021337215130094e-01,-4.629021341927477273e-01,-2.323752207164693218e+00
5.149999999999934630e+00,2.335360512786409555e-04,-4.629021415986877552e-01,-4.629021420680607402e-01,-2.328381229050052958e+00
5.159999999999934417e+00,2.335355845518617690e-04,-4.629021381026136583e-01,-4.629021385693404267e-01,-2.333010250897805893e+00
5.169999999999934204e+00,2.335351199035791100e-04,-4.629021486689823273e-01,-4.629021491336305916e-01,-2.337639272849143968e+00
5.179999999999933991e+00,2.335346575926741382e-04,-4.629021525243766644e-01,-4.629021529866875762e-01,-2.342268294836698850e+00
5.189999999999933777e+00,2.335341970745367880e-04,-4.629021699085005825e-01,-4.629021703690187062e-01,-2.346897316996301885e+00
5.199999999999933564e+00,2.335337394145371010e-04,-4.629021689402645912e-01,-4.629021693979246121e-01,-2.351526339143364730e+00
5.209999999999933351e+00,2.335332834906856129e-04,-4.629021763145694246e-01,-4.629021767704932788e-01,-2.356155361362433975e+00
5.219999999999933138e+00,2.335328293579578521e-04,-4.629021855974744248e-01,-4.629021860516071563e-01,-2.360784383672541509e+00
5.229999999999932925e+00,2.335323780366160894e-04,-4.629021871131778210e-01,-4.629021875644991901e-01,-2.365413405994994722e+00
5.239999999999932712e+00,2.335319282513703654e-04,-4.629021958051684482e-01,-4.629021962549537128e-01,-2.370042428402831636e+00
5.249999999999932498e+00,2.335314812374510770e-04,-4.629022020393207537e-01,-4.629022024863346796e-01,-2.374671450870238676e+00
5.259999999999932285e+00,2.335310361056208641e-04,-4.629022073184633768e-01,-4.629022077635951971e-01,-2.379300473388555215e+00
5.269999999999932072e+00,2.335305932217998572e-04,-4.629022124349274625e-01,-4.629022128778113032e-01,-2.383929495955788180e+00
5.279999999999931859e+00,2.335301522727438342e-04,-4.629022244088366045e-01,-4.629022248497856595e-01,-2.388558518640825579e+00
5.289999999999931646e+00,2.335297129560306181e-04,-4.629022231370928386e-01,-4.629022235764095328e-01,-2.393187541311513566e+00
5.299999999999931433e+00,2.335292763292141558e-04,-4.629022439998849991e-01,-4.629022444365117894e-01,-2.397816564188139044e+00
5.309999999999931219e+00,2.335288413931314280e-04,-4.629022336124283821e-01,-4.629022340473644692e-01,-2.402445586959199630e+00
5.319999999999931006e+00,2.335284089516700176e-04,-4.629022436138792718e-01,-4.629022440463207433e-01,-2.407074609827779543e+00
5.329999999999930793e+00,2.335279789001776078e-04,-4.629022449220413504e-01,-4.629022453520928448e-01,-2.411703632707051348e+00
5.339999999999930580e+00,2.335275501380166326e-04,-4.629022544464136968e-01,-4.629022548751758337e-01,-2.416332655680277774e+00
5.349999999999930367e+00,2.335271241636210915e-04,-4.629022561106386213e-01,-4.629022565366130437e-01,-2.420961678667358452e+00
5.359999999999930154e+00,2.335266989179038443e-04,-4.629022710588122091e-01,-4.629022714840579367e-01,-2.425590701803192140e+00
5.369999999999929940e+00,2.335262759901354356e-04,-4.629022801312438484e-01,-4.629022805541715968e-01,-2.430219725027432442e+00
5.379999999999929727e+00,2.335258556127956994e-04,-4.629022836768418303e-01,-4.629022840972191744e-01,-2.434848748284577979e+00
5.389999999999929514e+00,2.335254369522373570e-04,-4.629022853736289855e-01,-4.629022857922895362e-01,-2.439477771556974872e+00
5.399999999999929301e+00,2.335250206780486537e-04,-4.629022947795631282e-01,-4.629022951958373100e-01,-2.444106794921044656e+00
5.409999999999929088e+00,2.335246062745931737e-04,-4.629023003762537947e-01,-4.629023007906572507e-01,-2.448735818339210724e+00
5.419999999999928875e+00,2.335241938805093667e-04,-4.629022981724215668e-01,-4.629022985848156302e-01,-2.453364841733328916e+00
5.429999999999928662e+00,2.335237833215846460e-04,-4.629023058890203157e-01,-4.629023062995792359e-01,-2.457993865202777961e+00
5.439999999999928448e+00,2.335233753025952013e-04,-4.629023153740074448e-01,-4.629023157820264522e-01,-2.462622888764537166e+00
5.449999999999928235e+00,2.335229690786423153e-04,-4.629023190008139110e-01,-4.629023194070378544e-01,-2.467251912360769239e+00
5.459999999999928022e+00,2.335225643958814079e-04,-4.629023404766684502e-01,-4.629023408813512375e-01,-2.471880936170218757e+00
5.469999999999927809e+00,2.335221620077113417e-04,-4.629023368867341004e-01,-4.629023372891222787e-01,-2.476509959941474381e+00
5.479999999999927596e+00,2.335217619709063904e-04,-4.629023308329944797e-01,-4.629023312330312612e-01,-2.481138983649840757e+00
5.489999999999927383e+00,2.335213635006374569e-04,-4.629023455184917979e-01,-4.629023459169620547e-01,-2.485768007503496246e+00
5.499999999999927169e+00,2.335209675044736183e-04,-4.629023440638267983e-01,-4.629023444598229786e-01,-2.490397031340130685e+00
5.509999999999926956e+00,2.335205730967468440e-04,-4.629023635530264968e-01,-4.629023639474342255e-01,-2.495026055370068718e+00
5.519999999999926743e+00,2.335201809459342076e-04,-4.629023603448473856e-01,-4.629023607369981974e-01,-2.499655079365667998e+00
5.529999999999926530e+00,2.335197908800950141e-04,-4.629023526215803042e-01,-4.629023530116461171e-01,-2.504284103281949392e+00
5.539999999999926317e+00,2.335194024958278571e-04,-4.629023788809759066e-01,-4.629023792693601758e-01,-2.508913127459143411e+00
5.549999999999926104e+00,2.335190164252979553e-04,-4.629023687574626567e-01,-4.629023691435331656e-01,-2.513542151532788704e+00
5.559999999999925890e+00,2.335186320351471424e-04,-4.629023849536352264e-01,-4.629023853380253573e-01,-2.518171175766715120e+00
5.569999999999925677e+00,2.335182497927931896e-04,-4.629023814328050435e-01,-4.629023818150473923e-01,-2.522800199963285195e+00
5.579999999999925464e+00,2.335178691605640849e-04,-4.629023870559603737e-01,-4.629023874365926217e-01,-2.527429224214477355e+00
5.589999999999925251e+00,2.335174907153677074e-04,-4.629023935468638551e-01,-4.629023939253090747e-01,-2.532058248528391342e+00
5.599999999999925038e+00,2.335171141311845994e-04,-4.629023924325427197e-01,-4.629023928091269280e-01,-2.536687272829301065e+00
5.609999999999924825e+00,2.335167392215111706e-04,-4.629024084836400599e-01,-4.629024088585497188e-01,-2.541316297289047288e+00
5.619999999999924611e+00,2.335163662924913386e-04,-4.629024107506397590e-01,-4.629024111235687799e-01,-2.545945321769482295e+00
5.629999999999924398e+00,2.335159954119497285e-04,-4.629024204602422699e-01,-4.629024208311228183e-01,-2.550574346344965271e+00
5.639999999999924185e+00,2.335156263253154534e-04,-4.629024290392829144e-01,-4.629024294083695645e-01,-2.555203371004444612e+00
5.649999999999923972e+00,2.335152589439459868e-04,-4.629024437663478153e-01,-4.629024441337291629e-01,-2.559832395809489292e+00
5.659999999999923759e+00,2.335148939571950405e-04,-4.629024317198279226e-01,-4.629024320848146856e-01,-2.564461420491674470e+00
5.669999999999923546e+00,2.335145300713426550e-04,-4.629024483717800731e-01,-4.629024487356659390e-01,-2.569090445339278439e+00
5.679999999999923332e+00,2.335141681763980065e-04,-4.629024568968456710e-01,-4.629024572587406294e-01,-2.573719470270142029e+00
5.689999999999923119e+00,2.335138086442913106e-04,-4.629024496936519628e-01,-4.629024500531840891e-01,-2.578348495126610462e+00
5.699999999999922906e+00,2.335134507880839429e-04,-4.629024595960720689e-01,-4.629024599539282581e-01,-2.582977520080427247e+00
5.709999999999922693e+00,2.335130945520232733e-04,-4.629024656818814809e-01,-4.629024660381175216e-01,-2.587606545093482424e+00
5.719999999999922480e+00,2.335127403887367933e-04,-4.629024667511432711e-01,-4.629024671053065809e-01,-2.592235570115157373e+00
5.729999999999922267e+00,2.335123878662753759e-04,-4.629024675598339411e-01,-4.629024679123563968e-01,-2.596864595143278276e+00
5.739999999999922053e+00,2.335120372144467848e-04,-4.629024819128057522e-01,-4.629024822634575931e-01,-2.601493620313057864e+00
5.749999999999921840e+00,2.335116884132413368e-04,-4.629024882794906537e-01,-4.629024886282918638e-01,-2.606122645544654226e+00
5.759999999999921627e+00,2.335113415254569706e-04,-4.629024937873435497e-01,-4.629024941342313459e-01,-2.610751670829415616e+00
5.769999999999921414e+00,2.335109966715375970e-04,-4.629024888610519528e-01,-4.629024892059058760e-01,-2.615380696062880261e+00
5.779999999999921201e+00,2.335106530896075732e-04,-4.629024932476250020e-01,-4.629024935912069427e-01,-2.620009721338937947e+00
5.789999999999920988e+00,2.335103114946856010e-04,-4.629024983214592992e-01,-4.629024986630542182e-01,-2.624638746663747746e+00
5.799999999999920774e+00,2.335099715966863147e-04,-4.629025020580692651e-01,-4.629025023979672637e-01,-2.629267772024226346e+00
5.809999999999920561e+00,2.335096336047424743e-04,-4.629025126308278226e-01,-4.629025129688197904e-01,-2.633896797488526342e+00
5.819999999999920348e+00,2.335092972498303712e-04,-4.629025134129069463e-01,-4.629025137492618347e-01,-2.638525822959010281e+00
5.829999999999920135e+00,2.335089625422539378e-04,-4.629025249438437628e-01,-4.629025252785513578e-01,-2.643154848543156632e+00
5.839999999999919922e+00,2.335086296629457811e-04,-4.629025258897182526e-01,-4.629025262225975879e-01,-2.647783874134932880e+00
5.849999999999919709e+00,2.335082984932816067e-04,-4.629025325494307008e-01,-4.629025328806003481e-01,-2.652412899791596779e+00
5.859999999999919496e+00,2.335079694471094884e-04,-4.629025286033539022e-01,-4.629025289324000814e-01,-2.657041925406676608e+00
5.869999999999919282e+00,2.335076417171182042e-04,-4.629025414331719435e-01,-4.629025417609019533e-01,-2.661670951148737974e+00
5.879999999999919069e+00,2.335073157846432386e-04,-4.629025495921977318e-01,-4.629025499181301795e-01,-2.666299976970592400e+00
5.889999999999918856e+00,2.335069917072235806e-04,-4.629025443752411983e-01,-4.629025446993186299e-01,-2.670929002738422042e+00
5.899999999999918643e+00,2.335066691222714762e-04,-4.629025627856888647e-01,-4.629025631082738235e-01,-2.675558028688863832e+00
5.909999999999918430e+00,2.335063487426466825e-04,-4.629025548520365740e-01,-4.629025551724161858e-01,-2.680187054557763737e+00
5.919999999999918217e+00,2.335060297348571243e-04,-4.629025597086377508e-01,-4.629025600276455155e-01,-2.684816080473857891e+00
5.929999999999918003e+00,2.335057126294544513e-04,-4.629025692055206975e-01,-4.629025695226260950e-01,-2.689445106483018488e+00
5.939999999999917790e+00,2.335053972464263812e-04,-4.629025580425497610e-01,-4.629025583579328140e-01,-2.694074132378826647e+00
5.949999999999917577e+00,2.335050832940311044e-04,-4.629025784736894300e-01,-4.629025787876418496e-01,-2.698703158477516073e+00
5.959999999999917364e+00,2.335047712544795987e-04,-4.629025670978610951e-01,-4.629025674099006560e-01,-2.703332184460534471e+00
5.969999999999917151e+00,2.335044604909084452e-04,-4.629025940890666990e-01,-4.629025943998302806e-01,-2.707961210712188649e+00
5.979999999999916938e+00,2.335041518664251082e-04,-4.629025894211027392e-01,-4.629025897297271985e-01,-2.712590236915024100e+00
5.989999999999916724e+00,2.335038447701382586e-04,-4.629025987415170684e-01,-4.629025990486133613e-01,-2.717219263209535995e+00
5.999999999999916511e+00,2.335035396390119195e-04,-4.629025932691901435e-01,-4.629025935743212861e-01,-2.721848289447359015e+00
6.009999999999916298e+00,2.335032359409988656e-04,-4.629025990376719468e-01,-4.629025993413699580e-01,-2.726477315741433483e+00
6.019999999999916085e+00,2.335029336721711679e-04,-4.629025992266785350e-01,-4.629025995289473561e-01,-2.731106342035969359e+00
6.029999999999915872e+00,2.335026333272692241e-04,-4.629026028366057255e-01,-4.629026031369506411e-01,-2.735735368364680564e+00
6.039999999999915659e+00,2.335023345569069869e-04,-4.629026018686817623e-01,-4.629026021674521041e-01,-2.740364394682137661e+00
6.049999999999915445e+00,2.335020373291773349e-04,-4.629026133460890091e-01,-4.629026136433167515e-01,-2.744993421112825960e+00
6.059999999999915232e+00,2.335017414629094888e-04,-4.629026274627143223e-01,-4.629026277585805982e-01,-2.749622447683319759e+00
6.069999999999915019e+00,2.335014478446535051e-04,-4.629026255456936689e-01,-4.629026258393119098e-01,-2.754251474232394692e+00
6.079999999999914806e+00,2.335011553715435383e-04,-4.629026340979240928e-01,-4.629026343903971941e-01,-2.758880500865847019e+00
6.089999999999914593e+00,2.335008649158053825e-04,-4.629026316629332172e-01,-4.629026319533889322e-01,-2.763509527472931993e+00
6.099999999999914380e+00,2.335005759318827348e-04,-4.629026385171250979e-01,-4.629026388061090458e-01,-2.768138554147087316e+00
6.109999999999914166e+00,2.335002881913551495e-04,-4.629026398425287181e-01,-4.629026401302692717e-01,-2.772767580833253032e+00
6.119999999999913953e+00,2.335000023453884883e-04,-4.629026333863775489e-01,-4.629026336722235069e-01,-2.777396607452963018e+00
6.129999999999913740e+00,2.334997176500051451e-04,-4.629026466705057352e-01,-4.629026469552011136e-01,-2.782025634204363662e+00
6.139999999999913527e+00,2.334994346242560406e-04,-4.629026628069602967e-01,-4.629026630899860661e-01,-2.786654661115458786e+00
6.149999999999913314e+00,2.334991537794830390e-04,-4.629026487544809498e-01,-4.629026490353257417e-01,-2.791283687883848508e+00
6.159999999999913101e+00,2.334988738774130114e-04,-4.629026634577431687e-01,-4.629026637376452147e-01,-2.795912714798328036e+00
6.169999999999912887e+00,2.334985958013997592e-04,-4.629026715048299989e-01,-4.629026717829060056e-01,-2.800541741791452655e+00
6.179999999999912674e+00,2.334983195105237036e-04,-4.629026663802485730e-01,-4.629026666565394521e-01,-2.805170768731545472e+00
6.189999999999912461e+00,2.334980444902623920e-04,-4.629026815948866225e-01,-4.629026818699069068e-01,-2.809799795822514934e+00
6.199999999999912248e+00,2.334977712903640596e-04,-4.629026739376476685e-01,-4.629026742108475756e-01,-2.814428822835091104e+00
6.209999999999912035e+00,2.334974996721131922e-04,-4.629026735680708549e-01,-4.629026738396890828e-01,-2.819057849842390162e+00
6.219999999999911822e+00,2.334972293373615648e-04,-4.629026830252947478e-01,-4.629026832956295023e-01,-2.823686876942978152e+00
6.229999999999911608e+00,2.334969606621604726e-04,-4.629026931205939555e-01,-4.629026933892691487e-01,-2.828315904142859605e+00
6.239999999999911395e+00,2.334966938411136075e-04,-4.629026856150247338e-01,-4.629026858818457990e-01,-2.832944931265830579e+00
6.249999999999911182e+00,2.334964281138113577e-04,-4.629026967605921472e-01,-4.629026970263194762e-01,-2.837573958499163940e+00
6.259999999999910969e+00,2.334961639656657809e-04,-4.629027049884958944e-01,-4.629027052526440422e-01,-2.842202985813197191e+00
6.269999999999910756e+00,2.334959015686802663e-04,-4.629027072818732713e-01,-4.629027075442702643e-01,-2.846832013148412610e+00
6.279999999999910543e+00,2.334956406012063715e-04,-4.629027120372114501e-01,-4.629027122981789200e-01,-2.851461040529752466e+00
6.289999999999910330e+00,2.334953813466328603e-04,-4.629027117829072058e-01,-4.629027120421617680e-01,-2.856090067906835728e+00
6.299999999999910116e+00,2.334951234923824846e-04,-4.629027167953427280e-01,-4.629027170531969659e-01,-2.860719095332643125e+00
6.309999999999909903e+00,2.334948671021070733e-04,-4.629027302920373232e-01,-4.629027305484276211e-01,-2.865348122891953953e+00
6.319999999999909690e+00,2.334946123875315783e-04,-4.629027228486873313e-01,-4.629027231034019141e-01,-2.869977150375155439e+00
6.329999999999909477e+00,2.334943589274845739e-04,-4.629027289310639337e-01,-4.629027291845239644e-01,-2.874606177917926608e+00
6.339999999999909264e+00,2.334941073252716872e-04,-4.629027312244770043e-01,-4.629027314760792433e-01,-2.879235205481773363e+00
6.349999999999909051e+00,2.334938571234651756e-04,-4.629027342019577107e-01,-4.629027344521595144e-01,-2.883864233073995198e+00
6.359999999999908837e+00,2.334936084346112960e-04,-4.629027383256805184e-01,-4.629027385743693657e-01,-2.888493260705940813e+00
6.369999999999908624e+00,2.334933609653475192e-04,-4.629027538017237431e-01,-4.629027540491930104e-01,-2.893122288491427163e+00
6.379999999999908411e+00,2.334931152786479103e-04,-4.629027544871813227e-01,-4.629027547328680159e-01,-2.897751316281985901e+00
6.389999999999908198e+00,2.334928710860842253e-04,-4.629027582248161909e-01,-4.629027584690087460e-01,-2.902380344108426602e+00
6.399999999999907985e+00,2.334926283804343496e-04,-4.629027621097747680e-01,-4.629027623524804014e-01,-2.907009371972229861e+00
6.409999999999907772e+00,2.334923870881791032e-04,-4.629027709801091239e-01,-4.629027712214013879e-01,-2.911638399923323295e+00
6.419999999999907558e+00,2.334921473960131669e-04,-4.629027636070720542e-01,-4.629027638467642092e-01,-2.916267427799086320e+00
6.429999999999907345e+00,2.334919090859583445e-04,-4.629027583842377225e-01,-4.629027586225477608e-01,-2.920896455621238452e+00
6.439999999999907132e+00,2.334916721648561957e-04,-4.629027777952605116e-01,-4.629027780321816055e-01,-2.925525483636112423e+00
6.449999999999906919e+00,2.334914369981092258e-04,-4.629027736847030061e-01,-4.629027739198697255e-01,-2.930154511608126455e+00
6.459999999999906706e+00,2.334912028538720238e-04,-4.629027761186695344e-01,-4.629027763528137940e-01,-2.934783539603457392e+00
6.469999999999906493e+00,2.334909703110220845e-04,-4.629027801361960126e-01,-4.629027803687388865e-01,-2.939412567637361917e+00
6.479999999999906279e+00,2.334907390913610996e-04,-4.629027831497567469e-01,-4.629027833809764014e-01,-2.944041595700079395e+00
6.489999999999906066e+00,2.334905096923588371e-04,-4.629027761127362250e-01,-4.629027763421352248e-01,-2.948670623690605286e+00
6.499999999999905853e+00,2.334902808040131416e-04,-4.629027992408377701e-01,-4.629027994697261228e-01,-2.953299651911902135e+00
6.509999999999905640e+00,2.334900541425241117e-04,-4.629027904821095274e-01,-4.629027907087709948e-01,-2.957928680043385050e+00
6.519999999999905427e+00,2.334898287754367066e-04,-4.629027953047579191e-01,-4.629027955301250330e-01,-2.962557708221799313e+00
6.529999999999905214e+00,2.334896048402333182e-04,-4.629028046492233983e-01,-4.629028048731586020e-01,-2.967186736492226640e+00
6.539999999999905000e+00,2.334893822553429389e-04,-4.629028080934480816e-01,-4.629028083160329765e-01,-2.971815764795746162e+00
6.549999999999904787e+00,2.334891611296954967e-04,-4.629028065177642204e-01,-4.629028067388898937e-01,-2.976444793082049678e+00
6.559999999999904574e+00,2.334889412455469016e-04,-4.629028134668513039e-01,-4.629028136867354704e-01,-2.981073821436602156e+00
6.569999999999904361e+00,2.334887229475145546e-04,-4.629028035617121506e-01,-4.629028037800101969e-01,-2.985702849690516913e+00
6.579999999999904148e+00,2.334885058760871525e-04,-4.629028185078096769e-01,-4.629028187248810933e-01,-2.990331878092666873e+00
6.589999999999903935e+00,2.334882905186674569e-04,-4.629028181767518846e-01,-4.629028183921092832e-01,-2.994960906489791519e+00
6.599999999999903721e+00,2.334880761023105271e-04,-4.629028270339583528e-01,-4.629028272483747264e-01,-2.999589934974547401e+00
6.609999999999903508e+00,2.334878636550236325e-04,-4.629028277130287639e-01,-4.629028279254760458e-01,-3.004218963464125203e+00
6.619999999999903295e+00,2.334876521984230848e-04,-4.629028407442882798e-01,-4.629028409557448542e-01,-3.008847992083024891e+00
6.629999999999903082e+00,2.334874421516099985e-04,-4.629028475924326091e-01,-4.629028478024794224e-01,-3.013477020768995818e+00
6.639999999999902869e+00,2.334872341144305014e-04,-4.629028346747685596e-01,-4.629028348828057582e-01,-3.018106049323780571e+00
6.649999999999902656e+00,2.334870274402306119e-04,-4.629028300722781708e-01,-4.629028302789523486e-01,-3.022735077831177453e+00
6.659999999999902442e+00,2.334868216859153065e-04,-4.629028423270424297e-01,-4.629028425327967322e-01,-3.027364106460202375e+00
6.669999999999902229e+00,2.334866176915606137e-04,-4.629028394974938898e-01,-4.629028397014882668e-01,-3.031993135059171340e+00
6.679999999999902016e+00,2.334864147297228206e-04,-4.629028562236839339e-01,-4.629028564266457479e-01,-3.036622163824370446e+00
6.689999999999901803e+00,2.334862135187233526e-04,-4.629028474241304592e-01,-4.629028476253414515e-01,-3.041251192499822231e+00
6.699999999999901590e+00,2.334860132056953334e-04,-4.629028543590388844e-01,-4.629028545593519284e-01,-3.045880221243725927e+00
6.709999999999901377e+00,2.334858144318931194e-04,-4.629028564901614962e-01,-4.629028566889352714e-01,-3.050509250007401363e+00
6.719999999999901164e+00,2.334856170645899004e-04,-4.629028668562240600e-01,-4.629028670535913492e-01,-3.055138278873331004e+00
6.729999999999900950e+00,2.334854213581500769e-04,-4.629028582616647736e-01,-4.629028584573712246e-01,-3.059767307651653834e+00
6.739999999999900737e+00,2.334852266842786528e-04,-4.629028586698441528e-01,-4.629028588645180409e-01,-3.064396336433026224e+00
6.749999999999900524e+00,2.334850332671252655e-04,-4.629028637034602323e-01,-4.629028638968774034e-01,-3.069025365263478022e+00
6.759999999999900311e+00,2.334848414449442963e-04,-4.629028622915500879e-01,-4.629028624833722572e-01,-3.073654394078215724e+00
6.769999999999900098e+00,2.334846504022242413e-04,-4.629028699208976305e-01,-4.629028701119403677e-01,-3.078283422968467242e+00
6.779999999999899885e+00,2.334844610172963624e-04,-4.629028749381802199e-01,-4.629028751275651721e-01,-3.082912451907234175e+00
6.789999999999899671e+00,2.334842728199562991e-04,-4.629028857700569488e-01,-4.629028859582542954e-01,-3.087541480953132300e+00
6.799999999999899458e+00,2.334840863499524461e-04,-4.629028769717056790e-01,-4.629028771581756851e-01,-3.092170509909319520e+00
6.809999999999899245e+00,2.334839008531295473e-04,-4.629028723597720663e-01,-4.629028725452689064e-01,-3.096799538818413744e+00
6.819999999999899032e+00,2.334837163480564352e-04,-4.629028807603102202e-01,-4.629028809448152981e-01,-3.101428567810522008e+00
6.829999999999898819e+00,2.334835332734638944e-04,-4.629028958039175246e-01,-4.629028959869921356e-01,-3.106057596951635524e+00
6.839999999999898606e+00,2.334833517564424558e-04,-4.629028885962924722e-01,-4.629028887778094958e-01,-3.110686626019115497e+00
6.849999999999898392e+00,2.334831710184887184e-04,-4.629029066364083178e-01,-4.629029068171462979e-01,-3.115315655266217565e+00
6.859999999999898179e+00,2.334829917249050494e-04,-4.629029007822952346e-01,-4.629029009615888146e-01,-3.119944684453333839e+00
6.869999999999897966e+00,2.334828139275505463e-04,-4.629029090753594700e-01,-4.629029092531568024e-01,-3.124573713721884971e+00
6.879999999999897753e+00,2.334826375869575939e-04,-4.629029039042957816e-01,-4.629029040806363904e-01,-3.129202742937268855e+00
6.889999999999897540e+00,2.334824622324135305e-04,-4.629029072426129598e-01,-4.629029074179675241e-01,-3.133831772185049491e+00
6.899999999999897327e+00,2.334822882853430513e-04,-4.629028992531530329e-01,-4.629028994271001118e-01,-3.138460801351528051e+00
6.909999999999897113e+00,2.334821152794219930e-04,-4.629029135275117279e-01,-4.629029137005176708e-01,-3.143089830659809181e+00
6.919999999999896900e+00,2.334819436220505974e-04,-4.629029215478255854e-01,-4.629029217194829404e-01,-3.147718860046945011e+00
6.929999999999896687e+00,2.334817735634238303e-04,-4.629029094175916015e-01,-4.629029095876502353e-01,-3.152347889311179596e+00
6.939999999999896474e+00,2.334816040869097903e-04,-4.629029314814146479e-01,-4.629029316508911363e-01,-3.156976918795470155e+00
6.949999999999896261e+00,2.334814363516496470e-04,-4.629029173830141453e-01,-4.629029175507494154e-01,-3.161605948137035327e+00
6.959999999999896048e+00,2.334812696991007085e-04,-4.629029206084028791e-01,-4.629029207750554042e-01,-3.166234977509772452e+00
6.969999999999895834e+00,2.334811041798442045e-04,-4.629029300736760555e-01,-4.629029302391953204e-01,-3.170864006976028548e+00
6.979999999999895621e+00,2.334809400265756981e-04,-4.629029289731125263e-01,-4.629029291372657728e-01,-3.175493036429912763e+00
6.989999999999895408e+00,2.334807771793776237e-04,-4.629029231821512047e-01,-4.629029233449983849e-01,-3.180122065824581234e+00
6.999999999999895195e+00,2.334806152219881753e-04,-4.629029336582382026e-01,-4.629029338201955945e-01,-3.184751095323121284e+00
7.009999999999894982e+00,2.334804545087315890e-04,-4.629029339667006249e-01,-4.629029341274139009e-01,-3.189380124823501639e+00
7.019999999999894769e+00,2.334802950037635717e-04,-4.629029381910105267e-01,-4.629029383505154915e-01,-3.194009154364916725e+00
7.029999999999894555e+00,2.334801366840020555e-04,-4.629029397495811327e-01,-4.629029399079008789e-01,-3.198638183920732736e+00
7.039999999999894342e+00,2.334799796251607812e-04,-4.629029424340871390e-01,-4.629029425911460049e-01,-3.203267213502132282e+00
7.049999999999894129e+00,2.334798236998590854e-04,-4.629029477393513670e-01,-4.629029478952766952e-01,-3.207896243135450742e+00
7.059999999999893916e+00,2.334796689201999167e-04,-4.629029510326935770e-01,-4.629029511874732106e-01,-3.212525272800557552e+00
7.069999999999893703e+00,2.334795154108915973e-04,-4.629029418582518707e-01,-4.629029420117611870e-01,-3.217154302372649433e+00
7.079999999999893490e+00,2.334793628012518825e-04,-4.629029524660804862e-01,-4.629029526186901333e-01,-3.221783332049920290e+00
7.089999999999893276e+00,2.334792114816512068e-04,-4.629029520064923964e-01,-4.629029521578120199e-01,-3.226412361721304745e+00
7.099999999999893063e+00,2.334790614570406608e-04,-4.629029491657822293e-01,-4.629029493158068331e-01,-3.231041391362987625e+00
7.109999999999892850e+00,2.334789122404298865e-04,-4.629029595791797624e-01,-4.629029597283963460e-01,-3.235670421107995853e+00
7.119999999999892637e+00,2.334787642816444990e-04,-4.629029652261803518e-01,-4.629029653741391637e-01,-3.240299450908216361e+00
7.129999999999892424e+00,2.334786175563008186e-04,-4.629029532799763813e-01,-4.629029534267017354e-01,-3.244928480587741415e+00
7.139999999999892211e+00,2.334784718362946615e-04,-4.629029625536992820e-01,-4.629029626994192737e-01,-3.249557510358998869e+00
7.149999999999891998e+00,2.334783272917964104e-04,-4.629029663654373183e-01,-4.629029665099818058e-01,-3.254186540167197439e+00
7.159999999999891784e+00,2.334781838950155243e-04,-4.629029673554928559e-01,-4.629029674988896503e-01,-3.258815569984149008e+00
7.169999999999891571e+00,2.334780415578979816e-04,-4.629029736508405435e-01,-4.629029737931776856e-01,-3.263444599862994178e+00
7.179999999999891358e+00,2.334779004842713241e-04,-4.629029668106423578e-01,-4.629029669517160106e-01,-3.268073629672174629e+00
7.189999999999891145e+00,2.334777602783698293e-04,-4.629029803512635932e-01,-4.629029804914694957e-01,-3.272702659615893239e+00
7.199999999999890932e+00,2.334776212957618278e-04,-4.629029762752331911e-01,-4.629029764142157943e-01,-3.277331689517628099e+00
7.209999999999890719e+00,2.334774831974191977e-04,-4.629029835500679813e-01,-4.629029836881663473e-01,-3.281960719491226808e+00
7.219999999999890505e+00,2.334773465171020141e-04,-4.629029779840055370e-01,-4.629029781206858707e-01,-3.286589749407747174e+00
7.229999999999890292e+00,2.334772108017062783e-04,-4.629029793658226977e-01,-4.629029795015380810e-01,-3.291218779337120814e+00
7.239999999999890079e+00,2.334770758861649744e-04,-4.629029881993277917e-01,-4.629029883342433149e-01,-3.295847809354029767e+00
7.249999999999889866e+00,2.334769424138480624e-04,-4.629029801574228165e-01,-4.629029802908951607e-01,-3.300476839289076203e+00
7.259999999999889653e+00,2.334768096721521720e-04,-4.629029922321408197e-01,-4.629029923648825262e-01,-3.305105869344139080e+00
7.269999999999889440e+00,2.334766781016867933e-04,-4.629029951026124579e-01,-4.629029952341829346e-01,-3.309734899426735932e+00
7.279999999999889226e+00,2.334765475553404366e-04,-4.629029983757529387e-01,-4.629029985062992902e-01,-3.314363929541039866e+00
7.289999999999889013e+00,2.334764182372151096e-04,-4.629029889365889883e-01,-4.629029890659071000e-01,-3.318992959559724287e+00
7.299999999999888800e+00,2.334762896344393286e-04,-4.629030010622054436e-01,-4.629030011908082387e-01,-3.323621989698948731e+00
7.309999999999888587e+00,2.334761625749640014e-04,-4.629029851411574636e-01,-4.629029852682169377e-01,-3.328251019677419986e+00
7.319999999999888374e+00,2.334760359546317267e-04,-4.629029994837039474e-01,-4.629029996103242728e-01,-3.332880049798876865e+00
7.329999999999888161e+00,2.334759105954683014e-04,-4.629030005659348079e-01,-4.629030006912939754e-01,-3.337509079929895428e+00
7.339999999999887947e+00,2.334757861479079175e-04,-4.629030026595096770e-01,-4.629030027839572403e-01,-3.342138110080937974e+00
7.349999999999887734e+00,2.334756629497448477e-04,-4.629029977227552273e-01,-4.629029978459534012e-01,-3.346767140181363676e+00
7.359999999999887521e+00,2.334755405400064420e-04,-4.629029980044309101e-01,-4.629029981268406591e-01,-3.351396170283817533e+00
7.369999999999887308e+00,2.334754190728361627e-04,-4.629030031783882837e-01,-4.629030032998554534e-01,-3.356025200437068534e+00
7.379999999999887095e+00,2.334752984919789061e-04,-4.629030191921178483e-01,-4.629030193126987269e-01,-3.360654230749570370e+00
7.389999999999886882e+00,2.334751792665809328e-04,-4.629030093803522816e-01,-4.629030094995776889e-01,-3.365283260962598888e+00
7.399999999999886668e+00,2.334750607714525640e-04,-4.629030189793631456e-01,-4.629030190978582482e-01,-3.369912291270888094e+00
7.409999999999886455e+00,2.334749435431033302e-04,-4.629030114409498076e-01,-4.629030115581781457e-01,-3.374541321502525726e+00
7.419999999999886242e+00,2.334748270101163212e-04,-4.629030178357822489e-01,-4.629030179523152544e-01,-3.379170351797416760e+00
7.429999999999886029e+00,2.334747116650390546e-04,-4.629030142584026342e-01,-4.629030143737477010e-01,-3.383799382055345806e+00
7.439999999999885816e+00,2.334745971430462000e-04,-4.629030187603229707e-01,-4.629030188748449737e-01,-3.388428412357471053e+00
7.449999999999885603e+00,2.334744836925565289e-04,-4.629030263120697541e-01,-4.629030264255202254e-01,-3.393057442734042528e+00
7.459999999999885389e+00,2.334743712951020667e-04,-4.629030122376517342e-01,-4.629030123500492144e-01,-3.397686472968816318e+00
7.469999999999885176e+00,2.334742595642326913e-04,-4.629030282468786228e-01,-4.629030283586094696e-01,-3.402315503363016358e+00
7.479999999999884963e+00,2.334741490280258219e-04,-4.629030185598578817e-01,-4.629030186703940730e-01,-3.406944533659150842e+00
7.489999999999884750e+00,2.334740389793350400e-04,-4.629030260866263125e-01,-4.629030261966750048e-01,-3.411573564030065953e+00
7.499999999999884537e+00,2.334739301682471873e-04,-4.629030279577822093e-01,-4.629030280665932806e-01,-3.416202594418455085e+00
7.509999999999884324e+00,2.334738223429247319e-04,-4.629030280201856251e-01,-4.629030281280109294e-01,-3.420831624806482285e+00
7.519999999999884110e+00,2.334737153514844477e-04,-4.629030300257507835e-01,-4.629030301327421992e-01,-3.425460655213730998e+00
7.529999999999883897e+00,2.334736090887871301e-04,-4.629030279816085947e-01,-4.629030280878713155e-01,-3.430089685599809535e+00
7.539999999999883684e+00,2.334735038634264787e-04,-4.629030335878348557e-01,-4.629030336930602396e-01,-3.434718716040913389e+00
7.549999999999883471e+00,2.334733995890917607e-04,-4.629030251764852943e-01,-4.629030252807596058e-01,-3.439347746396952399e+00
7.559999999999883258e+00,2.334732960759410730e-04,-4.629030368486020675e-01,-4.629030369521152100e-01,-3.443976776868951539e+00
7.569999999999883045e+00,2.334731934052622837e-04,-4.629030407112986745e-01,-4.629030408139693797e-01,-3.448605807378735122e+00
7.579999999999882832e+00,2.334730914768738382e-04,-4.629030400459822614e-01,-4.629030401479106716e-01,-3.453234837881123287e+00
7.589999999999882618e+00,2.334729910158734527e-04,-4.629030194804812925e-01,-4.629030195809422654e-01,-3.457863868176389133e+00
7.599999999999882405e+00,2.334728907310610702e-04,-4.629030395839286993e-01,-4.629030396842135353e-01,-3.462492898672512975e+00
7.609999999999882192e+00,2.334727913943301719e-04,-4.629030494890353231e-01,-4.629030495883720286e-01,-3.467121929266740121e+00
7.619999999999881979e+00,2.334726932720930027e-04,-4.629030370970038666e-01,-4.629030371951260991e-01,-3.471750959735832254e+00
7.629999999999881766e+00,2.334725957922915637e-04,-4.629030377050014633e-01,-4.629030378024812653e-01,-3.476379990210362259e+00
7.639999999999881553e+00,2.334724990021133965e-04,-4.629030499988579517e-01,-4.629030500956481387e-01,-3.481009020807141141e+00
7.649999999999881339e+00,2.334724032347116566e-04,-4.629030454898467872e-01,-4.629030455856141812e-01,-3.485638051357807132e+00
7.659999999999881126e+00,2.334723082733992428e-04,-4.629030416246272539e-01,-4.629030417195885705e-01,-3.490267081869014909e+00
7.669999999999880913e+00,2.334722137159041082e-04,-4.629030458902598233e-01,-4.629030459848172963e-01,-3.494896112422475110e+00
7.679999999999880700e+00,2.334721203081874339e-04,-4.629030499609037008e-01,-4.629030500543114268e-01,-3.499525143015491668e+00
7.689999999999880487e+00,2.334720276558614098e-04,-4.629030521659144304e-01,-4.629030522585667606e-01,-3.504154173629803193e+00
7.699999999999880274e+00,2.334719358081510643e-04,-4.629030553227163058e-01,-4.629030554145640020e-01,-3.508783204274877665e+00
7.709999999999880060e+00,2.334718449305392862e-04,-4.629030416124623182e-01,-4.629030417033399569e-01,-3.513412234781880361e+00
7.719999999999879847e+00,2.334717545487764213e-04,-4.629030511928986513e-01,-4.629030512832804090e-01,-3.518041265384190819e+00
7.729999999999879634e+00,2.334716649666303311e-04,-4.629030555447962714e-01,-4.629030556343783909e-01,-3.522670296029220882e+00
7.739999999999879421e+00,2.334715762112370781e-04,-4.629030566667574065e-01,-4.629030567555127984e-01,-3.527299326684643965e+00
7.749999999999879208e+00,2.334714882490171591e-04,-4.629030553769343803e-01,-4.629030554648965734e-01,-3.531928357326375334e+00
7.759999999999878995e+00,2.334714010016847264e-04,-4.629030556827266607e-01,-4.629030557699739812e-01,-3.536557387970450161e+00
7.769999999999878781e+00,2.334713143233553090e-04,-4.629030657984971042e-01,-4.629030658851754354e-01,-3.541186418715113415e+00
7.779999999999878568e+00,2.334712287545570868e-04,-4.629030536719793698e-01,-4.629030537575481441e-01,-3.545815449337402114e+00
7.789999999999878355e+00,2.334711436647875194e-04,-4.629030555542203440e-01,-4.629030556393101126e-01,-3.550444479978033918e+00
7.799999999999878142e+00,2.334710591990544191e-04,-4.629030664444612198e-01,-4.629030665289269320e-01,-3.555073510726944441e+00
7.809999999999877929e+00,2.334709758304218379e-04,-4.629030501939379039e-01,-4.629030502773065492e-01,-3.559702541312252055e+00
7.819999999999877716e+00,2.334708926928397599e-04,-4.629030656120546872e-01,-4.629030656951922951e-01,-3.564331572051510300e+00
7.829999999999877502e+00,2.334708102863388931e-04,-4.629030749332243566e-01,-4.629030750156308827e-01,-3.568960602883249233e+00
7.839999999999877289e+00,2.334707290762873515e-04,-4.629030546791196854e-01,-4.629030547603297241e-01,-3.573589633511250696e+00
7.849999999999877076e+00,2.334706480155956097e-04,-4.629030730117825176e-01,-4.629030730928432313e-01,-3.578218664322429632e+00
7.859999999999876863e+00,2.334705679414389944e-04,-4.629030690608819110e-01,-4.629030691409560805e-01,-3.582847695093112073e+00
7.869999999999876650e+00,2.334704884255233597e-04,-4.629030739139095574e-01,-4.629030739934254512e-01,-3.587476725911767250e+00
7.879999999999876437e+00,2.334704096241208362e-04,-4.629030771536425393e-01,-4.629030772324439491e-01,-3.592105756762105084e+00
7.889999999999876223e+00,2.334703315860449163e-04,-4.629030741970415197e-01,-4.629030742750795957e-01,-3.596734787582113846e+00
7.899999999999876010e+00,2.334702542522074217e-04,-4.629030740554027634e-01,-4.629030741327366250e-01,-3.601363818400001637e+00
7.909999999999875797e+00,2.334701776534631201e-04,-4.629030632790440136e-01,-4.629030633556427410e-01,-3.605992849109390885e+00
7.919999999999875584e+00,2.334701013984102837e-04,-4.629030774077938504e-01,-4.629030774840489082e-01,-3.610621879959723834e+00
7.929999999999875371e+00,2.334700259915932084e-04,-4.629030775174974854e-01,-4.629030775929042774e-01,-3.615250910810305474e+00
7.939999999999875158e+00,2.334699512458098610e-04,-4.629030753680508092e-01,-4.629030754427965744e-01,-3.619879941638731946e+00
7.949999999999874944e+00,2.334698771013960265e-04,-4.629030792039264819e-01,-4.629030792780708947e-01,-3.624508972504915327e+00
7.959999999999874731e+00,2.334698036267465933e-04,-4.629030773369320895e-01,-4.629030774104067603e-01,-3.629138003351759068e+00
7.969999999999874518e+00,2.334697307948175205e-04,-4.629030808095268568e-01,-4.629030808823587639e-01,-3.633767034232686211e+00
7.979999999999874305e+00,2.334696585306603243e-04,-4.629030872236747918e-01,-4.629030872959389309e-01,-3.638396065177187388e+00
7.989999999999874092e+00,2.334695870162123692e-04,-4.629030828334382841e-01,-4.629030829049527451e-01,-3.643025096077036284e+00
7.999999999999873879e+00,2.334695160449332227e-04,-4.629030819395348328e-01,-4.629030820105061172e-01,-3.647654126967402988e+00
8.009999999999873666e+00,2.334694456536807983e-04,-4.629030872550644604e-01,-4.629030873254557088e-01,-3.652283157910344968e+00
8.019999999999873452e+00,2.334693759580011780e-04,-4.629030838557598448e-01,-4.629030839254555385e-01,-3.656912188818598253e+00
8.029999999999873239e+00,2.334693068652990780e-04,-4.629030835656995357e-01,-4.629030836347922118e-01,-3.661541219723347673e+00
8.039999999999873026e+00,2.334692381893990689e-04,-4.629030922874894372e-01,-4.629030923561653355e-01,-3.666170250714898771e+00
8.049999999999872813e+00,2.334691702942970663e-04,-4.629030871204824482e-01,-4.629030871883775267e-01,-3.670799281653998491e+00
8.059999999999872600e+00,2.334691029614396776e-04,-4.629030850253361695e-01,-4.629030850926690310e-01,-3.675428312571584755e+00
8.069999999999872387e+00,2.334690360989627781e-04,-4.629030922007958959e-01,-4.629030922676583559e-01,-3.680057343560455330e+00
8.079999999999872173e+00,2.334689698744430407e-04,-4.629030913697111949e-01,-4.629030914359357207e-01,-3.684686374540376619e+00
8.089999999999871960e+00,2.334689043021220844e-04,-4.629030854410995932e-01,-4.629030855066719186e-01,-3.689315405460360076e+00
8.099999999999871747e+00,2.334688391294488638e-04,-4.629030907542800999e-01,-4.629030908194528005e-01,-3.693944436433075573e+00
8.109999999999871534e+00,2.334687745960434973e-04,-4.629030912155971955e-01,-4.629030912801305742e-01,-3.698573467409764781e+00
8.119999999999871321e+00,2.334687104891904790e-04,-4.629030972782524067e-01,-4.629030973423592377e-01,-3.703202498446654278e+00
8.129999999999871108e+00,2.334686470763783412e-04,-4.629030941027640345e-01,-4.629030941661768650e-01,-3.707831529451094621e+00
8.139999999999870894e+00,2.334685842029765980e-04,-4.629030914626321991e-01,-4.629030915255056278e-01,-3.712460560428594292e+00
8.149999999999870681e+00,2.334685216297688879e-04,-4.629031037722263209e-01,-4.629031038347995453e-01,-3.717089591528889958e+00
8.159999999999870468e+00,2.334684596800962555e-04,-4.629031077009319040e-01,-4.629031077628815716e-01,-3.721718622667848919e+00
8.169999999999870255e+00,2.334683984424012191e-04,-4.629031027343735172e-01,-4.629031027956111988e-01,-3.726347653756430400e+00
8.179999999999870042e+00,2.334683376673926582e-04,-4.629030995741846288e-01,-4.629030996349596250e-01,-3.730976684812947308e+00
8.189999999999869829e+00,2.334682775215806078e-04,-4.629030897752197671e-01,-4.629030898353655998e-01,-3.735605715770845325e+00
8.199999999999869615e+00,2.334682176785063726e-04,-4.629030918512064274e-01,-4.629030919110495024e-01,-3.740234746749200756e+00
8.209999999999869402e+00,2.334681582852103188e-04,-4.629030960339040046e-01,-4.629030960932973282e-01,-3.744863777768933311e+00
8.219999999999869189e+00,2.334680994697357740e-04,-4.629030954562120548e-01,-4.629030955150275073e-01,-3.749492808782310949e+00
8.229999999999868976e+00,2.334680409516642820e-04,-4.629031069639459317e-01,-4.629031070224640110e-01,-3.754121839910468328e+00
8.239999999999868763e+00,2.334679832721272728e-04,-4.629030931715645836e-01,-4.629030932292441114e-01,-3.758750870899863372e+00
8.249999999999868550e+00,2.334679258140238663e-04,-4.629030985677510812e-01,-4.629030986252091751e-01,-3.763379901942998984e+00
8.259999999999868336e+00,2.334678688568238693e-04,-4.629030995428419226e-01,-4.629030995997991393e-01,-3.768008932995384974e+00
8.269999999999868123e+00,2.334678125034199382e-04,-4.629030957923781497e-01,-4.629030958487315717e-01,-3.772637964009661893e+00
8.279999999999867910e+00,2.334677562982270403e-04,-4.629031115045861844e-01,-4.629031115607913915e-01,-3.777266995180912801e+00
8.289999999999867697e+00,2.334677008356224250e-04,-4.629031099256564752e-01,-4.629031099811190542e-01,-3.781896026335632044e+00
8.299999999999867484e+00,2.334676458984829520e-04,-4.629031027293428746e-01,-4.629031027842800405e-01,-3.786525057417862605e+00
8.309999999999867271e+00,2.334675913739777883e-04,-4.629030999242346178e-01,-4.629030999787591139e-01,-3.791154088471629713e+00
8.319999999999867057e+00,2.334675371967586267e-04,-4.629031018206450354e-01,-4.629031018748222537e-01,-3.795783119544013484e+00
8.329999999999866844e+00,2.334674832887057190e-04,-4.629031156241703582e-01,-4.629031156780784029e-01,-3.800412150754163054e+00
8.339999999999866631e+00,2.334674302347071603e-04,-4.629031033742871393e-01,-4.629031034273411449e-01,-3.805041181840959741e+00
8.349999999999866418e+00,2.334673774295899478e-04,-4.629031048741164001e-01,-4.629031049269214937e-01,-3.809670212942505962e+00
8.359999999999866205e+00,2.334673250798912074e-04,-4.629031058867714155e-01,-4.629031059391210956e-01,-3.814299244053724003e+00
8.369999999999865992e+00,2.334672732031701625e-04,-4.629031040279055209e-01,-4.629031040797822460e-01,-3.818928275145879514e+00
8.379999999999865778e+00,2.334672215794192612e-04,-4.629031148530762807e-01,-4.629031149047000415e-01,-3.823557306346034412e+00
8.389999999999865565e+00,2.334671705301033637e-04,-4.629031129953176116e-01,-4.629031130463669430e-01,-3.828186337527037075e+00
8.399999999999865352e+00,2.334671201049420028e-04,-4.629030998115781781e-01,-4.629030998620033421e-01,-3.832815368575577697e+00
8.409999999999865139e+00,2.334670695645874137e-04,-4.629031234732338684e-01,-4.629031235237742181e-01,-3.837444399860850286e+00
8.419999999999864926e+00,2.334670198371929296e-04,-4.629031153521893094e-01,-4.629031154019166983e-01,-3.842073431064099598e+00
8.429999999999864713e+00,2.334669704282464858e-04,-4.629031164854603975e-01,-4.629031165348693189e-01,-3.846702462278363210e+00
8.439999999999864500e+00,2.334669214930666843e-04,-4.629031123902791478e-01,-4.629031124392143370e-01,-3.851331493451201293e+00
8.449999999999864286e+00,2.334668727774480413e-04,-4.629031186045969859e-01,-4.629031186533126285e-01,-3.855960524685963176e+00
8.459999999999864073e+00,2.334668245535132132e-04,-4.629031183925942927e-01,-4.629031184408182176e-01,-3.860589555918113369e+00
8.469999999999863860e+00,2.334667767712276523e-04,-4.629031167049441065e-01,-4.629031167527263846e-01,-3.865218587132944972e+00
8.479999999999863647e+00,2.334667294171109849e-04,-4.629031103219375387e-01,-4.629031103692916593e-01,-3.869847618283518642e+00
8.489999999999863434e+00,2.334666822423748080e-04,-4.629031185992892317e-01,-4.629031186464639402e-01,-3.874476649516686244e+00
8.499999999999863221e+00,2.334666358379498276e-04,-4.629031008341346065e-01,-4.629031008805390424e-01,-3.879105680571431680e+00
8.509999999999863007e+00,2.334665893668744132e-04,-4.629031127217782537e-01,-4.629031127682493030e-01,-3.883734711745120638e+00
8.519999999999862794e+00,2.334665433091524052e-04,-4.629031209711487183e-01,-4.629031210172064315e-01,-3.888363743000890160e+00
8.529999999999862581e+00,2.334664977884823539e-04,-4.629031179753507752e-01,-4.629031180208714180e-01,-3.892992774226164077e+00
8.539999999999862368e+00,2.334664525551648554e-04,-4.629031201468340462e-01,-4.629031201920673633e-01,-3.897621805472866185e+00
8.549999999999862155e+00,2.334664075994180208e-04,-4.629031288332792760e-01,-4.629031288782350373e-01,-3.902250836806154588e+00
8.559999999999861942e+00,2.334663631822551477e-04,-4.629031254786550309e-01,-4.629031255230721675e-01,-3.906879868105358256e+00
8.569999999999861728e+00,2.334663192386069754e-04,-4.629031132349714084e-01,-4.629031132789150349e-01,-3.911508899281651797e+00
8.579999999999861515e+00,2.334662753196293085e-04,-4.629031237513568930e-01,-4.629031237952758726e-01,-3.916137930563083902e+00
8.589999999999861302e+00,2.334662320456528382e-04,-4.629031137937416052e-01,-4.629031138370156007e-01,-3.920766961744295731e+00
8.599999999999861089e+00,2.334661888692206278e-04,-4.629031216230815593e-01,-4.629031216662579662e-01,-3.925395993003702788e+00
8.609999999999860876e+00,2.334661459217330477e-04,-4.629031368815227920e-01,-4.629031369244702709e-01,-3.930025024415465751e+00
8.619999999999860663e+00,2.334661037578774972e-04,-4.629031224208554063e-01,-4.629031224630192343e-01,-3.934654055681837903e+00
8.629999999999860449e+00,2.334660617219589415e-04,-4.629031215842667191e-01,-4.629031216263026494e-01,-3.939283086939716849e+00
8.639999999999860236e+00,2.334660198637201155e-04,-4.629031321970022428e-01,-4.629031322388604819e-01,-3.943912118303544823e+00
8.649999999999860023e+00,2.334659786950618707e-04,-4.629031166480774284e-01,-4.629031166892461080e-01,-3.948541149511194615e+00
8.659999999999859810e+00,2.334659375554395358e-04,-4.629031228808329623e-01,-4.629031229219726096e-01,-3.953170180781142573e+00
8.669999999999859597e+00,2.334658966694295177e-04,-4.629031340890519819e-01,-4.629031341299379987e-01,-3.957799212162918856e+00
8.679999999999859384e+00,2.334658562570236470e-04,-4.629031322071016086e-01,-4.629031322475140042e-01,-3.962428243525402571e+00
8.689999999999859170e+00,2.334658162533539993e-04,-4.629031271917737334e-01,-4.629031272317774004e-01,-3.967057274837324066e+00
8.699999999999858957e+00,2.334657763924680586e-04,-4.629031333150108729e-01,-4.629031333548717653e-01,-3.971686306210335360e+00
8.709999999999858744e+00,2.334657369598468549e-04,-4.629031301552234412e-01,-4.629031301946560650e-01,-3.976315337551320273e+00
8.719999999999858531e+00,2.334656978480062982e-04,-4.629031238826632477e-01,-4.629031239217750726e-01,-3.980944368829258728e+00
8.729999999999858318e+00,2.334656591892942160e-04,-4.629031121076038202e-01,-4.629031121462625076e-01,-3.985573399988993515e+00
8.739999999999858105e+00,2.334656203790237347e-04,-4.629031294164149823e-01,-4.629031294552252707e-01,-3.990202431321967946e+00
8.749999999999857891e+00,2.334655820668562229e-04,-4.629031317942174928e-01,-4.629031318325296795e-01,-3.994831462678221978e+00
8.759999999999857678e+00,2.334655439568834444e-04,-4.629031402895524838e-01,-4.629031403276624435e-01,-3.999460494119227327e+00
8.769999999999857465e+00,2.334655064258442684e-04,-4.629031307725162137e-01,-4.629031308100472475e-01,-4.004089525464483046e+00
8.779999999999857252e+00,2.334654690971365979e-04,-4.629031271691235738e-01,-4.629031272064522695e-01,-4.008718556773503749e+00
8.789999999999857039e+00,2.334654320258185774e-04,-4.629031253743898788e-01,-4.629031254114611693e-01,-4.013347588064318572e+00
8.799999999999856826e+00,2.334653949578100840e-04,-4.629031418795503394e-01,-4.629031419166183547e-01,-4.017976619520181814e+00
8.809999999999856612e+00,2.334653585408917478e-04,-4.629031310501389163e-01,-4.629031310865558413e-01,-4.022605650867100202e+00
8.819999999999856399e+00,2.334653221005970913e-04,-4.629031413064108036e-01,-4.629031413428510988e-01,-4.027234682316604086e+00
8.829999999999856186e+00,2.334652863300302984e-04,-4.629031258366961832e-01,-4.629031258724667364e-01,-4.031863713610741584e+00
8.839999999999855973e+00,2.334652504998080457e-04,-4.629031328426496117e-01,-4.629031328784798394e-01,-4.036492744974998104e+00
8.849999999999855760e+00,2.334652149980955005e-04,-4.629031357030539695e-01,-4.629031357385556822e-01,-4.041121776367530671e+00
8.859999999999855547e+00,2.334651799156972781e-04,-4.629031299389485543e-01,-4.629031299740309358e-01,-4.045750807702002128e+00
8.869999999999855333e+00,2.334651448768798902e-04,-4.629031383959261170e-01,-4.629031384309649222e-01,-4.050379839120999748e+00
8.879999999999855120e+00,2.334651103160886496e-04,-4.629031328756457175e-01,-4.629031329102065162e-01,-4.055008870484316574e+00
8.889999999999854907e+00,2.334650757263290991e-04,-4.629031480929483022e-01,-4.629031481275380777e-01,-4.059637901999836096e+00
8.899999999999854694e+00,2.334650418304409683e-04,-4.629031335278694370e-01,-4.629031335617653231e-01,-4.064266933369010459e+00
8.909999999999854481e+00,2.334650079556698703e-04,-4.629031324424554006e-01,-4.629031324763301924e-01,-4.068895964727309966e+00
8.919999999999854268e+00,2.334649744452269417e-04,-4.629031269170065799e-01,-4.629031269505169965e-01,-4.073524996029989964e+00
8.929999999999854055e+00,2.334649409675213622e-04,-4.629031367761756721e-01,-4.629031368096533927e-01,-4.078154027431230233e+00
8.939999999999853841e+00,2.334649078867233872e-04,-4.629031356194917568e-01,-4.629031356525725727e-01,-4.082783058820504962e+00
8.949999999999853628e+00,2.334648749886731364e-04,-4.629031392268705414e-01,-4.629031392597686145e-01,-4.087412090245671870e+00
8.959999999999853415e+00,2.334648422840983025e-04,-4.629031462478959691e-01,-4.629031462806005304e-01,-4.092041121740855658e+00
8.969999999999853202e+00,2.334648100536609893e-04,-4.629031366894272304e-01,-4.629031367216576709e-01,-4.096670153139981174e+00
8.979999999999852989e+00,2.334647778861767098e-04,-4.629031434231450914e-01,-4.629031434553125823e-01,-4.101299184606379988e+00
8.989999999999852776e+00,2.334647459915742992e-04,-4.629031450419956450e-01,-4.629031450738902431e-01,-4.105928216088694072e+00
8.999999999999852562e+00,2.334647144451602451e-04,-4.629031406155531547e-01,-4.629031406470995869e-01,-4.110557247526395841e+00
9.009999999999852349e+00,2.334646831150255779e-04,-4.629031385353555295e-01,-4.629031385666856901e-01,-4.115186278943079756e+00
9.019999999999852136e+00,2.334646518529788072e-04,-4.629031469404163435e-01,-4.629031469716783920e-01,-4.119815310443746270e+00
9.029999999999851923e+00,2.334646208745281269e-04,-4.629031518343297291e-01,-4.629031518653081712e-01,-4.124444341993067198e+00
9.039999999999851710e+00,2.334645902742647013e-04,-4.629031433473848045e-01,-4.629031433779850491e-01,-4.129073373457141649e+00
9.049999999999851497e+00,2.334645598218831994e-04,-4.629031446411234763e-01,-4.629031446715758391e-01,-4.133702404934004981e+00
9.059999999999851283e+00,2.334645295937791626e-04,-4.629031444039680143e-01,-4.629031444341961121e-01,-4.138331436408273056e+00
9.069999999999851070e+00,2.334644995090667449e-04,-4.629031499123711924e-01,-4.629031499424559049e-01,-4.142960467937482072e+00
9.079999999999850857e+00,2.334644698270974060e-04,-4.629031417915499547e-01,-4.629031418212319338e-01,-4.147589499385079925e+00
9.089999999999850644e+00,2.334644401896389572e-04,-4.629031489046990244e-01,-4.629031489343364836e-01,-4.152218530903764027e+00
9.099999999999850431e+00,2.334644110158814176e-04,-4.629031370101575060e-01,-4.629031370393312805e-01,-4.156847562303039645e+00
9.109999999999850218e+00,2.334643818141032151e-04,-4.629031440071240122e-01,-4.629031440363257643e-01,-4.161476593772312604e+00
9.119999999999850004e+00,2.334643530277191856e-04,-4.629031350783606724e-01,-4.629031351071470346e-01,-4.166105625151883096e+00
9.129999999999849791e+00,2.334643241087402390e-04,-4.629031527053817374e-01,-4.629031527343007157e-01,-4.170734656707855592e+00
9.139999999999849578e+00,2.334642956110107807e-04,-4.629031520214320072e-01,-4.629031520499297114e-01,-4.175363688256567229e+00
9.149999999999849365e+00,2.334642674773845469e-04,-4.629031441218630638e-01,-4.629031441499966704e-01,-4.179992719725920125e+00
9.159999999999849152e+00,2.334642392658570860e-04,-4.629031553798170218e-01,-4.629031554080285660e-01,-4.184621751307929571e+00
9.169999999999848939e+00,2.334642113461683625e-04,-4.629031611713584904e-01,-4.629031611992781570e-01,-4.189250782947563145e+00
9.179999999999848725e+00,2.334641837879667108e-04,-4.629031551520088050e-01,-4.629031551795669830e-01,-4.193879814526641603e+00
9.189999999999848512e+00,2.334641564693013959e-04,-4.629031500432446711e-01,-4.629031500705633184e-01,-4.198508846054392230e+00
9.199999999999848299e+00,2.334641293377980530e-04,-4.629031434584154336e-01,-4.629031434855469529e-01,-4.203137877516107679e+00
9.209999999999848086e+00,2.334641022241952405e-04,-4.629031513207652604e-01,-4.629031513478788495e-01,-4.207766909056429583e+00
9.219999999999847873e+00,2.334640753679388995e-04,-4.629031525121590218e-01,-4.629031525390152613e-01,-4.212395940608407052e+00
9.229999999999847660e+00,2.334640488130169825e-04,-4.629031487617267793e-01,-4.629031487882817042e-01,-4.217024972122579207e+00
9.239999999999847446e+00,2.334640222740802713e-04,-4.629031558401324187e-01,-4.629031558666713564e-01,-4.221654003707520530e+00
9.249999999999847233e+00,2.334639962563430716e-04,-4.629031421604096752e-01,-4.629031421864274187e-01,-4.226283035155142365e+00
9.259999999999847020e+00,2.334639699617855029e-04,-4.629031585598610277e-01,-4.629031585861556053e-01,-4.230912066767035462e+00
9.269999999999846807e+00,2.334639442817524517e-04,-4.629031477971072839e-01,-4.629031478227872975e-01,-4.235541098270686255e+00
9.279999999999846594e+00,2.334639184062140048e-04,-4.629031613036992954e-01,-4.629031613295748193e-01,-4.240170129909598629e+00
9.289999999999846381e+00,2.334638931280563995e-04,-4.629031491486527150e-01,-4.629031491739308835e-01,-4.244799161426363376e+00
9.299999999999846167e+00,2.334638677807614714e-04,-4.629031538353375330e-01,-4.629031538606848128e-01,-4.249428192990064801e+00
9.309999999999845954e+00,2.334638426418966589e-04,-4.629031572475115208e-01,-4.629031572726504118e-01,-4.254057224587677766e+00
9.319999999999845741e+00,2.334638177510869493e-04,-4.629031559460780043e-01,-4.629031559709688159e-01,-4.258686256172029339e+00
9.329999999999845528e+00,2.334637930496668678e-04,-4.629031557519833751e-01,-4.629031557766847826e-01,-4.263315287754250171e+00
9.339999999999845315e+00,2.334637683024004572e-04,-4.629031675502356946e-01,-4.629031675749829544e-01,-4.267944319454500146e+00
9.349999999999845102e+00,2.334637440862477467e-04,-4.629031568424064047e-01,-4.629031568666225338e-01,-4.272573351047140200e+00
9.359999999999844889e+00,2.334637198341466869e-04,-4.629031594949559181e-01,-4.629031595192080184e-01,-4.277202382666342118e+00
9.369999999999844675e+00,2.334636958658429455e-04,-4.629031570519190342e-01,-4.629031570758873615e-01,-4.281831414260829582e+00
9.379999999999844462e+00,2.334636719876368382e-04,-4.629031573078014050e-01,-4.629031573316796377e-01,-4.286460445857785295e+00
9.389999999999844249e+00,2.334636482585861314e-04,-4.629031612648384919e-01,-4.629031612885675662e-01,-4.291089477494162807e+00
9.399999999999844036e+00,2.334636248465133681e-04,-4.629031531461279547e-01,-4.629031531695400048e-01,-4.295718509049035738e+00
9.409999999999843823e+00,2.334636012462691862e-04,-4.629031712563053125e-01,-4.629031712799055454e-01,-4.300347540785199207e+00
9.419999999999843610e+00,2.334635782126997497e-04,-4.629031599767216565e-01,-4.629031599997552315e-01,-4.304976572407999136e+00
9.429999999999843396e+00,2.334635552115429166e-04,-4.629031606838308055e-01,-4.629031607068319620e-01,-4.309605604037838766e+00
9.439999999999843183e+00,2.334635323080540780e-04,-4.629031635566911995e-01,-4.629031635795947119e-01,-4.314234635696308828e+00
9.449999999999842970e+00,2.334635095245148626e-04,-4.629031712365769269e-01,-4.629031712593604797e-01,-4.318863667431457998e+00
9.459999999999842757e+00,2.334634870146428580e-04,-4.629031686580157845e-01,-4.629031686805256673e-01,-4.323492699140548012e+00
9.469999999999842544e+00,2.334634648294927109e-04,-4.629031581187907918e-01,-4.629031581409759344e-01,-4.328121730743920814e+00
9.479999999999842331e+00,2.334634425650411709e-04,-4.629031622031519744e-01,-4.629031622254164424e-01,-4.332750762388217325e+00
9.489999999999842117e+00,2.334634204878646853e-04,-4.629031656203929646e-01,-4.629031656424701380e-01,-4.337379794066499095e+00
9.499999999999841904e+00,2.334633985626244433e-04,-4.629031679538002653e-01,-4.629031679757255047e-01,-4.342008825767961433e+00
9.509999999999841691e+00,2.334633769646786265e-04,-4.629031604677168454e-01,-4.629031604893147911e-01,-4.346637857394236804e+00
9.519999999999841478e+00,2.334633554125440920e-04,-4.629031587577900342e-01,-4.629031587793421831e-01,-4.351266889003367666e+00
9.529999999999841265e+00,2.334633340932319723e-04,-4.629031540991683236e-01,-4.629031541204876588e-01,-4.355895920565678203e+00
9.539999999999841052e+00,2.334633127540544227e-04,-4.629031586037373192e-01,-4.629031586250764718e-01,-4.360524952173054913e+00
9.549999999999840838e+00,2.334632916524593692e-04,-4.629031598499298572e-01,-4.629031598710314777e-01,-4.365153983792655623e+00
9.559999999999840625e+00,2.334632707721637213e-04,-4.629031541491463453e-01,-4.629031541700266428e-01,-4.369783015355027445e+00
9.569999999999840412e+00,2.334632498515756783e-04,-4.629031625535168781e-01,-4.629031625744374767e-01,-4.374412047001484005e+00
9.579999999999840199e+00,2.334632290208535756e-04,-4.629031723793209374e-01,-4.629031724001516634e-01,-4.379041078746107374e+00
9.589999999999839986e+00,2.334632085555759368e-04,-4.629031698735818212e-01,-4.629031698940471173e-01,-4.383670110465308412e+00
9.599999999999839773e+00,2.334631883630271861e-04,-4.629031579343109160e-01,-4.629031579545034858e-01,-4.388299142064844283e+00
9.609999999999839559e+00,2.334631679545848889e-04,-4.629031721514047515e-01,-4.629031721718132042e-01,-4.392928173806766701e+00
9.619999999999839346e+00,2.334631480638998155e-04,-4.629031589787312440e-01,-4.629031589986219442e-01,-4.397557205416444681e+00
9.629999999999839133e+00,2.334631279886615772e-04,-4.629031698167940245e-01,-4.629031698368692438e-01,-4.402186237134687374e+00
9.639999999999838920e+00,2.334631082411817756e-04,-4.629031653872134333e-01,-4.629031654069609147e-01,-4.406815268808307096e+00
9.649999999999838707e+00,2.334630885595823265e-04,-4.629031683982173240e-01,-4.629031684178989137e-01,-4.411444300511971228e+00
9.659999999999838494e+00,2.334630690441769757e-04,-4.629031678688461660e-01,-4.629031678883615553e-01,-4.416073332210174840e+00
9.669999999999838280e+00,2.334630496250069277e-04,-4.629031718796515205e-01,-4.629031718990707089e-01,-4.420702363948390889e+00
9.679999999999838067e+00,2.334630304755563749e-04,-4.629031658094108215e-01,-4.629031658285602813e-01,-4.425331395625634379e+00
9.689999999999837854e+00,2.334630113871368092e-04,-4.629031662695496374e-01,-4.629031662886380349e-01,-4.429960427307418236e+00
9.699999999999837641e+00,2.334629923308847088e-04,-4.629031725957535870e-01,-4.629031726148098436e-01,-4.434589459052431515e+00
9.709999999999837428e+00,2.334629734938550893e-04,-4.629031737570900584e-01,-4.629031737759271015e-01,-4.439218490808840123e+00
9.719999999999837215e+00,2.334629547500047589e-04,-4.629031762855302934e-01,-4.629031763042741332e-01,-4.443847522590439247e+00
9.729999999999837001e+00,2.334629362288868513e-04,-4.629031745612188775e-01,-4.629031745797400066e-01,-4.448476554354572343e+00
9.739999999999836788e+00,2.334629177733265021e-04,-4.629031758426092602e-01,-4.629031758610648306e-01,-4.453105586131453464e+00
9.749999999999836575e+00,2.334628995370543634e-04,-4.629031731319280252e-01,-4.629031731501642710e-01,-4.457734617881008887e+00
9.759999999999836362e+00,2.334628814856814128e-04,-4.629031645937018991e-01,-4.629031646117532928e-01,-4.462363649544997202e+00
9.769999999999836149e+00,2.334628633722149026e-04,-4.629031704506785805e-01,-4.629031704687920357e-01,-4.466992681267617726e+00
9.779999999999835936e+00,2.334628453969738154e-04,-4.629031737687396286e-01,-4.629031737867148610e-01,-4.471621713023280265e+00
9.789999999999835723e+00,2.334628276332323014e-04,-4.629031732844957614e-01,-4.629031733022594963e-01,-4.476250744773889956e+00
9.799999999999835509e+00,2.334628099852468521e-04,-4.629031713489968891e-01,-4.629031713666448833e-01,-4.480879776505027223e+00
9.809999999999835296e+00,2.334627923630170048e-04,-4.629031773161347285e-01,-4.629031773337569655e-01,-4.485508808295811001e+00
9.819999999999835083e+00,2.334627750152960888e-04,-4.629031718675755136e-01,-4.629031718849232480e-01,-4.490137840031835026e+00
9.829999999999834870e+00,2.334627577484896146e-04,-4.629031705649678252e-01,-4.629031705822346243e-01,-4.494766871754752202e+00
9.839999999999834657e+00,2.334627405270089441e-04,-4.629031735380984558e-01,-4.629031735553199578e-01,-4.499395903507354078e+00
9.849999999999834444e+00,2.334627235438253129e-04,-4.629031693315378004e-01,-4.629031693485209931e-01,-4.504024935217652903e+00
9.859999999999834230e+00,2.334627064811062910e-04,-4.629031772341181128e-01,-4.629031772511808529e-01,-4.508653967007056451e+00
9.869999999999834017e+00,2.334626898488700397e-04,-4.629031662119047486e-01,-4.629031662285369997e-01,-4.513282998685807179e+00
9.879999999999833804e+00,2.334626729698638446e-04,-4.629031785554492684e-01,-4.629031785723282666e-01,-4.517912030488240305e+00
9.889999999999833591e+00,2.334626563977958537e-04,-4.629031775504424684e-01,-4.629031775670145454e-01,-4.522541062280316382e+00
9.899999999999833378e+00,2.334626399759439654e-04,-4.629031745532825592e-01,-4.629031745697044231e-01,-4.527170094042271664e+00
9.909999999999833165e+00,2.334626236233857690e-04,-4.629031763462817528e-01,-4.629031763626343388e-01,-4.531799125822086438e+00
9.919999999999832951e+00,2.334626073555301896e-04,-4.629031784335115307e-01,-4.629031784497794066e-01,-4.536428157622689028e+00
9.929999999999832738e+00,2.334625912859961128e-04,-4.629031756357262495e-01,-4.629031756517957841e-01,-4.541057189395115934e+00
9.939999999999832525e+00,2.334625751715945516e-04,-4.629031830087437238e-01,-4.629031830248581114e-01,-4.545686221241317604e+00
9.949999999999832312e+00,2.334625593169361451e-04,-4.629031810570030658e-01,-4.629031810728577168e-01,-4.550315253067742205e+00
9.959999999999832099e+00,2.334625436560564882e-04,-4.629031740573491538e-01,-4.629031740730100153e-01,-4.554944284823975842e+00
9.969999999999831886e+00,2.334625278652416520e-04,-4.629031827449078818e-01,-4.629031827606986949e-01,-4.559573316667215437e+00
9.979999999999831672e+00,2.334625122091860984e-04,-4.629031891307430202e-01,-4.629031891463990522e-01,-4.564202348574179169e+00
9.989999999999831459e+00,2.334624969695409677e-04,-4.629031762822588547e-01,-4.629031762974984976e-01,-4.568831380352242455e+00
9.999999999999831246e+00,2.334624816852475784e-04,-4.629031742234298030e-01,-4.629031742387140769e-01,-4.573460412109760398e+00
1.000999999999983103e+01,2.334624664264846295e-04,-4.629031777947243409e-01,-4.629031778099830796e-01,-4.578089443902966238e+00
1.001999999999983082e+01,2.334624513132820835e-04,-4.629031776039547741e-01,-4.629031776190679626e-01,-4.582718475694118609e+00
1.002999999999983061e+01,2.334624362204385775e-04,-4.629031842112544815e-01,-4.629031842263472973e-01,-4.587347507551323922e+00
1.003999999999983039e+01,2.334624214022474698e-04,-4.629031783094242347e-01,-4.629031783242424369e-01,-4.591976539349236219e+00
1.004999999999983018e+01,2.334624064005574482e-04,-4.629031927712306538e-01,-4.629031927862323204e-01,-4.596605571291950021e+00
1.005999999999982997e+01,2.334623919254803868e-04,-4.629031777675780557e-01,-4.629031777820531435e-01,-4.601234603084101593e+00
1.006999999999982975e+01,2.334623772567857695e-04,-4.629031846497760339e-01,-4.629031846644447445e-01,-4.605863634945267293e+00
1.007999999999982954e+01,2.334623629109450649e-04,-4.629031753345025924e-01,-4.629031753488484502e-01,-4.610492666712958432e+00
1.008999999999982933e+01,2.334623485021219448e-04,-4.629031785934489829e-01,-4.629031786078577904e-01,-4.615121698513301673e+00
1.009999999999982911e+01,2.334623340237786972e-04,-4.629031909314179627e-01,-4.629031909458963256e-01,-4.619750730437093722e+00
1.010999999999982890e+01,2.334623200846948961e-04,-4.629031753310947073e-01,-4.629031753450337794e-01,-4.624379762204343436e+00
1.011999999999982869e+01,2.334623060252458430e-04,-4.629031748330412754e-01,-4.629031748471007512e-01,-4.629008793966733926e+00
1.012999999999982847e+01,2.334622918189518514e-04,-4.629031905051705365e-01,-4.629031905193768393e-01,-4.633637825885991823e+00
1.013999999999982826e+01,2.334622780858846235e-04,-4.629031795549936601e-01,-4.629031795687267303e-01,-4.638266857695274581e+00
1.014999999999982805e+01,2.334622643607901847e-04,-4.629031773109729686e-01,-4.629031773246980452e-01,-4.642895889482109517e+00
1.015999999999982784e+01,2.334622505292309686e-04,-4.629031866974637754e-01,-4.629031867112953225e-01,-4.647524921362915507e+00
1.016999999999982762e+01,2.334622367658493666e-04,-4.629031977869627057e-01,-4.629031978007260850e-01,-4.652153953354548399e+00
1.017999999999982741e+01,2.334622235136987419e-04,-4.629031811429480947e-01,-4.629031811562002718e-01,-4.656782985179230394e+00
1.018999999999982720e+01,2.334622100252842821e-04,-4.629031889906274344e-01,-4.629031890041158670e-01,-4.661412017082624537e+00
1.019999999999982698e+01,2.334621967311252414e-04,-4.629031879303872055e-01,-4.629031879436813490e-01,-4.666041048975222871e+00
1.020999999999982677e+01,2.334621833928441053e-04,-4.629031972346246415e-01,-4.629031972479629164e-01,-4.670670080960907633e+00
1.021999999999982656e+01,2.334621705431516581e-04,-4.629031790461052842e-01,-4.629031790589549500e-01,-4.675299112764218279e+00
1.022999999999982634e+01,2.334621575179830408e-04,-4.629031807507442697e-01,-4.629031807637694618e-01,-4.679928144584750704e+00
1.023999999999982613e+01,2.334621444990580999e-04,-4.629031867270345657e-01,-4.629031867400534850e-01,-4.684557176465039774e+00
1.024999999999982592e+01,2.334621316717971180e-04,-4.629031864574896793e-01,-4.629031864703169186e-01,-4.689186208342441375e+00
1.025999999999982570e+01,2.334621188565876666e-04,-4.629031905569448435e-01,-4.629031905697600369e-01,-4.693815240260826194e+00
1.026999999999982549e+01,2.334621062298945185e-04,-4.629031894467086072e-01,-4.629031894593352847e-01,-4.698444272167919600e+00
1.027999999999982528e+01,2.334620937495491210e-04,-4.629031838645603636e-01,-4.629031838770407137e-01,-4.703073304019046219e+00
1.028999999999982506e+01,2.334620813209099485e-04,-4.629031820496053440e-01,-4.629031820620339577e-01,-4.707702335851971398e+00
1.029999999999982485e+01,2.334620688760652061e-04,-4.629031862728387736e-01,-4.629031862852835966e-01,-4.712331367727143672e+00
1.030999999999982464e+01,2.334620565212563255e-04,-4.629031904463169478e-01,-4.629031904586717316e-01,-4.716960399643961743e+00
1.031999999999982442e+01,2.334620442985430326e-04,-4.629031911200322535e-01,-4.629031911322549764e-01,-4.721589431567385198e+00
1.032999999999982421e+01,2.334620322533328800e-04,-4.629031867843937942e-01,-4.629031867964389924e-01,-4.726218463447274587e+00
1.033999999999982400e+01,2.334620202922844359e-04,-4.629031825366279884e-01,-4.629031825485890317e-01,-4.730847495284601578e+00
1.034999999999982379e+01,2.334620083443494443e-04,-4.629031842719871781e-01,-4.629031842839351207e-01,-4.735476527139269365e+00
1.035999999999982357e+01,2.334619964093199822e-04,-4.629031892159300443e-01,-4.629031892278650528e-01,-4.740105559043363392e+00
1.036999999999982336e+01,2.334619847167294015e-04,-4.629031843310258965e-01,-4.629031843427184878e-01,-4.744734590898366910e+00
1.037999999999982315e+01,2.334619730530641422e-04,-4.629031831426046462e-01,-4.629031831542683162e-01,-4.749363622741456403e+00
1.038999999999982293e+01,2.334619612744043076e-04,-4.629031956786228141e-01,-4.629031956904014478e-01,-4.753992654710021526e+00
1.039999999999982272e+01,2.334619498174657468e-04,-4.629031910283335494e-01,-4.629031910397904959e-01,-4.758621686631761882e+00
1.040999999999982251e+01,2.334619384724619529e-04,-4.629031859210505084e-01,-4.629031859323954889e-01,-4.763250718502318293e+00
1.041999999999982229e+01,2.334619269913962075e-04,-4.629031945340695842e-01,-4.629031945455506225e-01,-4.767879750459139920e+00
1.042999999999982208e+01,2.334619158280287223e-04,-4.629031880312459157e-01,-4.629031880424092638e-01,-4.772508782350615597e+00
1.043999999999982187e+01,2.334619045145996605e-04,-4.629031967194705555e-01,-4.629031967307840056e-01,-4.777137814329123877e+00
1.044999999999982165e+01,2.334618934622931837e-04,-4.629031933089112205e-01,-4.629031933199635462e-01,-4.781766846273265870e+00
1.045999999999982144e+01,2.334618825735567651e-04,-4.629031845405125467e-01,-4.629031845514012811e-01,-4.786395878129559023e+00
1.046999999999982123e+01,2.334618714303234835e-04,-4.629031983710450993e-01,-4.629031983821883522e-01,-4.791024910124412450e+00
1.047999999999982101e+01,2.334618605974162940e-04,-4.629031958272974423e-01,-4.629031958381303324e-01,-4.795653942093518474e+00
1.048999999999982080e+01,2.334618498344660027e-04,-4.629031949306051663e-01,-4.629031949413681124e-01,-4.800282974053587282e+00
1.049999999999982059e+01,2.334618390505040632e-04,-4.629031999874692049e-01,-4.629031999982531898e-01,-4.804912006064245844e+00
1.050999999999982037e+01,2.334618285775887222e-04,-4.629031903436237050e-01,-4.629031903540966053e-01,-4.809541037978154243e+00
1.051999999999982016e+01,2.334618181617561378e-04,-4.629031829118853691e-01,-4.629031829223012040e-01,-4.814170069817688358e+00
1.052999999999981995e+01,2.334618076751557531e-04,-4.629031854491928444e-01,-4.629031854596794560e-01,-4.818799101682667008e+00
1.053999999999981974e+01,2.334617971422712655e-04,-4.629031947105068934e-01,-4.629031947210398013e-01,-4.823428133640304871e+00
1.054999999999981952e+01,2.334617869527868097e-04,-4.629031864222863946e-01,-4.629031864324758550e-01,-4.828057165514717752e+00
1.055999999999981931e+01,2.334617765657604740e-04,-4.629031969896550414e-01,-4.629031970000420659e-01,-4.832686197495000613e+00
1.056999999999981910e+01,2.334617663372820907e-04,-4.629032016731527976e-01,-4.629032016833812824e-01,-4.837315229521961690e+00
1.057999999999981888e+01,2.334617564155101635e-04,-4.629031906120549267e-01,-4.629031906219767123e-01,-4.841944261438003494e+00
1.058999999999981867e+01,2.334617463791934151e-04,-4.629031936300834760e-01,-4.629031936401197811e-01,-4.846573293384341063e+00
1.059999999999981846e+01,2.334617364492802679e-04,-4.629031935267214348e-01,-4.629031935366513251e-01,-4.851202325329538212e+00
1.060999999999981824e+01,2.334617263763456212e-04,-4.629032081576270885e-01,-4.629032081677000310e-01,-4.855831357421187988e+00
1.061999999999981803e+01,2.334617166301741677e-04,-4.629032047045587572e-01,-4.629032047143049056e-01,-4.860460389477979426e+00
1.062999999999981782e+01,2.334617070347151917e-04,-4.629031976217824473e-01,-4.629031976313778829e-01,-4.865089421463792085e+00
1.063999999999981760e+01,2.334616973952453054e-04,-4.629031985075140465e-01,-4.629031985171535024e-01,-4.869718453458506957e+00
1.064999999999981739e+01,2.334616879685579558e-04,-4.629031898101312326e-01,-4.629031898195579142e-01,-4.874347485366035571e+00
1.065999999999981718e+01,2.334616785383524244e-04,-4.629031861508229317e-01,-4.629031861602531106e-01,-4.878976517236973898e+00
1.066999999999981696e+01,2.334616689088123392e-04,-4.629032007376737701e-01,-4.629032007473032895e-01,-4.883605549253980271e+00
1.067999999999981675e+01,2.334616594871990016e-04,-4.629032049687381023e-01,-4.629032049781597324e-01,-4.888234581313089855e+00
1.068999999999981654e+01,2.334616503855052377e-04,-4.629031933405062249e-01,-4.629031933496079443e-01,-4.892863613255596711e+00
1.069999999999981632e+01,2.334616410804384024e-04,-4.629032004831833413e-01,-4.629032004924883981e-01,-4.897492645269733380e+00
1.070999999999981611e+01,2.334616320019295430e-04,-4.629031965172361041e-01,-4.629031965263146198e-01,-4.902121677243984621e+00
1.071999999999981590e+01,2.334616231312025005e-04,-4.629031835120812066e-01,-4.629031835209519441e-01,-4.906750709087975615e+00
1.072999999999981569e+01,2.334616140000178954e-04,-4.629031935188354097e-01,-4.629031935279666055e-01,-4.911379741032295243e+00
1.073999999999981547e+01,2.334616049362693915e-04,-4.629032014150981089e-01,-4.629032014241618587e-01,-4.916008773055509984e+00
1.074999999999981526e+01,2.334615961085934695e-04,-4.629031991583172911e-01,-4.629031991671449520e-01,-4.920637805055920744e+00
1.075999999999981505e+01,2.334615873688320592e-04,-4.629031954197255772e-01,-4.629031954284653638e-01,-4.925266837018857480e+00
1.076999999999981483e+01,2.334615785807131721e-04,-4.629031999932511354e-01,-4.629032000020392723e-01,-4.929895869027578925e+00
1.077999999999981462e+01,2.334615700066856707e-04,-4.629031937992605372e-01,-4.629031938078345676e-01,-4.934524900974144757e+00
1.078999999999981441e+01,2.334615613576038944e-04,-4.629031985878225841e-01,-4.629031985964716656e-01,-4.939153932968672223e+00
1.079999999999981419e+01,2.334615528007837656e-04,-4.629032007433327989e-01,-4.629032007518896208e-01,-4.943782964984662520e+00
1.080999999999981398e+01,2.334615443530755751e-04,-4.629032003834492870e-01,-4.629032003918969740e-01,-4.948411996996945561e+00
1.081999999999981377e+01,2.334615360883598675e-04,-4.629031917639184202e-01,-4.629031917721831424e-01,-4.953041028922848810e+00
1.082999999999981355e+01,2.334615276054023128e-04,-4.629032034215915248e-01,-4.629032034300744614e-01,-4.957670060965547520e+00
1.083999999999981334e+01,2.334615193420038295e-04,-4.629032029997911524e-01,-4.629032030080545423e-01,-4.962299093003808892e+00
1.084999999999981313e+01,2.334615110242585468e-04,-4.629032115161577643e-01,-4.629032115244754997e-01,-4.966928125127287430e+00
1.085999999999981291e+01,2.334615030638577350e-04,-4.629031995076490213e-01,-4.629031995156094315e-01,-4.971557157130324534e+00
1.086999999999981270e+01,2.334614948477125500e-04,-4.629032100173801623e-01,-4.629032100255963122e-01,-4.976186189238714697e+00
1.087999999999981249e+01,2.334614868065616614e-04,-4.629032121891757945e-01,-4.629032121972169178e-01,-4.980815221368646739e+00
1.088999999999981227e+01,2.334614789248720028e-04,-4.629032088305049530e-01,-4.629032088383866483e-01,-4.985444253464833331e+00
1.089999999999981206e+01,2.334614712857864310e-04,-4.629031934413575522e-01,-4.629031934489966638e-01,-4.990073285406886328e+00
1.090999999999981185e+01,2.334614634389865339e-04,-4.629031968075589809e-01,-4.629031968154057597e-01,-4.994702317382809120e+00
1.091999999999981164e+01,2.334614556541711255e-04,-4.629031987605432552e-01,-4.629031987683280835e-01,-4.999331349378199008e+00
1.092999999999981142e+01,2.334614479355215128e-04,-4.629032012817246300e-01,-4.629032012894432890e-01,-5.003960381398734114e+00
1.093999999999981121e+01,2.334614403125733959e-04,-4.629032007551164285e-01,-4.629032007627393863e-01,-5.008589413413908176e+00
1.094999999999981100e+01,2.334614327277088832e-04,-4.629032022779082101e-01,-4.629032022854930872e-01,-5.013218445444271865e+00
1.095999999999981078e+01,2.334614250713134274e-04,-4.629032121841727965e-01,-4.629032121918291720e-01,-5.017847477573769588e+00
1.096999999999981057e+01,2.334614175976397834e-04,-4.629032140052597444e-01,-4.629032140127334327e-01,-5.022476509721295557e+00
1.097999999999981036e+01,2.334614103983266434e-04,-4.629032019433984013e-01,-4.629032019505976980e-01,-5.027105541747928896e+00
1.098999999999981014e+01,2.334614031503638883e-04,-4.629031978659927105e-01,-4.629031978732406905e-01,-5.031734573733837479e+00
1.099999999999980993e+01,2.334613958543382882e-04,-4.629032006066659544e-01,-4.629032006139620070e-01,-5.036363605747199657e+00
1.100999999999980972e+01,2.334613886538100557e-04,-4.629032003538070539e-01,-4.629032003610075718e-01,-5.040992637757938155e+00
1.101999999999980950e+01,2.334613814919123803e-04,-4.629032013606240725e-01,-4.629032013677859547e-01,-5.045621669778706853e+00
1.102999999999980929e+01,2.334613744074443312e-04,-4.629032013120160660e-01,-4.629032013191005102e-01,-5.050250701798911557e+00
1.103999999999980908e+01,2.334613673056185577e-04,-4.629032060889886058e-01,-4.629032060960904249e-01,-5.054879733866902924e+00
1.104999999999980886e+01,2.334613603166515625e-04,-4.629032073566865524e-01,-4.629032073636755173e-01,-5.059508765947458464e+00
1.105999999999980865e+01,2.334613533556064054e-04,-4.629032105334759395e-01,-4.629032105404369823e-01,-5.064137798059754836e+00
1.106999999999980844e+01,2.334613465861388505e-04,-4.629032048202236793e-01,-4.629032048269931532e-01,-5.068766830114725508e+00
1.107999999999980822e+01,2.334613397087234924e-04,-4.629032104194603092e-01,-4.629032104263377523e-01,-5.073395862225797970e+00
1.108999999999980801e+01,2.334613330391045337e-04,-4.629032051191253050e-01,-4.629032051257949143e-01,-5.078024894283658774e+00
1.109999999999980780e+01,2.334613263287157515e-04,-4.629032072772639173e-01,-4.629032072839743273e-01,-5.082653926363141395e+00
1.110999999999980759e+01,2.334613198068676942e-04,-4.629032000382887757e-01,-4.629032000448106143e-01,-5.087282958370046515e+00
1.111999999999980737e+01,2.334613133892738074e-04,-4.629031900666265020e-01,-4.629031900730440907e-01,-5.091911990277131039e+00
1.112999999999980716e+01,2.334613068576033934e-04,-4.629031917451676970e-01,-4.629031917516993611e-01,-5.096541022201114046e+00
1.113999999999980695e+01,2.334613000042473489e-04,-4.629032170388904244e-01,-4.629032170457437756e-01,-5.101170054378355800e+00
1.114999999999980673e+01,2.334612939543320872e-04,-4.629031916565624627e-01,-4.629031916626124010e-01,-5.105799086300971013e+00
1.115999999999980652e+01,2.334612873323293092e-04,-4.629032102713855901e-01,-4.629032102780075708e-01,-5.110428118410307086e+00
1.116999999999980631e+01,2.334612810224234508e-04,-4.629032097573915205e-01,-4.629032097637014176e-01,-5.115057150514190631e+00
1.117999999999980609e+01,2.334612747629416941e-04,-4.629032106374598166e-01,-4.629032106437193095e-01,-5.119686182626825399e+00
1.118999999999980588e+01,2.334612686565228838e-04,-4.629032044267711865e-01,-4.629032044328775797e-01,-5.124315214677199748e+00
1.119999999999980567e+01,2.334612625159165227e-04,-4.629032044365358201e-01,-4.629032044426764081e-01,-5.128944246727705547e+00
1.120999999999980545e+01,2.334612563022728010e-04,-4.629032129945374607e-01,-4.629032130007511014e-01,-5.133573278863864608e+00
1.121999999999980524e+01,2.334612504020678616e-04,-4.629032032510913552e-01,-4.629032032569915800e-01,-5.138202310902276082e+00
1.122999999999980503e+01,2.334612443174438189e-04,-4.629032101715456204e-01,-4.629032101776302532e-01,-5.142831343010076495e+00
1.123999999999980481e+01,2.334612382784590227e-04,-4.629032165649190067e-01,-4.629032165709580093e-01,-5.147460375181764469e+00
1.124999999999980460e+01,2.334612325104732159e-04,-4.629032085050373002e-01,-4.629032085108052974e-01,-5.152089407272582910e+00
1.125999999999980439e+01,2.334612265318488278e-04,-4.629032186422893380e-01,-4.629032186482679445e-01,-5.156718439464984094e+00
1.126999999999980417e+01,2.334612207889999501e-04,-4.629032151618254209e-01,-4.629032151675682716e-01,-5.161347471622345751e+00
1.127999999999980396e+01,2.334612151679786422e-04,-4.629032079584339820e-01,-4.629032079640549857e-01,-5.165976503707551792e+00
1.128999999999980375e+01,2.334612095885923240e-04,-4.629032013015488833e-01,-4.629032013071282536e-01,-5.170605535726147117e+00
1.129999999999980353e+01,2.334612038969302572e-04,-4.629032061456577751e-01,-4.629032061513494445e-01,-5.175234567793294715e+00
1.130999999999980332e+01,2.334611984551275142e-04,-4.629031965067131882e-01,-4.629031965121550019e-01,-5.179863599763804061e+00
1.131999999999980311e+01,2.334611927575131775e-04,-4.629032077354002239e-01,-4.629032077410978330e-01,-5.184492631846855382e+00
1.132999999999980290e+01,2.334611872826857718e-04,-4.629032065261236562e-01,-4.629032065315984990e-01,-5.189121663917591221e+00
1.133999999999980268e+01,2.334611818178984307e-04,-4.629032082764316658e-01,-4.629032082818964611e-01,-5.193750696005820622e+00
1.134999999999980247e+01,2.334611763268533121e-04,-4.629032148746509701e-01,-4.629032148801420221e-01,-5.198379728160057667e+00
1.135999999999980226e+01,2.334611710627149030e-04,-4.629032094615409543e-01,-4.629032094668050767e-01,-5.203008760259937304e+00
1.136999999999980204e+01,2.334611657924341092e-04,-4.629032085413728459e-01,-4.629032085466431301e-01,-5.207637792350621631e+00
1.137999999999980183e+01,2.334611604801518925e-04,-4.629032128172756444e-01,-4.629032128225879505e-01,-5.212266824484106387e+00
1.138999999999980162e+01,2.334611554276185496e-04,-4.629032030520834340e-01,-4.629032030571359480e-01,-5.216895856519680130e+00
1.139999999999980140e+01,2.334611501655598572e-04,-4.629032109316916221e-01,-4.629032109369536907e-01,-5.221524888634258232e+00
1.140999999999980119e+01,2.334611451114343634e-04,-4.629032070293543910e-01,-4.629032070344085148e-01,-5.226153920709606382e+00
1.141999999999980098e+01,2.334611400762378198e-04,-4.629032056978285015e-01,-4.629032057028636959e-01,-5.230782952771619421e+00
1.142999999999980076e+01,2.334611349787419081e-04,-4.629032113862414644e-01,-4.629032113913389423e-01,-5.235411984890578907e+00
1.143999999999980055e+01,2.334611300266378601e-04,-4.629032098417322216e-01,-4.629032098466843159e-01,-5.240041016993949086e+00
1.144999999999980034e+01,2.334611250550625440e-04,-4.629032132314923054e-01,-4.629032132364638841e-01,-5.244670049131235245e+00
1.145999999999980012e+01,2.334611202481011558e-04,-4.629032084552892057e-01,-4.629032084600961938e-01,-5.249299081220595298e+00
1.146999999999979991e+01,2.334611153336039612e-04,-4.629032142711021480e-01,-4.629032142760166613e-01,-5.253928113368221631e+00
1.147999999999979970e+01,2.334611106023562054e-04,-4.629032101107438124e-01,-4.629032101154750833e-01,-5.258557145474059169e+00
1.148999999999979948e+01,2.334611057889189861e-04,-4.629032151528866823e-01,-4.629032151577001097e-01,-5.263186177630402085e+00
1.149999999999979927e+01,2.334611011593176234e-04,-4.629032100455748866e-01,-4.629032100502044611e-01,-5.267815209735487336e+00
1.150999999999979906e+01,2.334610964143660672e-04,-4.629032161713800830e-01,-4.629032161761250097e-01,-5.272444241901946604e+00
1.151999999999979885e+01,2.334610918165908088e-04,-4.629032151357609925e-01,-4.629032151403587592e-01,-5.277073274057901386e+00
1.152999999999979863e+01,2.334610873848397543e-04,-4.629032061128685038e-01,-4.629032061173002366e-01,-5.281702306123461810e+00
1.153999999999979842e+01,2.334610827378811281e-04,-4.629032144596595399e-01,-4.629032144643064894e-01,-5.286331338272705516e+00
1.154999999999979821e+01,2.334610781447678035e-04,-4.629032210639351663e-01,-4.629032210685282700e-01,-5.290960370487937325e+00
1.155999999999979799e+01,2.334610738393904869e-04,-4.629032117332012031e-01,-4.629032117375065924e-01,-5.295589402609575558e+00
1.156999999999979778e+01,2.334610694216787121e-04,-4.629032134897798634e-01,-4.629032134941975518e-01,-5.300218434748891205e+00
1.157999999999979757e+01,2.334610652053330151e-04,-4.629032040040573781e-01,-4.629032040082737276e-01,-5.304847466793147781e+00
1.158999999999979735e+01,2.334610605676958983e-04,-4.629032254366743926e-01,-4.629032254413120162e-01,-5.309476499052151688e+00
1.159999999999979714e+01,2.334610564675854833e-04,-4.629032128498992149e-01,-4.629032128539993241e-01,-5.314105531184751818e+00
1.160999999999979693e+01,2.334610522490598893e-04,-4.629032119540160695e-01,-4.629032119582345839e-01,-5.318734563308510133e+00
1.161999999999979671e+01,2.334610478840820006e-04,-4.629032234586618055e-01,-4.629032234630267584e-01,-5.323363595547462523e+00
1.162999999999979650e+01,2.334610438989182391e-04,-4.629032113330426301e-01,-4.629032113370277757e-01,-5.327992627664777991e+00
1.163999999999979629e+01,2.334610398757975354e-04,-4.629032057123160793e-01,-4.629032057163391944e-01,-5.332621659725923280e+00
1.164999999999979607e+01,2.334610357793872584e-04,-4.629032076471270574e-01,-4.629032076512234473e-01,-5.337250691806492142e+00
1.165999999999979586e+01,2.334610315978062872e-04,-4.629032164927240345e-01,-4.629032164969056340e-01,-5.341879723975600847e+00
1.166999999999979565e+01,2.334610276330026499e-04,-4.629032136542830522e-01,-4.629032136582478807e-01,-5.346508756116108430e+00
1.167999999999979543e+01,2.334610237238067933e-04,-4.629032103971739698e-01,-4.629032104010831761e-01,-5.351137788223988778e+00
1.168999999999979522e+01,2.334610196254937957e-04,-4.629032221368605260e-01,-4.629032221409588588e-01,-5.355766820449455068e+00
1.169999999999979501e+01,2.334610158995835091e-04,-4.629032106585657114e-01,-4.629032106622916198e-01,-5.360395852559766361e+00
1.170999999999979480e+01,2.334610120081720105e-04,-4.629032141375531983e-01,-4.629032141414445856e-01,-5.365024884705033692e+00
1.171999999999979458e+01,2.334610082688728841e-04,-4.629032092428281286e-01,-4.629032092465674153e-01,-5.369653916801201632e+00
1.172999999999979437e+01,2.334610044133651741e-04,-4.629032149205744573e-01,-4.629032149244299843e-01,-5.374282948954262729e+00
1.173999999999979416e+01,2.334610004499786974e-04,-4.629032293677004528e-01,-4.629032293716638380e-01,-5.378911981251902397e+00
1.174999999999979394e+01,2.334609969263348099e-04,-4.629032166605283605e-01,-4.629032166640519863e-01,-5.383541013422030730e+00
1.175999999999979373e+01,2.334609933717252681e-04,-4.629032099674130207e-01,-4.629032099709676218e-01,-5.388170045525259688e+00
1.176999999999979352e+01,2.334609897639965961e-04,-4.629032096094311544e-01,-4.629032096130388796e-01,-5.392799077624961690e+00
1.177999999999979330e+01,2.334609861476354251e-04,-4.629032110787418830e-01,-4.629032110823582680e-01,-5.397428109739365709e+00
1.178999999999979309e+01,2.334609824912267260e-04,-4.629032175480193301e-01,-4.629032175516757386e-01,-5.402057141918502836e+00
1.179999999999979288e+01,2.334609789801544608e-04,-4.629032165690865064e-01,-4.629032165725975867e-01,-5.406686174087704799e+00
1.180999999999979266e+01,2.334609754835200281e-04,-4.629032172199456507e-01,-4.629032172234422982e-01,-5.411315206263401123e+00
1.181999999999979245e+01,2.334609720900382706e-04,-4.629032132865533722e-01,-4.629032132899468799e-01,-5.415944238399659660e+00
1.182999999999979224e+01,2.334609686796528525e-04,-4.629032133086267708e-01,-4.629032133120371539e-01,-5.420573270536156230e+00
1.183999999999979202e+01,2.334609652304743825e-04,-4.629032177104494550e-01,-4.629032177138986404e-01,-5.425202302716710001e+00
1.184999999999979181e+01,2.334609619817411231e-04,-4.629032111458784016e-01,-4.629032111491271362e-01,-5.429831334831416889e+00
1.185999999999979160e+01,2.334609586649299148e-04,-4.629032115945616033e-01,-4.629032115978783946e-01,-5.434460366950680132e+00
1.186999999999979138e+01,2.334609553307969234e-04,-4.629032150619209474e-01,-4.629032150652550581e-01,-5.439089399104633848e+00
1.187999999999979117e+01,2.334609521396373744e-04,-4.629032111467968891e-01,-4.629032111499880586e-01,-5.443718431219292775e+00
1.188999999999979096e+01,2.334609487525745816e-04,-4.629032226040015741e-01,-4.629032226073886425e-01,-5.448347463448719452e+00
1.189999999999979075e+01,2.334609456087038926e-04,-4.629032196477230743e-01,-4.629032196508669483e-01,-5.452976495648340638e+00
1.190999999999979053e+01,2.334609425090105933e-04,-4.629032165928418374e-01,-4.629032165959415246e-01,-5.457605527817368518e+00
1.191999999999979032e+01,2.334609393090568365e-04,-4.629032225641124820e-01,-4.629032225673124223e-01,-5.462234560046209886e+00
1.192999999999979011e+01,2.334609361849953886e-04,-4.629032246689182561e-01,-4.629032246720423127e-01,-5.466863592296022922e+00
1.193999999999978989e+01,2.334609333512308613e-04,-4.629032103830887923e-01,-4.629032103859225811e-01,-5.471492624402687355e+00
1.194999999999978968e+01,2.334609301853454472e-04,-4.629032208060608333e-01,-4.629032208092267453e-01,-5.476121656613914368e+00
1.195999999999978947e+01,2.334609273897313923e-04,-4.629032077146009172e-01,-4.629032077173965143e-01,-5.480750688693856176e+00
1.196999999999978925e+01,2.334609242997962378e-04,-4.629032169819430331e-01,-4.629032169850329503e-01,-5.485379720866764508e+00
1.197999999999978904e+01,2.334609214120265432e-04,-4.629032141636780784e-01,-4.629032141665658240e-01,-5.490008753011289322e+00
1.198999999999978883e+01,2.334609183363409223e-04,-4.629032263190840935e-01,-4.629032263221597998e-01,-5.494637785277555864e+00
1.199999999999978861e+01,2.334609156224438356e-04,-4.629032153443870534e-01,-4.629032153471009381e-01,-5.499266817433713150e+00
1.200999999999978840e+01,2.334609127821894909e-04,-4.629032165953296807e-01,-4.629032165981699087e-01,-5.503895849602506551e+00
1.201999999999978819e+01,2.334609100255451587e-04,-4.629032136468669845e-01,-4.629032136496236127e-01,-5.508524881741732493e+00
1.202999999999978797e+01,2.334609071133490667e-04,-4.629032228493000223e-01,-4.629032228522121928e-01,-5.513153913973138032e+00
1.203999999999978776e+01,2.334609044977749141e-04,-4.629032137580931794e-01,-4.629032137607087538e-01,-5.517782946113334752e+00
1.204999999999978755e+01,2.334609017740315641e-04,-4.629032148575440431e-01,-4.629032148602678087e-01,-5.522411978264633703e+00
1.205999999999978733e+01,2.334608990458023005e-04,-4.629032178479811632e-01,-4.629032178507093698e-01,-5.527041010445842062e+00
1.206999999999978712e+01,2.334608964484688465e-04,-4.629032139286563541e-01,-4.629032139312536653e-01,-5.531670042587725433e+00
1.207999999999978691e+01,2.334608938758461489e-04,-4.629032104501975553e-01,-4.629032104527701641e-01,-5.536299074694800204e+00
1.208999999999978670e+01,2.334608910816535644e-04,-4.629032235251927530e-01,-4.629032235279869623e-01,-5.540928106932846653e+00
1.209999999999978648e+01,2.334608885522784988e-04,-4.629032200920796813e-01,-4.629032200946090470e-01,-5.545557139136296776e+00
1.210999999999978627e+01,2.334608859913366160e-04,-4.629032214497344477e-01,-4.629032214522953992e-01,-5.550186171353354680e+00
1.211999999999978606e+01,2.334608834585974067e-04,-4.629032226399385497e-01,-4.629032226424713015e-01,-5.554815203582287531e+00
1.212999999999978584e+01,2.334608810599086287e-04,-4.629032169007664677e-01,-4.629032169031651600e-01,-5.559444235753693064e+00
1.213999999999978563e+01,2.334608786410748052e-04,-4.629032147227842287e-01,-4.629032147252030716e-01,-5.564073267903340003e+00
1.214999999999978542e+01,2.334608761837337796e-04,-4.629032166547875637e-01,-4.629032166572449314e-01,-5.568702300072344791e+00
1.215999999999978520e+01,2.334608738379835037e-04,-4.629032126399858504e-01,-4.629032126423315852e-01,-5.573331332201090227e+00
1.216999999999978499e+01,2.334608715121895409e-04,-4.629032098475434065e-01,-4.629032098498692127e-01,-5.577960364301891794e+00
1.217999999999978478e+01,2.334608691533851185e-04,-4.629032103088512318e-01,-4.629032103112100116e-01,-5.582589396407339422e+00
1.218999999999978456e+01,2.334608666011279933e-04,-4.629032252158747918e-01,-4.629032252184270280e-01,-5.587218428662049874e+00
1.219999999999978435e+01,2.334608644412040879e-04,-4.629032153662010485e-01,-4.629032153683609874e-01,-5.591847460817872317e+00
1.220999999999978414e+01,2.334608622180079057e-04,-4.629032128175665783e-01,-4.629032128197897999e-01,-5.596476492948270653e+00
1.221999999999978392e+01,2.334608599165972703e-04,-4.629032166880429067e-01,-4.629032166903443435e-01,-5.601105525117453077e+00
1.222999999999978371e+01,2.334608576974791247e-04,-4.629032163451065052e-01,-4.629032163473256190e-01,-5.605734557283122754e+00
1.223999999999978350e+01,2.334608554990663133e-04,-4.629032162805959416e-01,-4.629032162827943497e-01,-5.610363589448127186e+00
1.224999999999978328e+01,2.334608532466045600e-04,-4.629032216823245616e-01,-4.629032216845770376e-01,-5.614992621667203032e+00
1.225999999999978307e+01,2.334608513039886514e-04,-4.629032083766345673e-01,-4.629032083785771801e-01,-5.619621653752911783e+00
1.226999999999978286e+01,2.334608491425350994e-04,-4.629032117303130134e-01,-4.629032117324744511e-01,-5.624250685872376643e+00
1.227999999999978264e+01,2.334608470536831673e-04,-4.629032111739220801e-01,-4.629032111760109092e-01,-5.628879717986205122e+00
1.228999999999978243e+01,2.334608449744797129e-04,-4.629032118302101595e-01,-4.629032118322893852e-01,-5.633508750106586582e+00
1.229999999999978222e+01,2.334608429825226308e-04,-4.629032076758288761e-01,-4.629032076778208382e-01,-5.638137782185337343e+00
1.230999999999978201e+01,2.334608407526469500e-04,-4.629032216486989038e-01,-4.629032216509287867e-01,-5.642766814404053477e+00
1.231999999999978179e+01,2.334608388109658404e-04,-4.629032169026648935e-01,-4.629032169046065626e-01,-5.647395846575022027e+00
1.232999999999978158e+01,2.334608367859503770e-04,-4.629032203057121819e-01,-4.629032203077371732e-01,-5.652024878780104622e+00
1.233999999999978137e+01,2.334608349500556595e-04,-4.629032123399275944e-01,-4.629032123417635147e-01,-5.656653910905339977e+00
1.234999999999978115e+01,2.334608329030526030e-04,-4.629032201469457930e-01,-4.629032201489928222e-01,-5.661282943108856713e+00
1.235999999999978094e+01,2.334608309560031207e-04,-4.629032223962012971e-01,-4.629032223981483507e-01,-5.665911975334765316e+00
1.236999999999978073e+01,2.334608290794524480e-04,-4.629032217340519617e-01,-4.629032217359285162e-01,-5.670541007553982382e+00
1.237999999999978051e+01,2.334608271762238967e-04,-4.629032241065629272e-01,-4.629032241084661825e-01,-5.675170039796951116e+00
1.238999999999978030e+01,2.334608254707187748e-04,-4.629032149770534454e-01,-4.629032149787589701e-01,-5.679799071948426814e+00
1.239999999999978009e+01,2.334608236046773551e-04,-4.629032186386879411e-01,-4.629032186405540039e-01,-5.684428104136679316e+00
1.240999999999977987e+01,2.334608218581103256e-04,-4.629032148733974728e-01,-4.629032148751440201e-01,-5.689057136287160255e+00
1.241999999999977966e+01,2.334608199614343128e-04,-4.629032229314603009e-01,-4.629032229333569504e-01,-5.693686168518371282e+00
1.242999999999977945e+01,2.334608180786996220e-04,-4.629032307988137918e-01,-4.629032308006965080e-01,-5.698315200828242055e+00
1.243999999999977923e+01,2.334608164067882876e-04,-4.629032261215312305e-01,-4.629032261232031153e-01,-5.702944233091129078e+00
1.244999999999977902e+01,2.334608149049955924e-04,-4.629032123936930865e-01,-4.629032123951948852e-01,-5.707573265216567826e+00
1.245999999999977881e+01,2.334608129941713646e-04,-4.629032273309351408e-01,-4.629032273328459457e-01,-5.712202297491787206e+00
1.246999999999977859e+01,2.334608114002853442e-04,-4.629032210820985815e-01,-4.629032210836924732e-01,-5.716831329704202602e+00
1.247999999999977838e+01,2.334608097118410109e-04,-4.629032236190258054e-01,-4.629032236207142326e-01,-5.721460361942081185e+00
1.248999999999977817e+01,2.334608082512816085e-04,-4.629032120492327373e-01,-4.629032120506932912e-01,-5.726089394064033833e+00
1.249999999999977796e+01,2.334608065874425387e-04,-4.629032160337607782e-01,-4.629032160354246139e-01,-5.730718426226036222e+00
1.250999999999977774e+01,2.334608051225418824e-04,-4.629032071491632760e-01,-4.629032071506281598e-01,-5.735347458298992507e+00
1.251999999999977753e+01,2.334608032978059634e-04,-4.629032241015836324e-01,-4.629032241034083950e-01,-5.739976490541833343e+00
1.252999999999977732e+01,2.334608016240222661e-04,-4.629032303169990370e-01,-4.629032303186728092e-01,-5.744605522846677026e+00
1.253999999999977710e+01,2.334608001742194503e-04,-4.629032241779952872e-01,-4.629032241794450719e-01,-5.749234555089906884e+00
1.254999999999977689e+01,2.334607987402682395e-04,-4.629032188848271612e-01,-4.629032188862611252e-01,-5.753863587280189762e+00
1.255999999999977668e+01,2.334607972750186869e-04,-4.629032165249049591e-01,-4.629032165263702314e-01,-5.758492619446903937e+00
1.256999999999977646e+01,2.334607957904770035e-04,-4.629032169206473979e-01,-4.629032169221319326e-01,-5.763121651617594488e+00
1.257999999999977625e+01,2.334607941359573833e-04,-4.629032292190620734e-01,-4.629032292207165833e-01,-5.767750683911439857e+00
1.258999999999977604e+01,2.334607929495456289e-04,-4.629032111122490245e-01,-4.629032111134354088e-01,-5.772379716023748664e+00
1.259999999999977582e+01,2.334607915012976132e-04,-4.629032130210852247e-01,-4.629032130225334551e-01,-5.777008748155407325e+00
1.260999999999977561e+01,2.334607900787378707e-04,-4.629032137917941103e-01,-4.629032137932166946e-01,-5.781637780294747841e+00
1.261999999999977540e+01,2.334607886967287802e-04,-4.629032127726595003e-01,-4.629032127740415059e-01,-5.786266812423856543e+00
1.262999999999977518e+01,2.334607873067187113e-04,-4.629032134631435036e-01,-4.629032134645335028e-01,-5.790895844559877936e+00
1.263999999999977497e+01,2.334607859086319326e-04,-4.629032153801582172e-01,-4.629032153815563211e-01,-5.795524876715077767e+00
1.264999999999977476e+01,2.334607846456596212e-04,-4.629032097618658859e-01,-4.629032097631288756e-01,-5.800153908813959092e+00
1.265999999999977454e+01,2.334607832791642983e-04,-4.629032127457624046e-01,-4.629032127471289226e-01,-5.804782940942783576e+00
1.266999999999977433e+01,2.334607819063468570e-04,-4.629032163413384637e-01,-4.629032163427112545e-01,-5.809411973107569516e+00
1.267999999999977412e+01,2.334607804272702573e-04,-4.629032279748294121e-01,-4.629032279763085067e-01,-5.814041005388797423e+00
1.268999999999977391e+01,2.334607792348538117e-04,-4.629032213258781892e-01,-4.629032213270706242e-01,-5.818670037603248524e+00
1.269999999999977369e+01,2.334607778797263215e-04,-4.629032271942304377e-01,-4.629032271955855760e-01,-5.823299069876545886e+00
1.270999999999977348e+01,2.334607768647663955e-04,-4.629032114586327795e-01,-4.629032114596477454e-01,-5.827928101992147170e+00
1.271999999999977327e+01,2.334607756710883452e-04,-4.629032092844189150e-01,-4.629032092856125713e-01,-5.832557134086185258e+00
1.272999999999977305e+01,2.334607742655295975e-04,-4.629032216519758380e-01,-4.629032216533813804e-01,-5.837186166304110024e+00
1.273999999999977284e+01,2.334607730855172379e-04,-4.629032189560488564e-01,-4.629032189572288569e-01,-5.841815198494851202e+00
1.274999999999977263e+01,2.334607719901191601e-04,-4.629032129751349811e-01,-4.629032129762303827e-01,-5.846444230625698069e+00
1.275999999999977241e+01,2.334607708760043647e-04,-4.629032088904401765e-01,-4.629032088915542853e-01,-5.851073262715716261e+00
1.276999999999977220e+01,2.334607695492791225e-04,-4.629032198220195404e-01,-4.629032198233462569e-01,-5.855702294915263728e+00
1.277999999999977199e+01,2.334607685843098613e-04,-4.629032070277225297e-01,-4.629032070286874800e-01,-5.860331326986506717e+00
1.278999999999977177e+01,2.334607672728830640e-04,-4.629032189168589828e-01,-4.629032189181704338e-01,-5.864960359176985882e+00
1.279999999999977156e+01,2.334607662495103526e-04,-4.629032119602238815e-01,-4.629032119612472296e-01,-5.869589391297611591e+00
1.280999999999977135e+01,2.334607651124073269e-04,-4.629032138736039470e-01,-4.629032138747410374e-01,-5.874218423437485015e+00
1.281999999999977113e+01,2.334607639720897502e-04,-4.629032168066391506e-01,-4.629032168077794607e-01,-5.878847455606690531e+00
1.282999999999977092e+01,2.334607629056027094e-04,-4.629032155087492439e-01,-4.629032155098157242e-01,-5.883476487762845153e+00
1.283999999999977071e+01,2.334607616439945141e-04,-4.629032283683136573e-01,-4.629032283695752592e-01,-5.888105520047790087e+00
1.284999999999977049e+01,2.334607606197346000e-04,-4.629032254271874258e-01,-4.629032254282116621e-01,-5.892734552303085849e+00
1.285999999999977028e+01,2.334607596749792042e-04,-4.629032189046277113e-01,-4.629032189055724555e-01,-5.897363584493077404e+00
1.286999999999977007e+01,2.334607587789274167e-04,-4.629032102741107435e-01,-4.629032102750068045e-01,-5.901992616596714036e+00
1.287999999999976986e+01,2.334607574666984183e-04,-4.629032300643126097e-01,-4.629032300656248378e-01,-5.906621648898670252e+00
1.288999999999976964e+01,2.334607566524405503e-04,-4.629032162434615905e-01,-4.629032162442758280e-01,-5.911250681061919643e+00
1.289999999999976943e+01,2.334607556377073310e-04,-4.629032180607838276e-01,-4.629032180617985714e-01,-5.915879713243541893e+00
1.290999999999976922e+01,2.334607546344943561e-04,-4.629032191911144345e-01,-4.629032191921176320e-01,-5.920508745436456444e+00
1.291999999999976900e+01,2.334607536869594182e-04,-4.629032172592540961e-01,-4.629032172602016160e-01,-5.925137777609995382e+00
1.292999999999976879e+01,2.334607526437284327e-04,-4.629032229859724734e-01,-4.629032229870156945e-01,-5.929766809840899100e+00
1.293999999999976858e+01,2.334607518455155642e-04,-4.629032129776750049e-01,-4.629032129784731997e-01,-5.934395841971474184e+00
1.294999999999976836e+01,2.334607508051652226e-04,-4.629032200596735480e-01,-4.629032200607138825e-01,-5.939024874173110646e+00
1.295999999999976815e+01,2.334607499277118392e-04,-4.629032162842546816e-01,-4.629032162851321464e-01,-5.943653906336830772e+00
1.296999999999976794e+01,2.334607490181077414e-04,-4.629032160881308422e-01,-4.629032160890404479e-01,-5.948282938498621775e+00
1.297999999999976772e+01,2.334607479520036137e-04,-4.629032265878736951e-01,-4.629032265889397868e-01,-5.952911970765565997e+00
1.298999999999976751e+01,2.334607473630820698e-04,-4.629032058414754291e-01,-4.629032058420643470e-01,-5.957541002824569887e+00
1.299999999999976730e+01,2.334607464241768391e-04,-4.629032105363519167e-01,-4.629032105372908323e-01,-5.962170034930872831e+00
1.300999999999976708e+01,2.334607455298663887e-04,-4.629032115100996658e-01,-4.629032115109939505e-01,-5.966799067046868466e+00
1.301999999999976687e+01,2.334607446407534681e-04,-4.629032133017656481e-01,-4.629032133026547702e-01,-5.971428099180775106e+00
1.302999999999976666e+01,2.334607438418362206e-04,-4.629032091424774564e-01,-4.629032091432763729e-01,-5.976057131272998646e+00
1.303999999999976644e+01,2.334607429458349299e-04,-4.629032130369169495e-01,-4.629032130378129550e-01,-5.980686163404263844e+00
1.304999999999976623e+01,2.334607420528994376e-04,-4.629032165924498177e-01,-4.629032165933427700e-01,-5.985315195571081048e+00
1.305999999999976602e+01,2.334607410132813119e-04,-4.629032305070449049e-01,-4.629032305080845178e-01,-5.989944227877191274e+00
1.306999999999976581e+01,2.334607403276332674e-04,-4.629032210958053950e-01,-4.629032210964910687e-01,-5.994573260088834843e+00
1.307999999999976559e+01,2.334607396946298521e-04,-4.629032100761674706e-01,-4.629032100768004643e-01,-5.999202292190228825e+00
1.308999999999976538e+01,2.334607386847391676e-04,-4.629032245278502655e-01,-4.629032245288601799e-01,-6.003831324436517569e+00
1.309999999999976517e+01,2.334607380502629450e-04,-4.629032137158288207e-01,-4.629032137164633132e-01,-6.008460356574310879e+00
1.310999999999976495e+01,2.334607371132525473e-04,-4.629032244323388334e-01,-4.629032244332758617e-01,-6.013089388819571113e+00
1.311999999999976474e+01,2.334607363595212956e-04,-4.629032228093987178e-01,-4.629032228101524482e-01,-6.017718421048418698e+00
1.312999999999976453e+01,2.334607356063589790e-04,-4.629032222541747954e-01,-4.629032222549279707e-01,-6.022347453271713391e+00
1.313999999999976431e+01,2.334607349378531197e-04,-4.629032166158661421e-01,-4.629032166165346629e-01,-6.026976485438541253e+00
1.314999999999976410e+01,2.334607341870782976e-04,-4.629032173899328417e-01,-4.629032173906836301e-01,-6.031605517613191303e+00
1.315999999999976389e+01,2.334607334628387002e-04,-4.629032164950790951e-01,-4.629032164958033491e-01,-6.036234549778867198e+00
1.316999999999976367e+01,2.334607327334507147e-04,-4.629032164439583763e-01,-4.629032164446877373e-01,-6.040863581944035943e+00
1.317999999999976346e+01,2.334607319272305524e-04,-4.629032221787711121e-01,-4.629032221795773561e-01,-6.045492614166629863e+00
1.318999999999976325e+01,2.334607314420449845e-04,-4.629032066075545182e-01,-4.629032066080396857e-01,-6.050121646233190376e+00
1.319999999999976303e+01,2.334607306199455430e-04,-4.629032152632555630e-01,-4.629032152640776832e-01,-6.054750678386645824e+00
1.320999999999976282e+01,2.334607298226228046e-04,-4.629032209673155096e-01,-4.629032209681128163e-01,-6.059379710597116109e+00
1.321999999999976261e+01,2.334607292405922600e-04,-4.629032134053182590e-01,-4.629032134059002934e-01,-6.064008742731751944e+00
1.322999999999976239e+01,2.334607285754597330e-04,-4.629032124432237993e-01,-4.629032124438889340e-01,-6.068637774856848743e+00
1.323999999999976218e+01,2.334607279905696322e-04,-4.629032066667179701e-01,-4.629032066673028356e-01,-6.073266806924101147e+00
1.324999999999976197e+01,2.334607272430757957e-04,-4.629032122588984111e-01,-4.629032122596459242e-01,-6.077895839047437576e+00
1.325999999999976176e+01,2.334607266420931260e-04,-4.629032076879190383e-01,-4.629032076885200020e-01,-6.082524871124917354e+00
1.326999999999976154e+01,2.334607257278262270e-04,-4.629032246182038235e-01,-4.629032246191180922e-01,-6.087153903372014341e+00
1.327999999999976133e+01,2.334607252795448953e-04,-4.629032108793103006e-01,-4.629032108797586087e-01,-6.091782935481255379e+00
1.328999999999976112e+01,2.334607245292777238e-04,-4.629032183524163790e-01,-4.629032183531666678e-01,-6.096411967665529730e+00
1.329999999999976090e+01,2.334607237616085382e-04,-4.629032263622544496e-01,-4.629032263630221133e-01,-6.101040999929919550e+00
1.330999999999976069e+01,2.334607233051426455e-04,-4.629032143698345592e-01,-4.629032143702910274e-01,-6.105670032074073994e+00
1.331999999999976048e+01,2.334607226232732625e-04,-4.629032192136741108e-01,-4.629032192143559543e-01,-6.110299064266892621e+00
1.332999999999976026e+01,2.334607220228477914e-04,-4.629032176800939036e-01,-4.629032176806943122e-01,-6.114928096444294248e+00
1.333999999999976005e+01,2.334607213543055571e-04,-4.629032216635371455e-01,-4.629032216642056663e-01,-6.119557128661598178e+00
1.334999999999975984e+01,2.334607207652223044e-04,-4.629032204833849473e-01,-4.629032204839740317e-01,-6.124186160867020945e+00
1.335999999999975962e+01,2.334607202118377364e-04,-4.629032175368080759e-01,-4.629032175373614666e-01,-6.128815193042941978e+00
1.336999999999975941e+01,2.334607195643456938e-04,-4.629032211011157028e-01,-4.629032211017631848e-01,-6.133444225254600646e+00
1.337999999999975920e+01,2.334607190843188953e-04,-4.629032137029081007e-01,-4.629032137033881056e-01,-6.138073257392110627e+00
1.338999999999975898e+01,2.334607184620901457e-04,-4.629032169384170725e-01,-4.629032169390392970e-01,-6.142702289562116391e+00
1.339999999999975877e+01,2.334607178117816169e-04,-4.629032215751945345e-01,-4.629032215758448476e-01,-6.147331321778518820e+00
1.340999999999975856e+01,2.334607172910216680e-04,-4.629032180307919853e-01,-4.629032180313127354e-01,-6.151960353959347927e+00
1.341999999999975834e+01,2.334607167549266823e-04,-4.629032166209912091e-01,-4.629032166215272803e-01,-6.156589386126093189e+00
1.342999999999975813e+01,2.334607160816080224e-04,-4.629032243535426971e-01,-4.629032243542159919e-01,-6.161218418370301819e+00
1.343999999999975792e+01,2.334607156150704066e-04,-4.629032179711430883e-01,-4.629032179716096040e-01,-6.165847450550480779e+00
1.344999999999975770e+01,2.334607150174086753e-04,-4.629032214365533804e-01,-4.629032214371510690e-01,-6.170476482765443471e+00
1.345999999999975749e+01,2.334607145953081968e-04,-4.629032134852122393e-01,-4.629032134856343461e-01,-6.175105514900718795e+00
1.346999999999975728e+01,2.334607139677507832e-04,-4.629032199710392814e-01,-4.629032199716668350e-01,-6.179734547101055853e+00
1.347999999999975707e+01,2.334607134820130582e-04,-4.629032164007637062e-01,-4.629032164012494288e-01,-6.184363579265549582e+00
1.348999999999975685e+01,2.334607128437837613e-04,-4.629032240215300575e-01,-4.629032240221682692e-01,-6.188992611506403563e+00
1.349999999999975664e+01,2.334607125567927358e-04,-4.629032080797790827e-01,-4.629032080800660753e-01,-6.193621643587488457e+00
1.350999999999975643e+01,2.334607120938967382e-04,-4.629032052638932249e-01,-4.629032052643561324e-01,-6.198250675640590401e+00
1.351999999999975621e+01,2.334607114573023369e-04,-4.629032139005015423e-01,-4.629032139011381441e-01,-6.202879707780232010e+00
1.352999999999975600e+01,2.334607108749018895e-04,-4.629032182792889860e-01,-4.629032182798714090e-01,-6.207508739963607525e+00
1.353999999999975579e+01,2.334607102198117039e-04,-4.629032279065524169e-01,-4.629032279072075040e-01,-6.212137772243327305e+00
1.354999999999975557e+01,2.334607099893181554e-04,-4.629032095810093339e-01,-4.629032095812398162e-01,-6.216766804339368235e+00
1.355999999999975536e+01,2.334607095094927475e-04,-4.629032092305895851e-01,-4.629032092310694235e-01,-6.221395836432153992e+00
1.356999999999975515e+01,2.334607089139691984e-04,-4.629032165210438254e-01,-4.629032165216393491e-01,-6.226024868597959561e+00
1.357999999999975493e+01,2.334607083818511747e-04,-4.629032192158453740e-01,-4.629032192163775039e-01,-6.230653900790650290e+00
1.358999999999975472e+01,2.334607079357403072e-04,-4.629032164536729943e-01,-4.629032164541190819e-01,-6.235282932955633406e+00
1.359999999999975451e+01,2.334607075005328545e-04,-4.629032140047962818e-01,-4.629032140052314892e-01,-6.239911965096117008e+00
1.360999999999975429e+01,2.334607070098821215e-04,-4.629032149439912813e-01,-4.629032149444819444e-01,-6.244540997246047276e+00
1.361999999999975408e+01,2.334607065104908489e-04,-4.629032167769739914e-01,-4.629032167774733697e-01,-6.249170029414315763e+00
1.362999999999975387e+01,2.334607059560846372e-04,-4.629032225276882850e-01,-4.629032225282426749e-01,-6.253799061640147983e+00
1.363999999999975365e+01,2.334607054584600177e-04,-4.629032247853632209e-01,-4.629032247858608229e-01,-6.258428093888499077e+00
1.364999999999975344e+01,2.334607050388408172e-04,-4.629032220389608931e-01,-4.629032220393805019e-01,-6.263057126109307760e+00
1.365999999999975323e+01,2.334607045741282931e-04,-4.629032228737108290e-01,-4.629032228741755683e-01,-6.267686158338510616e+00
1.366999999999975302e+01,2.334607041260726109e-04,-4.629032227018011758e-01,-4.629032227022492063e-01,-6.272315190565976195e+00
1.367999999999975280e+01,2.334607036278385885e-04,-4.629032261397004744e-01,-4.629032261401986870e-01,-6.276944222827871123e+00
1.368999999999975259e+01,2.334607032801089852e-04,-4.629032195359867874e-01,-4.629032195363345092e-01,-6.281573255023578994e+00
1.369999999999975238e+01,2.334607030764967116e-04,-4.629032041117953633e-01,-4.629032041119989782e-01,-6.286202287064900140e+00
1.370999999999975216e+01,2.334607025429853255e-04,-4.629032115414603021e-01,-4.629032115419938198e-01,-6.290831319180847814e+00
1.371999999999975195e+01,2.334607021199798906e-04,-4.629032105186789425e-01,-4.629032105191019375e-01,-6.295460351286457978e+00
1.372999999999975174e+01,2.334607016680964597e-04,-4.629032122516629766e-01,-4.629032122521148374e-01,-6.300089383409425814e+00
1.373999999999975152e+01,2.334607012809188109e-04,-4.629032095066293873e-01,-4.629032095070165775e-01,-6.304718415504879658e+00
1.374999999999975131e+01,2.334607008142757293e-04,-4.629032124678284510e-01,-4.629032124682950777e-01,-6.309347447630025307e+00
1.375999999999975110e+01,2.334607003230460324e-04,-4.629032170537818458e-01,-4.629032170542730640e-01,-6.313976479801054253e+00
1.376999999999975088e+01,2.334606997821083764e-04,-4.629032249122397302e-01,-4.629032249127806864e-01,-6.318605512050717188e+00
1.377999999999975067e+01,2.334606994748017331e-04,-4.629032170483879383e-01,-4.629032170486952480e-01,-6.323234544221508102e+00
1.378999999999975046e+01,2.334606992386559676e-04,-4.629032061577746382e-01,-4.629032061580107826e-01,-6.327863576283322189e+00
1.379999999999975024e+01,2.334606986972606970e-04,-4.629032156123600306e-01,-4.629032156129014308e-01,-6.332492608439986626e+00
1.380999999999975003e+01,2.334606983944646059e-04,-4.629032083192251013e-01,-4.629032083195279146e-01,-6.337121640523482036e+00
1.381999999999974982e+01,2.334606979854479810e-04,-4.629032091577311991e-01,-4.629032091581402053e-01,-6.341750672615468432e+00
1.382999999999974960e+01,2.334606975578299164e-04,-4.629032107970776910e-01,-4.629032107975052934e-01,-6.346379704723866588e+00
1.383999999999974939e+01,2.334606970073917762e-04,-4.629032210404502301e-01,-4.629032210410006787e-01,-6.351008736934821819e+00
1.384999999999974918e+01,2.334606966785281038e-04,-4.629032160381668093e-01,-4.629032160384956573e-01,-6.355637769095531908e+00
1.385999999999974897e+01,2.334606962947356865e-04,-4.629032158779898265e-01,-4.629032158783736306e-01,-6.360266801254695679e+00
1.386999999999974875e+01,2.334606959390263551e-04,-4.629032134767922524e-01,-4.629032134771479678e-01,-6.364895833389820012e+00
1.387999999999974854e+01,2.334606953095805866e-04,-4.629032299362395575e-01,-4.629032299368689984e-01,-6.369524865689812465e+00
1.388999999999974833e+01,2.334606950475993405e-04,-4.629032207411775679e-01,-4.629032207414395250e-01,-6.374153897897484988e+00
1.389999999999974811e+01,2.334606946780549660e-04,-4.629032203998498241e-01,-4.629032204002193618e-01,-6.378782930101853488e+00
1.390999999999974790e+01,2.334606943307930874e-04,-4.629032183833673431e-01,-4.629032183837146208e-01,-6.383411962286034580e+00
1.391999999999974769e+01,2.334606939926727950e-04,-4.629032160753440706e-01,-4.629032160756821890e-01,-6.388040994447125698e+00
1.392999999999974747e+01,2.334606935882202819e-04,-4.629032183463351879e-01,-4.629032183467396422e-01,-6.392670026630994151e+00
1.393999999999974726e+01,2.334606932121007362e-04,-4.629032185009399059e-01,-4.629032185013160494e-01,-6.397299058816379613e+00
1.394999999999974705e+01,2.334606930614904448e-04,-4.629032040386730773e-01,-4.629032040388236791e-01,-6.401928090856917386e+00
1.395999999999974683e+01,2.334606923919357554e-04,-4.629032247263406563e-01,-4.629032247270102318e-01,-6.406557123104850149e+00
1.396999999999974662e+01,2.334606921017560370e-04,-4.629032187590992331e-01,-4.629032187593893899e-01,-6.411186155292730504e+00
1.397999999999974641e+01,2.334606917120153342e-04,-4.629032206594206889e-01,-4.629032206598104326e-01,-6.415815187499714689e+00
1.398999999999974619e+01,2.334606913361384601e-04,-4.629032217186834774e-01,-4.629032217190593435e-01,-6.420444219717277079e+00
1.399999999999974598e+01,2.334606910132373846e-04,-4.629032195205045053e-01,-4.629032195208274136e-01,-6.425073251912805539e+00
1.400999999999974577e+01,2.334606907878164115e-04,-4.629032112343771654e-01,-4.629032112346025962e-01,-6.429702284025374581e+00
1.401999999999974555e+01,2.334606901921803493e-04,-4.629032275423640153e-01,-4.629032275429596499e-01,-6.434331316301393322e+00
1.402999999999974534e+01,2.334606899452098009e-04,-4.629032196070116401e-01,-4.629032196072586092e-01,-6.438960348497710484e+00
1.403999999999974513e+01,2.334606897164907390e-04,-4.629032122796117865e-01,-4.629032122798404925e-01,-6.443589380620736051e+00
1.404999999999974492e+01,2.334606892208684783e-04,-4.629032228617088740e-01,-4.629032228622044776e-01,-6.448218412849848313e+00
1.405999999999974470e+01,2.334606889953365100e-04,-4.629032143479127059e-01,-4.629032143481382477e-01,-6.452847444993553339e+00
1.406999999999974449e+01,2.334606887446277681e-04,-4.629032088968503267e-01,-4.629032088971010150e-01,-6.457476477082772170e+00
1.407999999999974428e+01,2.334606882589169584e-04,-4.629032189790989738e-01,-4.629032189795846963e-01,-6.462105509273048831e+00
1.408999999999974406e+01,2.334606880919337505e-04,-4.629032070863199899e-01,-4.629032070864869675e-01,-6.466734541344078657e+00
1.409999999999974385e+01,2.334606875465152496e-04,-4.629032214655213751e-01,-4.629032214660667721e-01,-6.471363573559279381e+00
1.410999999999974364e+01,2.334606871746437707e-04,-4.629032230550071403e-01,-4.629032230553790095e-01,-6.475992605790201750e+00
1.411999999999974342e+01,2.334606870298500342e-04,-4.629032104636289224e-01,-4.629032104637736955e-01,-6.480621637894983245e+00
1.412999999999974321e+01,2.334606865551102934e-04,-4.629032210271756820e-01,-4.629032210276504133e-01,-6.485250670105728865e+00
1.413999999999974300e+01,2.334606863907822153e-04,-4.629032094903612893e-01,-4.629032094905256023e-01,-6.489879702200796352e+00
1.414999999999974278e+01,2.334606859567497667e-04,-4.629032169189115087e-01,-4.629032169193455504e-01,-6.494508734370420200e+00
1.415999999999974257e+01,2.334606856131686732e-04,-4.629032178650708818e-01,-4.629032178654144403e-01,-6.499137766549414330e+00
1.416999999999974236e+01,2.334606852652784182e-04,-4.629032195469285349e-01,-4.629032195472764233e-01,-6.503766798745230560e+00
1.417999999999974214e+01,2.334606849004507297e-04,-4.629032223497235310e-01,-4.629032223500883503e-01,-6.508395830969092799e+00
1.418999999999974193e+01,2.334606848214174871e-04,-4.629032063563949806e-01,-4.629032063564740285e-01,-6.513024863032735645e+00
1.419999999999974172e+01,2.334606842922622085e-04,-4.629032214437940884e-01,-4.629032214443232207e-01,-6.517653895247702778e+00
1.420999999999974150e+01,2.334606840080446534e-04,-4.629032185458437643e-01,-4.629032185461279814e-01,-6.522282927433445288e+00
1.421999999999974129e+01,2.334606836872479602e-04,-4.629032189754395676e-01,-4.629032189757603666e-01,-6.526911959623520332e+00
1.422999999999974108e+01,2.334606834173614707e-04,-4.629032156535117792e-01,-4.629032156537816745e-01,-6.531540991780325101e+00
1.423999999999974087e+01,2.334606830930355910e-04,-4.629032171786366945e-01,-4.629032171789610461e-01,-6.536170023952435848e+00
1.424999999999974065e+01,2.334606827421365665e-04,-4.629032196817469136e-01,-4.629032196820977996e-01,-6.540799056149603885e+00
1.425999999999974044e+01,2.334606825372166638e-04,-4.629032130561968605e-01,-4.629032130564018077e-01,-6.545428088280370815e+00
1.426999999999974023e+01,2.334606821802567866e-04,-4.629032166510504420e-01,-4.629032166514073787e-01,-6.550057120447238646e+00
1.427999999999974001e+01,2.334606818900539476e-04,-4.629032155526865977e-01,-4.629032155529768100e-01,-6.554686152603055760e+00
1.428999999999973980e+01,2.334606815307592410e-04,-4.629032194695706370e-01,-4.629032194699299052e-01,-6.559315184798109932e+00
1.429999999999973959e+01,2.334606813527180654e-04,-4.629032113677779003e-01,-4.629032113679559246e-01,-6.563944216911965945e+00
1.430999999999973937e+01,2.334606808930856248e-04,-4.629032220975421996e-01,-4.629032220980018320e-01,-6.568573249133400793e+00
1.431999999999973916e+01,2.334606807912430724e-04,-4.629032087658774275e-01,-4.629032087659792905e-01,-6.573202281221162124e+00
1.432999999999973895e+01,2.334606802609421716e-04,-4.629032247819474533e-01,-4.629032247824777513e-01,-6.577831313469511443e+00
1.433999999999973873e+01,2.334606802336131753e-04,-4.629032062297165351e-01,-4.629032062297438466e-01,-6.582460345531836232e+00
1.434999999999973852e+01,2.334606799366208726e-04,-4.629032079431301128e-01,-4.629032079434270974e-01,-6.587089377611563989e+00
1.435999999999973831e+01,2.334606793328587694e-04,-4.629032282100839502e-01,-4.629032282106876894e-01,-6.591718409894268937e+00
1.436999999999973809e+01,2.334606792190819700e-04,-4.629032154887448569e-01,-4.629032154888586548e-01,-6.596347442049269816e+00
1.437999999999973788e+01,2.334606790393574892e-04,-4.629032088587882177e-01,-4.629032088589679628e-01,-6.600976474138037453e+00
1.438999999999973767e+01,2.334606786985290766e-04,-4.629032132715730219e-01,-4.629032132719138604e-01,-6.605605506271094107e+00
1.439999999999973745e+01,2.334606782640859593e-04,-4.629032228943091853e-01,-4.629032228947436156e-01,-6.610234538500471935e+00
1.440999999999973724e+01,2.334606779740193774e-04,-4.629032219553331218e-01,-4.629032219556231675e-01,-6.614863570720316055e+00
1.441999999999973703e+01,2.334606776853101354e-04,-4.629032227900631846e-01,-4.629032227903518981e-01,-6.619492602948505500e+00
1.442999999999973681e+01,2.334606775545953062e-04,-4.629032128465538354e-01,-4.629032128466845641e-01,-6.624121635077101722e+00
1.443999999999973660e+01,2.334606772725986851e-04,-4.629032137098872957e-01,-4.629032137101692923e-01,-6.628750667214482029e+00
1.444999999999973639e+01,2.334606769663408719e-04,-4.629032156921462637e-01,-4.629032156924525188e-01,-6.633379699371709570e+00
1.445999999999973618e+01,2.334606765798879038e-04,-4.629032227760920826e-01,-4.629032227764785512e-01,-6.638008731599857271e+00
1.446999999999973596e+01,2.334606762968102246e-04,-4.629032225673814227e-01,-4.629032225676644741e-01,-6.642637763825814723e+00
1.447999999999973575e+01,2.334606760610611145e-04,-4.629032204528262806e-01,-4.629032204530620365e-01,-6.647266796030578462e+00
1.448999999999973554e+01,2.334606759015954935e-04,-4.629032127170840671e-01,-4.629032127172435507e-01,-6.651895828157909030e+00
1.449999999999973532e+01,2.334606755767532082e-04,-4.629032168851913154e-01,-4.629032168855161666e-01,-6.656524860327086124e+00
1.450999999999973511e+01,2.334606752768654894e-04,-4.629032187914678964e-01,-4.629032187917677676e-01,-6.661153892515300434e+00
1.451999999999973490e+01,2.334606750962725356e-04,-4.629032127238735250e-01,-4.629032127240541028e-01,-6.665782924642720708e+00
1.452999999999973468e+01,2.334606748572447168e-04,-4.629032112811432009e-01,-4.629032112813822319e-01,-6.670411956755771143e+00
1.453999999999973447e+01,2.334606744323841035e-04,-4.629032222004411667e-01,-4.629032222008660491e-01,-6.675040988978199863e+00
1.454999999999973426e+01,2.334606741362837468e-04,-4.629032234858118100e-01,-4.629032234861079065e-01,-6.679670021213354403e+00
1.455999999999973404e+01,2.334606739984364666e-04,-4.629032148312368644e-01,-4.629032148313746986e-01,-6.684299053361804077e+00
1.456999999999973383e+01,2.334606737107566474e-04,-4.629032172497268838e-01,-4.629032172500145426e-01,-6.688928085534588952e+00
1.457999999999973362e+01,2.334606734185571959e-04,-4.629032190873423325e-01,-4.629032190876345432e-01,-6.693557117725754679e+00
1.458999999999973340e+01,2.334606730923802849e-04,-4.629032234150915470e-01,-4.629032234154177305e-01,-6.698186149960231539e+00
1.459999999999973319e+01,2.334606728332293214e-04,-4.629032233481265024e-01,-4.629032233483856285e-01,-6.702815182193972099e+00
1.460999999999973298e+01,2.334606726633144038e-04,-4.629032177355553168e-01,-4.629032177357252364e-01,-6.707444214371497182e+00
1.461999999999973276e+01,2.334606723192823635e-04,-4.629032238621653139e-01,-4.629032238625093720e-01,-6.712073246610462895e+00
1.462999999999973255e+01,2.334606721173032508e-04,-4.629032202262765572e-01,-4.629032202264785623e-01,-6.716702278812928029e+00
1.463999999999973234e+01,2.334606717860818182e-04,-4.629032254416290959e-01,-4.629032254419603309e-01,-6.721331311067675784e+00
1.464999999999973213e+01,2.334606715982048418e-04,-4.629032208691765682e-01,-4.629032208693644179e-01,-6.725960343276555342e+00
1.465999999999973191e+01,2.334606713675362760e-04,-4.629032199353044774e-01,-4.629032199355351263e-01,-6.730589375476139224e+00
1.466999999999973170e+01,2.334606711981593394e-04,-4.629032149915501826e-01,-4.629032149917195471e-01,-6.735218407626224035e+00
1.467999999999973149e+01,2.334606708864499680e-04,-4.629032194819122092e-01,-4.629032194822239044e-01,-6.739847439821354591e+00
1.468999999999973127e+01,2.334606705950577322e-04,-4.629032221765793098e-01,-4.629032221768706878e-01,-6.744476472043412052e+00
1.469999999999973106e+01,2.334606703793778548e-04,-4.629032198683842303e-01,-4.629032198685998911e-01,-6.749105504242311149e+00
1.470999999999973085e+01,2.334606701516688627e-04,-4.629032188824844241e-01,-4.629032188827121308e-01,-6.753734536431363900e+00
1.471999999999973063e+01,2.334606700371048241e-04,-4.629032105826832444e-01,-4.629032105827978194e-01,-6.758363568537305355e+00
1.472999999999973042e+01,2.334606697331599937e-04,-4.629032153194002075e-01,-4.629032153197041310e-01,-6.762992600690803435e+00
1.473999999999973021e+01,2.334606694655271810e-04,-4.629032171363930970e-01,-4.629032171366607162e-01,-6.767621632862434566e+00
1.474999999999972999e+01,2.334606691632896980e-04,-4.629032208607406496e-01,-4.629032208610429078e-01,-6.772250665071345210e+00
1.475999999999972978e+01,2.334606690468844401e-04,-4.629032125080287940e-01,-4.629032125081452009e-01,-6.776879697196541485e+00
1.476999999999972957e+01,2.334606685611333794e-04,-4.629032295882595793e-01,-4.629032295887453574e-01,-6.781508729492910170e+00
1.477999999999972935e+01,2.334606684227984522e-04,-4.629032220092818006e-01,-4.629032220094201344e-01,-6.786137761713140648e+00
1.478999999999972914e+01,2.334606682011020388e-04,-4.629032216326771643e-01,-4.629032216328988758e-01,-6.790766793929689626e+00
1.479999999999972893e+01,2.334606679572818566e-04,-4.629032224620891478e-01,-4.629032224623329528e-01,-6.795395826154553731e+00
1.480999999999972871e+01,2.334606678375951254e-04,-4.629032148205546315e-01,-4.629032148206743136e-01,-6.800024858302879061e+00
1.481999999999972850e+01,2.334606675969578627e-04,-4.629032159911533606e-01,-4.629032159913940014e-01,-6.804653890463031374e+00
1.482999999999972829e+01,2.334606672802498042e-04,-4.629032217652780945e-01,-4.629032217655947856e-01,-6.809282922681001438e+00
1.483999999999972808e+01,2.334606672439222823e-04,-4.629032085450001666e-01,-4.629032085450364709e-01,-6.813911954766488144e+00
1.484999999999972786e+01,2.334606670044058136e-04,-4.629032101790326870e-01,-4.629032101792722176e-01,-6.818540986868517173e+00
1.485999999999972765e+01,2.334606665980811001e-04,-4.629032218778740826e-01,-4.629032218782804242e-01,-6.823170019087702265e+00
1.486999999999972744e+01,2.334606665724990788e-04,-4.629032082275370552e-01,-4.629032082275626458e-01,-6.827799051170003075e+00
1.487999999999972722e+01,2.334606662462803176e-04,-4.629032152703010383e-01,-4.629032152706272774e-01,-6.832428083323032197e+00
1.488999999999972701e+01,2.334606660846014876e-04,-4.629032109108120463e-01,-4.629032109109737503e-01,-6.837057115432301657e+00
1.489999999999972680e+01,2.334606658577640314e-04,-4.629032115094620647e-01,-4.629032115096888833e-01,-6.841686147547623165e+00
1.490999999999972658e+01,2.334606655841912546e-04,-4.629032150528898382e-01,-4.629032150531633971e-01,-6.846315179698425624e+00
1.491999999999972637e+01,2.334606653722787087e-04,-4.629032141242741538e-01,-4.629032141244860399e-01,-6.850944211839880893e+00
1.492999999999972616e+01,2.334606650303731412e-04,-4.629032224693119812e-01,-4.629032224696538744e-01,-6.855573244064915528e+00
1.493999999999972594e+01,2.334606649353915286e-04,-4.629032138107750938e-01,-4.629032138108700734e-01,-6.860202276203118288e+00
1.494999999999972573e+01,2.334606646091591064e-04,-4.629032213378846961e-01,-4.629032213382109351e-01,-6.864831308416823319e+00
1.495999999999972552e+01,2.334606642884242669e-04,-4.629032280104311003e-01,-4.629032280107518438e-01,-6.869460340697248313e+00
1.496999999999972530e+01,2.334606643131634837e-04,-4.629032117281282610e-01,-4.629032117281035030e-01,-6.874089372814505161e+00
1.497999999999972509e+01,2.334606641270570366e-04,-4.629032109371696846e-01,-4.629032109373558135e-01,-6.878718404924063279e+00
1.498999999999972488e+01,2.334606638399087746e-04,-4.629032161458808137e-01,-4.629032161461679729e-01,-6.883347437085808984e+00
1.499999999999972466e+01,2.334606637024682870e-04,-4.629032109503836145e-01,-4.629032109505210602e-01,-6.887976469195450591e+00
1.500999999999972445e+01,2.334606633103135809e-04,-4.629032227910864772e-01,-4.629032227914786080e-01,-6.892605501423753722e+00
1.501999999999972424e+01,2.334606631801374647e-04,-4.629032168723241636e-01,-4.629032168724543372e-01,-6.897234533592606631e+00
1.502999999999972403e+01,2.334606629132464362e-04,-4.629032210150060278e-01,-4.629032210152729254e-01,-6.901863565803023626e+00
1.503999999999972381e+01,2.334606626339696175e-04,-4.629032258401861166e-01,-4.629032258404653932e-01,-6.906492598061704236e+00
1.504999999999972360e+01,2.334606627034887963e-04,-4.629032072684118315e-01,-4.629032072683423316e-01,-6.911121630134319460e+00
1.505999999999972339e+01,2.334606624177524637e-04,-4.629032139560797510e-01,-4.629032139563654669e-01,-6.915750662274165350e+00
1.506999999999972317e+01,2.334606623224707439e-04,-4.629032062247649404e-01,-4.629032062248601975e-01,-6.920379694336508791e+00
1.507999999999972296e+01,2.334606619915976925e-04,-4.629032150202678220e-01,-4.629032150205986684e-01,-6.925008726487042132e+00
1.508999999999972275e+01,2.334606618537932382e-04,-4.629032104015445848e-01,-4.629032104016823634e-01,-6.929637758591195684e+00
1.509999999999972253e+01,2.334606615276999463e-04,-4.629032188503910406e-01,-4.629032188507171131e-01,-6.934266790780026390e+00
1.510999999999972232e+01,2.334606613298782340e-04,-4.629032181987393635e-01,-4.629032181989372052e-01,-6.938895822962210858e+00
1.511999999999972211e+01,2.334606611118822297e-04,-4.629032199123673808e-01,-4.629032199125853730e-01,-6.943524855161553155e+00
1.512999999999972189e+01,2.334606608401931999e-04,-4.629032242776863759e-01,-4.629032242779580475e-01,-6.948153887404601825e+00
1.513999999999972168e+01,2.334606607358824884e-04,-4.629032180956988429e-01,-4.629032180958031484e-01,-6.952782919585662746e+00
1.514999999999972147e+01,2.334606607748084363e-04,-4.629032028347286887e-01,-4.629032028346897754e-01,-6.957411951613971191e+00
1.515999999999972125e+01,2.334606605505962402e-04,-4.629032058369990099e-01,-4.629032058372232195e-01,-6.962040983672565631e+00
1.516999999999972104e+01,2.334606602612768905e-04,-4.629032121091595786e-01,-4.629032121094489027e-01,-6.966670015793946291e+00
1.517999999999972083e+01,2.334606599573477539e-04,-4.629032187805415255e-01,-4.629032187808454490e-01,-6.971299047982056685e+00
1.518999999999972061e+01,2.334606598018075952e-04,-4.629032161962792769e-01,-4.629032161964348191e-01,-6.975928080144174537e+00
1.519999999999972040e+01,2.334606596839455491e-04,-4.629032116665975916e-01,-4.629032116667154417e-01,-6.980557112260957986e+00
1.520999999999972019e+01,2.334606594158729841e-04,-4.629032172826457736e-01,-4.629032172829138370e-01,-6.985186144434052835e+00
1.521999999999971998e+01,2.334606592470101763e-04,-4.629032154844928693e-01,-4.629032154846617342e-01,-6.989815176589066148e+00
1.522999999999971976e+01,2.334606590057805868e-04,-4.629032192169887372e-01,-4.629032192172299887e-01,-6.994444208781477990e+00
1.523999999999971955e+01,2.334606588233037775e-04,-4.629032186387312953e-01,-4.629032186389137604e-01,-6.999073240968047394e+00
1.524999999999971934e+01,2.334606585987239284e-04,-4.629032213611914970e-01,-4.629032213614160951e-01,-7.003702273181883875e+00
1.525999999999971912e+01,2.334606583700645790e-04,-4.629032240347453198e-01,-4.629032240349739702e-01,-7.008331305422460744e+00
1.526999999999971891e+01,2.334606581751453029e-04,-4.629032247242246823e-01,-4.629032247244195819e-01,-7.012960337669897903e+00
1.527999999999971870e+01,2.334606581880461162e-04,-4.629032116483641213e-01,-4.629032116483512427e-01,-7.017589369786368714e+00
1.528999999999971848e+01,2.334606579021667231e-04,-4.629032196785508035e-01,-4.629032196788366860e-01,-7.022218401983439939e+00
1.529999999999971827e+01,2.334606578593762178e-04,-4.629032100217824741e-01,-4.629032100218252732e-01,-7.026847434083700605e+00
1.530999999999971806e+01,2.334606576837872636e-04,-4.629032102788162573e-01,-4.629032102789918390e-01,-7.031476466186663998e+00
1.531999999999971784e+01,2.334606572932518677e-04,-4.629032245414279045e-01,-4.629032245418184255e-01,-7.036105498432468686e+00
1.532999999999971763e+01,2.334606571491095741e-04,-4.629032213137379004e-01,-4.629032213138820628e-01,-7.040734530645750056e+00
1.533999999999971742e+01,2.334606570795010841e-04,-4.629032144769700263e-01,-4.629032144770396373e-01,-7.045363562790590173e+00
1.534999999999971720e+01,2.334606568628552639e-04,-4.629032175070159072e-01,-4.629032175072325672e-01,-7.049992594965877046e+00
1.535999999999971699e+01,2.334606567749465526e-04,-4.629032118282986330e-01,-4.629032118283865627e-01,-7.054621627084247670e+00
1.536999999999971678e+01,2.334606567002134455e-04,-4.629032055726967076e-01,-4.629032055727714257e-01,-7.059250659140049677e+00
1.537999999999971656e+01,2.334606563305623855e-04,-4.629032189451015578e-01,-4.629032189454712065e-01,-7.063879691329869814e+00
1.538999999999971635e+01,2.334606561980141163e-04,-4.629032157522254276e-01,-4.629032157523579882e-01,-7.068508723487524570e+00
1.539999999999971614e+01,2.334606559649295414e-04,-4.629032200538691910e-01,-4.629032200541022823e-01,-7.073137755688296835e+00
1.540999999999971593e+01,2.334606559071573950e-04,-4.629032125998275293e-01,-4.629032125998853164e-01,-7.077766787814352867e+00
1.541999999999971571e+01,2.334606557683343328e-04,-4.629032111378948433e-01,-4.629032111380336767e-01,-7.082395819925870306e+00
1.542999999999971550e+01,2.334606555005574297e-04,-4.629032178645284823e-01,-4.629032178647962681e-01,-7.087024852104783612e+00
1.543999999999971529e+01,2.334606553214163039e-04,-4.629032183536969658e-01,-4.629032183538761003e-01,-7.091653884288499299e+00
1.544999999999971507e+01,2.334606551900945655e-04,-4.629032163175005321e-01,-4.629032163176318715e-01,-7.096282916451805534e+00
1.545999999999971486e+01,2.334606550005345279e-04,-4.629032181610456265e-01,-4.629032181612351970e-01,-7.100911948633605419e+00
1.546999999999971465e+01,2.334606548134196915e-04,-4.629032194558281854e-01,-4.629032194560153135e-01,-7.105540980828351394e+00
1.547999999999971443e+01,2.334606547639405262e-04,-4.629032122002540994e-01,-4.629032122003035599e-01,-7.110170012950403517e+00
1.548999999999971422e+01,2.334606544877900587e-04,-4.629032201930432522e-01,-4.629032201933194202e-01,-7.114799045152610191e+00
1.549999999999971401e+01,2.334606543769989352e-04,-4.629032165064453364e-01,-4.629032165065561366e-01,-7.119428077317786041e+00
1.550999999999971379e+01,2.334606543417902828e-04,-4.629032085437188027e-01,-4.629032085437539967e-01,-7.124057109403257648e+00
1.551999999999971358e+01,2.334606541268272257e-04,-4.629032126590059137e-01,-4.629032126592208529e-01,-7.128686141530062415e+00
1.552999999999971337e+01,2.334606538803713752e-04,-4.629032185865530336e-01,-4.629032185867995031e-01,-7.133315173716175295e+00
1.553999999999971315e+01,2.334606536021728497e-04,-4.629032259951430528e-01,-4.629032259954212747e-01,-7.137944205976404888e+00
1.554999999999971294e+01,2.334606534356253556e-04,-4.629032263711606032e-01,-4.629032263713271367e-01,-7.142573238240282230e+00
1.555999999999971273e+01,2.334606533421076870e-04,-4.629032223890592879e-01,-4.629032223891528242e-01,-7.147202270464267038e+00
1.556999999999971251e+01,2.334606533104776065e-04,-4.629032148360763266e-01,-4.629032148361079679e-01,-7.151831302612658980e+00
1.557999999999971230e+01,2.334606532483603030e-04,-4.629032092608495463e-01,-4.629032092609116633e-01,-7.156460334705329274e+00
1.558999999999971209e+01,2.334606530684849284e-04,-4.629032118143629471e-01,-4.629032118145428032e-01,-7.161089366823652824e+00
1.559999999999971187e+01,2.334606527676473672e-04,-4.629032216376680609e-01,-4.629032216379688758e-01,-7.165718399040329700e+00
1.560999999999971166e+01,2.334606527696013434e-04,-4.629032110252818688e-01,-4.629032110252799259e-01,-7.170347431150580597e+00
1.561999999999971145e+01,2.334606525918215690e-04,-4.629032137104062694e-01,-4.629032137105840716e-01,-7.174976463287862316e+00
1.562999999999971124e+01,2.334606524304366662e-04,-4.629032145236949281e-01,-4.629032145238562990e-01,-7.179605495433261098e+00
1.563999999999971102e+01,2.334606522008361750e-04,-4.629032198558256095e-01,-4.629032198560552036e-01,-7.184234527632049172e+00
1.564999999999971081e+01,2.334606520132983913e-04,-4.629032223522216438e-01,-4.629032223524091605e-01,-7.188863559855758645e+00
1.565999999999971060e+01,2.334606519483074371e-04,-4.629032170279935299e-01,-4.629032170280585334e-01,-7.193492592026103694e+00
1.566999999999971038e+01,2.334606518555725895e-04,-4.629032139474553165e-01,-4.629032139475480756e-01,-7.198121624165670696e+00
1.567999999999971017e+01,2.334606516155201183e-04,-4.629032207011402056e-01,-4.629032207013802358e-01,-7.202750656372923110e+00
1.568999999999970996e+01,2.334606514537759651e-04,-4.629032215782070137e-01,-4.629032215783687731e-01,-7.207379688588867239e+00
1.569999999999970974e+01,2.334606511753240887e-04,-4.629032308240295102e-01,-4.629032308243079541e-01,-7.212008720897385317e+00
1.570999999999970953e+01,2.334606513012498614e-04,-4.629032127876577252e-01,-4.629032127875318259e-01,-7.216637753025136881e+00
1.571999999999970932e+01,2.334606510387536463e-04,-4.629032219288156669e-01,-4.629032219290781791e-01,-7.221266785244687014e+00
1.572999999999970910e+01,2.334606510076224343e-04,-4.629032143197142068e-01,-4.629032143197453486e-01,-7.225895817387915088e+00
1.573999999999970889e+01,2.334606506770944031e-04,-4.629032276938660484e-01,-4.629032276941965618e-01,-7.230524849665184384e+00
1.574999999999970868e+01,2.334606505462430729e-04,-4.629032265913823885e-01,-4.629032265915132283e-01,-7.235153881931229769e+00
1.575999999999970846e+01,2.334606504423223218e-04,-4.629032249005523014e-01,-4.629032249006562183e-01,-7.239782914180339368e+00
1.576999999999970825e+01,2.334606503623501872e-04,-4.629032209879580528e-01,-4.629032209880380444e-01,-7.244411946390298951e+00
1.577999999999970804e+01,2.334606504117786661e-04,-4.629032096817098929e-01,-4.629032096816604880e-01,-7.249040978487066411e+00
1.578999999999970782e+01,2.334606500729578165e-04,-4.629032242023868315e-01,-4.629032242027256716e-01,-7.253670010729428519e+00
1.579999999999970761e+01,2.334606499987654281e-04,-4.629032196741021399e-01,-4.629032196741763583e-01,-7.258299042926243949e+00
1.580999999999970740e+01,2.334606498973683202e-04,-4.629032178271330067e-01,-4.629032178272344256e-01,-7.262928075104616354e+00
1.581999999999970719e+01,2.334606498504795036e-04,-4.629032126041383033e-01,-4.629032126041852102e-01,-7.267557107230705249e+00
1.582999999999970697e+01,2.334606495827759739e-04,-4.629032218820963718e-01,-4.629032218823641021e-01,-7.272186139449793529e+00
1.583999999999970676e+01,2.334606494434572957e-04,-4.629032224579352484e-01,-4.629032224580745813e-01,-7.276815171674511973e+00
1.584999999999970655e+01,2.334606493514963246e-04,-4.629032205557411794e-01,-4.629032205558331614e-01,-7.281444203880162114e+00
1.585999999999970633e+01,2.334606492091267829e-04,-4.629032215895012015e-01,-4.629032215896435876e-01,-7.286073236096199501e+00
1.586999999999970612e+01,2.334606489939663196e-04,-4.629032275181212408e-01,-4.629032275183364020e-01,-7.290702268371595629e+00
1.587999999999970591e+01,2.334606489670618698e-04,-4.629032209403159959e-01,-4.629032209403429188e-01,-7.295331300581026746e+00
1.588999999999970569e+01,2.334606489045112649e-04,-4.629032172901265674e-01,-4.629032172901891284e-01,-7.299960332753990144e+00
1.589999999999970548e+01,2.334606489273985017e-04,-4.629032084569960070e-01,-4.629032084569731365e-01,-7.304589364838537158e+00
1.590999999999970527e+01,2.334606486477689108e-04,-4.629032192905846999e-01,-4.629032192908643095e-01,-7.309218397031722603e+00
1.591999999999970505e+01,2.334606484377728006e-04,-4.629032249519260955e-01,-4.629032249521360942e-01,-7.313847429281451262e+00
1.592999999999970484e+01,2.334606483531527455e-04,-4.629032222121346463e-01,-4.629032222122192453e-01,-7.318476461503657937e+00
1.593999999999970463e+01,2.334606483096432516e-04,-4.629032174094607766e-01,-4.629032174095042973e-01,-7.323105493677796396e+00
1.594999999999970441e+01,2.334606480859707984e-04,-4.629032251793712138e-01,-4.629032251795948683e-01,-7.327734525929813891e+00
1.595999999999970420e+01,2.334606478482377067e-04,-4.629032325965276029e-01,-4.629032325967653572e-01,-7.332363558256016489e+00
1.596999999999970399e+01,2.334606479268843771e-04,-4.629032194870605355e-01,-4.629032194869818762e-01,-7.336992590450808649e+00
1.597999999999970377e+01,2.334606478237308345e-04,-4.629032194982006243e-01,-4.629032194983037640e-01,-7.341621622645893908e+00
1.598999999999970356e+01,2.334606477809257196e-04,-4.629032150845518445e-01,-4.629032150845946436e-01,-7.346250654796781632e+00
1.599999999999970335e+01,2.334606476340566033e-04,-4.629032176003641808e-01,-4.629032176005110633e-01,-7.350879686972931815e+00
1.600999999999970314e+01,2.334606475078812745e-04,-4.629032187113406027e-01,-4.629032187114667796e-01,-7.355508719160170905e+00
1.601999999999970470e+01,2.334606474115012036e-04,-4.629032175656230264e-01,-4.629032175657193937e-01,-7.360137751335924072e+00
1.602999999999970626e+01,2.334606472656400430e-04,-4.629032201702163452e-01,-4.629032201703622285e-01,-7.364766783537771921e+00
1.603999999999970782e+01,2.334606473220249799e-04,-4.629032092181510905e-01,-4.629032092180946911e-01,-7.369395815629897761e+00
1.604999999999970939e+01,2.334606471977673336e-04,-4.629032111304069441e-01,-4.629032111305311781e-01,-7.374024847741326383e+00
1.605999999999971095e+01,2.334606469625224859e-04,-4.629032196077323968e-01,-4.629032196079676531e-01,-7.378653879937638216e+00
1.606999999999971251e+01,2.334606467335840086e-04,-4.629032273657894825e-01,-4.629032273660184105e-01,-7.383282912211525328e+00
1.607999999999971408e+01,2.334606468454918332e-04,-4.629032127336779601e-01,-4.629032127335660496e-01,-7.387911944338750203e+00
1.608999999999971564e+01,2.334606467423200489e-04,-4.629032135484602573e-01,-4.629032135485634525e-01,-7.392540976474338166e+00
1.609999999999971720e+01,2.334606466112852717e-04,-4.629032156518845809e-01,-4.629032156520156427e-01,-7.397170008630988391e+00
1.610999999999971877e+01,2.334606463425547586e-04,-4.629032264646407713e-01,-4.629032264649095008e-01,-7.401799040895903126e+00
1.611999999999972033e+01,2.334606462574766823e-04,-4.629032248727262266e-01,-4.629032248728113252e-01,-7.406428073144716073e+00
1.612999999999972189e+01,2.334606460937470025e-04,-4.629032290591520993e-01,-4.629032290593158017e-01,-7.411057105435471470e+00
1.613999999999972346e+01,2.334606461349854995e-04,-4.629032196122698228e-01,-4.629032196122285781e-01,-7.415686137631552377e+00
1.614999999999972502e+01,2.334606460778600526e-04,-4.629032176362767315e-01,-4.629032176363338524e-01,-7.420315169807972566e+00
1.615999999999972658e+01,2.334606458478444475e-04,-4.629032264767743432e-01,-4.629032264770043814e-01,-7.424944202072969901e+00
1.616999999999972815e+01,2.334606458331205754e-04,-4.629032209338441173e-01,-4.629032209338588277e-01,-7.429573234282323746e+00
1.617999999999972971e+01,2.334606458979625332e-04,-4.629032105409485731e-01,-4.629032105408837361e-01,-7.434202266387668345e+00
1.618999999999973127e+01,2.334606457052538640e-04,-4.629032176906092144e-01,-4.629032176908019491e-01,-7.438831298564767103e+00
1.619999999999973284e+01,2.334606454616735616e-04,-4.629032273154668475e-01,-4.629032273157104305e-01,-7.443460330838164829e+00
1.620999999999973440e+01,2.334606455014707474e-04,-4.629032180322359968e-01,-4.629032180321961953e-01,-7.448089363018446818e+00
1.621999999999973596e+01,2.334606453781249964e-04,-4.629032208338970666e-01,-4.629032208340204124e-01,-7.452718395226908932e+00
1.622999999999973753e+01,2.334606453798416679e-04,-4.629032143380128472e-01,-4.629032143380111264e-01,-7.457347427370287107e+00
1.623999999999973909e+01,2.334606452219776303e-04,-4.629032192459736073e-01,-4.629032192461314810e-01,-7.461976459562905006e+00
1.624999999999974065e+01,2.334606451706031712e-04,-4.629032165891178163e-01,-4.629032165891691641e-01,-7.466605491728847355e+00
1.625999999999974222e+01,2.334606450583402433e-04,-4.629032184484229706e-01,-4.629032184485352142e-01,-7.471234523913443226e+00
1.626999999999974378e+01,2.334606449840613898e-04,-4.629032174423152179e-01,-4.629032174423894919e-01,-7.475863556087941397e+00
1.627999999999974534e+01,2.334606448064970464e-04,-4.629032234421222025e-01,-4.629032234422997827e-01,-7.480492588322539937e+00
1.628999999999974690e+01,2.334606447697299076e-04,-4.629032198669505438e-01,-4.629032198669872922e-01,-7.485121620521246300e+00
1.629999999999974847e+01,2.334606445810972694e-04,-4.629032270001859350e-01,-4.629032270003745619e-01,-7.489750652791437702e+00
1.630999999999975003e+01,2.334606445052584116e-04,-4.629032261892113698e-01,-4.629032261892871980e-01,-7.494379685053405460e+00
1.631999999999975159e+01,2.334606444758893264e-04,-4.629032224535675200e-01,-4.629032224535968854e-01,-7.499008717277970248e+00
1.632999999999975316e+01,2.334606443391763113e-04,-4.629032261234597989e-01,-4.629032261235965229e-01,-7.503637749539342039e+00
1.633999999999975472e+01,2.334606444927068741e-04,-4.629032107988576006e-01,-4.629032107987040567e-01,-7.508266781647177091e+00
1.634999999999975628e+01,2.334606442711893812e-04,-4.629032209412363152e-01,-4.629032209414578602e-01,-7.512895813856811600e+00
1.635999999999975785e+01,2.334606441734591534e-04,-4.629032215743136836e-01,-4.629032215744114387e-01,-7.517524846072652700e+00
1.636999999999975941e+01,2.334606441836814994e-04,-4.629032157486250854e-01,-4.629032157486148713e-01,-7.522153878230128043e+00
1.637999999999976097e+01,2.334606439501299587e-04,-4.629032261279605320e-01,-4.629032261281940674e-01,-7.526782910491641054e+00
1.638999999999976254e+01,2.334606441269622488e-04,-4.629032089726508592e-01,-4.629032089724740007e-01,-7.531411942581191177e+00
1.639999999999976410e+01,2.334606438737751562e-04,-4.629032213004856677e-01,-4.629032213007388541e-01,-7.536040974794449454e+00
1.640999999999976566e+01,2.334606440139532001e-04,-4.629032067089445257e-01,-4.629032067088043600e-01,-7.540670006861398988e+00
1.641999999999976723e+01,2.334606438020978459e-04,-4.629032166244793078e-01,-4.629032166246911384e-01,-7.545299039027856480e+00
1.642999999999976879e+01,2.334606436554415585e-04,-4.629032207350770589e-01,-4.629032207352237194e-01,-7.549928071235354032e+00
1.643999999999977035e+01,2.334606435764174232e-04,-4.629032207338651950e-01,-4.629032207339442428e-01,-7.554557103442771648e+00
1.644999999999977192e+01,2.334606435998918096e-04,-4.629032144670417459e-01,-4.629032144670182647e-01,-7.559186135587418143e+00
1.645999999999977348e+01,2.334606434870569922e-04,-4.629032173652773974e-01,-4.629032173653902515e-01,-7.563815167761184455e+00
1.646999999999977504e+01,2.334606434722345933e-04,-4.629032136505026873e-01,-4.629032136505175088e-01,-7.568444199897704117e+00
1.647999999999977661e+01,2.334606433152712837e-04,-4.629032196064741811e-01,-4.629032196066311666e-01,-7.573073232093926244e+00
1.648999999999977817e+01,2.334606432768697101e-04,-4.629032169665162622e-01,-4.629032169665546759e-01,-7.577702264263630028e+00
1.649999999999977973e+01,2.334606431114681635e-04,-4.629032236034377745e-01,-4.629032236036031978e-01,-7.582331296499829953e+00
1.650999999999978129e+01,2.334606430603302230e-04,-4.629032223389910050e-01,-4.629032223390421308e-01,-7.586960328723271196e+00
1.651999999999978286e+01,2.334606431010992876e-04,-4.629032152904680175e-01,-4.629032152904272723e-01,-7.591589360876135117e+00
1.652999999999978442e+01,2.334606428824262262e-04,-4.629032256408825430e-01,-4.629032256411012014e-01,-7.596218393132762259e+00
1.653999999999978598e+01,2.334606429295473873e-04,-4.629032174520982812e-01,-4.629032174520511522e-01,-7.600847425307236449e+00
1.654999999999978755e+01,2.334606429629886004e-04,-4.629032112176958424e-01,-4.629032112176624247e-01,-7.605476457419380942e+00
1.655999999999978911e+01,2.334606429727160352e-04,-4.629032069886847012e-01,-4.629032069886749867e-01,-7.610105489489257913e+00
1.656999999999979067e+01,2.334606427258438782e-04,-4.629032189969458089e-01,-4.629032189971926670e-01,-7.614734521679474177e+00
1.657999999999979224e+01,2.334606426666533785e-04,-4.629032181422072512e-01,-4.629032181422664260e-01,-7.619363553860955207e+00
1.658999999999979380e+01,2.334606426418909598e-04,-4.629032159147363767e-01,-4.629032159147611347e-01,-7.623992586020127860e+00
1.659999999999979536e+01,2.334606426834278563e-04,-4.629032089449818255e-01,-4.629032089449403031e-01,-7.628621618109535873e+00
1.660999999999979693e+01,2.334606425017684542e-04,-4.629032174804946220e-01,-4.629032174806762545e-01,-7.633250650284522543e+00
1.661999999999979849e+01,2.334606423605793105e-04,-4.629032223714716343e-01,-4.629032223716127992e-01,-7.637879682508378565e+00
1.662999999999980005e+01,2.334606424793816851e-04,-4.629032105513433137e-01,-4.629032105512245199e-01,-7.642508714613772902e+00
1.663999999999980162e+01,2.334606423700346918e-04,-4.629032143190741633e-01,-4.629032143191835202e-01,-7.647137746757072918e+00
1.664999999999980318e+01,2.334606422998262857e-04,-4.629032152540260014e-01,-4.629032152540962231e-01,-7.651766778909683708e+00
1.665999999999980474e+01,2.334606422098754524e-04,-4.629032169422159781e-01,-4.629032169423059062e-01,-7.656395811079195646e+00
1.666999999999980631e+01,2.334606421927476060e-04,-4.629032141154457158e-01,-4.629032141154628688e-01,-7.661024843220367586e+00
1.667999999999980787e+01,2.334606420393269812e-04,-4.629032207630620621e-01,-4.629032207632154949e-01,-7.665653875428152020e+00
1.668999999999980943e+01,2.334606418993688136e-04,-4.629032258500090924e-01,-4.629032258501490360e-01,-7.670282907686791773e+00
1.669999999999981100e+01,2.334606418853684838e-04,-4.629032230165080475e-01,-4.629032230165220363e-01,-7.674911939916970738e+00
1.670999999999981256e+01,2.334606418362082908e-04,-4.629032229619215455e-01,-4.629032229619707284e-01,-7.679540972146639000e+00
1.671999999999981412e+01,2.334606418909092719e-04,-4.629032159453572159e-01,-4.629032159453025375e-01,-7.684170004306038138e+00
1.672999999999981569e+01,2.334606418292402589e-04,-4.629032168433810934e-01,-4.629032168434427663e-01,-7.688799036474533111e+00
1.673999999999981725e+01,2.334606418329498024e-04,-4.629032131170809916e-01,-4.629032131170772724e-01,-7.693428068605700609e+00
1.674999999999981881e+01,2.334606417174117708e-04,-4.629032175342327471e-01,-4.629032175343482658e-01,-7.698057100781158013e+00
1.675999999999982037e+01,2.334606417316050344e-04,-4.629032130593254690e-01,-4.629032130593112582e-01,-7.702686132911736649e+00
1.676999999999982194e+01,2.334606415820248977e-04,-4.629032196101037222e-01,-4.629032196102533248e-01,-7.707315165107987198e+00
1.677999999999982350e+01,2.334606415877754518e-04,-4.629032157386437918e-01,-4.629032157386380186e-01,-7.711944197265368395e+00
1.678999999999982506e+01,2.334606415227302874e-04,-4.629032168044279749e-01,-4.629032168044930340e-01,-7.716573229433477898e+00
1.679999999999982663e+01,2.334606414706003291e-04,-4.629032173324209576e-01,-4.629032173324730826e-01,-7.721202261606854300e+00
1.680999999999982819e+01,2.334606412804892729e-04,-4.629032265456137774e-01,-4.629032265458039030e-01,-7.725831293872500893e+00
1.681999999999982975e+01,2.334606413964425810e-04,-4.629032151116364568e-01,-4.629032151115204941e-01,-7.730460326023500528e+00
1.682999999999983132e+01,2.334606413112793135e-04,-4.629032184646517112e-01,-4.629032184647368653e-01,-7.735089358208232291e+00
1.683999999999983288e+01,2.334606412246715093e-04,-4.629032208482828370e-01,-4.629032208483694344e-01,-7.739718390416801874e+00
1.684999999999983444e+01,2.334606412646572377e-04,-4.629032150634920795e-01,-4.629032150634521114e-01,-7.744347422567396499e+00
1.685999999999983601e+01,2.334606411134324748e-04,-4.629032226520450322e-01,-4.629032226521962445e-01,-7.748976454794068047e+00
1.686999999999983757e+01,2.334606410501750243e-04,-4.629032232350858145e-01,-4.629032232351490972e-01,-7.753605487026481669e+00
1.687999999999983913e+01,2.334606410443869839e-04,-4.629032206160321183e-01,-4.629032206160378915e-01,-7.758234519232647841e+00
1.688999999999984070e+01,2.334606409216726723e-04,-4.629032261580082186e-01,-4.629032261581309537e-01,-7.762863551494350922e+00
1.689999999999984226e+01,2.334606408377578907e-04,-4.629032284697728872e-01,-4.629032284698568200e-01,-7.767492583779132431e+00
1.690999999999984382e+01,2.334606410486592825e-04,-4.629032115469689512e-01,-4.629032115467580644e-01,-7.772121615894391766e+00
1.691999999999984539e+01,2.334606408892690678e-04,-4.629032203373447119e-01,-4.629032203375040844e-01,-7.776750648097924490e+00
1.692999999999984695e+01,2.334606409681564581e-04,-4.629032121084576956e-01,-4.629032121083788143e-01,-7.781379680218931227e+00
1.693999999999984851e+01,2.334606409094849117e-04,-4.629032136794669627e-01,-4.629032136795256380e-01,-7.786008712355784844e+00
1.694999999999985008e+01,2.334606406938226255e-04,-4.629032251667068998e-01,-4.629032251669225606e-01,-7.790637744607666448e+00
1.695999999999985164e+01,2.334606406270213789e-04,-4.629032262154469390e-01,-4.629032262155137190e-01,-7.795266776869888226e+00
1.696999999999985320e+01,2.334606406189721807e-04,-4.629032240094181350e-01,-4.629032240094261841e-01,-7.799895809109990807e+00
1.697999999999985477e+01,2.334606407716173027e-04,-4.629032118623067626e-01,-4.629032118621541070e-01,-7.804524841228460907e+00
1.698999999999985633e+01,2.334606405787933287e-04,-4.629032227772179042e-01,-4.629032227774107500e-01,-7.809153873456425643e+00
1.699999999999985789e+01,2.334606404833074265e-04,-4.629032257882780277e-01,-4.629032257883735069e-01,-7.813782905714403704e+00
1.700999999999985945e+01,2.334606406070528686e-04,-4.629032151599343226e-01,-4.629032151598105882e-01,-7.818411937865879402e+00
1.701999999999986102e+01,2.334606405429176480e-04,-4.629032177731171038e-01,-4.629032177731812192e-01,-7.823040970043674491e+00
1.702999999999986258e+01,2.334606405108776578e-04,-4.629032173112010429e-01,-4.629032173112330728e-01,-7.827670002216818190e+00
1.703999999999986414e+01,2.334606405371862572e-04,-4.629032130564906256e-01,-4.629032130564643133e-01,-7.832299034347357747e+00
1.704999999999986571e+01,2.334606403682058676e-04,-4.629032224981201593e-01,-4.629032224982891353e-01,-7.836928066572507845e+00
1.705999999999986727e+01,2.334606402607689675e-04,-4.629032268586062426e-01,-4.629032268587136567e-01,-7.841557098841201778e+00
1.706999999999986883e+01,2.334606402482178908e-04,-4.629032248751862033e-01,-4.629032248751987488e-01,-7.846186131089965876e+00
1.707999999999987040e+01,2.334606403657891809e-04,-4.629032152693214330e-01,-4.629032152692038604e-01,-7.850815163242542027e+00
1.708999999999987196e+01,2.334606402886609628e-04,-4.629032186129183879e-01,-4.629032186129954929e-01,-7.855444195428748166e+00
1.709999999999987352e+01,2.334606401778937732e-04,-4.629032235716030175e-01,-4.629032235717137622e-01,-7.860073227664574169e+00
1.710999999999987509e+01,2.334606401165493703e-04,-4.629032256265184220e-01,-4.629032256265797618e-01,-7.864702259920900218e+00
1.711999999999987665e+01,2.334606401367175094e-04,-4.629032219456977737e-01,-4.629032219456776232e-01,-7.869331292140337553e+00
1.712999999999987821e+01,2.334606403304176272e-04,-4.629032073110110335e-01,-4.629032073108173551e-01,-7.873960324213253870e+00
1.713999999999987978e+01,2.334606401679862524e-04,-4.629032169207611958e-01,-4.629032169209236214e-01,-7.878589356382622810e+00
1.714999999999988134e+01,2.334606401332778509e-04,-4.629032166982964824e-01,-4.629032166983311769e-01,-7.883218388549641631e+00
1.715999999999988290e+01,2.334606399149556373e-04,-4.629032289307444814e-01,-4.629032289309628068e-01,-7.887847420839166901e+00
1.716999999999988447e+01,2.334606402080090064e-04,-4.629032071762652634e-01,-4.629032071759722200e-01,-7.892476452910636375e+00
1.717999999999988603e+01,2.334606401098230884e-04,-4.629032128857922257e-01,-4.629032128858904249e-01,-7.897105485039593198e+00
1.718999999999988759e+01,2.334606400273454439e-04,-4.629032163765792185e-01,-4.629032163766617081e-01,-7.901734517203441222e+00
1.719999999999988916e+01,2.334606400282081165e-04,-4.629032141957269419e-01,-4.629032141957260538e-01,-7.906363549345397423e+00
1.720999999999989072e+01,2.334606399005862722e-04,-4.629032211483756210e-01,-4.629032211485032411e-01,-7.910992581557009018e+00
1.721999999999989228e+01,2.334606397263748511e-04,-4.629032300491847662e-01,-4.629032300493589602e-01,-7.915621613857674710e+00
1.722999999999989384e+01,2.334606397952679574e-04,-4.629032234629807396e-01,-4.629032234629118503e-01,-7.920250646092235058e+00
1.723999999999989541e+01,2.334606397845753929e-04,-4.629032229144164901e-01,-4.629032229144272037e-01,-7.924879678321389953e+00
1.724999999999989697e+01,2.334606397979850764e-04,-4.629032203725956252e-01,-4.629032203725821915e-01,-7.929508710525102977e+00
1.725999999999989853e+01,2.334606399823090680e-04,-4.629032068023308244e-01,-4.629032068021465274e-01,-7.934137742592941578e+00
1.726999999999990010e+01,2.334606397396796651e-04,-4.629032219686095573e-01,-4.629032219688521965e-01,-7.938766774812870963e+00
1.727999999999990166e+01,2.334606397170313323e-04,-4.629032209275222298e-01,-4.629032209275448784e-01,-7.943395807022167965e+00
1.728999999999990322e+01,2.334606398027683867e-04,-4.629032137344639142e-01,-4.629032137343781494e-01,-7.948024839159427479e+00
1.729999999999990479e+01,2.334606396954513993e-04,-4.629032200566782218e-01,-4.629032200567855249e-01,-7.952653871360101157e+00
1.730999999999990635e+01,2.334606397136767294e-04,-4.629032166056842312e-01,-4.629032166056660236e-01,-7.957282903526140316e+00
1.731999999999990791e+01,2.334606397376232047e-04,-4.629032136907933470e-01,-4.629032136907694217e-01,-7.961911935663024131e+00
1.732999999999990948e+01,2.334606396462811232e-04,-4.629032183075781348e-01,-4.629032183076694507e-01,-7.966540967846191812e+00
1.733999999999991104e+01,2.334606395107048128e-04,-4.629032256205612983e-01,-4.629032256206968565e-01,-7.971170000102532072e+00
1.734999999999991260e+01,2.334606395531278007e-04,-4.629032210603521991e-01,-4.629032210603097885e-01,-7.975799032313093839e+00
1.735999999999991417e+01,2.334606395396843172e-04,-4.629032207547738031e-01,-4.629032207547872368e-01,-7.980428064520655340e+00
1.736999999999991573e+01,2.334606395775506472e-04,-4.629032168679983461e-01,-4.629032168679604875e-01,-7.985057096689296863e+00
1.737999999999991729e+01,2.334606394759724775e-04,-4.629032223885075070e-01,-4.629032223886090924e-01,-7.989686128913284335e+00
1.738999999999991886e+01,2.334606395457642248e-04,-4.629032159249024114e-01,-4.629032159248326339e-01,-7.994315161072463205e+00
1.739999999999992042e+01,2.334606393915116917e-04,-4.629032252039678164e-01,-4.629032252041220818e-01,-7.998944193324657448e+00
1.740999999999992198e+01,2.334606396006953279e-04,-4.629032098409441853e-01,-4.629032098407350193e-01,-8.003573225422856652e+00
1.741999999999992355e+01,2.334606394748670250e-04,-4.629032179345305420e-01,-4.629032179346563858e-01,-8.008202257602327734e+00
1.742999999999992511e+01,2.334606394973026374e-04,-4.629032145049461477e-01,-4.629032145049237212e-01,-8.012831289747353480e+00
1.743999999999992667e+01,2.334606393801820501e-04,-4.629032212946010416e-01,-4.629032212947181701e-01,-8.017460321960417247e+00
1.744999999999992824e+01,2.334606394781644633e-04,-4.629032133287787620e-01,-4.629032133286807849e-01,-8.022089354093607128e+00
1.745999999999992980e+01,2.334606393728460129e-04,-4.629032193766082770e-01,-4.629032193767135817e-01,-8.026718386287477358e+00
1.746999999999993136e+01,2.334606393921772563e-04,-4.629032167468660197e-01,-4.629032167468467018e-01,-8.031347418454926057e+00
1.747999999999993292e+01,2.334606392709896912e-04,-4.629032238970877677e-01,-4.629032238972089486e-01,-8.035976450694018780e+00
1.748999999999993449e+01,2.334606392919486202e-04,-4.629032212579111127e-01,-4.629032212578901295e-01,-8.040605482906576285e+00
1.749999999999993605e+01,2.334606393669425050e-04,-4.629032150596947282e-01,-4.629032150596197326e-01,-8.045234515057098079e+00
1.750999999999993761e+01,2.334606391761411372e-04,-4.629032269061748028e-01,-4.629032269063655947e-01,-8.049863547326349789e+00
1.751999999999993918e+01,2.334606394322683693e-04,-4.629032080924739834e-01,-4.629032080922178549e-01,-8.054492579407018127e+00
1.752999999999994074e+01,2.334606392561293180e-04,-4.629032196506507879e-01,-4.629032196508269248e-01,-8.059121611603700330e+00
1.753999999999994230e+01,2.334606392604468008e-04,-4.629032177114836832e-01,-4.629032177114793534e-01,-8.063750643780812410e+00
1.754999999999994387e+01,2.334606391084681108e-04,-4.629032268470471556e-01,-4.629032268471991451e-01,-8.068379676049433513e+00
1.755999999999994543e+01,2.334606392857557658e-04,-4.629032139648066591e-01,-4.629032139646293564e-01,-8.073008708188904592e+00
1.756999999999994699e+01,2.334606393320311408e-04,-4.629032107187361911e-01,-4.629032107186898948e-01,-8.077637740296045976e+00
1.757999999999994856e+01,2.334606393130190052e-04,-4.629032109496409308e-01,-4.629032109496599157e-01,-8.082266772405562349e+00
1.758999999999995012e+01,2.334606391514765949e-04,-4.629032206521322412e-01,-4.629032206522937787e-01,-8.086895804612245442e+00
1.759999999999995168e+01,2.334606392021685217e-04,-4.629032159791216516e-01,-4.629032159790709700e-01,-8.091524836771984752e+00
1.760999999999995325e+01,2.334606391656134257e-04,-4.629032178509765449e-01,-4.629032178510131268e-01,-8.096153868950532129e+00
1.761999999999995481e+01,2.334606390814849208e-04,-4.629032221067588826e-01,-4.629032221068430375e-01,-8.100782901171683648e+00
1.762999999999995637e+01,2.334606392015911569e-04,-4.629032130080478757e-01,-4.629032130079277496e-01,-8.105411933301645888e+00
1.763999999999995794e+01,2.334606392507808674e-04,-4.629032096879141522e-01,-4.629032096878649694e-01,-8.110040965398475521e+00
1.764999999999995950e+01,2.334606390881380461e-04,-4.629032198363499107e-01,-4.629032198365125583e-01,-8.114669997597001583e+00
1.765999999999996106e+01,2.334606391758640694e-04,-4.629032126176807482e-01,-4.629032126175930406e-01,-8.119299029723089589e+00
1.766999999999996263e+01,2.334606391785747916e-04,-4.629032122008531203e-01,-4.629032122008504002e-01,-8.123928061845095527e+00
1.767999999999996419e+01,2.334606390143811275e-04,-4.629032221001962988e-01,-4.629032221003605008e-01,-8.128557094066261257e+00
1.768999999999996575e+01,2.334606390258330130e-04,-4.629032201623055620e-01,-4.629032201622941267e-01,-8.133186126267872851e+00
1.769999999999996732e+01,2.334606390604257843e-04,-4.629032171211372448e-01,-4.629032171211026614e-01,-8.137815158439048346e+00
1.770999999999996888e+01,2.334606391042285008e-04,-4.629032135960229333e-01,-4.629032135959791350e-01,-8.142444190574966711e+00
1.771999999999997044e+01,2.334606390972968168e-04,-4.629032135487738953e-01,-4.629032135487808342e-01,-8.147073222710460527e+00
1.772999999999997200e+01,2.334606389903518735e-04,-4.629032201429105764e-01,-4.629032201430175464e-01,-8.151702254911997514e+00
1.773999999999997357e+01,2.334606387767248245e-04,-4.629032330012881613e-01,-4.629032330015017682e-01,-8.156331287242222672e+00
1.774999999999997513e+01,2.334606388697604297e-04,-4.629032252474798437e-01,-4.629032252473868070e-01,-8.160960319494604320e+00
1.775999999999997669e+01,2.334606388252601918e-04,-4.629032281284027328e-01,-4.629032281284472528e-01,-8.165589351775933480e+00
1.776999999999997826e+01,2.334606391605050717e-04,-4.629032052267254005e-01,-4.629032052263901686e-01,-8.170218383827865694e+00
1.777999999999997982e+01,2.334606391266727326e-04,-4.629032081906629958e-01,-4.629032081906968021e-01,-8.174847415909805903e+00
1.778999999999998138e+01,2.334606389750917821e-04,-4.629032175405397020e-01,-4.629032175406913030e-01,-8.179476448085361895e+00
1.779999999999998295e+01,2.334606388855986177e-04,-4.629032223610667351e-01,-4.629032223611562191e-01,-8.184105480309062486e+00
1.780999999999998451e+01,2.334606389222594505e-04,-4.629032187378553376e-01,-4.629032187378187002e-01,-8.188734512496404605e+00
1.781999999999998607e+01,2.334606389738804030e-04,-4.629032150349329244e-01,-4.629032150348812991e-01,-8.193363544646702579e+00
1.782999999999998764e+01,2.334606389911354264e-04,-4.629032135687449756e-01,-4.629032135687277116e-01,-8.197992576782372254e+00
1.783999999999998920e+01,2.334606388346544242e-04,-4.629032233888136227e-01,-4.629032233889701087e-01,-8.202621609016416571e+00
1.784999999999999076e+01,2.334606389481483010e-04,-4.629032147697064725e-01,-4.629032147695929522e-01,-8.207250641164000271e+00
1.785999999999999233e+01,2.334606389404432828e-04,-4.629032149394731732e-01,-4.629032149394808893e-01,-8.211879673313404737e+00
1.786999999999999389e+01,2.334606389358226299e-04,-4.629032149197767620e-01,-4.629032149197813695e-01,-8.216508705462606699e+00
1.787999999999999545e+01,2.334606388268946808e-04,-4.629032218039013657e-01,-4.629032218040102786e-01,-8.221137737680756175e+00
1.788999999999999702e+01,2.334606387716448223e-04,-4.629032244668340179e-01,-4.629032244668892515e-01,-8.225766769925479949e+00
1.789999999999999858e+01,2.334606390488370997e-04,-4.629032053130121005e-01,-4.629032053127349333e-01,-8.230395801978332315e+00
1.791000000000000014e+01,2.334606389023123803e-04,-4.629032156753710159e-01,-4.629032156755175653e-01,-8.235024834135231231e+00
1.792000000000000171e+01,2.334606389233038082e-04,-4.629032134209203897e-01,-4.629032134208994065e-01,-8.239653866269419424e+00
1.793000000000000327e+01,2.334606390254355174e-04,-4.629032061678282073e-01,-4.629032061677260668e-01,-8.244282898330997256e+00
1.794000000000000483e+01,2.334606388183963247e-04,-4.629032197128771231e-01,-4.629032197130841797e-01,-8.248911930528331382e+00
1.795000000000000639e+01,2.334606389112038138e-04,-4.629032122955070716e-01,-4.629032122954142570e-01,-8.253540962651193524e+00
1.796000000000000796e+01,2.334606388944204997e-04,-4.629032133717773112e-01,-4.629032133717940756e-01,-8.258169994784928747e+00
1.797000000000000952e+01,2.334606389543968292e-04,-4.629032088735541284e-01,-4.629032088734941763e-01,-8.262799026873603125e+00
1.798000000000001108e+01,2.334606388408497451e-04,-4.629032164294085150e-01,-4.629032164295220353e-01,-8.267428059038010701e+00
1.799000000000001265e+01,2.334606387563539125e-04,-4.629032210123286140e-01,-4.629032210124131019e-01,-8.272057091248218086e+00
1.800000000000001421e+01,2.334606387825067120e-04,-4.629032184874768419e-01,-4.629032184874506961e-01,-8.276686123433067976e+00
1.801000000000001577e+01,2.334606387151979233e-04,-4.629032227839213198e-01,-4.629032227839886549e-01,-8.281315155660974980e+00
1.802000000000001734e+01,2.334606387146447633e-04,-4.629032218452086567e-01,-4.629032218452092118e-01,-8.285944187879426437e+00
1.803000000000001890e+01,2.334606387431534258e-04,-4.629032199779470336e-01,-4.629032199779185008e-01,-8.290573220079178185e+00
1.804000000000002046e+01,2.334606387859392419e-04,-4.629032168618095744e-01,-4.629032168617667753e-01,-8.295202252247753094e+00
1.805000000000002203e+01,2.334606389104646861e-04,-4.629032083976590828e-01,-4.629032083975345713e-01,-8.299831284331604664e+00
1.806000000000002359e+01,2.334606388622734174e-04,-4.629032117419804027e-01,-4.629032117420285863e-01,-8.304460316449072010e+00
1.807000000000002515e+01,2.334606385545547503e-04,-4.629032314091671707e-01,-4.629032314094748690e-01,-8.309089348763471605e+00
1.808000000000002672e+01,2.334606386574857603e-04,-4.629032230424357519e-01,-4.629032230423328342e-01,-8.313718380993792678e+00
1.809000000000002828e+01,2.334606386867958379e-04,-4.629032214355938146e-01,-4.629032214355645047e-01,-8.318347413208119434e+00
1.810000000000002984e+01,2.334606387191183712e-04,-4.629032188993639774e-01,-4.629032188993316699e-01,-8.322976445397079814e+00
1.811000000000003141e+01,2.334606387933153946e-04,-4.629032138213637348e-01,-4.629032138212895164e-01,-8.327605477535220402e+00
1.812000000000003297e+01,2.334606387646822657e-04,-4.629032157242409795e-01,-4.629032157242696233e-01,-8.332234509692490576e+00
1.813000000000003453e+01,2.334606388142254803e-04,-4.629032122427883533e-01,-4.629032122427388374e-01,-8.336863541814869549e+00
1.814000000000003610e+01,2.334606388438242809e-04,-4.629032101252961717e-01,-4.629032101252665843e-01,-8.341492573916092113e+00
1.815000000000003766e+01,2.334606387396451644e-04,-4.629032167949184151e-01,-4.629032167950226095e-01,-8.346121606084146549e+00
1.816000000000003922e+01,2.334606388208738622e-04,-4.629032105770992667e-01,-4.629032105770180539e-01,-8.350750638189836650e+00
1.817000000000004079e+01,2.334606385507816183e-04,-4.629032284644759576e-01,-4.629032284647460749e-01,-8.355379670474752274e+00
1.818000000000004235e+01,2.334606386774590141e-04,-4.629032185681732359e-01,-4.629032185680465594e-01,-8.360008702660307378e+00
1.819000000000004391e+01,2.334606387804049590e-04,-4.629032121831814783e-01,-4.629032121830785051e-01,-8.364637734782036205e+00
1.820000000000004547e+01,2.334606384426614540e-04,-4.629032344709006486e-01,-4.629032344712383784e-01,-8.369266767127083284e+00
1.821000000000004704e+01,2.334606386103736252e-04,-4.629032218541299648e-01,-4.629032218539622656e-01,-8.373895799345458357e+00
1.822000000000004860e+01,2.334606386407265968e-04,-4.629032203388463995e-01,-4.629032203388160349e-01,-8.378524831548814333e+00
1.823000000000005016e+01,2.334606387142957587e-04,-4.629032154928250931e-01,-4.629032154927515408e-01,-8.383153863703670439e+00
1.824000000000005173e+01,2.334606386275023932e-04,-4.629032211777355243e-01,-4.629032211778223438e-01,-8.387782895915535164e+00
1.825000000000005329e+01,2.334606386327808044e-04,-4.629032202714500888e-01,-4.629032202714448152e-01,-8.392411928118244546e+00
1.826000000000005485e+01,2.334606388189808723e-04,-4.629032076127204132e-01,-4.629032076125342288e-01,-8.397040960194185999e+00
1.827000000000005642e+01,2.334606388166888147e-04,-4.629032082820719873e-01,-4.629032082820742633e-01,-8.401669992277009058e+00
1.828000000000005798e+01,2.334606386404452735e-04,-4.629032197792685155e-01,-4.629032197794447634e-01,-8.406299024474979120e+00
1.829000000000005954e+01,2.334606385379655355e-04,-4.629032255616389313e-01,-4.629032255617414049e-01,-8.410928056730696767e+00
1.830000000000006111e+01,2.334606385552667458e-04,-4.629032236233750486e-01,-4.629032236233577291e-01,-8.415557088966915344e+00
1.831000000000006267e+01,2.334606386392647670e-04,-4.629032179510874645e-01,-4.629032179510034761e-01,-8.420186121146340241e+00
1.832000000000006423e+01,2.334606387981327216e-04,-4.629032078924579796e-01,-4.629032078922991067e-01,-8.424815153225106101e+00
1.833000000000006580e+01,2.334606385635517852e-04,-4.629032237530824601e-01,-4.629032237533170502e-01,-8.429444185462871886e+00
1.834000000000006736e+01,2.334606386525359979e-04,-4.629032165889788164e-01,-4.629032165888898320e-01,-8.434073217628672126e+00
1.835000000000006892e+01,2.334606386901983625e-04,-4.629032143642741737e-01,-4.629032143642365371e-01,-8.438702249772276787e+00
1.836000000000007049e+01,2.334606386038883073e-04,-4.629032198518546748e-01,-4.629032198519409946e-01,-8.443331281970881008e+00
1.837000000000007205e+01,2.334606386610408050e-04,-4.629032154752039663e-01,-4.629032154751467898e-01,-8.447960314125575465e+00
1.838000000000007361e+01,2.334606385840012205e-04,-4.629032205656279375e-01,-4.629032205657049870e-01,-8.452589346331308207e+00
1.839000000000007518e+01,2.334606384576005131e-04,-4.629032286361081661e-01,-4.629032286362345650e-01,-8.457218378617797683e+00
1.840000000000007674e+01,2.334606385462756198e-04,-4.629032220554560872e-01,-4.629032220553674359e-01,-8.461847410838263528e+00
1.841000000000007830e+01,2.334606385442802542e-04,-4.629032221730935426e-01,-4.629032221730955410e-01,-8.466476443059995916e+00
1.842000000000007987e+01,2.334606387519474709e-04,-4.629032086451012606e-01,-4.629032086448935934e-01,-8.471105475146238462e+00
1.843000000000008143e+01,2.334606386646279150e-04,-4.629032147622211824e-01,-4.629032147623085014e-01,-8.475734507293948283e+00
1.844000000000008299e+01,2.334606387827751063e-04,-4.629032065400322526e-01,-4.629032065399141249e-01,-8.480363539359231595e+00
1.845000000000008455e+01,2.334606385579890691e-04,-4.629032216003821087e-01,-4.629032216006068734e-01,-8.484992571575459053e+00
1.846000000000008612e+01,2.334606387822189648e-04,-4.629032056792760641e-01,-4.629032056790518546e-01,-8.489621603632027558e+00
1.847000000000008768e+01,2.334606384243023333e-04,-4.629032299519844629e-01,-4.629032299523423988e-01,-8.494250635931903659e+00
1.848000000000008924e+01,2.334606385398859286e-04,-4.629032210942145009e-01,-4.629032210940989267e-01,-8.498879668142730992e+00
1.849000000000009081e+01,2.334606384706880259e-04,-4.629032256283330815e-01,-4.629032256284023039e-01,-8.503508700399082798e+00
1.850000000000009237e+01,2.334606386452132965e-04,-4.629032137682324577e-01,-4.629032137680579306e-01,-8.508137732536591002e+00
1.851000000000009393e+01,2.334606386406840148e-04,-4.629032145528731435e-01,-4.629032145528776954e-01,-8.512766764682124787e+00
1.852000000000009550e+01,2.334606385752231402e-04,-4.629032189668558783e-01,-4.629032189669213260e-01,-8.517395796871857883e+00
1.853000000000009706e+01,2.334606385696402851e-04,-4.629032188411034143e-01,-4.629032188411090210e-01,-8.522024829060276474e+00
1.854000000000009862e+01,2.334606386272411547e-04,-4.629032146595002950e-01,-4.629032146594426744e-01,-8.526653861206812124e+00
1.855000000000010019e+01,2.334606385287320090e-04,-4.629032212647378741e-01,-4.629032212648364064e-01,-8.531282893419559699e+00
1.856000000000010175e+01,2.334606385234076818e-04,-4.629032209811529408e-01,-4.629032209811582699e-01,-8.535911925629376285e+00
1.857000000000010331e+01,2.334606386012681159e-04,-4.629032157892203903e-01,-4.629032157891425081e-01,-8.540540957787190024e+00
1.858000000000010488e+01,2.334606386893655868e-04,-4.629032099760793106e-01,-4.629032099759912144e-01,-8.545169989886861828e+00
1.859000000000010644e+01,2.334606383760252772e-04,-4.629032308582000654e-01,-4.629032308585134259e-01,-8.549799022195758269e+00
1.860000000000010800e+01,2.334606386266136185e-04,-4.629032132988993853e-01,-4.629032132986488079e-01,-8.554428054328495179e+00
1.861000000000010957e+01,2.334606385572026430e-04,-4.629032183106656095e-01,-4.629032183107349985e-01,-8.559057086511673518e+00
1.862000000000011113e+01,2.334606385353833725e-04,-4.629032194311969439e-01,-4.629032194312187598e-01,-8.563686118706007377e+00
1.863000000000011269e+01,2.334606385208019645e-04,-4.629032203199195949e-01,-4.629032203199341944e-01,-8.568315150909221245e+00
1.864000000000011426e+01,2.334606385977398780e-04,-4.629032150089644748e-01,-4.629032150088875364e-01,-8.572944183059235002e+00
1.865000000000011582e+01,2.334606386324881511e-04,-4.629032127333411739e-01,-4.629032127333064239e-01,-8.577573215186532707e+00
1.866000000000011738e+01,2.334606386023591214e-04,-4.629032145860466074e-01,-4.629032145860767500e-01,-8.582202247332423539e+00
1.867000000000011894e+01,2.334606385653408001e-04,-4.629032169571665745e-01,-4.629032169572036004e-01,-8.586831279502032288e+00
1.868000000000012051e+01,2.334606386674252922e-04,-4.629032098785612059e-01,-4.629032098784591209e-01,-8.591460311600714661e+00
1.869000000000012207e+01,2.334606387018379504e-04,-4.629032079337927486e-01,-4.629032079337583316e-01,-8.596089343680018757e+00
1.870000000000012363e+01,2.334606386855511196e-04,-4.629032089860782295e-01,-4.629032089860944943e-01,-8.600718375769895729e+00
1.871000000000012520e+01,2.334606385201874388e-04,-4.629032198261502362e-01,-4.629032198263156039e-01,-8.605347407968322315e+00
1.872000000000012676e+01,2.334606384721143210e-04,-4.629032221716112283e-01,-4.629032221716593010e-01,-8.609976440190086677e+00
1.873000000000012832e+01,2.334606385657026796e-04,-4.629032155838400664e-01,-4.629032155837464746e-01,-8.614605472345832737e+00
1.874000000000012989e+01,2.334606385814472467e-04,-4.629032147830960953e-01,-4.629032147830803301e-01,-8.619234504493647364e+00
1.875000000000013145e+01,2.334606385967386444e-04,-4.629032139359511300e-01,-4.629032139359358644e-01,-8.623863536632990545e+00
1.876000000000013301e+01,2.334606383124022337e-04,-4.629032323298731821e-01,-4.629032323301575103e-01,-8.628492568956573905e+00
1.877000000000013458e+01,2.334606385142779677e-04,-4.629032179640759637e-01,-4.629032179638740696e-01,-8.633121601136014789e+00
1.878000000000013614e+01,2.334606386190631532e-04,-4.629032114932402076e-01,-4.629032114931354025e-01,-8.637750633250842469e+00
1.879000000000013770e+01,2.334606385290050382e-04,-4.629032176383042207e-01,-4.629032176383942598e-01,-8.642379665427315061e+00
1.880000000000013927e+01,2.334606386170116259e-04,-4.629032113923334801e-01,-4.629032113922454950e-01,-8.647008697541151534e+00
1.881000000000014083e+01,2.334606385970115381e-04,-4.629032131163995922e-01,-4.629032131164195762e-01,-8.651637729672335908e+00
1.882000000000014239e+01,2.334606385733316953e-04,-4.629032143531336962e-01,-4.629032143531573995e-01,-8.656266761815890831e+00
1.883000000000014396e+01,2.334606384409115517e-04,-4.629032228608775390e-01,-4.629032228610099331e-01,-8.660895794044632723e+00
1.884000000000014552e+01,2.334606384022747604e-04,-4.629032246140092899e-01,-4.629032246140479256e-01,-8.665524826290811333e+00
1.885000000000014708e+01,2.334606386056238439e-04,-4.629032112423768774e-01,-4.629032112421735401e-01,-8.670153858403031322e+00
1.886000000000014865e+01,2.334606384582666198e-04,-4.629032211942716857e-01,-4.629032211944190678e-01,-8.674782890615121644e+00
1.887000000000015021e+01,2.334606385059315625e-04,-4.629032175309027441e-01,-4.629032175308550601e-01,-8.679411922790382761e+00
1.888000000000015177e+01,2.334606385503824150e-04,-4.629032147885732695e-01,-4.629032147885288051e-01,-8.684040954938224033e+00
1.889000000000015334e+01,2.334606386325875453e-04,-4.629032092922977792e-01,-4.629032092922155672e-01,-8.688669987031065745e+00
1.890000000000015490e+01,2.334606384825322842e-04,-4.629032194542773704e-01,-4.629032194544274170e-01,-8.693299019225760205e+00
1.891000000000015646e+01,2.334606385847823610e-04,-4.629032119738842321e-01,-4.629032119737819806e-01,-8.697928051345396483e+00
1.892000000000015802e+01,2.334606384077941626e-04,-4.629032236969328751e-01,-4.629032236971098446e-01,-8.702557083582544095e+00
1.893000000000015959e+01,2.334606384582064466e-04,-4.629032197286056527e-01,-4.629032197285552486e-01,-8.707186115779778746e+00
1.894000000000016115e+01,2.334606384476947813e-04,-4.629032202273620222e-01,-4.629032202273725138e-01,-8.711815147982063579e+00
1.895000000000016271e+01,2.334606386939074723e-04,-4.629032040484960531e-01,-4.629032040482498611e-01,-8.716444180022303811e+00
1.896000000000016428e+01,2.334606384645431204e-04,-4.629032199948313608e-01,-4.629032199950607329e-01,-8.721073212222481885e+00
1.897000000000016584e+01,2.334606385337641165e-04,-4.629032144931173320e-01,-4.629032144930481096e-01,-8.725702244367344207e+00
1.898000000000016740e+01,2.334606383885449662e-04,-4.629032241270530368e-01,-4.629032241271982540e-01,-8.730331276608758628e+00
1.899000000000016897e+01,2.334606385313500320e-04,-4.629032139240298882e-01,-4.629032139238870580e-01,-8.734960308747856672e+00
1.900000000000017053e+01,2.334606384410678936e-04,-4.629032203303368731e-01,-4.629032203304271342e-01,-8.739589340951249952e+00
1.901000000000017209e+01,2.334606384898040552e-04,-4.629032167381313956e-01,-4.629032167380826568e-01,-8.744218373118581411e+00
1.902000000000017366e+01,2.334606383933107666e-04,-4.629032231188565105e-01,-4.629032231189529889e-01,-8.748847405349867046e+00
1.903000000000017522e+01,2.334606384099673646e-04,-4.629032213988041322e-01,-4.629032213987874789e-01,-8.753476437563836754e+00
1.904000000000017678e+01,2.334606384961882713e-04,-4.629032155330613518e-01,-4.629032155329751430e-01,-8.758105469719081881e+00
1.905000000000017835e+01,2.334606384041009906e-04,-4.629032218762862971e-01,-4.629032218763783901e-01,-8.762734501937936571e+00
1.906000000000017991e+01,2.334606384185538663e-04,-4.629032204720288091e-01,-4.629032204720143762e-01,-8.767363534142642578e+00
1.907000000000018147e+01,2.334606385963281655e-04,-4.629032087051946354e-01,-4.629032087050168887e-01,-8.771992566229515731e+00
1.908000000000018304e+01,2.334606384840456949e-04,-4.629032167184061741e-01,-4.629032167185184732e-01,-8.776621598396813440e+00
1.909000000000018460e+01,2.334606384379256047e-04,-4.629032190650144152e-01,-4.629032190650605449e-01,-8.781250630587509320e+00
1.910000000000018616e+01,2.334606385457798684e-04,-4.629032114675881715e-01,-4.629032114674803133e-01,-8.785879662702077653e+00
1.911000000000018773e+01,2.334606384310902250e-04,-4.629032194184417581e-01,-4.629032194185564442e-01,-8.790508694896377762e+00
1.912000000000018929e+01,2.334606384435184616e-04,-4.629032181629106346e-01,-4.629032181628982001e-01,-8.795137727077994683e+00
1.913000000000019085e+01,2.334606385671423104e-04,-4.629032099326613747e-01,-4.629032099325377514e-01,-8.799766759177197528e+00
1.914000000000019241e+01,2.334606384980969279e-04,-4.629032147009805587e-01,-4.629032147010496145e-01,-8.804395791324276743e+00
1.915000000000019398e+01,2.334606385320534623e-04,-4.629032122961809770e-01,-4.629032122961470042e-01,-8.809024823447204611e+00
1.916000000000019554e+01,2.334606385131740602e-04,-4.629032133298923712e-01,-4.629032133299112450e-01,-8.813653855580520613e+00
1.917000000000019710e+01,2.334606385246292253e-04,-4.629032125067424341e-01,-4.629032125067309988e-01,-8.818282887705576556e+00
1.918000000000019867e+01,2.334606384339505672e-04,-4.629032184653735782e-01,-4.629032184654642834e-01,-8.822911919890321641e+00
1.919000000000020023e+01,2.334606384198951057e-04,-4.629032187890769201e-01,-4.629032187890909644e-01,-8.827540952078226866e+00
1.920000000000020179e+01,2.334606385092457246e-04,-4.629032127462361368e-01,-4.629032127461467638e-01,-8.832169984205600954e+00
1.921000000000020336e+01,2.334606383376636022e-04,-4.629032243013105896e-01,-4.629032243014821746e-01,-8.836799016448784627e+00
1.922000000000020492e+01,2.334606383388077608e-04,-4.629032232079132170e-01,-4.629032232079120512e-01,-8.841428048680862517e+00
1.923000000000020648e+01,2.334606384209175084e-04,-4.629032175358516188e-01,-4.629032175357695178e-01,-8.846057080856139621e+00
1.924000000000020805e+01,2.334606383826422172e-04,-4.629032203215118213e-01,-4.629032203215501240e-01,-8.850686113059394344e+00
1.925000000000020961e+01,2.334606384819908336e-04,-4.629032134598761172e-01,-4.629032134597767523e-01,-8.855315145193893400e+00
1.926000000000021117e+01,2.334606383367439277e-04,-4.629032232921555523e-01,-4.629032232923008250e-01,-8.859944177426960721e+00
1.927000000000021274e+01,2.334606384278137389e-04,-4.629032165666759346e-01,-4.629032165665848408e-01,-8.864573209592535363e+00
1.928000000000021430e+01,2.334606382606447801e-04,-4.629032279716282505e-01,-4.629032279717953946e-01,-8.869202241872418568e+00
1.929000000000021586e+01,2.334606384684359483e-04,-4.629032129862983846e-01,-4.629032129860906064e-01,-8.873831274002073499e+00
1.930000000000021743e+01,2.334606383594387458e-04,-4.629032212008412084e-01,-4.629032212009502323e-01,-8.878460306214192244e+00
1.931000000000021899e+01,2.334606385745847891e-04,-4.629032065074303870e-01,-4.629032065072152258e-01,-8.883089338279051006e+00
1.932000000000022055e+01,2.334606384559034656e-04,-4.629032151281077812e-01,-4.629032151282264640e-01,-8.887718370430450321e+00
1.933000000000022212e+01,2.334606382222181344e-04,-4.629032298623274588e-01,-4.629032298625611608e-01,-8.892347402729306793e+00
1.934000000000022368e+01,2.334606382642813297e-04,-4.629032258435956115e-01,-4.629032258435535341e-01,-8.896976434987699633e+00
1.935000000000022524e+01,2.334606383374863081e-04,-4.629032210192862706e-01,-4.629032210192130514e-01,-8.901605467197819976e+00
1.936000000000022681e+01,2.334606384885411765e-04,-4.629032112700386392e-01,-4.629032112698875934e-01,-8.906234499310368591e+00
1.937000000000022837e+01,2.334606382617011725e-04,-4.629032264048494327e-01,-4.629032264050762513e-01,-8.910863531574644725e+00
1.938000000000022993e+01,2.334606381436181118e-04,-4.629032333412903544e-01,-4.629032333414084266e-01,-8.915492563908175683e+00
1.939000000000023149e+01,2.334606381858443441e-04,-4.629032299207798129e-01,-4.629032299207375689e-01,-8.920121596207343018e+00
1.940000000000023306e+01,2.334606384356996563e-04,-4.629032134349459482e-01,-4.629032134346960925e-01,-8.924750628341442393e+00
1.941000000000023462e+01,2.334606383951371594e-04,-4.629032166765713607e-01,-4.629032166766119394e-01,-8.929379660508249827e+00
1.942000000000023618e+01,2.334606384025438594e-04,-4.629032160225823866e-01,-4.629032160225750037e-01,-8.934008692668468754e+00
1.943000000000023775e+01,2.334606382909086033e-04,-4.629032230895214206e-01,-4.629032230896330535e-01,-8.938637724899473724e+00
1.944000000000023931e+01,2.334606383313563103e-04,-4.629032203065703288e-01,-4.629032203065298612e-01,-8.943266757102501074e+00
1.945000000000024087e+01,2.334606382854978652e-04,-4.629032231232654282e-01,-4.629032231233112804e-01,-8.947895789333777827e+00
1.946000000000024244e+01,2.334606383100797100e-04,-4.629032212860519913e-01,-4.629032212860273998e-01,-8.952524821546615996e+00
1.947000000000024400e+01,2.334606383218890298e-04,-4.629032202544652308e-01,-4.629032202544534069e-01,-8.957153853749147743e+00
1.948000000000024556e+01,2.334606382472912854e-04,-4.629032248485526746e-01,-4.629032248486272816e-01,-8.961782885997708448e+00
1.949000000000024713e+01,2.334606383563175445e-04,-4.629032172501890141e-01,-4.629032172500799902e-01,-8.966411918170102524e+00
1.950000000000024869e+01,2.334606383047470074e-04,-4.629032208675801785e-01,-4.629032208676317484e-01,-8.971040950378830203e+00
1.951000000000025025e+01,2.334606381996494904e-04,-4.629032276698920034e-01,-4.629032276699970860e-01,-8.975669982655633206e+00
1.952000000000025182e+01,2.334606382418174197e-04,-4.629032242100867278e-01,-4.629032242100445393e-01,-8.980299014897690668e+00
1.953000000000025338e+01,2.334606383568423255e-04,-4.629032166333871268e-01,-4.629032166332721077e-01,-8.984928047063908352e+00
1.954000000000025494e+01,2.334606383835257878e-04,-4.629032152459485738e-01,-4.629032152459218730e-01,-8.989557079216341506e+00
1.955000000000025651e+01,2.334606383655944662e-04,-4.629032162790686078e-01,-4.629032162790865379e-01,-8.994186111379150361e+00
1.956000000000025807e+01,2.334606382821665998e-04,-4.629032216205312689e-01,-4.629032216206147021e-01,-8.998815143595439991e+00
1.957000000000025963e+01,2.334606382555393534e-04,-4.629032227765922936e-01,-4.629032227766189389e-01,-9.003444175823233309e+00
1.958000000000026120e+01,2.334606384092412202e-04,-4.629032126365245081e-01,-4.629032126363707977e-01,-9.008073207949445660e+00
1.959000000000026276e+01,2.334606381827438240e-04,-4.629032278707446157e-01,-4.629032278709711012e-01,-9.012702240228378514e+00
1.960000000000026432e+01,2.334606383214156942e-04,-4.629032174560359092e-01,-4.629032174558972423e-01,-9.017331272402801190e+00
1.961000000000026589e+01,2.334606383396813296e-04,-4.629032168585247020e-01,-4.629032168585064388e-01,-9.021960304571368994e+00
1.962000000000026745e+01,2.334606382073669498e-04,-4.629032253084724990e-01,-4.629032253086048376e-01,-9.026589336824585530e+00
1.963000000000026901e+01,2.334606381053981150e-04,-4.629032312544636985e-01,-4.629032312545656724e-01,-9.031218369137233637e+00
1.964000000000027057e+01,2.334606382013840241e-04,-4.629032245913343169e-01,-4.629032245912383381e-01,-9.035847401383051647e+00
1.965000000000027214e+01,2.334606380186889920e-04,-4.629032367447943885e-01,-4.629032367449770757e-01,-9.040476433750683327e+00
1.966000000000027370e+01,2.334606384347764311e-04,-4.629032084754581278e-01,-4.629032084750420162e-01,-9.045105465835019842e+00
1.967000000000027526e+01,2.334606382721843504e-04,-4.629032204358831115e-01,-4.629032204360457037e-01,-9.049734498039542885e+00
1.968000000000027683e+01,2.334606382588351112e-04,-4.629032206024257801e-01,-4.629032206024391027e-01,-9.054363530245579383e+00
1.969000000000027839e+01,2.334606382588061901e-04,-4.629032204426401509e-01,-4.629032204426402064e-01,-9.058992562450006503e+00
1.970000000000027995e+01,2.334606383134431491e-04,-4.629032166154053995e-01,-4.629032166153507766e-01,-9.063621594616106947e+00
1.971000000000028152e+01,2.334606383838448143e-04,-4.629032121235112096e-01,-4.629032121234408215e-01,-9.068250626737270892e+00
1.972000000000028308e+01,2.334606382271596839e-04,-4.629032224910817339e-01,-4.629032224912384419e-01,-9.072879658962337501e+00
1.973000000000028464e+01,2.334606383007000602e-04,-4.629032170378490352e-01,-4.629032170377754829e-01,-9.077508691132642582e+00
1.974000000000028621e+01,2.334606383740313481e-04,-4.629032124924480351e-01,-4.629032124923747049e-01,-9.082137723257494244e+00
1.975000000000028777e+01,2.334606383376085247e-04,-4.629032148171324246e-01,-4.629032148171688399e-01,-9.086766755405701446e+00
1.976000000000028933e+01,2.334606381805377979e-04,-4.629032249132575827e-01,-4.629032249134146793e-01,-9.091395787654992233e+00
1.977000000000029090e+01,2.334606381691857132e-04,-4.629032246676767492e-01,-4.629032246676881290e-01,-9.096024819901678882e+00
1.978000000000029246e+01,2.334606381808372274e-04,-4.629032236303211034e-01,-4.629032236303094461e-01,-9.100653852137970290e+00
1.979000000000029402e+01,2.334606382190722404e-04,-4.629032208441100082e-01,-4.629032208440717611e-01,-9.105282884346374672e+00
1.980000000000029559e+01,2.334606382409928839e-04,-4.629032195162204877e-01,-4.629032195161985608e-01,-9.109911916541514998e+00
1.981000000000029715e+01,2.334606383923665620e-04,-4.629032096292721721e-01,-4.629032096291207932e-01,-9.114540948637655404e+00
1.982000000000029871e+01,2.334606382865825553e-04,-4.629032169914579775e-01,-4.629032169915637818e-01,-9.119169980807676268e+00
1.983000000000030028e+01,2.334606383181693761e-04,-4.629032141945743084e-01,-4.629032141945427226e-01,-9.123799012949589837e+00
1.984000000000030184e+01,2.334606381457650490e-04,-4.629032254457180473e-01,-4.629032254458904649e-01,-9.128428045204218577e+00
1.985000000000030340e+01,2.334606382979604168e-04,-4.629032144133268800e-01,-4.629032144131746684e-01,-9.133057077348199826e+00
1.986000000000030496e+01,2.334606381664882724e-04,-4.629032236038247428e-01,-4.629032236039561932e-01,-9.137686109584368666e+00
1.987000000000030653e+01,2.334606382651496673e-04,-4.629032164700917495e-01,-4.629032164699931062e-01,-9.142315141748971641e+00
1.988000000000030809e+01,2.334606383222931933e-04,-4.629032129318018662e-01,-4.629032129317447453e-01,-9.146944173878232220e+00
1.989000000000030965e+01,2.334606381539869606e-04,-4.629032240692566580e-01,-4.629032240694249678e-01,-9.151573206119094195e+00
1.990000000000031122e+01,2.334606381104215760e-04,-4.629032259855896392e-01,-4.629032259856332154e-01,-9.156202238378993385e+00
1.991000000000031278e+01,2.334606382153919162e-04,-4.629032186713611385e-01,-4.629032186712561669e-01,-9.160831270565601869e+00
1.992000000000031434e+01,2.334606382915004421e-04,-4.629032138513429762e-01,-4.629032138512668704e-01,-9.165460302704039108e+00
1.993000000000031591e+01,2.334606382789971787e-04,-4.629032148609536490e-01,-4.629032148609661390e-01,-9.170089334852660201e+00
1.994000000000031747e+01,2.334606382488972598e-04,-4.629032167655677266e-01,-4.629032167655978136e-01,-9.174718367020346932e+00
1.995000000000031903e+01,2.334606383583384974e-04,-4.629032092450522939e-01,-4.629032092449428260e-01,-9.179347399112687711e+00
1.996000000000032060e+01,2.334606380775671331e-04,-4.629032279085429913e-01,-4.629032279088237667e-01,-9.183976431392055773e+00
1.997000000000032216e+01,2.334606380935491134e-04,-4.629032255171935950e-01,-4.629032255171776078e-01,-9.188605463647212090e+00
1.998000000000032372e+01,2.334606381911238395e-04,-4.629032189416703025e-01,-4.629032189415727139e-01,-9.193234495836531295e+00
1.999000000000032529e+01,2.334606383037791672e-04,-4.629032118315781763e-01,-4.629032118314655442e-01,-9.197863527954734053e+00
2.000000000000032685e+01,2.334606382140832841e-04,-4.629032179134080494e-01,-4.629032179134977554e-01,-9.202492560133958222e+00


==> data/lid_energy_small.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,4.301859554034621815e-07,0.000000000000000000e+00,4.301859554034621815e-07,4.301859554034621815e-07
1.000000000000000021e-02,1.695859311142958444e-06,-3.225166116064612145e-03,-3.223900442708872629e-03,-3.055580184950316551e-05
2.000000000000000042e-02,5.844014635442042053e-06,-1.222437442125748688e-02,-1.222022626593318763e-02,-1.486513907377789621e-04
2.999999999999999889e-02,1.270046130699661709e-05,-2.650778913086356686e-02,-2.650093268419201342e-02,-4.068728353748601238e-04
4.000000000000000083e-02,2.193282822122041923e-05,-4.540366081150343236e-02,-4.539442844458920628e-02,-8.516770765756706205e-04
5.000000000000000278e-02,3.312168350102210777e-05,-6.806524939944642860e-02,-6.805406054416662798e-02,-1.521140715290333076e-03
6.000000000000000472e-02,4.579758489054883087e-05,-9.355152869456850873e-02,-9.353885279317898649e-02,-2.443980100846491425e-03
7.000000000000000666e-02,5.947779497040442620e-05,-1.209039823277771736e-01,-1.208903021176973153e-01,-3.639339714044407918e-03
8.000000000000000167e-02,7.369980406385641760e-05,-1.492121480351132068e-01,-1.491979260260197504e-01,-5.117239185302087899e-03
8.999999999999999667e-02,8.804714486933498565e-05,-1.776629547074585758e-01,-1.776486073666531107e-01,-6.879521391571194293e-03
9.999999999999999167e-02,1.021663060605442424e-04,-2.055718982333648859e-01,-2.055577790721736797e-01,-8.921121212713633772e-03
1.099999999999999867e-01,1.157748834077942972e-04,-2.323969985837278651e-01,-2.323833900063806135e-01,-1.123148262120366239e-02
1.199999999999999817e-01,1.286622050890221089e-04,-2.577383825458694488e-01,-2.577254952241881947e-01,-1.379597912498112776e-02
1.299999999999999767e-01,1.406845237756948778e-04,-2.813274643099222816e-01,-2.813154419912355930e-01,-1.659723144939367900e-02
1.399999999999999856e-01,1.517567011068225702e-04,-3.030096888109335973e-01,-3.029986166336024467e-01,-1.961625616017188822e-02
1.499999999999999944e-01,1.618421302321010769e-04,-3.227242936298013176e-01,-3.227142082006760337e-01,-2.283341366734462086e-02
1.600000000000000033e-01,1.709424396806955427e-04,-3.404838704086305401e-01,-3.404747700991819226e-01,-2.622915206198233457e-02
1.700000000000000122e-01,1.790876642401658834e-04,-3.563548906429787611e-01,-3.563467454184192640e-01,-2.978455574385265384e-02
1.800000000000000211e-01,1.863277076720484230e-04,-3.704411567452309817e-01,-3.704339167017990930e-01,-3.348172726787308068e-02
1.900000000000000300e-01,1.927251302156564631e-04,-3.828700649962508695e-01,-3.828636675737072670e-01,-3.730403049529198295e-02
2.000000000000000389e-01,1.983494809711273271e-04,-3.937812807934493176e-01,-3.937756564426938555e-01,-4.123621895247100988e-02
2.100000000000000477e-01,2.032729273148157568e-04,-4.033187024269268006e-01,-4.033137789805831264e-01,-4.526448253039658948e-02
2.200000000000000566e-01,2.075670630416212668e-04,-4.116245343918418786e-01,-4.116202402561150997e-01,-4.937643373858820184e-02
2.300000000000000655e-01,2.113007311848376520e-04,-4.188347727371745099e-01,-4.188310390690312968e-01,-5.356104779781672987e-02
2.400000000000000744e-01,2.145385975300289673e-04,-4.250769258779218962e-01,-4.250736880115766891e-01,-5.780857919025076536e-02
2.500000000000000555e-01,2.173403452686481475e-04,-4.304685394855998770e-01,-4.304657377378612315e-01,-6.211046283736813833e-02
2.600000000000000644e-01,2.197602813812623624e-04,-4.351162729667764073e-01,-4.351138530306637997e-01,-6.645920563092329314e-02
2.700000000000000733e-01,2.218472667578980030e-04,-4.391158648968686573e-01,-4.391137779114920314e-01,-7.084827729451534384e-02
2.800000000000000822e-01,2.236448685961573498e-04,-4.425526903965793513e-01,-4.425508927947410798e-01,-7.527200659664287641e-02
2.900000000000000910e-01,2.251916597088288988e-04,-4.455023617541808423e-01,-4.455008149630681480e-01,-7.972548342307202163e-02
3.000000000000000999e-01,2.265215714222442746e-04,-4.480312421370880038e-01,-4.480299122253745825e-01,-8.420446593272948310e-02
3.100000000000001088e-01,2.276642820132730933e-04,-4.501972429986278446e-01,-4.501961002880368046e-01,-8.870529565212473266e-02
3.200000000000001177e-01,2.286456799830780407e-04,-4.520511449571364970e-01,-4.520501635591667178e-01,-9.322482570372629673e-02
3.300000000000001266e-01,2.294882429607999661e-04,-4.536368298827494483e-01,-4.536359873197717274e-01,-9.776035143957606532e-02
3.400000000000001354e-01,2.302114605794173196e-04,-4.549922034314617947e-01,-4.549914802138431691e-01,-1.023095502562720721e-01
3.500000000000001443e-01,2.308321054354396640e-04,-4.561505299832253058e-01,-4.561499093383692971e-01,-1.068704349112482993e-01
3.600000000000001532e-01,2.313647152372571864e-04,-4.571397264081121237e-01,-4.571391937983103060e-01,-1.114412995655276045e-01
3.700000000000001621e-01,2.318217443029899571e-04,-4.579845121986401701e-01,-4.579840551695744111e-01,-1.160206876584482794e-01
3.800000000000001710e-01,2.322139645809714328e-04,-4.587054348832647066e-01,-4.587050426629867284e-01,-1.206073497870029515e-01
3.900000000000001799e-01,2.325505339756954622e-04,-4.593204885918060199e-01,-4.593201520224112766e-01,-1.252002181035262729e-01
4.000000000000001887e-01,2.328393801041617531e-04,-4.598454184557304036e-01,-4.598451296096019436e-01,-1.297983834419551286e-01
4.100000000000001976e-01,2.330872437965450311e-04,-4.602929774835115007e-01,-4.602927296198190965e-01,-1.344010653530978705e-01
4.200000000000002065e-01,2.332999416762405825e-04,-4.606748050763271873e-01,-4.606745923784474894e-01,-1.390076007059814489e-01
4.300000000000002154e-01,2.334824067307577418e-04,-4.610004513818353189e-01,-4.610002689167808088e-01,-1.436174227547452609e-01
4.400000000000002243e-01,2.336388652056727738e-04,-4.612780262769575201e-01,-4.612778698184826220e-01,-1.482300465590399297e-01
4.500000000000002331e-01,2.337729636077356618e-04,-4.615149257512420888e-01,-4.615147916528400396e-01,-1.528450617181502658e-01
4.600000000000002420e-01,2.338877939002585813e-04,-4.617166223149974380e-01,-4.617165074847049411e-01,-1.574621131110077177e-01
4.700000000000002509e-01,2.339860109502328730e-04,-4.618888347945662720e-01,-4.618887365775162790e-01,-1.620809032419034124e-01
4.800000000000002598e-01,2.340699047486839289e-04,-4.620353389328102356e-01,-4.620352550390117718e-01,-1.667011727374330399e-01
4.900000000000002687e-01,2.341413973387047377e-04,-4.621605412749600350e-01,-4.621604697823700203e-01,-1.713227066575926383e-01
5.000000000000002220e-01,2.342021514522147068e-04,-4.622669043275620115e-01,-4.622668435734484937e-01,-1.759453149467547495e-01
5.100000000000002309e-01,2.342535879166370537e-04,-4.623576915181957236e-01,-4.623576400817313026e-01,-1.805688404254722768e-01
5.200000000000002398e-01,2.342969480619857636e-04,-4.624351309682643296e-01,-4.624350876081189665e-01,-1.851931483750095808e-01
5.300000000000002487e-01,2.343332497333737452e-04,-4.625011834997710403e-01,-4.625011471980996491e-01,-1.898181239083359118e-01
5.400000000000002576e-01,2.343634148902168466e-04,-4.625574384369650072e-01,-4.625574082718081903e-01,-1.944436681275487078e-01
5.500000000000002665e-01,2.343882092158468017e-04,-4.626054246047990870e-01,-4.626053998104734388e-01,-1.990696975792710655e-01
5.600000000000002753e-01,2.344083048501710901e-04,-4.626463061973364321e-01,-4.626462861017021089e-01,-2.036961405456101104e-01
5.700000000000002842e-01,2.344242574195898256e-04,-4.626811858154520896e-01,-4.626811698628826575e-01,-2.083229364511952064e-01
5.800000000000002931e-01,2.344365762169171473e-04,-4.627109562714341595e-01,-4.627109439526368440e-01,-2.129500336951122286e-01
5.900000000000003020e-01,2.344456940591698737e-04,-4.627363317066042758e-01,-4.627363225887620168e-01,-2.175773878943360051e-01
6.000000000000003109e-01,2.344519652026575676e-04,-4.627579607064644107e-01,-4.627579544353209173e-01,-2.222049612302571531e-01
6.100000000000003197e-01,2.344557230820553631e-04,-4.627766356562492134e-01,-4.627766318983698168e-01,-2.268327238289402359e-01
6.200000000000003286e-01,2.344572288329445451e-04,-4.627925093737161877e-01,-4.627925078679652748e-01,-2.314606474169265127e-01
6.300000000000003375e-01,2.344567598644928534e-04,-4.628061507839717481e-01,-4.628061512529402233e-01,-2.360887093937346637e-01
6.400000000000003464e-01,2.344545113289576521e-04,-4.628177553202840189e-01,-4.628177575688195433e-01,-2.407168891954730439e-01
6.500000000000003553e-01,2.344506896535085427e-04,-4.628277630182801028e-01,-4.628277668399555789e-01,-2.453451706473313010e-01
6.600000000000003642e-01,2.344454508788511098e-04,-4.628363016689630016e-01,-4.628363069077376379e-01,-2.499735389027955557e-01
6.700000000000003730e-01,2.344389628269991262e-04,-4.628436402351545631e-01,-4.628436467232064366e-01,-2.546019817931989837e-01
6.800000000000003819e-01,2.344313365552183517e-04,-4.628499294751419191e-01,-4.628499371014136998e-01,-2.592304887142221625e-01
6.900000000000003908e-01,2.344227171721837268e-04,-4.628553553709981450e-01,-4.628553639903811856e-01,-2.638590508873152052e-01
7.000000000000003997e-01,2.344131787007936037e-04,-4.628600408119806775e-01,-4.628600503504520791e-01,-2.684876608339063497e-01
7.100000000000004086e-01,2.344028500090719819e-04,-4.628640674675970623e-01,-4.628640777962887976e-01,-2.731163118372740284e-01
7.200000000000004174e-01,2.343917890942684966e-04,-4.628674818210286590e-01,-4.628674928819434542e-01,-2.777449977163991002e-01
7.300000000000004263e-01,2.343800924448842830e-04,-4.628705479599706241e-01,-4.628705596566199953e-01,-2.823737148926482310e-01
7.400000000000004352e-01,2.343678173197859076e-04,-4.628731946826992183e-01,-4.628732069578243014e-01,-2.870024591146003168e-01
7.500000000000004441e-01,2.343550378839244605e-04,-4.628755768645142488e-01,-4.628755896439500916e-01,-2.916312276626812916e-01
7.600000000000004530e-01,2.343418273278964831e-04,-4.628775262652197742e-01,-4.628775394757758122e-01,-2.962600161358895368e-01
7.700000000000004619e-01,2.343282203943467445e-04,-4.628793870347665540e-01,-4.628794006417000784e-01,-3.008888236131707639e-01
7.800000000000004707e-01,2.343142859925570357e-04,-4.628809980295399140e-01,-4.628810119639417131e-01,-3.055176475278679193e-01
7.900000000000004796e-01,2.343000697203177383e-04,-4.628823575667737611e-01,-4.628823717830459761e-01,-3.101464853198079297e-01
8.000000000000004885e-01,2.342855935569620551e-04,-4.628836515771936333e-01,-4.628836660533570124e-01,-3.147753363117432035e-01
8.100000000000004974e-01,2.342709132284982938e-04,-4.628848353442930330e-01,-4.628848500246214859e-01,-3.194041993455146167e-01
8.200000000000005063e-01,2.342560794875544659e-04,-4.628858538161190195e-01,-4.628858686498599773e-01,-3.240330727174167147e-01
8.300000000000005151e-01,2.342411066291677306e-04,-4.628868411026191843e-01,-4.628868560754775818e-01,-3.286619561013012780e-01
8.400000000000005240e-01,2.342260311815865588e-04,-4.628876590736111241e-01,-4.628876741490586810e-01,-3.332908477674850212e-01
8.500000000000005329e-01,2.342108990977434090e-04,-4.628884651304646658e-01,-4.628884802625485295e-01,-3.379197475508734505e-01
8.600000000000005418e-01,2.341957209323413888e-04,-4.628891291563846377e-01,-4.628891443345500289e-01,-3.425486540206026942e-01
8.700000000000005507e-01,2.341805343140460896e-04,-4.628898667881707896e-01,-4.628898819747890858e-01,-3.471775678751026772e-01
8.800000000000005596e-01,2.341653630663090237e-04,-4.628903999216461007e-01,-4.628904150928938588e-01,-3.518064870455668847e-01
8.900000000000005684e-01,2.341502268753741997e-04,-4.628910281670938764e-01,-4.628910433032847882e-01,-3.564354124634287468e-01
9.000000000000005773e-01,2.341351501495514366e-04,-4.628916066665639817e-01,-4.628916217432897939e-01,-3.610643436068202705e-01
9.100000000000005862e-01,2.341201574886906419e-04,-4.628920918809111829e-01,-4.628921068735720179e-01,-3.656932795182902263e-01
9.200000000000005951e-01,2.341052493530186432e-04,-4.628925008342693603e-01,-4.628925157424050307e-01,-3.703222194347685625e-01
9.300000000000006040e-01,2.340904583470953073e-04,-4.628930330927768511e-01,-4.628930478837827711e-01,-3.749511645567022433e-01
9.400000000000006128e-01,2.340758041993855896e-04,-4.628933818919429011e-01,-4.628933965460906297e-01,-3.795801130297694059e-01
9.500000000000006217e-01,2.340612912882609619e-04,-4.628938272771830342e-01,-4.628938417900941849e-01,-3.842090658154523330e-01
9.600000000000006306e-01,2.340469434703942463e-04,-4.628941548220070201e-01,-4.628941691698248984e-01,-3.888380217114902893e-01
9.700000000000006395e-01,2.340327616858661926e-04,-4.628945579472457661e-01,-4.628945721290302906e-01,-3.934669814727472792e-01
9.800000000000006484e-01,2.340187708435341669e-04,-4.628948751856691857e-01,-4.628948891765115037e-01,-3.980959442154463068e-01
9.900000000000006573e-01,2.340049685955322895e-04,-4.628952832151564944e-01,-4.628952970174045056e-01,-4.027249108498459074e-01
1.000000000000000666e+00,2.339913767084474117e-04,-4.628955898029806781e-01,-4.628956033948677384e-01,-4.073538803397628305e-01
1.010000000000000675e+00,2.339779956050823579e-04,-4.628959467189626142e-01,-4.628959601000660062e-01,-4.119828531880557754e-01
1.020000000000000684e+00,2.339648392890206587e-04,-4.628962496875063115e-01,-4.628962628438223481e-01,-4.166118288412469228e-01
1.030000000000000693e+00,2.339519079169869906e-04,-4.628965517414870279e-01,-4.628965646728590566e-01,-4.212408072900338252e-01
1.040000000000000702e+00,2.339392102080444500e-04,-4.628968158562175583e-01,-4.628968285539264982e-01,-4.258697881463049395e-01
1.050000000000000711e+00,2.339267529247390179e-04,-4.628971152669169031e-01,-4.628971277242002191e-01,-4.304987717562574479e-01
1.060000000000000719e+00,2.339145432532719270e-04,-4.628974142992492991e-01,-4.628974265089207396e-01,-4.351277581089214030e-01
1.070000000000000728e+00,2.339025809339419270e-04,-4.628976831564852734e-01,-4.628976951188046307e-01,-4.397567469028056397e-01
1.080000000000000737e+00,2.338908669121687585e-04,-4.628979933473865715e-01,-4.628980050614083241e-01,-4.443857385503012791e-01
1.090000000000000746e+00,2.338793999434602550e-04,-4.628982138296183768e-01,-4.628982252965870847e-01,-4.490147321555661986e-01
1.100000000000000755e+00,2.338681853531184918e-04,-4.628984487685178228e-01,-4.628984599831081903e-01,-4.536437278578417387e-01
1.110000000000000764e+00,2.338572270687138419e-04,-4.628986655107739656e-01,-4.628986764690583566e-01,-4.582727254712338771e-01
1.120000000000000773e+00,2.338465244797506830e-04,-4.628988839454038495e-01,-4.628988946479928313e-01,-4.629017250132768657e-01
1.130000000000000782e+00,2.338360769939969955e-04,-4.628990830268754908e-01,-4.628990934743612562e-01,-4.675307262910313733e-01
1.140000000000000790e+00,2.338258840578087347e-04,-4.628992806627014178e-01,-4.628992908556375796e-01,-4.721597292905946319e-01
1.150000000000000799e+00,2.338159459321957829e-04,-4.628995050477002215e-01,-4.628995149858258218e-01,-4.767887342791972127e-01
1.160000000000000808e+00,2.338062597798730999e-04,-4.628996629536820118e-01,-4.628996726398343364e-01,-4.814177405948863453e-01
1.170000000000000817e+00,2.337968245934970361e-04,-4.628998448693110168e-01,-4.628998543044973712e-01,-4.860467484787658332e-01
1.180000000000000826e+00,2.337876383891490011e-04,-4.628999828747040746e-01,-4.628999920609084273e-01,-4.906757574937172239e-01
1.190000000000000835e+00,2.337786984394902678e-04,-4.629001632055450011e-01,-4.629001721454946705e-01,-4.953047680657223228e-01
1.200000000000000844e+00,2.337700027081917231e-04,-4.629003364039825374e-01,-4.629003450997138391e-01,-4.999337801254934988e-01
1.210000000000000853e+00,2.337615483014990391e-04,-4.629004850228583545e-01,-4.629004934772650293e-01,-5.045627934301287754e-01
1.220000000000000862e+00,2.337533353757871558e-04,-4.629006147013113859e-01,-4.629006229142371143e-01,-5.091918077900675632e-01
1.230000000000000870e+00,2.337453550758502793e-04,-4.629007583034655537e-01,-4.629007662837654746e-01,-5.138208233534021785e-01
1.240000000000000879e+00,2.337376070948752953e-04,-4.629008656085682460e-01,-4.629008733565492251e-01,-5.184498397574688333e-01
1.250000000000000888e+00,2.337300880766503297e-04,-4.629009880731598803e-01,-4.629009955921781216e-01,-5.230788571572185797e-01
1.260000000000000897e+00,2.337227930142393272e-04,-4.629011219568531232e-01,-4.629011292519155107e-01,-5.277078756718495134e-01
1.270000000000000906e+00,2.337157166252048503e-04,-4.629012367690020224e-01,-4.629012438453910527e-01,-5.323368951159285212e-01
1.280000000000000915e+00,2.337088560334060316e-04,-4.629013645058790427e-01,-4.629013713664708596e-01,-5.369659156215791374e-01
1.290000000000000924e+00,2.337022055800771516e-04,-4.629014622815537106e-01,-4.629014689320070652e-01,-5.415949368948479448e-01
1.300000000000000933e+00,2.336957615114945870e-04,-4.629015867552355168e-01,-4.629015931993040733e-01,-5.462239592064689342e-01
1.310000000000000941e+00,2.336895202445752619e-04,-4.629016920320973005e-01,-4.629016982733641927e-01,-5.508529823680567983e-01
1.320000000000000950e+00,2.336834771050834056e-04,-4.629018027130907265e-01,-4.629018087562302153e-01,-5.554820064383272360e-01
1.330000000000000959e+00,2.336776272661823882e-04,-4.629018969399515959e-01,-4.629019027897904870e-01,-5.601110312575655614e-01
1.340000000000000968e+00,2.336719646162319086e-04,-4.629019577007921216e-01,-4.629019633634420816e-01,-5.647400564972234749e-01
1.350000000000000977e+00,2.336664854340886734e-04,-4.629020382561814251e-01,-4.629020437353635886e-01,-5.693690823589674377e-01
1.360000000000000986e+00,2.336611855262780404e-04,-4.629021092958471861e-01,-4.629021145957549765e-01,-5.739981087518337688e-01
1.370000000000000995e+00,2.336560591240172330e-04,-4.629021880179441384e-01,-4.629021931443463855e-01,-5.786271357584154007e-01
1.380000000000001004e+00,2.336511025693033142e-04,-4.629022742508308030e-01,-4.629022792073855253e-01,-5.832561634574784382e-01
1.390000000000001013e+00,2.336463119274250844e-04,-4.629023367609261252e-01,-4.629023415515680084e-01,-5.878851916157296076e-01
1.400000000000001021e+00,2.336416811906736734e-04,-4.629023976196360302e-01,-4.629024022503727687e-01,-5.925142202226627575e-01
1.410000000000001030e+00,2.336372065557505034e-04,-4.629024405605318138e-01,-4.629024450351667541e-01,-5.971432491029029510e-01
1.420000000000001039e+00,2.336328833627405153e-04,-4.629024992546299511e-01,-4.629025035778229769e-01,-6.017722784186422258e-01
1.430000000000001048e+00,2.336287073080019563e-04,-4.629025572758836415e-01,-4.629025614519383658e-01,-6.064013081674557437e-01
1.440000000000001057e+00,2.336246739036319114e-04,-4.629026003234322784e-01,-4.629026043568366666e-01,-6.110303382040944697e-01
1.450000000000001066e+00,2.336207784374123787e-04,-4.629026452916076284e-01,-4.629026491870738558e-01,-6.156593685524768267e-01
1.460000000000001075e+00,2.336170187719070529e-04,-4.629026843470612773e-01,-4.629026881067268007e-01,-6.202883991556129573e-01
1.470000000000001084e+00,2.336133895750306018e-04,-4.629027140654214389e-01,-4.629027176946183264e-01,-6.249174299254639520e-01
1.480000000000001092e+00,2.336098867679460935e-04,-4.629027615845979771e-01,-4.629027650874050770e-01,-6.295464610441170450e-01
1.490000000000001101e+00,2.336065059703116816e-04,-4.629028093639291352e-01,-4.629028127447267771e-01,-6.341754925185539848e-01
1.500000000000001110e+00,2.336032437011933732e-04,-4.629028252645296382e-01,-4.629028285267987597e-01,-6.388045240334684349e-01
1.510000000000001119e+00,2.336000951559744489e-04,-4.629028739932674608e-01,-4.629028771418126631e-01,-6.434335559219462874e-01
1.520000000000001128e+00,2.335970566472096754e-04,-4.629028998002388540e-01,-4.629029028387476319e-01,-6.480625879584575033e-01
1.530000000000001137e+00,2.335941244766534856e-04,-4.629029326007730316e-01,-4.629029355329435935e-01,-6.526916202166357373e-01
1.540000000000001146e+00,2.335912951835775121e-04,-4.629029590134857708e-01,-4.629029618427788484e-01,-6.573206526360636515e-01
1.550000000000001155e+00,2.335885645044697670e-04,-4.629029850271226265e-01,-4.629029877578017538e-01,-6.619496852170140277e-01
1.560000000000001164e+00,2.335859293966972914e-04,-4.629029984622159977e-01,-4.629030010973237963e-01,-6.665787178367439392e-01
1.570000000000001172e+00,2.335833867797762464e-04,-4.629030342717517232e-01,-4.629030368143686180e-01,-6.712077507220783890e-01
1.580000000000001181e+00,2.335809338899996171e-04,-4.629030523921950357e-01,-4.629030548450848159e-01,-6.758367836988901090e-01
1.590000000000001190e+00,2.335785668134910461e-04,-4.629030815887966721e-01,-4.629030839558732069e-01,-6.804658168818545905e-01
1.600000000000001199e+00,2.335762830221857261e-04,-4.629030972353362361e-01,-4.629030995191275588e-01,-6.850948501379992006e-01
1.610000000000001208e+00,2.335740789857950741e-04,-4.629031013968072372e-01,-4.629031036008436351e-01,-6.897238833560036531e-01
1.620000000000001217e+00,2.335719514368657520e-04,-4.629031083476239927e-01,-4.629031104751729075e-01,-6.943529165670287995e-01
1.630000000000001226e+00,2.335698973435326633e-04,-4.629031201461853429e-01,-4.629031222002786827e-01,-6.989819498225839922e-01
1.640000000000001235e+00,2.335679135087362747e-04,-4.629031397692733307e-01,-4.629031417531081494e-01,-7.036109832041116396e-01
1.650000000000001243e+00,2.335659982236612867e-04,-4.629031390747729846e-01,-4.629031409900580818e-01,-7.082400165101444545e-01
1.660000000000001252e+00,2.335641477081231462e-04,-4.629031525919405921e-01,-4.629031544424561107e-01,-7.128690498865793979e-01
1.670000000000001261e+00,2.335623597707203064e-04,-4.629031676873230916e-01,-4.629031694752605008e-01,-7.174980833513900924e-01
1.680000000000001270e+00,2.335606323931971144e-04,-4.629031683872005254e-01,-4.629031701145780442e-01,-7.221271167626395204e-01
1.690000000000001279e+00,2.335589626941384661e-04,-4.629031809287778021e-01,-4.629031825984768478e-01,-7.267561502416263197e-01
1.700000000000001288e+00,2.335573488672105515e-04,-4.629031818409948817e-01,-4.629031834548217872e-01,-7.313851836738631818e-01
1.710000000000001297e+00,2.335557881729591724e-04,-4.629031990868971991e-01,-4.629032006475914396e-01,-7.360142172254263704e-01
1.720000000000001306e+00,2.335542783789663836e-04,-4.629032042404959690e-01,-4.629032057502899811e-01,-7.406432507776252727e-01
1.730000000000001315e+00,2.335528174405836091e-04,-4.629032107308845290e-01,-4.629032121918228992e-01,-7.452722843458725599e-01
1.740000000000001323e+00,2.335514034403936420e-04,-4.629032195438430031e-01,-4.629032209578431978e-01,-7.499013179553111197e-01
1.750000000000001332e+00,2.335500345439818091e-04,-4.629032145947558630e-01,-4.629032159636522481e-01,-7.545303514701551251e-01
1.760000000000001341e+00,2.335487086240552483e-04,-4.629032113452346553e-01,-4.629032126711545847e-01,-7.591593849095273905e-01
1.770000000000001350e+00,2.335474236165866249e-04,-4.629032110722734461e-01,-4.629032123572809354e-01,-7.637884183052575660e-01
1.780000000000001359e+00,2.335461778776751034e-04,-4.629032196244195485e-01,-4.629032208701584494e-01,-7.684174517472407429e-01
1.790000000000001368e+00,2.335449698323809606e-04,-4.629032189365178129e-01,-4.629032201445630879e-01,-7.730464851446511299e-01
1.800000000000001377e+00,2.335437977489508655e-04,-4.629032250104604951e-01,-4.629032261825439254e-01,-7.776755185668391412e-01
1.810000000000001386e+00,2.335426603415474147e-04,-4.629032232450059348e-01,-4.629032243824133253e-01,-7.823045519366965683e-01
1.820000000000001394e+00,2.335415556913934864e-04,-4.629032198070243131e-01,-4.629032209116744623e-01,-7.869335852394169217e-01
1.830000000000001403e+00,2.335404823426396421e-04,-4.629032229286307865e-01,-4.629032240019795297e-01,-7.915626185420521210e-01
1.840000000000001412e+00,2.335394391740196348e-04,-4.629032125387540497e-01,-4.629032135819226568e-01,-7.961916517106082392e-01
1.850000000000001421e+00,2.335384244404083425e-04,-4.629032197399071125e-01,-4.629032207546407429e-01,-8.008206849227409441e-01
1.860000000000001430e+00,2.335374373043636433e-04,-4.629032261929381664e-01,-4.629032271800742060e-01,-8.054497181718063281e-01
1.870000000000001439e+00,2.335364769694926648e-04,-4.629032190936930857e-01,-4.629032200540279529e-01,-8.100787513230781611e-01
1.880000000000001448e+00,2.335355413758387095e-04,-4.629032260596543380e-01,-4.629032269952479961e-01,-8.147077845192682855e-01
1.890000000000001457e+00,2.335346298368009903e-04,-4.629032166027200468e-01,-4.629032175142590577e-01,-8.193368175968345213e-01
1.900000000000001465e+00,2.335337411810245022e-04,-4.629032184819191209e-01,-4.629032193705748810e-01,-8.239658506703093632e-01
1.910000000000001474e+00,2.335328743122192755e-04,-4.629032241926190894e-01,-4.629032250594878883e-01,-8.285948837791043964e-01
1.920000000000001483e+00,2.335320286883059350e-04,-4.629032086159314829e-01,-4.629032094615553872e-01,-8.332239167108876909e-01
1.930000000000001492e+00,2.335312026393765894e-04,-4.629032115525016922e-01,-4.629032123785506436e-01,-8.378529496524615983e-01
1.940000000000001501e+00,2.335303958223514261e-04,-4.629032143182249537e-01,-4.629032151250419558e-01,-8.424819826024608771e-01
1.950000000000001510e+00,2.335296071979471751e-04,-4.629032183462681860e-01,-4.629032191348925740e-01,-8.471110155745479320e-01
1.960000000000001519e+00,2.335288361628865071e-04,-4.629032117855295669e-01,-4.629032125565646361e-01,-8.517400484634382041e-01
1.970000000000001528e+00,2.335280817532085502e-04,-4.629032032592080292e-01,-4.629032040136177306e-01,-8.563690812504399785e-01
1.980000000000001537e+00,2.335273430629845437e-04,-4.629032091037120766e-01,-4.629032098424022967e-01,-8.609981140801673538e-01
1.990000000000001545e+00,2.335266195016222693e-04,-4.629032077042685156e-01,-4.629032084278298931e-01,-8.656271468807714697e-01
2.000000000000001332e+00,2.335259105919658146e-04,-4.629032110639613173e-01,-4.629032117728709705e-01,-8.702561797003206534e-01
2.010000000000001119e+00,2.335252159789191274e-04,-4.629031935860682401e-01,-4.629031942806812738e-01,-8.748852123307944151e-01
2.020000000000000906e+00,2.335245344639755272e-04,-4.629031923821324557e-01,-4.629031930636474113e-01,-8.795142449361307291e-01
2.030000000000000693e+00,2.335238657337851908e-04,-4.629032029874662335e-01,-4.629032036561964158e-01,-8.841432776347355471e-01
2.040000000000000480e+00,2.335232094127568227e-04,-4.629031913139727283e-01,-4.629031919702937814e-01,-8.887723102041963363e-01
2.050000000000000266e+00,2.335225644988940584e-04,-4.629031912188537046e-01,-4.629031918637675491e-01,-8.934013427612986780e-01
2.060000000000000053e+00,2.335219308873859897e-04,-4.629031852978663375e-01,-4.629031859314778341e-01,-8.980303752478888679e-01
2.069999999999999840e+00,2.335213073661676088e-04,-4.629031997056502479e-01,-4.629032003291714825e-01,-9.026594078684666567e-01
2.079999999999999627e+00,2.335206948344593653e-04,-4.629031854047173655e-01,-4.629031860172490576e-01,-9.072884403350455207e-01
2.089999999999999414e+00,2.335200919215622676e-04,-4.629031868853008547e-01,-4.629031874882137410e-01,-9.119174728068114577e-01
2.099999999999999201e+00,2.335194987051237583e-04,-4.629031745950196730e-01,-4.629031751882360934e-01,-9.165465051459781298e-01
2.109999999999998987e+00,2.335189142876055543e-04,-4.629031753221605761e-01,-4.629031759065780904e-01,-9.211755374836172461e-01
2.119999999999998774e+00,2.335183383120271788e-04,-4.629031801203998819e-01,-4.629031806963754825e-01,-9.258045698607968443e-01
2.129999999999998561e+00,2.335177707460107499e-04,-4.629031746506707679e-01,-4.629031752182367621e-01,-9.304336021748695895e-01
2.139999999999998348e+00,2.335172110449790261e-04,-4.629031861306416862e-01,-4.629031866903426939e-01,-9.350626345958769070e-01
2.149999999999998135e+00,2.335166591034701442e-04,-4.629031774890496886e-01,-4.629031780409911812e-01,-9.396916669227090013e-01
2.159999999999997922e+00,2.335161143643312833e-04,-4.629031751677347151e-01,-4.629031757124738578e-01,-9.443206992191255367e-01
2.169999999999997708e+00,2.335155766368533412e-04,-4.629031705469855429e-01,-4.629031710847130165e-01,-9.489497314623228652e-01
2.179999999999997495e+00,2.335150454602789632e-04,-4.629031753375090763e-01,-4.629031758686856235e-01,-9.535787637468745581e-01
2.189999999999997282e+00,2.335145208703789607e-04,-4.629031670981957336e-01,-4.629031676227856607e-01,-9.582077959424464275e-01
2.199999999999997069e+00,2.335140023501244496e-04,-4.629031813734953982e-01,-4.629031818920156249e-01,-9.628368282747016282e-01
2.209999999999996856e+00,2.335134899044140995e-04,-4.629031711944008309e-01,-4.629031717068465279e-01,-9.674658604990913346e-01
2.219999999999996643e+00,2.335129831360316334e-04,-4.629031789292095689e-01,-4.629031794359779739e-01,-9.720948927951518215e-01
2.229999999999996430e+00,2.335124820639235656e-04,-4.629031730007442391e-01,-4.629031735018163674e-01,-9.767239250262312877e-01
2.239999999999996216e+00,2.335119865329842316e-04,-4.629031638267892546e-01,-4.629031643223202042e-01,-9.813529571600301260e-01
2.249999999999996003e+00,2.335114959382019308e-04,-4.629031716191667756e-01,-4.629031721097615626e-01,-9.859819893668165802e-01
2.259999999999995790e+00,2.335110103907437067e-04,-4.629031697303675474e-01,-4.629031702159149830e-01,-9.906110215496677363e-01
2.269999999999995577e+00,2.335105295276636392e-04,-4.629031735936059433e-01,-4.629031740744690149e-01,-9.952400537664668478e-01
2.279999999999995364e+00,2.335100531243539611e-04,-4.629031651864626840e-01,-4.629031656628659896e-01,-9.998690858947347770e-01
2.289999999999995151e+00,2.335095812828799199e-04,-4.629031656555923635e-01,-4.629031661274338183e-01,-1.004498118023132047e+00
2.299999999999994937e+00,2.335091135897522045e-04,-4.629031699165854774e-01,-4.629031703842785839e-01,-1.009127150189991218e+00
2.309999999999994724e+00,2.335086502190036948e-04,-4.629031636483293410e-01,-4.629031641117000717e-01,-1.013756182289845098e+00
2.319999999999994511e+00,2.335081910069037084e-04,-4.629031525997247543e-01,-4.629031530589368670e-01,-1.018385214275054240e+00
2.329999999999994298e+00,2.335077353494731389e-04,-4.629031638317611663e-01,-4.629031642874186225e-01,-1.023014246369029268e+00
2.339999999999994085e+00,2.335072835453325438e-04,-4.629031586571477619e-01,-4.629031591089519115e-01,-1.027643278407404992e+00
2.349999999999993872e+00,2.335068355621293845e-04,-4.629031541317585319e-01,-4.629031545797417380e-01,-1.032272310396705750e+00
2.359999999999993658e+00,2.335063913460276293e-04,-4.629031417064052301e-01,-4.629031421506213384e-01,-1.036901342257985803e+00
2.369999999999993445e+00,2.335059502502781579e-04,-4.629031638649076519e-01,-4.629031643060034229e-01,-1.041530374337730658e+00
2.379999999999993232e+00,2.335055128598236549e-04,-4.629031591728117734e-01,-4.629031596102022306e-01,-1.046159406366849343e+00
2.389999999999993019e+00,2.335050787262167159e-04,-4.629031559951702346e-01,-4.629031564293038525e-01,-1.050788438360934496e+00
2.399999999999992806e+00,2.335046478579693309e-04,-4.629031480812982324e-01,-4.629031485121664624e-01,-1.055417470272616010e+00
2.409999999999992593e+00,2.335042198180317977e-04,-4.629031546700390631e-01,-4.629031550980790000e-01,-1.060046502247356193e+00
2.419999999999992379e+00,2.335037950753183578e-04,-4.629031466966674890e-01,-4.629031471214102300e-01,-1.064675534139065460e+00
2.429999999999992166e+00,2.335033730546003442e-04,-4.629031524921419227e-01,-4.629031529141626189e-01,-1.069304566086007657e+00
2.439999999999991953e+00,2.335029539933730560e-04,-4.629031506560897791e-01,-4.629031510751510092e-01,-1.073933598011629797e+00
2.449999999999991740e+00,2.335025376164137233e-04,-4.629031571887703422e-01,-4.629031576051472752e-01,-1.078562629999894495e+00
2.459999999999991527e+00,2.335021241796913388e-04,-4.629031556220146726e-01,-4.629031560354514019e-01,-1.083191661969551189e+00
2.469999999999991314e+00,2.335017135692204484e-04,-4.629031500806597421e-01,-4.629031504912702322e-01,-1.087820693880968248e+00
2.479999999999991100e+00,2.335013055641046173e-04,-4.629031507167071791e-01,-4.629031511247123087e-01,-1.092449725796140525e+00
2.489999999999990887e+00,2.335009002758713591e-04,-4.629031483135509495e-01,-4.629031487188391969e-01,-1.097078757684564199e+00
2.499999999999990674e+00,2.335004975883793650e-04,-4.629031497508140913e-01,-4.629031501535015858e-01,-1.101707789584759789e+00
2.509999999999990461e+00,2.335000976780791232e-04,-4.629031376394220354e-01,-4.629031380393323625e-01,-1.106336821361064260e+00
2.519999999999990248e+00,2.334996999673461513e-04,-4.629031472485286014e-01,-4.629031476462393546e-01,-1.110965853231260292e+00
2.529999999999990035e+00,2.334993049684499838e-04,-4.629031466063033284e-01,-4.629031470013022509e-01,-1.115594885092322297e+00
2.539999999999989821e+00,2.334989124909038884e-04,-4.629031525444743389e-01,-4.629031529369518894e-01,-1.120223917010244596e+00
2.549999999999989608e+00,2.334985225904843476e-04,-4.629031486311751542e-01,-4.629031490210755995e-01,-1.124852948886456705e+00
2.559999999999989395e+00,2.334981351425044255e-04,-4.629031451163487243e-01,-4.629031455037966869e-01,-1.129481980725068224e+00
2.569999999999989182e+00,2.334977502313635960e-04,-4.629031407215454808e-01,-4.629031411064566393e-01,-1.134111012517194705e+00
2.579999999999988969e+00,2.334973675851412169e-04,-4.629031467881784545e-01,-4.629031471708247025e-01,-1.138740044367722914e+00
2.589999999999988756e+00,2.334969874283895441e-04,-4.629031455707499632e-01,-4.629031459509067026e-01,-1.143369076203587076e+00
2.599999999999988542e+00,2.334966097030693381e-04,-4.629031497581665988e-01,-4.629031501358918943e-01,-1.147998108078894131e+00
2.609999999999988329e+00,2.334962348138603879e-04,-4.629031313707772100e-01,-4.629031317456664407e-01,-1.152627139767491204e+00
2.619999999999988116e+00,2.334958620046341624e-04,-4.629031404750295620e-01,-4.629031408478387899e-01,-1.157256171545050671e+00
2.629999999999987903e+00,2.334954915097667109e-04,-4.629031451845976863e-01,-4.629031455550925434e-01,-1.161885203367391650e+00
2.639999999999987690e+00,2.334951235576344605e-04,-4.629031360947599150e-01,-4.629031364627120282e-01,-1.166514235096291374e+00
2.649999999999987477e+00,2.334947577597092799e-04,-4.629031515016320819e-01,-4.629031518674300294e-01,-1.171143266977105579e+00
2.659999999999987264e+00,2.334943948263870498e-04,-4.629031415347706901e-01,-4.629031418977039847e-01,-1.175772298755386691e+00
2.669999999999987050e+00,2.334940341224232818e-04,-4.629031443639562426e-01,-4.629031447246602093e-01,-1.180401330559730066e+00
2.679999999999986837e+00,2.334936760844987782e-04,-4.629031355731922370e-01,-4.629031359312301697e-01,-1.185030362273499893e+00
2.689999999999986624e+00,2.334933202736351498e-04,-4.629031357980794570e-01,-4.629031361538903377e-01,-1.189659393987291702e+00
2.699999999999986411e+00,2.334929667499778614e-04,-4.629031437580303221e-01,-4.629031441115539769e-01,-1.194288425778395668e+00
2.709999999999986198e+00,2.334926155247604674e-04,-4.629031357083315812e-01,-4.629031360595567968e-01,-1.198917457486704308e+00
2.719999999999985985e+00,2.334922663186143714e-04,-4.629031411885196623e-01,-4.629031415377258263e-01,-1.203546489247795614e+00
2.729999999999985771e+00,2.334919193510944164e-04,-4.629031418925194652e-01,-4.629031422394869755e-01,-1.208175521013688192e+00
2.739999999999985558e+00,2.334915749741813353e-04,-4.629031448107499558e-01,-4.629031451551268717e-01,-1.212804552806172609e+00
2.749999999999985345e+00,2.334912335622187237e-04,-4.629031455203468370e-01,-4.629031458617587913e-01,-1.217433584602788166e+00
2.759999999999985132e+00,2.334908939960837748e-04,-4.629031460524771768e-01,-4.629031463920433298e-01,-1.222062616402879165e+00
2.769999999999984919e+00,2.334905570682898419e-04,-4.629031421241713296e-01,-4.629031424610991485e-01,-1.226691648161048587e+00
2.779999999999984706e+00,2.334902228994269321e-04,-4.629031412872877671e-01,-4.629031416214566264e-01,-1.231320679908090243e+00
2.789999999999984492e+00,2.334898907893633610e-04,-4.629031378905482108e-01,-4.629031382226582725e-01,-1.235949711619105829e+00
2.799999999999984279e+00,2.334895608561989944e-04,-4.629031396640584384e-01,-4.629031399939916303e-01,-1.240578743345679635e+00
2.809999999999984066e+00,2.334892340140646639e-04,-4.629031387786577967e-01,-4.629031391054999056e-01,-1.245207775060308331e+00
2.819999999999983853e+00,2.334889092510562402e-04,-4.629031374126025278e-01,-4.629031377373655221e-01,-1.249836806759197394e+00
2.829999999999983640e+00,2.334885872474287563e-04,-4.629031450932402092e-01,-4.629031454152438552e-01,-1.254465838532133226e+00
2.839999999999983427e+00,2.334882676285617660e-04,-4.629031323001208675e-01,-4.629031326197397544e-01,-1.259094870174753522e+00
2.849999999999983213e+00,2.334879506750415601e-04,-4.629031404590563392e-01,-4.629031407760098582e-01,-1.263723901896297352e+00
2.859999999999983000e+00,2.334876357686663326e-04,-4.629031441641326960e-01,-4.629031444790390748e-01,-1.268352933652845183e+00
2.869999999999982787e+00,2.334873232787219031e-04,-4.629031387443184320e-01,-4.629031390568083548e-01,-1.272981965352778078e+00
2.879999999999982574e+00,2.334870137664077415e-04,-4.629031342859927789e-01,-4.629031345955050836e-01,-1.277610997005150351e+00
2.889999999999982361e+00,2.334867062078499369e-04,-4.629031368891634579e-01,-4.629031371967219921e-01,-1.282240028681600474e+00
2.899999999999982148e+00,2.334864014185013107e-04,-4.629031473723871914e-01,-4.629031476771765519e-01,-1.286869060460113845e+00
2.909999999999981934e+00,2.334860990520225320e-04,-4.629031325515902129e-01,-4.629031328539566781e-01,-1.291498092087996152e+00
2.919999999999981721e+00,2.334857992806127155e-04,-4.629031365311273016e-01,-4.629031368308987315e-01,-1.296127123753078925e+00
2.929999999999981508e+00,2.334855016659817236e-04,-4.629031356380660100e-01,-4.629031359356806652e-01,-1.300756155407074122e+00
2.939999999999981295e+00,2.334852069487609351e-04,-4.629031345372908168e-01,-4.629031348320080119e-01,-1.305385187047164219e+00
2.949999999999981082e+00,2.334849145677288706e-04,-4.629031412655914557e-01,-4.629031415579724640e-01,-1.310014218752201032e+00
2.959999999999980869e+00,2.334846241431001344e-04,-4.629031449480359162e-01,-4.629031452384605450e-01,-1.314643250492105953e+00
2.969999999999980655e+00,2.334843367601921905e-04,-4.629031435687893659e-01,-4.629031438561722611e-01,-1.319272282215176784e+00
2.979999999999980442e+00,2.334840514993533414e-04,-4.629031433703528764e-01,-4.629031436556136914e-01,-1.323901313934141344e+00
2.989999999999980229e+00,2.334837692825408677e-04,-4.629031350796978250e-01,-4.629031353619146305e-01,-1.328530345567155102e+00
2.999999999999980016e+00,2.334834893583013181e-04,-4.629031411261366191e-01,-4.629031414060608696e-01,-1.333159377258340772e+00
3.009999999999979803e+00,2.334832115692942974e-04,-4.629031415958391182e-01,-4.629031418736281323e-01,-1.337788408952088171e+00
3.019999999999979590e+00,2.334829366688465958e-04,-4.629031376439160517e-01,-4.629031379188164874e-01,-1.342417440603427936e+00
3.029999999999979376e+00,2.334826641633520807e-04,-4.629031417815632765e-01,-4.629031420540687947e-01,-1.347046472293748964e+00
3.039999999999979163e+00,2.334823940795587515e-04,-4.629031467987681503e-01,-4.629031470688519390e-01,-1.351675504031820685e+00
3.049999999999978950e+00,2.334821265205542856e-04,-4.629031409457803337e-01,-4.629031412133393641e-01,-1.356304535708837244e+00
3.059999999999978737e+00,2.334818617098549296e-04,-4.629031371839100184e-01,-4.629031374487206918e-01,-1.360933567345487205e+00
3.069999999999978524e+00,2.334815991352329992e-04,-4.629031384758681700e-01,-4.629031387384427987e-01,-1.365562598992820620e+00
3.079999999999978311e+00,2.334813389180186594e-04,-4.629031547024552440e-01,-4.629031549626724806e-01,-1.370191630800062343e+00
3.089999999999978098e+00,2.334810809513427254e-04,-4.629031458307814595e-01,-4.629031460887481630e-01,-1.374820662516336611e+00
3.099999999999977884e+00,2.334808259315944597e-04,-4.629031424434009168e-01,-4.629031426984206443e-01,-1.379449694195790332e+00
3.109999999999977671e+00,2.334805732869899226e-04,-4.629031395767941870e-01,-4.629031398294388144e-01,-1.384078725844202884e+00
3.119999999999977458e+00,2.334803229028776074e-04,-4.629031379932716517e-01,-4.629031382436557540e-01,-1.388707757474519688e+00
3.129999999999977245e+00,2.334800749843242451e-04,-4.629031485381620570e-01,-4.629031487860806315e-01,-1.393336789207819892e+00
3.139999999999977032e+00,2.334798292605881002e-04,-4.629031394594690929e-01,-4.629031397051928121e-01,-1.397965820848138252e+00
3.149999999999976819e+00,2.334795860952160120e-04,-4.629031439233716738e-01,-4.629031441665370505e-01,-1.402594852530537395e+00
3.159999999999976605e+00,2.334793454340408604e-04,-4.629031428758181299e-01,-4.629031431164792876e-01,-1.407223884199956920e+00
3.169999999999976392e+00,2.334791071313765563e-04,-4.629031406436915352e-01,-4.629031408819941906e-01,-1.411852915844696410e+00
3.179999999999976179e+00,2.334788712466243142e-04,-4.629031510037086572e-01,-4.629031512395934134e-01,-1.416481947590618296e+00
3.189999999999975966e+00,2.334786379974647711e-04,-4.629031388426063653e-01,-4.629031390758555076e-01,-1.421110979212293568e+00
3.199999999999975753e+00,2.334784070983710080e-04,-4.629031410104903488e-01,-4.629031412413894264e-01,-1.425740010853297601e+00
3.209999999999975540e+00,2.334781779232353522e-04,-4.629031508642042492e-01,-4.629031510933793725e-01,-1.430369042591114859e+00
3.219999999999975326e+00,2.334779518435253320e-04,-4.629031528641465165e-01,-4.629031530902262270e-01,-1.434998074345835928e+00
3.229999999999975113e+00,2.334777282175821294e-04,-4.629031443795234013e-01,-4.629031446031493524e-01,-1.439627106013257274e+00
3.239999999999974900e+00,2.334775068494908455e-04,-4.629031455104142267e-01,-4.629031457317823173e-01,-1.444256137689729380e+00
3.249999999999974687e+00,2.334772877198479748e-04,-4.629031471129330666e-01,-4.629031473320627255e-01,-1.448885169379988236e+00
3.259999999999974474e+00,2.334770709271160422e-04,-4.629031513878753556e-01,-4.629031516046681061e-01,-1.453514201110659876e+00
3.269999999999974261e+00,2.334768563309907758e-04,-4.629031561387285110e-01,-4.629031563533246296e-01,-1.458143232886643270e+00
3.279999999999974047e+00,2.334766442275536670e-04,-4.629031489510755937e-01,-4.629031491631790396e-01,-1.462772264588257487e+00
3.289999999999973834e+00,2.334764341191655410e-04,-4.629031516386746814e-01,-4.629031518487830565e-01,-1.467401296314752690e+00
3.299999999999973621e+00,2.334762266345714193e-04,-4.629031401810408952e-01,-4.629031403885254803e-01,-1.472030327924047866e+00
3.309999999999973408e+00,2.334760211506539402e-04,-4.629031459351434785e-01,-4.629031461406273862e-01,-1.476659359588883058e+00
3.319999999999973195e+00,2.334758178131547310e-04,-4.629031539300254017e-01,-4.629031541333629152e-01,-1.481288391331520904e+00
3.329999999999972982e+00,2.334756166140770960e-04,-4.629031471335713910e-01,-4.629031473347704484e-01,-1.485917423004055715e+00
3.339999999999972768e+00,2.334754176893629656e-04,-4.629031543395580317e-01,-4.629031545384827417e-01,-1.490546454746376037e+00
3.349999999999972555e+00,2.334752208356494598e-04,-4.629031468395191640e-01,-4.629031470363728640e-01,-1.495175486411624899e+00
3.359999999999972342e+00,2.334750259168885049e-04,-4.629031533410975507e-01,-4.629031535360162986e-01,-1.499804518139954634e+00
3.369999999999972129e+00,2.334748336397875798e-04,-4.629031465976083948e-01,-4.629031467898854779e-01,-1.504433549798207759e+00
3.379999999999971916e+00,2.334746433225105323e-04,-4.629031572200972833e-01,-4.629031574104145452e-01,-1.509062581560726146e+00
3.389999999999971703e+00,2.334744550799748510e-04,-4.629031515076187375e-01,-4.629031516958612702e-01,-1.513691613264044777e+00
3.399999999999971489e+00,2.334742690675780405e-04,-4.629031586925205222e-01,-4.629031588785328943e-01,-1.518320645036982608e+00
3.409999999999971276e+00,2.334740852518526230e-04,-4.629031494441759875e-01,-4.629031496279917279e-01,-1.522949676715239953e+00
3.419999999999971063e+00,2.334739035473642533e-04,-4.629031477464719546e-01,-4.629031479281764394e-01,-1.527578708374409011e+00
3.429999999999970850e+00,2.334737237250282223e-04,-4.629031606168437785e-01,-4.629031607966661022e-01,-1.532207740160399734e+00
3.439999999999970637e+00,2.334735460591402529e-04,-4.629031548220971515e-01,-4.629031549997630335e-01,-1.536836771886286535e+00
3.449999999999970424e+00,2.334733707398360398e-04,-4.629031509565792457e-01,-4.629031511318985603e-01,-1.541465803571171689e+00
3.459999999999970210e+00,2.334731970484159064e-04,-4.629031705779810824e-01,-4.629031707516724770e-01,-1.546094835450642968e+00
3.469999999999969997e+00,2.334730255175105956e-04,-4.629031650375937668e-01,-4.629031652091246674e-01,-1.550723867272549628e+00
3.479999999999969784e+00,2.334728564936174608e-04,-4.629031480242980501e-01,-4.629031481933219561e-01,-1.555352898921816607e+00
3.489999999999969571e+00,2.334726891932972976e-04,-4.629031518819646807e-01,-4.629031520492650209e-01,-1.559981930607936551e+00
3.499999999999969358e+00,2.334725235437383408e-04,-4.629031641709757672e-01,-4.629031643366253168e-01,-1.564610962415295736e+00
3.509999999999969145e+00,2.334723601806928375e-04,-4.629031666771284970e-01,-4.629031668404915423e-01,-1.569239994245430037e+00
3.519999999999968932e+00,2.334721989832005257e-04,-4.629031567198569341e-01,-4.629031568810544339e-01,-1.573869025973826163e+00
3.529999999999968718e+00,2.334720393220815102e-04,-4.629031714603182301e-01,-4.629031716199793478e-01,-1.578498057848090497e+00
3.539999999999968505e+00,2.334718816039870121e-04,-4.629031600857440587e-01,-4.629031602434621750e-01,-1.583127089606666038e+00
3.549999999999968292e+00,2.334717258917447854e-04,-4.629031702222111688e-01,-4.629031703779233897e-01,-1.587756121464600323e+00
3.559999999999968079e+00,2.334715721700349720e-04,-4.629031630092881877e-01,-4.629031631630098897e-01,-1.592385153248415008e+00
3.569999999999967866e+00,2.334714198017671753e-04,-4.629031736012800269e-01,-4.629031737536483115e-01,-1.597014185136796049e+00
3.579999999999967653e+00,2.334712694784812654e-04,-4.629031718994782163e-01,-4.629031720498015257e-01,-1.601643217006114117e+00
3.589999999999967439e+00,2.334711211224245236e-04,-4.629031697137604429e-01,-4.629031698621164925e-01,-1.606272248851607687e+00
3.599999999999967226e+00,2.334709744639184106e-04,-4.629031667284423390e-01,-4.629031668751008577e-01,-1.610901280665550495e+00
3.609999999999967013e+00,2.334708294781344254e-04,-4.629031656732580657e-01,-4.629031658182438669e-01,-1.615530312467268859e+00
3.619999999999966800e+00,2.334706862359549144e-04,-4.629031680308149932e-01,-4.629031681740571891e-01,-1.620159344290819314e+00
3.629999999999966587e+00,2.334705449823405320e-04,-4.629031666160012271e-01,-4.629031667572548470e-01,-1.624788376098232900e+00
3.639999999999966374e+00,2.334704053149578922e-04,-4.629031661763166605e-01,-4.629031663159840493e-01,-1.629417407899663495e+00
3.649999999999966160e+00,2.334702671648396753e-04,-4.629031728704200432e-01,-4.629031730085701457e-01,-1.634046439766517533e+00
3.659999999999965947e+00,2.334701310790906960e-04,-4.629031664783985756e-01,-4.629031666144843293e-01,-1.638675471567387243e+00
3.669999999999965734e+00,2.334699965718155864e-04,-4.629031691195057974e-01,-4.629031692540130916e-01,-1.643304503393089533e+00
3.679999999999965521e+00,2.334698639479204304e-04,-4.629031549919919719e-01,-4.629031551246158838e-01,-1.647933535075633449e+00
3.689999999999965308e+00,2.334697323927083668e-04,-4.629031679209746897e-01,-4.629031680525299008e-01,-1.652562566886398354e+00
3.699999999999965095e+00,2.334696030012131272e-04,-4.629031625680596895e-01,-4.629031626974511870e-01,-1.657191598641470254e+00
3.709999999999964881e+00,2.334694749727006665e-04,-4.629031673963761029e-01,-4.629031675244046351e-01,-1.661820630443462621e+00
3.719999999999964668e+00,2.334693488161993782e-04,-4.629031673496766253e-01,-4.629031674758330994e-01,-1.666449662243115748e+00
3.729999999999964455e+00,2.334692239427611012e-04,-4.629031712194232595e-01,-4.629031713442967044e-01,-1.671078694080183391e+00
3.739999999999964242e+00,2.334691009103998384e-04,-4.629031778835983046e-01,-4.629031780066306667e-01,-1.675707725982051643e+00
3.749999999999964029e+00,2.334689796064674718e-04,-4.629031728508012922e-01,-4.629031729721052035e-01,-1.680336757831863759e+00
3.759999999999963816e+00,2.334688597868078252e-04,-4.629031711342530553e-01,-4.629031712540727095e-01,-1.684965789663025904e+00
3.769999999999963602e+00,2.334687414364832218e-04,-4.629031735699026817e-01,-4.629031736882530113e-01,-1.689594821517075074e+00
3.779999999999963389e+00,2.334686248543308426e-04,-4.629031691919822111e-01,-4.629031693085643440e-01,-1.694223853325576901e+00
3.789999999999963176e+00,2.334685094149602691e-04,-4.629031681680257915e-01,-4.629031682834651718e-01,-1.698852885122696499e+00
3.799999999999962963e+00,2.334683958161888476e-04,-4.629031640275602100e-01,-4.629031641411590070e-01,-1.703481916876570690e+00
3.809999999999962750e+00,2.334682834246658387e-04,-4.629031747369047878e-01,-4.629031748492963283e-01,-1.708110948736331292e+00
3.819999999999962537e+00,2.334681725883577981e-04,-4.629031712704784751e-01,-4.629031713813147597e-01,-1.712739980559872199e+00
3.829999999999962323e+00,2.334680634336694447e-04,-4.629031668022212664e-01,-4.629031669113759517e-01,-1.717369012337049083e+00
3.839999999999962110e+00,2.334679557018319693e-04,-4.629031656268648431e-01,-4.629031657345966666e-01,-1.721998044101049619e+00
3.849999999999961897e+00,2.334678492275632500e-04,-4.629031727111170835e-01,-4.629031728175913574e-01,-1.726627075934635158e+00
3.859999999999961684e+00,2.334677440523529122e-04,-4.629031776462800285e-01,-4.629031777514552304e-01,-1.731256107816273149e+00
3.869999999999961471e+00,2.334676404193037486e-04,-4.629031825313579818e-01,-4.629031826349910284e-01,-1.735885139745219741e+00
3.879999999999961258e+00,2.334675382713063041e-04,-4.629031785788430553e-01,-4.629031786809910676e-01,-1.740514171633156026e+00
3.889999999999961044e+00,2.334674373813284813e-04,-4.629031740320722621e-01,-4.629031741329622252e-01,-1.745143203474366800e+00
3.899999999999960831e+00,2.334673381076467311e-04,-4.629031656980014953e-01,-4.629031657972751956e-01,-1.749772235230620421e+00
3.909999999999960618e+00,2.334672396671333677e-04,-4.629031760657232875e-01,-4.629031761641638210e-01,-1.754401267089718219e+00
3.919999999999960405e+00,2.334671428685740737e-04,-4.629031778311343825e-01,-4.629031779279329517e-01,-1.759030298964828098e+00
3.929999999999960192e+00,2.334670471493515407e-04,-4.629031871160643186e-01,-4.629031872117835289e-01,-1.763659330931707903e+00
3.939999999999959979e+00,2.334669529126695250e-04,-4.629031860890200356e-01,-4.629031861832567096e-01,-1.768288362886834664e+00
3.949999999999959766e+00,2.334668600367761340e-04,-4.629031791499823023e-01,-4.629031792428581760e-01,-1.772917394771210464e+00
3.959999999999959552e+00,2.334667683903731566e-04,-4.629031782255486616e-01,-4.629031783171950742e-01,-1.777546426645112421e+00
3.969999999999959339e+00,2.334666778266519479e-04,-4.629031845502917242e-01,-4.629031846408554474e-01,-1.782175458581178873e+00
3.979999999999959126e+00,2.334665884577875070e-04,-4.629031985332769938e-01,-4.629031986226458395e-01,-1.786804490655880651e+00
3.989999999999958913e+00,2.334665008598592469e-04,-4.629031770324381623e-01,-4.629031771200360912e-01,-1.791433522513802945e+00
3.999999999999958700e+00,2.334664140319299603e-04,-4.629031772399738731e-01,-4.629031773268018068e-01,-1.796062554373030640e+00
4.009999999999958931e+00,2.334663283771327134e-04,-4.629031775652672209e-01,-4.629031776509220375e-01,-1.800691586234338226e+00
4.019999999999958717e+00,2.334662438377014583e-04,-4.629031853888623260e-01,-4.629031854734017570e-01,-1.805320618172766345e+00
4.029999999999958504e+00,2.334661604504913710e-04,-4.629031956551497573e-01,-4.629031957385369433e-01,-1.809949650212705041e+00
4.039999999999958291e+00,2.334660786125150069e-04,-4.629031844210300672e-01,-4.629031845028680481e-01,-1.814578682138753285e+00
4.049999999999958078e+00,2.334659976300574506e-04,-4.629031844257550654e-01,-4.629031845067375084e-01,-1.819207714063993286e+00
4.059999999999957865e+00,2.334659177980147272e-04,-4.629031827643431130e-01,-4.629031828441751428e-01,-1.823836745971468609e+00
4.069999999999957652e+00,2.334658389348582435e-04,-4.629031888712831777e-01,-4.629031889501463159e-01,-1.828465777939044523e+00
4.079999999999957438e+00,2.334657612698423320e-04,-4.629031915964205157e-01,-4.629031916740855568e-01,-1.833094809932673819e+00
4.089999999999957225e+00,2.334656847722251178e-04,-4.629031888303737907e-01,-4.629031889068714323e-01,-1.837723841897475285e+00
4.099999999999957012e+00,2.334656095092930007e-04,-4.629031720661032634e-01,-4.629031721413661704e-01,-1.842352873693399173e+00
4.109999999999956799e+00,2.334655349012017028e-04,-4.629031888959740937e-01,-4.629031889705821912e-01,-1.846981905656966960e+00
4.119999999999956586e+00,2.334654615759073802e-04,-4.629031830150067139e-01,-4.629031830883320042e-01,-1.851610937560442371e+00
4.129999999999956373e+00,2.334653890923524147e-04,-4.629031885537461255e-01,-4.629031886262297002e-01,-1.856239969518463484e+00
4.139999999999956160e+00,2.334653178722163706e-04,-4.629031862159298516e-01,-4.629031862871499925e-01,-1.860869001451842975e+00
4.149999999999955946e+00,2.334652475628338142e-04,-4.629031894768501632e-01,-4.629031895471595326e-01,-1.865498033416920887e+00
4.159999999999955733e+00,2.334651783334123836e-04,-4.629031887903399256e-01,-4.629031888595693256e-01,-1.870127065374053821e+00
4.169999999999955520e+00,2.334651100091622903e-04,-4.629031868193465571e-01,-4.629031868876707922e-01,-1.874756097310571468e+00
4.179999999999955307e+00,2.334650426600040304e-04,-4.629031897032885312e-01,-4.629031897706377130e-01,-1.879385129274953270e+00
4.189999999999955094e+00,2.334649762517743664e-04,-4.629031968297554478e-01,-4.629031968961636601e-01,-1.884014161309659041e+00
4.199999999999954881e+00,2.334649108357436198e-04,-4.629031967431557759e-01,-4.629031968085717819e-01,-1.888643193342506743e+00
4.209999999999954667e+00,2.334648463617306044e-04,-4.629031957735555425e-01,-4.629031958380295797e-01,-1.893272225364716288e+00
4.219999999999954454e+00,2.334647829442121889e-04,-4.629031888221353253e-01,-4.629031888855528187e-01,-1.897901257316355172e+00
4.229999999999954241e+00,2.334647203042706696e-04,-4.629031911213183914e-01,-4.629031911839583402e-01,-1.902530289290208509e+00
4.239999999999954028e+00,2.334646585784228750e-04,-4.629031875132298968e-01,-4.629031875749557434e-01,-1.907159321227066551e+00
4.249999999999953815e+00,2.334645976500583620e-04,-4.629031945145140048e-01,-4.629031945754423782e-01,-1.911788353233140114e+00
4.259999999999953602e+00,2.334645378557465532e-04,-4.629031863863654617e-01,-4.629031864461597978e-01,-1.916417385156798270e+00
4.269999999999953388e+00,2.334644785808709909e-04,-4.629032013863775274e-01,-4.629032014456523902e-01,-1.921046417229936853e+00
4.279999999999953175e+00,2.334644204373374917e-04,-4.629031963038975350e-01,-4.629031963620410806e-01,-1.925675449251119220e+00
4.289999999999952962e+00,2.334643632840141308e-04,-4.629031805820179590e-01,-4.629031806391712967e-01,-1.930304481114092807e+00
4.299999999999952749e+00,2.334643065078887444e-04,-4.629031968498710792e-01,-4.629031969066472185e-01,-1.934933513139367678e+00
4.309999999999952536e+00,2.334642507656202774e-04,-4.629031961825621488e-01,-4.629031962383043930e-01,-1.939562545156935602e+00
4.319999999999952323e+00,2.334641959545760107e-04,-4.629031919308612686e-01,-4.629031919856723132e-01,-1.944191577131055171e+00
4.329999999999952109e+00,2.334641419436165417e-04,-4.629031875991151401e-01,-4.629031876531261025e-01,-1.948820609061057141e+00
4.339999999999951896e+00,2.334640883326759850e-04,-4.629032062975346751e-01,-4.629032063511456241e-01,-1.953449641177643636e+00
4.349999999999951683e+00,2.334640359586852342e-04,-4.629031936822089466e-01,-4.629031937345829406e-01,-1.958078673166839589e+00
4.359999999999951470e+00,2.334639842028683439e-04,-4.629031959166529653e-01,-4.629031959684087871e-01,-1.962707705177761941e+00
4.369999999999951257e+00,2.334639332777386166e-04,-4.629031923007773663e-01,-4.629031923517025193e-01,-1.967336737151694770e+00
4.379999999999951044e+00,2.334638829857083107e-04,-4.629031971557974190e-01,-4.629031972060894673e-01,-1.971965769173544825e+00
4.389999999999950830e+00,2.334638335091059167e-04,-4.629031939646794380e-01,-4.629031940141560275e-01,-1.976594801162668169e+00
4.399999999999950617e+00,2.334637847257669489e-04,-4.629031944569850232e-01,-4.629031945057683894e-01,-1.981223833156021463e+00
4.409999999999950404e+00,2.334637365869117421e-04,-4.629031994745002043e-01,-4.629031995226390861e-01,-1.985852865198905359e+00
4.419999999999950191e+00,2.334636893372708832e-04,-4.629031928570467302e-01,-4.629031929042963789e-01,-1.990481897174725345e+00
4.429999999999949978e+00,2.334636425715203229e-04,-4.629031995799440802e-01,-4.629031996267098381e-01,-1.995110929217290385e+00
4.439999999999949765e+00,2.334635965932101338e-04,-4.629032003114798011e-01,-4.629032003574581333e-01,-1.999739961266383537e+00
4.449999999999949551e+00,2.334635514786901310e-04,-4.629031898646118193e-01,-4.629031899097263425e-01,-2.004368993210144279e+00
4.459999999999949338e+00,2.334635067694678040e-04,-4.629031958035563221e-01,-4.629031958482655584e-01,-2.008998025212889171e+00
4.469999999999949125e+00,2.334634629257464531e-04,-4.629031891786510311e-01,-4.629031892224947375e-01,-2.013627057148519306e+00
4.479999999999948912e+00,2.334634193459228383e-04,-4.629032062357625321e-01,-4.629032062793423385e-01,-2.018256089254457208e+00
4.489999999999948699e+00,2.334633767003239534e-04,-4.629032033884916131e-01,-4.629032034311372223e-01,-2.022885121330987523e+00
4.499999999999948486e+00,2.334633347522690062e-04,-4.629031990234075411e-01,-4.629031990653555972e-01,-2.027514153363169758e+00
4.509999999999948272e+00,2.334632933836867539e-04,-4.629031977807043230e-01,-4.629031978220728982e-01,-2.032143185382345063e+00
4.519999999999948059e+00,2.334632524301972936e-04,-4.629032056778304427e-01,-4.629032057187839055e-01,-2.036772217480076641e+00
4.529999999999947846e+00,2.334632124596124005e-04,-4.629031906274131414e-01,-4.629031906673837238e-01,-2.041401249426321396e+00
4.539999999999947633e+00,2.334631726427139513e-04,-4.629032055431535619e-01,-4.629032055829704340e-01,-2.046030281521570071e+00
4.549999999999947420e+00,2.334631336696565312e-04,-4.629032020618549792e-01,-4.629032021008280262e-01,-2.050659313581161491e+00
4.559999999999947207e+00,2.334630952373196284e-04,-4.629032024886556296e-01,-4.629032025270879425e-01,-2.055288345644480597e+00
4.569999999999946994e+00,2.334630573534239280e-04,-4.629032034943046936e-01,-4.629032035321886118e-01,-2.059917377717307652e+00
4.579999999999946780e+00,2.334630200861846389e-04,-4.629031991158322201e-01,-4.629031991530994650e-01,-2.064546409745733335e+00
4.589999999999946567e+00,2.334629832167057334e-04,-4.629032084556019000e-01,-4.629032084924713519e-01,-2.069175441867158405e+00
4.599999999999946354e+00,2.334629471856914068e-04,-4.629031984197191085e-01,-4.629031984557501200e-01,-2.073804473887386646e+00
4.609999999999946141e+00,2.334629113820225392e-04,-4.629032058729813937e-01,-4.629032059087850870e-01,-2.078433505981920337e+00
4.619999999999945928e+00,2.334628763304366921e-04,-4.629032020314680640e-01,-4.629032020665196367e-01,-2.083062538037286693e+00
4.629999999999945715e+00,2.334628415866586877e-04,-4.629032123658502473e-01,-4.629032124005940108e-01,-2.087691570195688850e+00
4.639999999999945501e+00,2.334628075959750476e-04,-4.629032046054928906e-01,-4.629032046394835898e-01,-2.092320602275734576e+00
4.649999999999945288e+00,2.334627740820597176e-04,-4.629032016763628410e-01,-4.629032017098767549e-01,-2.096949634326012113e+00
4.659999999999945075e+00,2.334627410698019139e-04,-4.629031976326583586e-01,-4.629031976656706182e-01,-2.101578666335350842e+00
4.669999999999944862e+00,2.334627083579164674e-04,-4.629032059605481808e-01,-4.629032059932600696e-01,-2.106207698427668085e+00
4.679999999999944649e+00,2.334626763435841473e-04,-4.629032015424319746e-01,-4.629032015744463102e-01,-2.110836730475107004e+00
4.689999999999944436e+00,2.334626448809190731e-04,-4.629031923718358588e-01,-4.629031924032985246e-01,-2.115465762430288166e+00
4.699999999999944222e+00,2.334626135770508841e-04,-4.629032048292580082e-01,-4.629032048605618566e-01,-2.120094794509884473e+00
4.709999999999944009e+00,2.334625828010542241e-04,-4.629032118438330956e-01,-4.629032118746090885e-01,-2.124723826659098425e+00
4.719999999999943796e+00,2.334625528776853741e-04,-4.629031931159279245e-01,-4.629031931458512661e-01,-2.129352858620181532e+00
4.729999999999943583e+00,2.334625229496103006e-04,-4.629032068536653721e-01,-4.629032068835934322e-01,-2.133981890718646302e+00
4.739999999999943370e+00,2.334624937434995719e-04,-4.629032004516793752e-01,-4.629032004808855127e-01,-2.138610922752369081e+00
4.749999999999943157e+00,2.334624645401934574e-04,-4.629032235626824865e-01,-4.629032235918857929e-01,-2.143239955017198994e+00
4.759999999999942943e+00,2.334624362457602006e-04,-4.629032130236722109e-01,-4.629032130519666333e-01,-2.147868987175729938e+00
4.769999999999942730e+00,2.334624083712165442e-04,-4.629032051472333764e-01,-4.629032051751079124e-01,-2.152498019255076667e+00
4.779999999999942517e+00,2.334623808255244172e-04,-4.629032034590316314e-01,-4.629032034865773193e-01,-2.157127051317213162e+00
4.789999999999942304e+00,2.334623535864971129e-04,-4.629032075725566520e-01,-4.629032075997956963e-01,-2.161756083420177443e+00
4.799999999999942091e+00,2.334623267320691975e-04,-4.629032133554064621e-01,-4.629032133822608697e-01,-2.166385115580585996e+00
4.809999999999941878e+00,2.334623004796192766e-04,-4.629032057956304902e-01,-4.629032058218829349e-01,-2.171014147664794613e+00
4.819999999999941664e+00,2.334622745849758592e-04,-4.629032019118628494e-01,-4.629032019377574692e-01,-2.175643179709807917e+00
4.829999999999941451e+00,2.334622490262414768e-04,-4.629032011068835439e-01,-4.629032011324422657e-01,-2.180272211746435485e+00
4.839999999999941238e+00,2.334622236875582039e-04,-4.629032103410725685e-01,-4.629032103664112441e-01,-2.184901243875184917e+00
4.849999999999941025e+00,2.334621989367659137e-04,-4.629032060349928535e-01,-4.629032060597436660e-01,-2.189530275960285710e+00
4.859999999999940812e+00,2.334621744410551696e-04,-4.629032095005633507e-01,-4.629032095250590340e-01,-2.194159308079786985e+00
4.869999999999940599e+00,2.334621503621745430e-04,-4.629032100602632482e-01,-4.629032100843421538e-01,-2.198788340204468561e+00
4.879999999999940385e+00,2.334621267168015841e-04,-4.629032055084958408e-01,-4.629032055321412042e-01,-2.203417372283198894e+00
4.889999999999940172e+00,2.334621033816143944e-04,-4.629032048364022933e-01,-4.629032048597374605e-01,-2.208046404354897962e+00
4.899999999999939959e+00,2.334620802996695103e-04,-4.629032102316570363e-01,-4.629032102547389615e-01,-2.212675436480296298e+00
4.909999999999939746e+00,2.334620576935743732e-04,-4.629032072537580533e-01,-4.629032072763641370e-01,-2.217304468575439724e+00
4.919999999999939533e+00,2.334620353292383500e-04,-4.629032114769300321e-01,-4.629032114992943647e-01,-2.221933500712573561e+00
4.929999999999939320e+00,2.334620134394549613e-04,-4.629032058235721947e-01,-4.629032058454619625e-01,-2.226562532792698779e+00
4.939999999999939106e+00,2.334619917540035666e-04,-4.629032094026709343e-01,-4.629032094243563655e-01,-2.231191564908411085e+00
4.949999999999938893e+00,2.334619703575477247e-04,-4.629032149201924851e-01,-4.629032149415889252e-01,-2.235820597079009264e+00
4.959999999999938680e+00,2.334619494429845932e-04,-4.629032095742371400e-01,-4.629032095951516879e-01,-2.240449629195666592e+00
4.969999999999938467e+00,2.334619286570054270e-04,-4.629032175169188190e-01,-4.629032175377048031e-01,-2.245078661391621822e+00
4.979999999999938254e+00,2.334619084773142841e-04,-4.629032056694640795e-01,-4.629032056896437708e-01,-2.249707693468495862e+00
4.989999999999938041e+00,2.334618884498878709e-04,-4.629032045651880201e-01,-4.629032045852154442e-01,-2.254336725534175301e+00
4.999999999999937828e+00,2.334618685470511950e-04,-4.629032151010227802e-01,-4.629032151209256374e-01,-2.258965757705088340e+00
5.009999999999937614e+00,2.334618491014720150e-04,-4.629032142173131192e-01,-4.629032142367586755e-01,-2.263594789866707035e+00
5.019999999999937401e+00,2.334618299017465466e-04,-4.629032172264447853e-01,-4.629032172456445382e-01,-2.268223822058171191e+00
5.029999999999937188e+00,2.334618113509928129e-04,-4.629031963650285242e-01,-4.629031963835792962e-01,-2.272852854040372073e+00
5.039999999999936975e+00,2.334617925287311112e-04,-4.629032140921475191e-01,-4.629032141109697962e-01,-2.277481886200115824e+00
5.049999999999936762e+00,2.334617745033173758e-04,-4.629031954720425057e-01,-4.629031954900679202e-01,-2.282110918172862046e+00
5.059999999999936549e+00,2.334617563247559364e-04,-4.629032073605856556e-01,-4.629032073787642254e-01,-2.286739950264646382e+00
5.069999999999936335e+00,2.334617384473872972e-04,-4.629032152062665939e-01,-4.629032152241439602e-01,-2.291368982434586865e+00
5.079999999999936122e+00,2.334617211414096556e-04,-4.629032037892519269e-01,-4.629032038065579169e-01,-2.295998014489784911e+00
5.089999999999935909e+00,2.334617040812329250e-04,-4.629031947266112335e-01,-4.629031947436714201e-01,-2.300627046454111202e+00
5.099999999999935696e+00,2.334616868257265209e-04,-4.629032158616689929e-01,-4.629032158789245233e-01,-2.305256078629983385e+00
5.109999999999935483e+00,2.334616702076486761e-04,-4.629032102196512510e-01,-4.629032102362693468e-01,-2.309885110748798098e+00
5.119999999999935270e+00,2.334616537685634484e-04,-4.629032106304406535e-01,-4.629032106468797259e-01,-2.314514142871541225e+00
5.129999999999935056e+00,2.334616376118951329e-04,-4.629032093826312422e-01,-4.629032093987879293e-01,-2.319143174981524336e+00
5.139999999999934843e+00,2.334616217754040518e-04,-4.629032032324451595e-01,-4.629032032482816583e-01,-2.323772207029684900e+00
5.149999999999934630e+00,2.334616060664717685e-04,-4.629032054258435669e-01,-4.629032054415525010e-01,-2.328401239099652464e+00
5.159999999999934417e+00,2.334615903734585005e-04,-4.629032213987461786e-01,-4.629032214144391810e-01,-2.333030271329332717e+00
5.169999999999934204e+00,2.334615754156991042e-04,-4.629032039891914918e-01,-4.629032040041492491e-01,-2.337659303384182596e+00
5.179999999999933991e+00,2.334615602052376874e-04,-4.629032203555489278e-01,-4.629032203707593718e-01,-2.342288335602948468e+00
5.189999999999933777e+00,2.334615455190129033e-04,-4.629032156267021691e-01,-4.629032156413884214e-01,-2.346917367773901919e+00
5.199999999999933564e+00,2.334615311966317587e-04,-4.629032024477635066e-01,-4.629032024620858832e-01,-2.351546399812701971e+00
5.209999999999933351e+00,2.334615167309051279e-04,-4.629032143593106441e-01,-4.629032143737763505e-01,-2.356175431970760847e+00
5.219999999999933138e+00,2.334615027099821961e-04,-4.629032100371053837e-01,-4.629032100511262793e-01,-2.360804464085152876e+00
5.229999999999932925e+00,2.334614887583282906e-04,-4.629032165898333551e-01,-4.629032166037850282e-01,-2.365433496265002766e+00
5.239999999999932712e+00,2.334614749851776747e-04,-4.629032245209221963e-01,-4.629032245346953456e-01,-2.370062528523985357e+00
5.249999999999932498e+00,2.334614617931777191e-04,-4.629032080150675688e-01,-4.629032080282595718e-01,-2.374691560617327557e+00
5.259999999999932285e+00,2.334614482809908799e-04,-4.629032270108633940e-01,-4.629032270243755853e-01,-2.379320592900948661e+00
5.269999999999932072e+00,2.334614354049357316e-04,-4.629032161942655543e-01,-4.629032162071415879e-01,-2.383949625075767020e+00
5.279999999999931859e+00,2.334614226837852910e-04,-4.629032097627914788e-01,-4.629032097755126363e-01,-2.388578657186116505e+00
5.289999999999931646e+00,2.334614101060860194e-04,-4.629032071891463485e-01,-4.629032072017240651e-01,-2.393207689270585359e+00
5.299999999999931433e+00,2.334613975991396944e-04,-4.629032123484119188e-01,-4.629032123609188587e-01,-2.397836721406576999e+00
5.309999999999931219e+00,2.334613851799054879e-04,-4.629032234517581612e-01,-4.629032234641773935e-01,-2.402465753653513669e+00
5.319999999999931006e+00,2.334613731934133667e-04,-4.629032191746627611e-01,-4.629032191866492285e-01,-2.407094785857246677e+00
5.329999999999930793e+00,2.334613615581285087e-04,-4.629032038204057842e-01,-4.629032038320410880e-01,-2.411723817907086342e+00
5.339999999999930580e+00,2.334613497566875536e-04,-4.629032128662429746e-01,-4.629032128780444233e-01,-2.416352850047549961e+00
5.349999999999930367e+00,2.334613382451596574e-04,-4.629032128893070253e-01,-4.629032129008185392e-01,-2.420981882187954515e+00
5.359999999999930154e+00,2.334613268508827508e-04,-4.629032175059189513e-01,-4.629032175173132257e-01,-2.425610914374407567e+00
5.369999999999929940e+00,2.334613157933911314e-04,-4.629032113642125301e-01,-4.629032113752700184e-01,-2.430239946499107351e+00
5.379999999999929727e+00,2.334613048453993236e-04,-4.629032099752739549e-01,-4.629032099862219196e-01,-2.434868978609807666e+00
5.389999999999929514e+00,2.334612940170265115e-04,-4.629032117520188172e-01,-4.629032117628472109e-01,-2.439498010738156530e+00
5.399999999999929301e+00,2.334612833776659167e-04,-4.629032123689190148e-01,-4.629032123795583931e-01,-2.444127042872484612e+00
5.409999999999929088e+00,2.334612728820717226e-04,-4.629032141993386640e-01,-4.629032142098342684e-01,-2.448756075024973722e+00
5.419999999999928875e+00,2.334612626431854050e-04,-4.629032097976641391e-01,-4.629032098079030044e-01,-2.453385107133189358e+00
5.429999999999928662e+00,2.334612525432060940e-04,-4.629032071814699889e-01,-4.629032071915699653e-01,-2.458014139215103810e+00
5.439999999999928448e+00,2.334612423664277016e-04,-4.629032204405428286e-01,-4.629032204507196324e-01,-2.462643171429686362e+00
5.449999999999928235e+00,2.334612326657614873e-04,-4.629032110036170322e-01,-4.629032110133177169e-01,-2.467272203549423004e+00
5.459999999999928022e+00,2.334612230129472677e-04,-4.629032100142648765e-01,-4.629032100239177105e-01,-2.471901235659218266e+00
5.469999999999927809e+00,2.334612135902125127e-04,-4.629032033044605532e-01,-4.629032033138832936e-01,-2.476530267701685606e+00
5.479999999999927596e+00,2.334612041999077896e-04,-4.629032048244974273e-01,-4.629032048338877492e-01,-2.481159299759320813e+00
5.489999999999927383e+00,2.334611948546747332e-04,-4.629032125201605341e-01,-4.629032125295057809e-01,-2.485788331893867831e+00
5.499999999999927169e+00,2.334611855685710818e-04,-4.629032253901004812e-01,-4.629032253993866086e-01,-2.490417364157054614e+00
5.509999999999926956e+00,2.334611768900235907e-04,-4.629032074911566541e-01,-4.629032074998352120e-01,-2.495046396240644615e+00
5.519999999999926743e+00,2.334611679420313954e-04,-4.629032181795540435e-01,-4.629032181885020525e-01,-2.499675428431388013e+00
5.529999999999926530e+00,2.334611592837516545e-04,-4.629032175350498712e-01,-4.629032175437081675e-01,-2.504304460615396799e+00
5.539999999999926317e+00,2.334611508349065966e-04,-4.629032126180899209e-01,-4.629032126265387737e-01,-2.508933492750026417e+00
5.549999999999926104e+00,2.334611425242103357e-04,-4.629032075211177433e-01,-4.629032075294284287e-01,-2.513562524833548473e+00
5.559999999999925890e+00,2.334611341509729295e-04,-4.629032155622589406e-01,-4.629032155706321872e-01,-2.518191556997544378e+00
5.569999999999925677e+00,2.334611259529253014e-04,-4.629032195026980823e-01,-4.629032195108961356e-01,-2.522820589200769348e+00
5.579999999999925464e+00,2.334611180965749113e-04,-4.629032095629613819e-01,-4.629032095708177086e-01,-2.527449621304255434e+00
5.589999999999925251e+00,2.334611101229239834e-04,-4.629032166488482036e-01,-4.629032166568218809e-01,-2.532078653478717634e+00
5.599999999999925038e+00,2.334611022198456180e-04,-4.629032259272278793e-01,-4.629032259351309464e-01,-2.536707685745893226e+00
5.609999999999924825e+00,2.334610946299959437e-04,-4.629032229608662230e-01,-4.629032229684560962e-01,-2.541336717983091464e+00
5.619999999999924611e+00,2.334610873206612199e-04,-4.629032099187890825e-01,-4.629032099260984023e-01,-2.545965750089588919e+00
5.629999999999924398e+00,2.334610799085820500e-04,-4.629032120025266539e-01,-4.629032120099387249e-01,-2.550594782217026069e+00
5.639999999999924185e+00,2.334610727605522149e-04,-4.629032037361970331e-01,-4.629032037433450375e-01,-2.555223814261536219e+00
5.649999999999923972e+00,2.334610653887495566e-04,-4.629032180997615376e-01,-4.629032181071333629e-01,-2.559852846449905517e+00
5.659999999999923759e+00,2.334610583816696359e-04,-4.629032147346084369e-01,-4.629032147416154985e-01,-2.564481878604258469e+00
5.669999999999923546e+00,2.334610513276965890e-04,-4.629032227741882721e-01,-4.629032227812422406e-01,-2.569110910839054629e+00
5.679999999999923332e+00,2.334610446310013345e-04,-4.629032137749137799e-01,-4.629032137816104786e-01,-2.573739942983500395e+00
5.689999999999923119e+00,2.334610378547195147e-04,-4.629032182567526799e-01,-4.629032182635289816e-01,-2.578368975172844468e+00
5.699999999999922906e+00,2.334610313465196384e-04,-4.629032113059389220e-01,-4.629032113124471048e-01,-2.582998007292411913e+00
5.709999999999922693e+00,2.334610247282744612e-04,-4.629032189706530076e-01,-4.629032189772712691e-01,-2.587627039488736624e+00
5.719999999999922480e+00,2.334610185013339214e-04,-4.629032072184264268e-01,-4.629032072246533902e-01,-2.592256071567148101e+00
5.729999999999922267e+00,2.334610121325611705e-04,-4.629032126244978507e-01,-4.629032126308666450e-01,-2.596885103699761554e+00
5.739999999999922053e+00,2.334610059493252268e-04,-4.629032109329959122e-01,-4.629032109391791328e-01,-2.601514135815274908e+00
5.749999999999921840e+00,2.334609998270758722e-04,-4.629032124557063144e-01,-4.629032124618285837e-01,-2.606143167945954353e+00
5.759999999999921627e+00,2.334609937345919059e-04,-4.629032181866529205e-01,-4.629032181927453804e-01,-2.610772200133913312e+00
5.769999999999921414e+00,2.334609879202689245e-04,-4.629032114914874985e-01,-4.629032114973018475e-01,-2.615401232254642050e+00
5.779999999999921201e+00,2.334609820901136911e-04,-4.629032127148508535e-01,-4.629032127206810232e-01,-2.620030264387620988e+00
5.789999999999920988e+00,2.334609762822964919e-04,-4.629032180089888149e-01,-4.629032180147966136e-01,-2.624659296573518485e+00
5.799999999999920774e+00,2.334609708020102638e-04,-4.629032078717083554e-01,-4.629032078771886383e-01,-2.629288328657715557e+00
5.809999999999920561e+00,2.334609652574066692e-04,-4.629032088744072237e-01,-4.629032088799518441e-01,-2.633917360752004555e+00
5.819999999999920348e+00,2.334609596328860446e-04,-4.629032203000895684e-01,-4.629032203057140693e-01,-2.638546392960629650e+00
5.829999999999920135e+00,2.334609542486448417e-04,-4.629032205803817468e-01,-4.629032205857659954e-01,-2.643175425171817583e+00
5.839999999999919922e+00,2.334609491240172043e-04,-4.629032101671957666e-01,-4.629032101723203896e-01,-2.647804457278614354e+00
5.849999999999919709e+00,2.334609437768877540e-04,-4.629032208921113889e-01,-4.629032208974585005e-01,-2.652433489492882490e+00
5.859999999999919496e+00,2.334609387506508945e-04,-4.629032148494479082e-01,-4.629032148544741654e-01,-2.657062521646403663e+00
5.869999999999919282e+00,2.334609338480647992e-04,-4.629032065389406259e-01,-4.629032065438432042e-01,-2.661691553716695413e+00
5.879999999999919069e+00,2.334609287175307536e-04,-4.629032187383932406e-01,-4.629032187435237478e-01,-2.666320585909209839e+00
5.889999999999918856e+00,2.334609237800805382e-04,-4.629032226034450193e-01,-4.629032226083824586e-01,-2.670949618140181503e+00
5.899999999999918643e+00,2.334609191895105351e-04,-4.629032090728626425e-01,-4.629032090774531927e-01,-2.675578650235500788e+00
5.909999999999918430e+00,2.334609144437526306e-04,-4.629032121827857393e-01,-4.629032121875314987e-01,-2.680207682362074628e+00
5.919999999999918217e+00,2.334609096801526073e-04,-4.629032197182373909e-01,-4.629032197230009693e-01,-2.684836714564020177e+00
5.929999999999918003e+00,2.334609050848529077e-04,-4.629032214084797259e-01,-4.629032214130750500e-01,-2.689465746782700339e+00
5.939999999999917790e+00,2.334609006456665845e-04,-4.629032179460977892e-01,-4.629032179505369604e-01,-2.694094778966600323e+00
5.949999999999917577e+00,2.334608962647896299e-04,-4.629032157000081971e-01,-4.629032157043890816e-01,-2.698723811127981431e+00
5.959999999999917364e+00,2.334608919674648726e-04,-4.629032126058214014e-01,-4.629032126101187417e-01,-2.703352843258337135e+00
5.969999999999917151e+00,2.334608876425938449e-04,-4.629032158632284677e-01,-4.629032158675533415e-01,-2.707981875421294315e+00
5.979999999999916938e+00,2.334608833798085432e-04,-4.629032194022100755e-01,-4.629032194064728878e-01,-2.712610907619579237e+00
5.989999999999916724e+00,2.334608792728149894e-04,-4.629032171727889833e-01,-4.629032171768959758e-01,-2.717239939795414116e+00
5.999999999999916511e+00,2.334608752098596407e-04,-4.629032163689684176e-01,-4.629032163730313898e-01,-2.721868971963166572e+00
6.009999999999916298e+00,2.334608713152345398e-04,-4.629032089657029725e-01,-4.629032089695975793e-01,-2.726498004056718383e+00
6.019999999999916085e+00,2.334608673164723623e-04,-4.629032131321997312e-01,-4.629032131361984770e-01,-2.731127036192039004e+00
6.029999999999915872e+00,2.334608632862361210e-04,-4.629032228412831018e-01,-4.629032228453133224e-01,-2.735756068424481935e+00
6.039999999999915659e+00,2.334608595672595511e-04,-4.629032161568815695e-01,-4.629032161606005391e-01,-2.740385100589770140e+00
6.049999999999915445e+00,2.334608559147766669e-04,-4.629032097625658815e-01,-4.629032097662183487e-01,-2.745014132691047770e+00
6.059999999999915232e+00,2.334608520554993486e-04,-4.629032210743254661e-01,-4.629032210781847678e-01,-2.749643164905650750e+00
6.069999999999915019e+00,2.334608484055595689e-04,-4.629032215475989420e-01,-4.629032215512488557e-01,-2.754272197124776778e+00
6.079999999999914806e+00,2.334608449522558181e-04,-4.629032135834041384e-01,-4.629032135868574316e-01,-2.758901229264064003e+00
6.089999999999914593e+00,2.334608412262276786e-04,-4.629032278586495130e-01,-4.629032278623755325e-01,-2.763530261546376376e+00
6.099999999999914380e+00,2.334608378340191810e-04,-4.629032227894313567e-01,-4.629032227928235876e-01,-2.768159293777662899e+00
6.109999999999914166e+00,2.334608343479514640e-04,-4.629032284393551078e-01,-4.629032284428411526e-01,-2.772788326065541931e+00
6.119999999999913953e+00,2.334608312046516617e-04,-4.629032148388972367e-01,-4.629032148420405557e-01,-2.777417358217074472e+00
6.129999999999913740e+00,2.334608278893747079e-04,-4.629032172694773073e-01,-4.629032172727925998e-01,-2.782046390393084323e+00
6.139999999999913527e+00,2.334608247048111738e-04,-4.629032135477811893e-01,-4.629032135509657531e-01,-2.786675422531746715e+00
6.149999999999913314e+00,2.334608213611039454e-04,-4.629032239199423193e-01,-4.629032239232860335e-01,-2.791304454774289567e+00
6.159999999999913101e+00,2.334608182863048495e-04,-4.629032194538559297e-01,-4.629032194569307479e-01,-2.795933486971903026e+00
6.169999999999912887e+00,2.334608152062615490e-04,-4.629032195746805578e-01,-4.629032195777605940e-01,-2.800562519170730180e+00
6.179999999999912674e+00,2.334608122337662793e-04,-4.629032156655212282e-01,-4.629032156684937394e-01,-2.805191551330357580e+00
6.189999999999912461e+00,2.334608093384229989e-04,-4.629032101121491327e-01,-4.629032101150444833e-01,-2.809820583434374353e+00
6.199999999999912248e+00,2.334608063691805254e-04,-4.629032128447897465e-01,-4.629032128477589825e-01,-2.814449615565791429e+00
6.209999999999912035e+00,2.334608035101564186e-04,-4.629032113150741146e-01,-4.629032113179331609e-01,-2.819078647681801275e+00
6.219999999999911822e+00,2.334608005798681908e-04,-4.629032172185464367e-01,-4.629032172214767038e-01,-2.823707679856916730e+00
6.229999999999911608e+00,2.334607977316671050e-04,-4.629032205781302700e-01,-4.629032205809784917e-01,-2.828336712065546266e+00
6.239999999999911395e+00,2.334607949758351925e-04,-4.629032209873031323e-01,-4.629032209900589834e-01,-2.832965744278175269e+00
6.249999999999911182e+00,2.334607923117755187e-04,-4.629032185487691464e-01,-4.629032185514331821e-01,-2.837594776466326962e+00
6.259999999999910969e+00,2.334607897849634800e-04,-4.629032100849907461e-01,-4.629032100875175582e-01,-2.842223808569703358e+00
6.269999999999910756e+00,2.334607870352756328e-04,-4.629032197345578914e-01,-4.629032197373075808e-01,-2.846852840769798831e+00
6.279999999999910543e+00,2.334607844206337585e-04,-4.629032221798957125e-01,-4.629032221825103433e-01,-2.851481872994212630e+00
6.289999999999910330e+00,2.334607820193127002e-04,-4.629032138793113815e-01,-4.629032138817126829e-01,-2.856110905135406774e+00
6.299999999999910116e+00,2.334607796352099380e-04,-4.629032078483199530e-01,-4.629032078507040460e-01,-2.860739937216274509e+00
6.309999999999909903e+00,2.334607771569027735e-04,-4.629032102165259732e-01,-4.629032102190042686e-01,-2.865368969320917891e+00
6.319999999999909690e+00,2.334607745994294161e-04,-4.629032202579922983e-01,-4.629032202605497526e-01,-2.869998001526055109e+00
6.329999999999909477e+00,2.334607722157775735e-04,-4.629032210273306136e-01,-4.629032210297142624e-01,-2.874627033738712090e+00
6.339999999999909264e+00,2.334607699785148981e-04,-4.629032154571426361e-01,-4.629032154593799020e-01,-2.879256065895520855e+00
6.349999999999909051e+00,2.334607676247020883e-04,-4.629032202181876388e-01,-4.629032202205414781e-01,-2.883885098100056332e+00
6.359999999999908837e+00,2.334607652908424473e-04,-4.629032256293731384e-01,-4.629032256317069938e-01,-2.888514130358683651e+00
6.369999999999908624e+00,2.334607632102585054e-04,-4.629032167437149292e-01,-4.629032167457954872e-01,-2.893143162528201362e+00
6.379999999999908411e+00,2.334607610318812894e-04,-4.629032174984009096e-01,-4.629032175005792782e-01,-2.897772194705364068e+00
6.389999999999908198e+00,2.334607590054131848e-04,-4.629032102975408347e-01,-4.629032102995673248e-01,-2.902401226810365831e+00
6.399999999999907985e+00,2.334607568254469349e-04,-4.629032158838616295e-01,-4.629032158860416080e-01,-2.907030258971384562e+00
6.409999999999907772e+00,2.334607546146387925e-04,-4.629032251145625554e-01,-4.629032251167733425e-01,-2.911659291224740986e+00
6.419999999999907558e+00,2.334607527444325999e-04,-4.629032141769932052e-01,-4.629032141788634314e-01,-2.916288323368381175e+00
6.429999999999907345e+00,2.334607506194591171e-04,-4.629032230397372993e-01,-4.629032230418622662e-01,-2.920917355600903598e+00
6.439999999999907132e+00,2.334607487735767021e-04,-4.629032145427804945e-01,-4.629032145446263513e-01,-2.925546387748177324e+00
6.449999999999906919e+00,2.334607467967401745e-04,-4.629032178761635086e-01,-4.629032178781403717e-01,-2.930175419928915392e+00
6.459999999999906706e+00,2.334607449381383875e-04,-4.629032153095016255e-01,-4.629032153113602499e-01,-2.934804452083868753e+00
6.469999999999906493e+00,2.334607430702417624e-04,-4.629032152732532324e-01,-4.629032152751211271e-01,-2.939433484238469507e+00
6.479999999999906279e+00,2.334607412520043072e-04,-4.629032141730058947e-01,-4.629032141748241069e-01,-2.944062516382017769e+00
6.489999999999906066e+00,2.334607393987496969e-04,-4.629032175626434098e-01,-4.629032175644966496e-01,-2.948691548559497555e+00
6.499999999999905853e+00,2.334607375488877720e-04,-4.629032224194065681e-01,-4.629032224212564217e-01,-2.953320580785541605e+00
6.509999999999905640e+00,2.334607358575497302e-04,-4.629032185265502530e-01,-4.629032185282415668e-01,-2.957949612972498254e+00
6.519999999999905427e+00,2.334607340785017926e-04,-4.629032226533000838e-01,-4.629032226550791052e-01,-2.962578645200810268e+00
6.529999999999905214e+00,2.334607325079763175e-04,-4.629032151984712185e-01,-4.629032152000417399e-01,-2.967207677354365636e+00
6.539999999999905000e+00,2.334607307071497398e-04,-4.629032246195588507e-01,-4.629032246213596880e-01,-2.971836709602361903e+00
6.549999999999904787e+00,2.334607290644116566e-04,-4.629032247780850984e-01,-4.629032247797278399e-01,-2.976465741851785474e+00
6.559999999999904574e+00,2.334607276097167851e-04,-4.629032152954413726e-01,-4.629032152968960423e-01,-2.981094774006194825e+00
6.569999999999904361e+00,2.334607259072582171e-04,-4.629032242177473222e-01,-4.629032242194497937e-01,-2.985723806250074386e+00
6.579999999999904148e+00,2.334607244124806895e-04,-4.629032202554022590e-01,-4.629032202568970633e-01,-2.990352838454123141e+00
6.589999999999903935e+00,2.334607229336688791e-04,-4.629032176205777338e-01,-4.629032176220565509e-01,-2.994981870631807652e+00
6.599999999999903721e+00,2.334607213781403324e-04,-4.629032215686555984e-01,-4.629032215702111319e-01,-2.999610902849049854e+00
6.609999999999903508e+00,2.334607199427201631e-04,-4.629032190109481637e-01,-4.629032190123835711e-01,-3.004239935040594833e+00
6.619999999999903295e+00,2.334607185544791057e-04,-4.629032152766426877e-01,-4.629032152780309106e-01,-3.008868967194749278e+00
6.629999999999903082e+00,2.334607172224536327e-04,-4.629032099452803917e-01,-4.629032099466124373e-01,-3.013497999295534413e+00
6.639999999999902869e+00,2.334607157027947222e-04,-4.629032182127930661e-01,-4.629032182143127394e-01,-3.018127031479182154e+00
6.649999999999902656e+00,2.334607141522518521e-04,-4.629032294610043730e-01,-4.629032294625549104e-01,-3.022756063775342561e+00
6.659999999999902442e+00,2.334607129065030681e-04,-4.629032221179948392e-01,-4.629032221192405649e-01,-3.027385095997768172e+00
6.669999999999902229e+00,2.334607117233174385e-04,-4.629032131373628789e-01,-4.629032131385460436e-01,-3.032014128130325226e+00
6.679999999999902016e+00,2.334607104124428525e-04,-4.629032138866790991e-01,-4.629032138879899949e-01,-3.036643160270502406e+00
6.689999999999901803e+00,2.334607091980262373e-04,-4.629032095933393598e-01,-4.629032095945537773e-01,-3.041272192367650451e+00
6.699999999999901590e+00,2.334607077328450166e-04,-4.629032234378784860e-01,-4.629032234393436473e-01,-3.045901224603494217e+00
6.709999999999901377e+00,2.334607065294147575e-04,-4.629032206793264881e-01,-4.629032206805299143e-01,-3.050530256811490926e+00
6.719999999999901164e+00,2.334607053668105649e-04,-4.629032173552085627e-01,-4.629032173563711883e-01,-3.055159288986205812e+00
6.729999999999900950e+00,2.334607041747873324e-04,-4.629032173653587767e-01,-4.629032173665508232e-01,-3.059788321161051261e+00
6.739999999999900737e+00,2.334607028994736561e-04,-4.629032238299985447e-01,-4.629032238312738579e-01,-3.064417353400626709e+00
6.749999999999900524e+00,2.334607017356214384e-04,-4.629032240601513859e-01,-4.629032240613152327e-01,-3.069046385642391961e+00
6.759999999999900311e+00,2.334607007358430804e-04,-4.629032152172663506e-01,-4.629032152182661064e-01,-3.073675417795564080e+00
6.769999999999900098e+00,2.334606995948180889e-04,-4.629032174527469845e-01,-4.629032174538880162e-01,-3.078304449971232870e+00
6.779999999999899885e+00,2.334606984391081753e-04,-4.629032214261732392e-01,-4.629032214273289259e-01,-3.082933482186650309e+00
6.789999999999899671e+00,2.334606974527052130e-04,-4.629032152601920136e-01,-4.629032152611783912e-01,-3.087562514340238540e+00
6.799999999999899458e+00,2.334606963084392430e-04,-4.629032213867176893e-01,-4.629032213878619406e-01,-3.092191546555250081e+00
6.809999999999899245e+00,2.334606952859622452e-04,-4.629032198259027120e-01,-4.629032198269251719e-01,-3.096820578754531539e+00
6.819999999999899032e+00,2.334606943248979279e-04,-4.629032159239858668e-01,-4.629032159249469314e-01,-3.101449610914732258e+00
6.829999999999898819e+00,2.334606933433046219e-04,-4.629032146856458807e-01,-4.629032146866274844e-01,-3.106078643062570421e+00
6.839999999999898606e+00,2.334606923554157062e-04,-4.629032146995071262e-01,-4.629032147004950026e-01,-3.110707675210553358e+00
6.849999999999898392e+00,2.334606913647021729e-04,-4.629032161552489866e-01,-4.629032161562396941e-01,-3.115336707373096647e+00
6.859999999999898179e+00,2.334606903156096651e-04,-4.629032224735797896e-01,-4.629032224746288948e-01,-3.119965739598881349e+00
6.869999999999897966e+00,2.334606895541359089e-04,-4.629032105535530461e-01,-4.629032105543144926e-01,-3.124594771705178520e+00
6.879999999999897753e+00,2.334606884717034254e-04,-4.629032218936663945e-01,-4.629032218947488064e-01,-3.129223803925198055e+00
6.889999999999897540e+00,2.334606876746706298e-04,-4.629032143203718475e-01,-4.629032143211688766e-01,-3.133852836069198400e+00
6.899999999999897327e+00,2.334606867467319685e-04,-4.629032171556896058e-01,-4.629032171566175302e-01,-3.138481868241683514e+00
6.909999999999897113e+00,2.334606859141955361e-04,-4.629032144448891883e-01,-4.629032144457217446e-01,-3.143110900386965056e+00
6.919999999999896900e+00,2.334606850211507292e-04,-4.629032168723951624e-01,-4.629032168732882258e-01,-3.147739932556582243e+00
6.929999999999896687e+00,2.334606842433410820e-04,-4.629032123833484169e-01,-4.629032123841262392e-01,-3.152368964681193209e+00
6.939999999999896474e+00,2.334606832583822770e-04,-4.629032233736549151e-01,-4.629032233746398495e-01,-3.156997996915914761e+00
6.949999999999896261e+00,2.334606823132008167e-04,-4.629032314093584066e-01,-4.629032314103035950e-01,-3.161627029230953401e+00
6.959999999999896048e+00,2.334606816336607879e-04,-4.629032229014292676e-01,-4.629032229021088352e-01,-3.166256061460646976e+00
6.969999999999895834e+00,2.334606809736653734e-04,-4.629032151323336230e-01,-4.629032151329935951e-01,-3.170885093612630712e+00
6.979999999999895621e+00,2.334606802522074323e-04,-4.629032123298403856e-01,-4.629032123305618640e-01,-3.175514125736650151e+00
6.989999999999895408e+00,2.334606793442954489e-04,-4.629032224233288750e-01,-4.629032224242367599e-01,-3.180143157961791811e+00
6.999999999999895195e+00,2.334606786452763998e-04,-4.629032187839065560e-01,-4.629032187846055524e-01,-3.184772190150329862e+00
7.009999999999894982e+00,2.334606778600539811e-04,-4.629032225792474309e-01,-4.629032225800326361e-01,-3.189401222376907707e+00
7.019999999999894769e+00,2.334606772429614224e-04,-4.629032157013534543e-01,-4.629032157019705718e-01,-3.194030254534538038e+00
7.029999999999894555e+00,2.334606764656624886e-04,-4.629032206443634001e-01,-4.629032206451407228e-01,-3.198659286741759367e+00
7.039999999999894342e+00,2.334606758253143896e-04,-4.629032169887252190e-01,-4.629032169893655402e-01,-3.203288318912286936e+00
7.049999999999894129e+00,2.334606752666869994e-04,-4.629032091345223754e-01,-4.629032091350809841e-01,-3.207917351004190731e+00
7.059999999999893916e+00,2.334606744655571935e-04,-4.629032182144187657e-01,-4.629032182152199026e-01,-3.212546383187135923e+00
7.069999999999893703e+00,2.334606739216548137e-04,-4.629032103086479499e-01,-4.629032103091918482e-01,-3.217175415290765894e+00
7.079999999999893490e+00,2.334606733734609179e-04,-4.629032041649877582e-01,-4.629032041655359309e-01,-3.221804447332964116e+00
7.089999999999893276e+00,2.334606724567248840e-04,-4.629032233214812053e-01,-4.629032233223979165e-01,-3.226433479567095475e+00
7.099999999999893063e+00,2.334606720111115840e-04,-4.629032105695347621e-01,-4.629032105699803501e-01,-3.231062511673236770e+00
7.109999999999892850e+00,2.334606712057251190e-04,-4.629032240338443738e-01,-4.629032240346497851e-01,-3.235691543914380297e+00
7.119999999999892637e+00,2.334606705471069124e-04,-4.629032268365449454e-01,-4.629032268372035852e-01,-3.240320576183404189e+00
7.129999999999892424e+00,2.334606700633071988e-04,-4.629032196570455615e-01,-4.629032196575293412e-01,-3.244949608380458539e+00
7.139999999999892211e+00,2.334606696942358617e-04,-4.629032064359535625e-01,-4.629032064363226562e-01,-3.249578640445187183e+00
7.149999999999891998e+00,2.334606688747054644e-04,-4.629032236859967342e-01,-4.629032236868162453e-01,-3.254207672682866370e+00
7.159999999999891784e+00,2.334606683954791595e-04,-4.629032175082294365e-01,-4.629032175087086642e-01,-3.258836704858427691e+00
7.169999999999891571e+00,2.334606678794487445e-04,-4.629032153911650238e-01,-4.629032153916810555e-01,-3.263465737012855250e+00
7.179999999999891358e+00,2.334606674178211008e-04,-4.629032103255893427e-01,-4.629032103260509734e-01,-3.268094769116573151e+00
7.189999999999891145e+00,2.334606666470917817e-04,-4.629032264925889706e-01,-4.629032264933596874e-01,-3.272723801382269482e+00
7.199999999999890932e+00,2.334606662474653506e-04,-4.629032174845668091e-01,-4.629032174849664338e-01,-3.277352833557514611e+00
7.209999999999890719e+00,2.334606657115613200e-04,-4.629032196258155429e-01,-4.629032196263514476e-01,-3.281981865754308725e+00
7.219999999999890505e+00,2.334606652117247926e-04,-4.629032192813840041e-01,-4.629032192818838265e-01,-3.286610897947622068e+00
7.229999999999890292e+00,2.334606648197553225e-04,-4.629032128053637285e-01,-4.629032128057556927e-01,-3.291239930076067743e+00
7.239999999999890079e+00,2.334606643003787885e-04,-4.629032151436399678e-01,-4.629032151441593301e-01,-3.295868962228023946e+00
7.249999999999889866e+00,2.334606638548202137e-04,-4.629032134862769432e-01,-4.629032134867224757e-01,-3.300497994363332133e+00
7.259999999999889653e+00,2.334606633280171116e-04,-4.629032175171944319e-01,-4.629032175177212327e-01,-3.305127026539030677e+00
7.269999999999889440e+00,2.334606629364663062e-04,-4.629032124874066789e-01,-4.629032124877982546e-01,-3.309756058664296230e+00
7.279999999999889226e+00,2.334606624708169230e-04,-4.629032138339399527e-01,-4.629032138344055802e-01,-3.314385090803101175e+00
7.289999999999889013e+00,2.334606619681109461e-04,-4.629032178178523749e-01,-4.629032178183550839e-01,-3.319014122981782222e+00
7.299999999999888800e+00,2.334606615381912015e-04,-4.629032171773538873e-01,-4.629032171777838212e-01,-3.323643155153985784e+00
7.309999999999888587e+00,2.334606610991361321e-04,-4.629032176559814138e-01,-4.629032176564204515e-01,-3.328272187330984622e+00
7.319999999999888374e+00,2.334606606619498749e-04,-4.629032190401183855e-01,-4.629032190405555913e-01,-3.332901219521823055e+00
7.329999999999888161e+00,2.334606601755771327e-04,-4.629032239158855089e-01,-4.629032239163718976e-01,-3.337530251761468225e+00
7.339999999999887947e+00,2.334606598500653797e-04,-4.629032184274901041e-01,-4.629032184278156214e-01,-3.342159283946068538e+00
7.349999999999887734e+00,2.334606592960197194e-04,-4.629032289819961510e-01,-4.629032289825502078e-01,-3.346788316236442462e+00
7.359999999999887521e+00,2.334606591143667412e-04,-4.629032147174951817e-01,-4.629032147176768142e-01,-3.351417348383799233e+00
7.369999999999887308e+00,2.334606586831819495e-04,-4.629032185948303568e-01,-4.629032185952615674e-01,-3.356046380570178567e+00
7.379999999999887095e+00,2.334606583363398741e-04,-4.629032166945081794e-01,-4.629032166948550131e-01,-3.360675412737470502e+00
7.389999999999886882e+00,2.334606580285250382e-04,-4.629032127365794169e-01,-4.629032127368872263e-01,-3.365304444865144351e+00
7.399999999999886668e+00,2.334606575098808828e-04,-4.629032231329440750e-01,-4.629032231334627157e-01,-3.369933477096992203e+00
7.409999999999886455e+00,2.334606571992742263e-04,-4.629032194891786745e-01,-4.629032194894892593e-01,-3.374562509292194701e+00
7.419999999999886242e+00,2.334606568211638686e-04,-4.629032216497168672e-01,-4.629032216500949537e-01,-3.379191541509069641e+00
7.429999999999886029e+00,2.334606564556321263e-04,-4.629032229150646383e-01,-4.629032229154301792e-01,-3.383820573738585580e+00
7.439999999999885816e+00,2.334606563910927694e-04,-4.629032050627838735e-01,-4.629032050628484329e-01,-3.388449605789278340e+00
7.449999999999885603e+00,2.334606559531435591e-04,-4.629032131655591575e-01,-4.629032131659970850e-01,-3.393078637921371765e+00
7.459999999999885389e+00,2.334606555098297977e-04,-4.629032204207139678e-01,-4.629032204211572799e-01,-3.397707670126022261e+00
7.469999999999885176e+00,2.334606552750087647e-04,-4.629032144091135281e-01,-4.629032144093483403e-01,-3.402336702270348123e+00
7.479999999999884963e+00,2.334606549486227111e-04,-4.629032156049378566e-01,-4.629032156052642621e-01,-3.406965734426723902e+00
7.489999999999884750e+00,2.334606546142844140e-04,-4.629032172049576954e-01,-4.629032172052920391e-01,-3.411594766599107764e+00
7.499999999999884537e+00,2.334606542252300654e-04,-4.629032229044908742e-01,-4.629032229048799518e-01,-3.416223798828541547e+00
7.509999999999884324e+00,2.334606541214290102e-04,-4.629032096284118047e-01,-4.629032096285156106e-01,-3.420852830924929755e+00
7.519999999999884110e+00,2.334606537499280031e-04,-4.629032158569913458e-01,-4.629032158573628264e-01,-3.425481863083871037e+00
7.529999999999883897e+00,2.334606534327657453e-04,-4.629032174410412370e-01,-4.629032174413583722e-01,-3.430110895258598358e+00
7.539999999999883684e+00,2.334606531116018057e-04,-4.629032200499051397e-01,-4.629032200502263272e-01,-3.434739927459418585e+00
7.549999999999883471e+00,2.334606529009616523e-04,-4.629032157611509546e-01,-4.629032157613616194e-01,-3.439368959617241206e+00
7.559999999999883258e+00,2.334606526446112644e-04,-4.629032148656700985e-01,-4.629032148659264490e-01,-3.443997991766154065e+00
7.569999999999883045e+00,2.334606522930153961e-04,-4.629032206266973093e-01,-4.629032206270489169e-01,-3.448627023972772765e+00
7.579999999999882832e+00,2.334606520054116337e-04,-4.629032221076591624e-01,-4.629032221079467657e-01,-3.453256056194136558e+00
7.589999999999882618e+00,2.334606518982351318e-04,-4.629032119730015493e-01,-4.629032119731087414e-01,-3.457885088313974009e+00
7.599999999999882405e+00,2.334606516645498276e-04,-4.629032114999139802e-01,-4.629032115001476821e-01,-3.462514120429206699e+00
7.609999999999882192e+00,2.334606512611907595e-04,-4.629032219498714351e-01,-4.629032219502747791e-01,-3.467143152649108551e+00
7.619999999999881979e+00,2.334606511940393427e-04,-4.629032096345009339e-01,-4.629032096345681024e-01,-3.471772184745520740e+00
7.629999999999881766e+00,2.334606508611787590e-04,-4.629032165800520127e-01,-4.629032165803848575e-01,-3.476401216911654490e+00
7.639999999999881553e+00,2.334606506134323284e-04,-4.629032170431147675e-01,-4.629032170433625137e-01,-3.481030249082333494e+00
7.649999999999881339e+00,2.334606503399730946e-04,-4.629032200434812228e-01,-4.629032200437546707e-01,-3.485659281283041810e+00
7.659999999999881126e+00,2.334606501998987547e-04,-4.629032142233534541e-01,-4.629032142234935088e-01,-3.490288313425415012e+00
7.669999999999880913e+00,2.334606499851803478e-04,-4.629032140546756047e-01,-4.629032140548903218e-01,-3.494917345566176614e+00
7.679999999999880700e+00,2.334606495856499770e-04,-4.629032257494753444e-01,-4.629032257498748582e-01,-3.499546377824070742e+00
7.689999999999880487e+00,2.334606494092844359e-04,-4.629032230589277819e-01,-4.629032230591041408e-01,-3.504175410054836348e+00
7.699999999999880274e+00,2.334606494019064130e-04,-4.629032096562773479e-01,-4.629032096562847309e-01,-3.508804442151406633e+00
7.709999999999880060e+00,2.334606490043863970e-04,-4.629032229881938076e-01,-4.629032229885913230e-01,-3.513433474381685961e+00
7.719999999999879847e+00,2.334606486914218447e-04,-4.629032294993795649e-01,-4.629032294996925367e-01,-3.518062506676992829e+00
7.729999999999879634e+00,2.334606487348287189e-04,-4.629032132273127043e-01,-4.629032132272692945e-01,-3.522691538809222589e+00
7.739999999999879421e+00,2.334606485389324954e-04,-4.629032142161062513e-01,-4.629032142163021502e-01,-3.527320570951579359e+00
7.749999999999879208e+00,2.334606483521915732e-04,-4.629032141328288108e-01,-4.629032141330155503e-01,-3.531949603093094581e+00
7.759999999999878995e+00,2.334606480779001330e-04,-4.629032197007107996e-01,-4.629032197009850802e-01,-3.536578635290375860e+00
7.769999999999878781e+00,2.334606480155789452e-04,-4.629032113247736335e-01,-4.629032113248359726e-01,-3.541207667403686088e+00
7.779999999999878568e+00,2.334606476630635651e-04,-4.629032230184852437e-01,-4.629032230188377395e-01,-3.545836699634222988e+00
7.789999999999878355e+00,2.334606476395682264e-04,-4.629032123219542494e-01,-4.629032123219777306e-01,-3.550465731757466159e+00
7.799999999999878142e+00,2.334606473140460109e-04,-4.629032228105567359e-01,-4.629032228108822533e-01,-3.555094763985897188e+00
7.809999999999877929e+00,2.334606472279925050e-04,-4.629032166603017084e-01,-4.629032166603877507e-01,-3.559723796152586495e+00
7.819999999999877716e+00,2.334606469838106601e-04,-4.629032222536988983e-01,-4.629032222539430919e-01,-3.564352828375367821e+00
7.829999999999877502e+00,2.334606469572448337e-04,-4.629032124325065944e-01,-4.629032124325331843e-01,-3.568981860499719438e+00
7.839999999999877289e+00,2.334606467662428614e-04,-4.629032147931620433e-01,-4.629032147933530572e-01,-3.573610892647841819e+00
7.849999999999877076e+00,2.334606466052816648e-04,-4.629032147824884702e-01,-4.629032147826494525e-01,-3.578239924795827420e+00
7.859999999999876863e+00,2.334606462230391687e-04,-4.629032296920471135e-01,-4.629032296924293632e-01,-3.582868957093130469e+00
7.869999999999876650e+00,2.334606460841676156e-04,-4.629032280059898197e-01,-4.629032280061287086e-01,-3.587497989373329421e+00
7.879999999999876437e+00,2.334606460650381422e-04,-4.629032192002975332e-01,-4.629032192003166846e-01,-3.592127021565351352e+00
7.889999999999876223e+00,2.334606459884270072e-04,-4.629032151744492674e-01,-4.629032151745258727e-01,-3.596756053717172108e+00
7.899999999999876010e+00,2.334606458458599780e-04,-4.629032151429662845e-01,-4.629032151431088371e-01,-3.601385085868744174e+00
7.909999999999875797e+00,2.334606456674786612e-04,-4.629032176557506539e-01,-4.629032176559290113e-01,-3.606014118045480110e+00
7.919999999999875584e+00,2.334606455335444292e-04,-4.629032168806218595e-01,-4.629032168807558079e-01,-3.610643150214420505e+00
7.929999999999875371e+00,2.334606454222312895e-04,-4.629032155912940483e-01,-4.629032155914053481e-01,-3.615272182370444565e+00
7.939999999999875158e+00,2.334606451665760648e-04,-4.629032232676169589e-01,-4.629032232678725878e-01,-3.619901214603376438e+00
7.949999999999874944e+00,2.334606451961297085e-04,-4.629032121526487353e-01,-4.629032121526192034e-01,-3.624530246724873450e+00
7.959999999999874731e+00,2.334606447808067404e-04,-4.629032315769575634e-01,-4.629032315773728978e-01,-3.629159279041058284e+00
7.969999999999874518e+00,2.334606446048413783e-04,-4.629032336730179442e-01,-4.629032336731939146e-01,-3.633788311377964320e+00
7.979999999999874305e+00,2.334606446024907738e-04,-4.629032251614990101e-01,-4.629032251615013416e-01,-3.638417343629581691e+00
7.989999999999874092e+00,2.334606445848122611e-04,-4.629032186610084754e-01,-4.629032186610261279e-01,-3.643046375816209714e+00
7.999999999999873879e+00,2.334606444684363038e-04,-4.629032190366063615e-01,-4.629032190367227129e-01,-3.647675408006691988e+00
8.009999999999873666e+00,2.334606443572488773e-04,-4.629032183568495551e-01,-4.629032183569607439e-01,-3.652304440190372148e+00
8.019999999999873452e+00,2.334606444281697398e-04,-4.629032062391179592e-01,-4.629032062390470159e-01,-3.656933472252692052e+00
8.029999999999873239e+00,2.334606441539900537e-04,-4.629032174066098904e-01,-4.629032174068840599e-01,-3.661562504427032128e+00
8.039999999999873026e+00,2.334606439730215323e-04,-4.629032211478458225e-01,-4.629032211480267889e-01,-3.666191536638691684e+00
8.049999999999872813e+00,2.334606437671003418e-04,-4.629032274267320113e-01,-4.629032274269379577e-01,-3.670820568913164550e+00
8.059999999999872600e+00,2.334606437757013448e-04,-4.629032192896655462e-01,-4.629032192896569420e-01,-3.675449601106052899e+00
8.069999999999872387e+00,2.334606436096127934e-04,-4.629032232638006228e-01,-4.629032232639667122e-01,-3.680078633338856875e+00
8.079999999999872173e+00,2.334606434859742266e-04,-4.629032243953863923e-01,-4.629032243955100157e-01,-3.684707665582934055e+00
8.089999999999871960e+00,2.334606433608530133e-04,-4.629032260975368684e-01,-4.629032260976619906e-01,-3.689336697844034507e+00
8.099999999999871747e+00,2.334606433259756389e-04,-4.629032216905530350e-01,-4.629032216905878960e-01,-3.693965730060975172e+00
8.109999999999871534e+00,2.334606434075966823e-04,-4.629032098841431297e-01,-4.629032098840615284e-01,-3.698594762159734817e+00
8.119999999999871321e+00,2.334606430800575526e-04,-4.629032256263548306e-01,-4.629032256266823464e-01,-3.703223794416325543e+00
8.129999999999871108e+00,2.334606430663679281e-04,-4.629032194869580619e-01,-4.629032194869717731e-01,-3.707852826611208741e+00
8.139999999999870894e+00,2.334606431510474517e-04,-4.629032081199040971e-01,-4.629032081198194426e-01,-3.712481858692323389e+00
8.149999999999870681e+00,2.334606429643741566e-04,-4.629032149446000721e-01,-4.629032149447867561e-01,-3.717110890841956117e+00
8.159999999999870468e+00,2.334606429843598787e-04,-4.629032072955215904e-01,-4.629032072955016064e-01,-3.721739922914891530e+00
8.169999999999870255e+00,2.334606427388844451e-04,-4.629032179622129539e-01,-4.629032179624584242e-01,-3.726368955094759183e+00
8.179999999999870042e+00,2.334606426580724875e-04,-4.629032170251529688e-01,-4.629032170252337930e-01,-3.730997987265091353e+00
8.189999999999869829e+00,2.334606424198800464e-04,-4.629032269688252987e-01,-4.629032269690634971e-01,-3.735627019535017634e+00
8.199999999999869615e+00,2.334606424608284109e-04,-4.629032185106503050e-01,-4.629032185106093378e-01,-3.740256051720083352e+00
8.209999999999869402e+00,2.334606423649161734e-04,-4.629032199433220640e-01,-4.629032199434179873e-01,-3.744885083919612612e+00
8.219999999999869189e+00,2.334606422054352380e-04,-4.629032247881331164e-01,-4.629032247882925999e-01,-3.749514116167653288e+00
8.229999999999868976e+00,2.334606421575579000e-04,-4.629032223464473739e-01,-4.629032223464952245e-01,-3.754143148391165585e+00
8.239999999999868763e+00,2.334606423269250787e-04,-4.629032060558407324e-01,-4.629032060556713679e-01,-3.758772180451554146e+00
8.249999999999868550e+00,2.334606420582962909e-04,-4.629032199773933653e-01,-4.629032199776619838e-01,-3.763401212651596772e+00
8.259999999999868336e+00,2.334606421688661016e-04,-4.629032069167048902e-01,-4.629032069165943120e-01,-3.768030244720653066e+00
8.269999999999868123e+00,2.334606419033359093e-04,-4.629032203449426897e-01,-4.629032203452081995e-01,-3.772659276924367866e+00
8.279999999999867910e+00,2.334606417770493684e-04,-4.629032229136516574e-01,-4.629032229137779453e-01,-3.777288309153631118e+00
8.289999999999867697e+00,2.334606418638311058e-04,-4.629032123427916368e-01,-4.629032123427048728e-01,-3.781917341276971989e+00
8.299999999999867484e+00,2.334606417744003373e-04,-4.629032144034038176e-01,-4.629032144034932461e-01,-3.786546373421095790e+00
8.309999999999867271e+00,2.334606417945831673e-04,-4.629032081742642246e-01,-4.629032081742440186e-01,-3.791175405502817952e+00
8.319999999999867057e+00,2.334606414797824644e-04,-4.629032251213549554e-01,-4.629032251216697591e-01,-3.795804437754346505e+00
8.329999999999866844e+00,2.334606414671948772e-04,-4.629032206137291827e-01,-4.629032206137417838e-01,-3.800433469960496247e+00
8.339999999999866631e+00,2.334606414196501996e-04,-4.629032195532049587e-01,-4.629032195532524763e-01,-3.805062502156075777e+00
8.349999999999866418e+00,2.334606412481680406e-04,-4.629032265815293812e-01,-4.629032265817008551e-01,-3.809691534422062986e+00
8.359999999999866205e+00,2.334606413648235594e-04,-4.629032140684997687e-01,-4.629032140683831398e-01,-3.814320566562631409e+00
8.369999999999865992e+00,2.334606413908736037e-04,-4.629032092707272006e-01,-4.629032092707011659e-01,-3.818949598655312361e+00
8.379999999999865778e+00,2.334606411499875708e-04,-4.629032215361222891e-01,-4.629032215363631519e-01,-3.823578630870914541e+00
8.389999999999865565e+00,2.334606411349068335e-04,-4.629032180585220257e-01,-4.629032180585371248e-01,-3.828207663051514942e+00
8.399999999999865352e+00,2.334606409994081520e-04,-4.629032229738687110e-01,-4.629032229740042137e-01,-3.832836695281389261e+00
8.409999999999865139e+00,2.334606409712053159e-04,-4.629032210540410808e-01,-4.629032210540692804e-01,-3.837465727491957690e+00
8.419999999999864926e+00,2.334606409065661311e-04,-4.629032216505582498e-01,-4.629032216506228647e-01,-3.842094759708527985e+00
8.429999999999864713e+00,2.334606408284532948e-04,-4.629032231898233540e-01,-4.629032231899014582e-01,-3.846723791940504178e+00
8.439999999999864500e+00,2.334606409091697613e-04,-4.629032139095826115e-01,-4.629032139095018983e-01,-3.851352824079519177e+00
8.449999999999864286e+00,2.334606407146338320e-04,-4.629032237705676955e-01,-4.629032237707622066e-01,-3.855981856317419521e+00
8.459999999999864073e+00,2.334606407179529543e-04,-4.629032198191713743e-01,-4.629032198191680436e-01,-3.860610888515607630e+00
8.469999999999863860e+00,2.334606405446788802e-04,-4.629032280356942808e-01,-4.629032280358675311e-01,-3.865239920796138318e+00
8.479999999999863647e+00,2.334606405817813899e-04,-4.629032215557411511e-01,-4.629032215557040697e-01,-3.869868953011658341e+00
8.489999999999863434e+00,2.334606406648278068e-04,-4.629032133060588250e-01,-4.629032133059757803e-01,-3.874497985144635948e+00
8.499999999999863221e+00,2.334606404666693684e-04,-4.629032236973447678e-01,-4.629032236975429426e-01,-3.879127017381807541e+00
8.509999999999863007e+00,2.334606403969035336e-04,-4.629032242400463182e-01,-4.629032242401160957e-01,-3.883756049624277562e+00
8.519999999999862794e+00,2.334606404375765920e-04,-4.629032183863875938e-01,-4.629032183863469041e-01,-3.888385081808101162e+00
8.529999999999862581e+00,2.334606404662153316e-04,-4.629032141445100779e-01,-4.629032141444814341e-01,-3.893014113949517352e+00
8.539999999999862368e+00,2.334606403261484185e-04,-4.629032203317089977e-01,-4.629032203318490524e-01,-3.897643146152974580e+00
8.549999999999862155e+00,2.334606403082870279e-04,-4.629032183464255046e-01,-4.629032183464433792e-01,-3.902272178336456676e+00
8.559999999999861942e+00,2.334606400790954707e-04,-4.629032305917575862e-01,-4.629032305919867918e-01,-3.906901210642603317e+00
8.569999999999861728e+00,2.334606402941769227e-04,-4.629032130842296033e-01,-4.629032130840144976e-01,-3.911530242773230803e+00
8.579999999999861515e+00,2.334606400707664941e-04,-4.629032255990527811e-01,-4.629032255992762135e-01,-3.916159275029444498e+00
8.589999999999861302e+00,2.334606402163847121e-04,-4.629032127304801292e-01,-4.629032127303345234e-01,-3.920788307156603647e+00
8.599999999999861089e+00,2.334606401491970016e-04,-4.629032154144958056e-01,-4.629032154145629741e-01,-3.925417339310815823e+00
8.609999999999860876e+00,2.334606400059412873e-04,-4.629032219461918785e-01,-4.629032219463351527e-01,-3.930046371530421023e+00
8.619999999999860663e+00,2.334606400864024241e-04,-4.629032136870981362e-01,-4.629032136870177006e-01,-3.934675403667211580e+00
8.629999999999860449e+00,2.334606400760637433e-04,-4.629032122224803203e-01,-4.629032122224906454e-01,-3.939304435789446668e+00
8.639999999999860236e+00,2.334606399984022061e-04,-4.629032149611361224e-01,-4.629032149612137825e-01,-3.943933467939135795e+00
8.649999999999860023e+00,2.334606399274195712e-04,-4.629032168987184948e-01,-4.629032168987894935e-01,-3.948562500108193873e+00
8.659999999999859810e+00,2.334606399218178239e-04,-4.629032149861410095e-01,-4.629032149861466161e-01,-3.953191532258060636e+00
8.669999999999859597e+00,2.334606396614994186e-04,-4.629032297619186664e-01,-4.629032297621789582e-01,-3.957820564555940113e+00
8.679999999999859384e+00,2.334606398146720592e-04,-4.629032165312206293e-01,-4.629032165310674740e-01,-3.962449596721099088e+00
8.689999999999859170e+00,2.334606396090389683e-04,-4.629032282144422417e-01,-4.629032282146478550e-01,-3.967078629003449652e+00
8.699999999999858957e+00,2.334606397276403590e-04,-4.629032175310064390e-01,-4.629032175308878116e-01,-3.971707661178640603e+00
8.709999999999858744e+00,2.334606397280084727e-04,-4.629032160195106216e-01,-4.629032160195102330e-01,-3.976336693338835548e+00
8.719999999999858531e+00,2.334606396269933021e-04,-4.629032205915225018e-01,-4.629032205916235321e-01,-3.980965725544851619e+00
8.729999999999858318e+00,2.334606396826937821e-04,-4.629032145594869641e-01,-4.629032145594312864e-01,-3.985594757690391177e+00
8.739999999999858105e+00,2.334606395989332283e-04,-4.629032181772857468e-01,-4.629032181773695132e-01,-3.990223789872247462e+00
8.749999999999857891e+00,2.334606396904025951e-04,-4.629032097886516817e-01,-4.629032097885601993e-01,-3.994852821970042545e+00
8.759999999999857678e+00,2.334606395927387205e-04,-4.629032149957842956e-01,-4.629032149958819398e-01,-3.999481854120098046e+00
8.769999999999857465e+00,2.334606396045332409e-04,-4.629032116909344019e-01,-4.629032116909226335e-01,-4.004110886236995626e+00
8.779999999999857252e+00,2.334606394040304321e-04,-4.629032232261796054e-01,-4.629032232263801117e-01,-4.008739918469458097e+00
8.789999999999857039e+00,2.334606395051673315e-04,-4.629032138753432224e-01,-4.629032138752420811e-01,-4.013368950608110275e+00
8.799999999999856826e+00,2.334606394979962557e-04,-4.629032131931156702e-01,-4.629032131931228311e-01,-4.017997982740048712e+00
8.809999999999856612e+00,2.334606393390227270e-04,-4.629032217736171462e-01,-4.629032217737761301e-01,-4.022627014957944169e+00
8.819999999999856399e+00,2.334606393265235564e-04,-4.629032205285785739e-01,-4.629032205285910639e-01,-4.027256047163242592e+00
8.829999999999856186e+00,2.334606391302133845e-04,-4.629032314829281680e-01,-4.629032314831244554e-01,-4.031885079478268352e+00
8.839999999999855973e+00,2.334606392302769509e-04,-4.629032224880956226e-01,-4.629032224879955359e-01,-4.036514111703048968e+00
8.849999999999855760e+00,2.334606392544037561e-04,-4.629032194301384573e-01,-4.629032194301143099e-01,-4.041143143897325984e+00
8.859999999999855547e+00,2.334606392872409059e-04,-4.629032157874839459e-01,-4.629032157874510833e-01,-4.045772176055168146e+00
8.869999999999855333e+00,2.334606392153059078e-04,-4.629032188888849708e-01,-4.629032188889569133e-01,-4.050401208244128526e+00
8.879999999999855120e+00,2.334606392889485244e-04,-4.629032122678187200e-01,-4.629032122677450567e-01,-4.055030240366733096e+00
8.889999999999854907e+00,2.334606390715336524e-04,-4.629032255263108020e-01,-4.629032255265282392e-01,-4.059659272622213599e+00
8.899999999999854694e+00,2.334606392003196317e-04,-4.629032146051507146e-01,-4.629032146050219287e-01,-4.064288304768136406e+00
8.909999999999854481e+00,2.334606390787983762e-04,-4.629032216387277687e-01,-4.629032216388492826e-01,-4.068917336984645416e+00
8.919999999999854268e+00,2.334606390445517906e-04,-4.629032220427671263e-01,-4.629032220428013766e-01,-4.073546369205106821e+00
8.929999999999854055e+00,2.334606390971853066e-04,-4.629032170440271488e-01,-4.629032170439745242e-01,-4.078175401375494502e+00
8.939999999999853841e+00,2.334606391065880771e-04,-4.629032154417391798e-01,-4.629032154417297984e-01,-4.082804433529902077e+00
8.949999999999853628e+00,2.334606389491060039e-04,-4.629032241910209233e-01,-4.629032241911784085e-01,-4.087433465771970198e+00
8.959999999999853415e+00,2.334606388921160551e-04,-4.629032264340774416e-01,-4.629032264341344516e-01,-4.092062498036368012e+00
8.969999999999853202e+00,2.334606391042329731e-04,-4.629032109421502006e-01,-4.629032109419380925e-01,-4.096691530145577076e+00
8.979999999999852989e+00,2.334606388426560531e-04,-4.629032274520946677e-01,-4.629032274523562362e-01,-4.101320562420360361e+00
8.989999999999852776e+00,2.334606389259977525e-04,-4.629032196093179619e-01,-4.629032196092346396e-01,-4.105949594616370213e+00
8.999999999999852562e+00,2.334606389484071272e-04,-4.629032173822171803e-01,-4.629032173821947538e-01,-4.110578626790170276e+00
9.009999999999852349e+00,2.334606388205612054e-04,-4.629032246794305694e-01,-4.629032246795584116e-01,-4.115207659037092291e+00
9.019999999999852136e+00,2.334606389607213599e-04,-4.629032133713150143e-01,-4.629032133711748487e-01,-4.119836691170664977e+00
9.029999999999851923e+00,2.334606388665860213e-04,-4.629032191995258727e-01,-4.629032191996200196e-01,-4.124465723362754410e+00
9.039999999999851710e+00,2.334606387601047912e-04,-4.629032248347756950e-01,-4.629032248348821654e-01,-4.129094755611208534e+00
9.049999999999851497e+00,2.334606387669487361e-04,-4.629032225663061162e-01,-4.629032225662992883e-01,-4.133723787836864894e+00
9.059999999999851283e+00,2.334606389104963448e-04,-4.629032118130331219e-01,-4.629032118128895701e-01,-4.138352819954850936e+00
9.069999999999851070e+00,2.334606389321149296e-04,-4.629032099661038457e-01,-4.629032099660822519e-01,-4.142981852054490766e+00
9.079999999999850857e+00,2.334606389001666086e-04,-4.629032112777728414e-01,-4.629032112778048158e-01,-4.147610884167300505e+00
9.089999999999850644e+00,2.334606387628826798e-04,-4.629032190209181885e-01,-4.629032190210554676e-01,-4.152239916357646443e+00
9.099999999999850431e+00,2.334606387792829182e-04,-4.629032163665353639e-01,-4.629032163665189881e-01,-4.156868948521295515e+00
9.109999999999850218e+00,2.334606385966195448e-04,-4.629032274603949726e-01,-4.629032274605776598e-01,-4.161497980796082352e+00
9.119999999999850004e+00,2.334606386932858721e-04,-4.629032192583427130e-01,-4.629032192582460681e-01,-4.166127012988568801e+00
9.129999999999849791e+00,2.334606387183394804e-04,-4.629032170063853147e-01,-4.629032170063602791e-01,-4.170756045158607428e+00
9.139999999999849578e+00,2.334606386238434548e-04,-4.629032223046988248e-01,-4.629032223047933048e-01,-4.175385077381748467e+00
9.149999999999849365e+00,2.334606384958287770e-04,-4.629032296180469741e-01,-4.629032296181749828e-01,-4.180014109678056755e+00
9.159999999999849152e+00,2.334606385246294964e-04,-4.629032262605243253e-01,-4.629032262604955150e-01,-4.184643141940633804e+00
9.169999999999848939e+00,2.334606387079752124e-04,-4.629032133503377389e-01,-4.629032133501543855e-01,-4.189272174073953359e+00
9.179999999999848725e+00,2.334606385215950042e-04,-4.629032251575626034e-01,-4.629032251577490098e-01,-4.193901206325715059e+00
9.189999999999848512e+00,2.334606386085177421e-04,-4.629032180673093855e-01,-4.629032180672224550e-01,-4.198530238506300805e+00
9.199999999999848299e+00,2.334606386212098193e-04,-4.629032166910239665e-01,-4.629032166910112545e-01,-4.203159270673198833e+00
9.209999999999848086e+00,2.334606384882440509e-04,-4.629032243492974263e-01,-4.629032243494303756e-01,-4.207788302916824819e+00
9.219999999999847873e+00,2.334606386976606008e-04,-4.629032093855312557e-01,-4.629032093853218122e-01,-4.212417335010470332e+00
9.229999999999847660e+00,2.334606385460398872e-04,-4.629032196648620867e-01,-4.629032196650136877e-01,-4.217046367207270663e+00
9.239999999999847446e+00,2.334606385630610753e-04,-4.629032167411878951e-01,-4.629032167411708532e-01,-4.221675399374665183e+00
9.249999999999847233e+00,2.334606385897211730e-04,-4.629032144489811373e-01,-4.629032144489544920e-01,-4.226304431519128713e+00
9.259999999999847020e+00,2.334606384050965050e-04,-4.629032259111570680e-01,-4.629032259113416981e-01,-4.230933463778424830e+00
9.269999999999846807e+00,2.334606384978062533e-04,-4.629032181165556037e-01,-4.629032181164629001e-01,-4.235562495959498186e+00
9.279999999999846594e+00,2.334606384882716981e-04,-4.629032184269170069e-01,-4.629032184269265549e-01,-4.240191528143776978e+00
9.289999999999846381e+00,2.334606384244167709e-04,-4.629032217843132568e-01,-4.629032217843770947e-01,-4.244820560361683981e+00
9.299999999999846167e+00,2.334606384691822860e-04,-4.629032175158637186e-01,-4.629032175158189766e-01,-4.249449592536797660e+00
9.309999999999845954e+00,2.334606384514201812e-04,-4.629032185051060733e-01,-4.629032185051238368e-01,-4.254078624721866042e+00
9.319999999999845741e+00,2.334606384630888800e-04,-4.629032172018633928e-01,-4.629032172018517355e-01,-4.258707656893872873e+00
9.329999999999845528e+00,2.334606384539123012e-04,-4.629032169236470540e-01,-4.629032169236562133e-01,-4.263336689063118357e+00
9.339999999999845315e+00,2.334606382981416954e-04,-4.629032267991889382e-01,-4.629032267993447025e-01,-4.267965721331266948e+00
9.349999999999845102e+00,2.334606384212895794e-04,-4.629032173606308920e-01,-4.629032173605077682e-01,-4.272594753504749931e+00
9.359999999999844889e+00,2.334606383985097058e-04,-4.629032183425818014e-01,-4.629032183426045610e-01,-4.277223785688199165e+00
9.369999999999844675e+00,2.334606384173717607e-04,-4.629032162817864338e-01,-4.629032162817675600e-01,-4.281852817850997361e+00
9.379999999999844462e+00,2.334606384077228764e-04,-4.629032165881774019e-01,-4.629032165881870609e-01,-4.286481850016889084e+00
9.389999999999844249e+00,2.334606383892994354e-04,-4.629032169216557024e-01,-4.629032169216741321e-01,-4.291110882186123909e+00
9.399999999999844036e+00,2.334606383237054208e-04,-4.629032207270040167e-01,-4.629032207270696309e-01,-4.295739914393459813e+00
9.409999999999843823e+00,2.334606382138209614e-04,-4.629032271187070169e-01,-4.629032271188169290e-01,-4.300368946664756997e+00
9.419999999999843610e+00,2.334606382706975027e-04,-4.629032222964082899e-01,-4.629032222963513910e-01,-4.304997978887664445e+00
9.429999999999843396e+00,2.334606382430174417e-04,-4.629032236142568979e-01,-4.629032236142845980e-01,-4.309627011123834173e+00
9.439999999999843183e+00,2.334606383245365431e-04,-4.629032174123013932e-01,-4.629032174122198473e-01,-4.314256043297875820e+00
9.449999999999842970e+00,2.334606383890273278e-04,-4.629032130934465639e-01,-4.629032130933820599e-01,-4.318885075428745779e+00
9.459999999999842757e+00,2.334606383465695099e-04,-4.629032155814744587e-01,-4.629032155815169247e-01,-4.323514107584602861e+00
9.469999999999842544e+00,2.334606383338510595e-04,-4.629032157331191000e-01,-4.629032157331318120e-01,-4.328143139741946754e+00
9.479999999999842331e+00,2.334606381855600934e-04,-4.629032249664554177e-01,-4.629032249666036880e-01,-4.332772171991759791e+00
9.489999999999842117e+00,2.334606380947887359e-04,-4.629032295969132127e-01,-4.629032295970039734e-01,-4.337401204287820278e+00
9.499999999999841904e+00,2.334606382825814698e-04,-4.629032165488631279e-01,-4.629032165486753336e-01,-4.342030236453120473e+00
9.509999999999841691e+00,2.334606383764041787e-04,-4.629032104448744800e-01,-4.629032104447806661e-01,-4.346659268557475642e+00
9.519999999999841478e+00,2.334606381950586802e-04,-4.629032225179166016e-01,-4.629032225180979565e-01,-4.351288300782836238e+00
9.529999999999841265e+00,2.334606383410677260e-04,-4.629032114562257605e-01,-4.629032114560797662e-01,-4.355917332897251804e+00
9.539999999999841052e+00,2.334606381399175943e-04,-4.629032249580071201e-01,-4.629032249582082925e-01,-4.360546365147033754e+00
9.549999999999840838e+00,2.334606381771015546e-04,-4.629032212081951592e-01,-4.629032212081579667e-01,-4.365175397359078779e+00
9.559999999999840625e+00,2.334606381365791461e-04,-4.629032233216024972e-01,-4.629032233216430203e-01,-4.369804429592335282e+00
9.569999999999840412e+00,2.334606382498060110e-04,-4.629032155005544658e-01,-4.629032155004412230e-01,-4.374433461747226914e+00
9.579999999999840199e+00,2.334606381458553359e-04,-4.629032221619758802e-01,-4.629032221620798526e-01,-4.379062493968950420e+00
9.589999999999839986e+00,2.334606381311307320e-04,-4.629032222461196278e-01,-4.629032222461343382e-01,-4.383691526191427101e+00
9.599999999999839773e+00,2.334606381721295932e-04,-4.629032191703301158e-01,-4.629032191702890930e-01,-4.388320558383089320e+00
9.609999999999839559e+00,2.334606381486327095e-04,-4.629032203051148819e-01,-4.629032203051383632e-01,-4.392949590586163744e+00
9.619999999999839346e+00,2.334606382892720001e-04,-4.629032107014043884e-01,-4.629032107012637232e-01,-4.397578622693037786e+00
9.629999999999839133e+00,2.334606379677125977e-04,-4.629032319155250152e-01,-4.629032319158465913e-01,-4.402207655012514209e+00
9.639999999999838920e+00,2.334606382786410725e-04,-4.629032098698833697e-01,-4.629032098695724518e-01,-4.406836687110902595e+00
9.649999999999838707e+00,2.334606380919991380e-04,-4.629032230077609888e-01,-4.629032230079476173e-01,-4.411465719341166825e+00
9.659999999999838494e+00,2.334606381584852612e-04,-4.629032175632891710e-01,-4.629032175632226687e-01,-4.416094751516733474e+00
9.669999999999838280e+00,2.334606381220210214e-04,-4.629032197209557720e-01,-4.629032197209922428e-01,-4.420723783713979671e+00
9.679999999999838067e+00,2.334606381679680458e-04,-4.629032163114871756e-01,-4.629032163114412124e-01,-4.425352815877048762e+00
9.689999999999837854e+00,2.334606380787083101e-04,-4.629032217847824926e-01,-4.629032217848717545e-01,-4.429981848094985963e+00
9.699999999999837641e+00,2.334606379686801939e-04,-4.629032286345718950e-01,-4.629032286346819181e-01,-4.434610880381441689e+00
9.709999999999837428e+00,2.334606380443288555e-04,-4.629032224914508831e-01,-4.629032224913752214e-01,-4.439239912606280036e+00
9.719999999999837215e+00,2.334606380466818453e-04,-4.629032222617660008e-01,-4.629032222617636694e-01,-4.443868944828896161e+00
9.729999999999837001e+00,2.334606379996235679e-04,-4.629032250988948660e-01,-4.629032250989419395e-01,-4.448497977079932220e+00
9.739999999999836788e+00,2.334606380888519972e-04,-4.629032185863770632e-01,-4.629032185862878568e-01,-4.453127009265706704e+00
9.749999999999836575e+00,2.334606382344076839e-04,-4.629032093240202927e-01,-4.629032093238747425e-01,-4.457756041358801546e+00
9.759999999999836362e+00,2.334606380735109430e-04,-4.629032197183868824e-01,-4.629032197185477537e-01,-4.462385073556147219e+00
9.769999999999836149e+00,2.334606381353742722e-04,-4.629032147524157481e-01,-4.629032147523539087e-01,-4.467014105703609239e+00
9.779999999999835936e+00,2.334606379336752631e-04,-4.629032281983408992e-01,-4.629032281985425712e-01,-4.471643137985794603e+00
9.789999999999835723e+00,2.334606380491318983e-04,-4.629032193003523865e-01,-4.629032193002369233e-01,-4.476272170178682508e+00
9.799999999999835509e+00,2.334606381411496816e-04,-4.629032135073133936e-01,-4.629032135072213561e-01,-4.480901202313662957e+00
9.809999999999835296e+00,2.334606380353683311e-04,-4.629032206824975071e-01,-4.629032206826033113e-01,-4.485530234520594739e+00
9.819999999999835083e+00,2.334606379575726240e-04,-4.629032247718752324e-01,-4.629032247719530035e-01,-4.490159266768390722e+00
9.829999999999834870e+00,2.334606381640806660e-04,-4.629032108553513547e-01,-4.629032108551448532e-01,-4.494788298876738253e+00
9.839999999999834657e+00,2.334606381258050496e-04,-4.629032139187592709e-01,-4.629032139187975736e-01,-4.499417331015964194e+00
9.849999999999834444e+00,2.334606381474738058e-04,-4.629032119330208639e-01,-4.629032119329992145e-01,-4.504046363135271847e+00
9.859999999999834230e+00,2.334606379264246882e-04,-4.629032261503580603e-01,-4.629032261505791057e-01,-4.508675395396996244e+00
9.869999999999834017e+00,2.334606381125124870e-04,-4.629032128183052652e-01,-4.629032128181191919e-01,-4.513304427524993834e+00
9.879999999999833804e+00,2.334606380360589950e-04,-4.629032181594939233e-01,-4.629032181595703621e-01,-4.517933459706664934e+00
9.889999999999833591e+00,2.334606379312666809e-04,-4.629032249024461199e-01,-4.629032249025509249e-01,-4.522562491955794073e+00
9.899999999999833378e+00,2.334606380089667343e-04,-4.629032188949830373e-01,-4.629032188949053217e-01,-4.527191524144665635e+00
9.909999999999833165e+00,2.334606378443093027e-04,-4.629032298027471737e-01,-4.629032298029118198e-01,-4.531820556442858638e+00
9.919999999999832951e+00,2.334606380902253561e-04,-4.629032127355582893e-01,-4.629032127353123749e-01,-4.536449588569968050e+00
9.929999999999832738e+00,2.334606379403366284e-04,-4.629032232868953711e-01,-4.629032232870452512e-01,-4.541078620802987409e+00
9.939999999999832525e+00,2.334606380211521909e-04,-4.629032171667120665e-01,-4.629032171666312423e-01,-4.545707652974574131e+00
9.949999999999832312e+00,2.334606379581540003e-04,-4.629032214646653931e-01,-4.629032214647283983e-01,-4.550336685189282804e+00
9.959999999999832099e+00,2.334606381228789506e-04,-4.629032100766858893e-01,-4.629032100765211877e-01,-4.554965717289885418e+00
9.969999999999831886e+00,2.334606380569707613e-04,-4.629032149439227251e-01,-4.629032149439886168e-01,-4.559594749439390249e+00
9.979999999999831672e+00,2.334606380066780377e-04,-4.629032177874023990e-01,-4.629032177874526921e-01,-4.564223781617315012e+00
9.989999999999831459e+00,2.334606380179004247e-04,-4.629032168018096804e-01,-4.629032168017984672e-01,-4.568852813785321487e+00
9.999999999999831246e+00,2.334606380803409288e-04,-4.629032121693411606e-01,-4.629032121692787105e-01,-4.573481845906952614e+00
1.000999999999983103e+01,2.334606379690661428e-04,-4.629032196115958064e-01,-4.629032196117071063e-01,-4.578110878103179182e+00
1.001999999999983082e+01,2.334606379859515074e-04,-4.629032181355838826e-01,-4.629032181355670073e-01,-4.582739910284518103e+00
1.002999999999983061e+01,2.334606380304227158e-04,-4.629032146905946998e-01,-4.629032146905502354e-01,-4.587368942431379715e+00
1.003999999999983039e+01,2.334606380503195062e-04,-4.629032135041598051e-01,-4.629032135041399321e-01,-4.591997974566401908e+00
1.004999999999983018e+01,2.334606378489022813e-04,-4.629032267406669177e-01,-4.629032267408683121e-01,-4.596627006834010487e+00
1.005999999999982997e+01,2.334606378141537372e-04,-4.629032278290695079e-01,-4.629032278291042579e-01,-4.601256039112335827e+00
1.006999999999982975e+01,2.334606380103901020e-04,-4.629032148175303840e-01,-4.629032148173341521e-01,-4.605885071260314767e+00
1.007999999999982954e+01,2.334606380010181771e-04,-4.629032158456696799e-01,-4.629032158456790613e-01,-4.610514103418780429e+00
1.008999999999982933e+01,2.334606378787763609e-04,-4.629032235190649880e-01,-4.629032235191872235e-01,-4.615143135654093953e+00
1.009999999999982911e+01,2.334606379602970885e-04,-4.629032176944991583e-01,-4.629032176944176125e-01,-4.619772167830957343e+00
1.010999999999982890e+01,2.334606378141423260e-04,-4.629032272677458537e-01,-4.629032272678920146e-01,-4.624401200103781306e+00
1.011999999999982869e+01,2.334606379346461662e-04,-4.629032187670314435e-01,-4.629032187669109288e-01,-4.629030232291331259e+00
1.012999999999982847e+01,2.334606379336509499e-04,-4.629032189060628966e-01,-4.629032189060638958e-01,-4.633659264480392892e+00
1.013999999999982826e+01,2.334606379148246736e-04,-4.629032202503262083e-01,-4.629032202503450266e-01,-4.638288296682914869e+00
1.014999999999982805e+01,2.334606378307107241e-04,-4.629032253304841693e-01,-4.629032253305682687e-01,-4.642917328936303711e+00
1.015999999999982784e+01,2.334606379640683774e-04,-4.629032164356544077e-01,-4.629032164355210699e-01,-4.647546361100527434e+00
1.016999999999982762e+01,2.334606380056242745e-04,-4.629032139361922704e-01,-4.629032139361506926e-01,-4.652175393239847523e+00
1.017999999999982741e+01,2.334606380745637305e-04,-4.629032092069452764e-01,-4.629032092068763315e-01,-4.656804425331848130e+00
1.018999999999982720e+01,2.334606380269608041e-04,-4.629032124823580507e-01,-4.629032124824056793e-01,-4.661433457456719331e+00
1.019999999999982698e+01,2.334606380571748352e-04,-4.629032102955391581e-01,-4.629032102955089600e-01,-4.666062489559644533e+00
1.020999999999982677e+01,2.334606379615849310e-04,-4.629032165009862587e-01,-4.629032165010818489e-01,-4.670691521724750217e+00
1.021999999999982656e+01,2.334606378942526963e-04,-4.629032202322575507e-01,-4.629032202323248857e-01,-4.675320553927138967e+00
1.022999999999982634e+01,2.334606377987958508e-04,-4.629032262821611843e-01,-4.629032262822566635e-01,-4.679949586190056188e+00
1.023999999999982613e+01,2.334606378544581398e-04,-4.629032221303980843e-01,-4.629032221303424066e-01,-4.684578618411304518e+00
1.024999999999982592e+01,2.334606378909298877e-04,-4.629032196677682620e-01,-4.629032196677317912e-01,-4.689207650607945865e+00
1.025999999999982570e+01,2.334606377146476134e-04,-4.629032310523119587e-01,-4.629032310524882621e-01,-4.693836682918645309e+00
1.026999999999982549e+01,2.334606377701657035e-04,-4.629032270173972785e-01,-4.629032270173417674e-01,-4.698465715188762992e+00
1.027999999999982528e+01,2.334606378598430738e-04,-4.629032210657618718e-01,-4.629032210656722213e-01,-4.703094747399330977e+00
1.028999999999982506e+01,2.334606380503719003e-04,-4.629032087245478211e-01,-4.629032087243573068e-01,-4.707723779486386206e+00
1.029999999999982485e+01,2.334606378720822798e-04,-4.629032209934673125e-01,-4.629032209936456144e-01,-4.712352811696498556e+00
1.030999999999982464e+01,2.334606378708893322e-04,-4.629032202984270650e-01,-4.629032202984282307e-01,-4.716981843899484161e+00
1.031999999999982442e+01,2.334606379240223401e-04,-4.629032167364020012e-01,-4.629032167363488770e-01,-4.721610876066795193e+00
1.032999999999982421e+01,2.334606380640106757e-04,-4.629032076017279285e-01,-4.629032076015879293e-01,-4.726239908142671808e+00
1.033999999999982400e+01,2.334606378084078994e-04,-4.629032249540400157e-01,-4.629032249542956445e-01,-4.730868940392467970e+00
1.034999999999982379e+01,2.334606380634062330e-04,-4.629032071001973336e-01,-4.629032070999423154e-01,-4.735497972463215355e+00
1.035999999999982357e+01,2.334606378536752374e-04,-4.629032215724028787e-01,-4.629032215726125998e-01,-4.740127004679148826e+00
1.036999999999982336e+01,2.334606379263059410e-04,-4.629032158677856557e-01,-4.629032158677130471e-01,-4.744756036837753932e+00
1.037999999999982315e+01,2.334606378188404992e-04,-4.629032230712170071e-01,-4.629032230713244767e-01,-4.749385069068573273e+00
1.038999999999982293e+01,2.334606378608924189e-04,-4.629032199947166193e-01,-4.629032199946745418e-01,-4.754014101268478676e+00
1.039999999999982272e+01,2.334606378314583899e-04,-4.629032218407219124e-01,-4.629032218407513333e-01,-4.758643133486915033e+00
1.040999999999982251e+01,2.334606380083682547e-04,-4.629032100258704818e-01,-4.629032100256935678e-01,-4.763272165586997176e+00
1.041999999999982229e+01,2.334606378312080205e-04,-4.629032221112478473e-01,-4.629032221114249834e-01,-4.767901197808286362e+00
1.042999999999982208e+01,2.334606377446242856e-04,-4.629032272781301582e-01,-4.629032272782167556e-01,-4.772530230081154734e+00
1.043999999999982187e+01,2.334606377618153681e-04,-4.629032253547966103e-01,-4.629032253547794018e-01,-4.777159262334685685e+00
1.044999999999982165e+01,2.334606378417971792e-04,-4.629032201598066720e-01,-4.629032201597266805e-01,-4.781788294536204020e+00
1.045999999999982144e+01,2.334606377432366694e-04,-4.629032269125116228e-01,-4.629032269126102106e-01,-4.786417326805426420e+00
1.046999999999982123e+01,2.334606378717365006e-04,-4.629032177199331466e-01,-4.629032177198046383e-01,-4.791046358982497644e+00
1.047999999999982101e+01,2.334606379069752125e-04,-4.629032159778868061e-01,-4.629032159778515565e-01,-4.795675391142241395e+00
1.048999999999982080e+01,2.334606378451418074e-04,-4.629032201395347212e-01,-4.629032201395965607e-01,-4.800304423343699334e+00
1.049999999999982059e+01,2.334606378965303612e-04,-4.629032165971128654e-01,-4.629032165970614621e-01,-4.804933455509618589e+00
1.050999999999982037e+01,2.334606377946036205e-04,-4.629032231674827802e-01,-4.629032231675846987e-01,-4.809562487741395387e+00
1.051999999999982016e+01,2.334606378005588177e-04,-4.629032225222204922e-01,-4.629032225222145525e-01,-4.814191519966611210e+00
1.052999999999981995e+01,2.334606378486399315e-04,-4.629032191899911663e-01,-4.629032191899430937e-01,-4.818820552158463499e+00
1.053999999999981974e+01,2.334606378595280589e-04,-4.629032187885894212e-01,-4.629032187885785410e-01,-4.823449584346338526e+00
1.054999999999981952e+01,2.334606377057261474e-04,-4.629032287271305224e-01,-4.629032287272843438e-01,-4.828078616633763254e+00
1.055999999999981931e+01,2.334606379870826827e-04,-4.629032094709064626e-01,-4.629032094706251321e-01,-4.832707648728190364e+00
1.056999999999981910e+01,2.334606378910473068e-04,-4.629032169442987565e-01,-4.629032169443947908e-01,-4.837336680897728947e+00
1.057999999999981888e+01,2.334606379499085344e-04,-4.629032124790214975e-01,-4.629032124789626557e-01,-4.841965713022460704e+00
1.058999999999981867e+01,2.334606377404747728e-04,-4.629032263071022335e-01,-4.629032263073116771e-01,-4.846594745285741190e+00
1.059999999999981846e+01,2.334606379183989629e-04,-4.629032138955271880e-01,-4.629032138953492748e-01,-4.851223777424517714e+00
1.060999999999981824e+01,2.334606379868373006e-04,-4.629032102372893087e-01,-4.629032102372208635e-01,-4.855852809526822078e+00
1.061999999999981803e+01,2.334606378120852150e-04,-4.629032216585119985e-01,-4.629032216586867476e-01,-4.860481841743582443e+00
1.062999999999981782e+01,2.334606378579986562e-04,-4.629032179461093910e-01,-4.629032179460634833e-01,-4.865110873922997570e+00
1.063999999999981760e+01,2.334606379090706501e-04,-4.629032146359732813e-01,-4.629032146359222111e-01,-4.869739906069306734e+00
1.064999999999981739e+01,2.334606379441370822e-04,-4.629032124275639370e-01,-4.629032124275288540e-01,-4.874368938193546441e+00
1.065999999999981718e+01,2.334606378456125138e-04,-4.629032188832140071e-01,-4.629032188833125394e-01,-4.878997970382477511e+00
1.066999999999981696e+01,2.334606377138777756e-04,-4.629032271013948652e-01,-4.629032271015265931e-01,-4.883627002653623705e+00
1.067999999999981675e+01,2.334606378586599382e-04,-4.629032171093591108e-01,-4.629032171092143377e-01,-4.888256034824572716e+00
1.068999999999981654e+01,2.334606378957039281e-04,-4.629032153207396916e-01,-4.629032153207026656e-01,-4.892885066977743058e+00
1.069999999999981632e+01,2.334606379239122394e-04,-4.629032134779386132e-01,-4.629032134779104135e-01,-4.897514099112494357e+00
1.070999999999981611e+01,2.334606377240595453e-04,-4.629032266335292856e-01,-4.629032266337291257e-01,-4.902143131379029128e+00
1.071999999999981590e+01,2.334606378080297839e-04,-4.629032203983367566e-01,-4.629032203982527682e-01,-4.906772163582928670e+00
1.072999999999981569e+01,2.334606379409943054e-04,-4.629032117957681547e-01,-4.629032117956352055e-01,-4.911401195700753064e+00
1.073999999999981547e+01,2.334606377748766975e-04,-4.629032233461577994e-01,-4.629032233463239443e-01,-4.916030227934380825e+00
1.074999999999981526e+01,2.334606378824643017e-04,-4.629032151845998699e-01,-4.629032151844922893e-01,-4.920659260086119424e+00
1.075999999999981505e+01,2.334606378170870733e-04,-4.629032200701909128e-01,-4.629032200702563049e-01,-4.925288292286886360e+00
1.076999999999981483e+01,2.334606377120095326e-04,-4.629032266663082318e-01,-4.629032266664133144e-01,-4.929917324553654723e+00
1.077999999999981462e+01,2.334606379675560118e-04,-4.629032094891725180e-01,-4.629032094889169446e-01,-4.934546356648290555e+00
1.078999999999981441e+01,2.334606379265647129e-04,-4.629032129245497784e-01,-4.629032129245907456e-01,-4.939175388777576892e+00
1.079999999999981419e+01,2.334606376697025815e-04,-4.629032294587239749e-01,-4.629032294589808250e-01,-4.943804421072420574e+00
1.080999999999981398e+01,2.334606378469722117e-04,-4.629032169689398235e-01,-4.629032169687625764e-01,-4.948433453241933400e+00
1.081999999999981377e+01,2.334606378552077572e-04,-4.629032169035993127e-01,-4.629032169035910971e-01,-4.953062485410960392e+00
1.082999999999981355e+01,2.334606377660437024e-04,-4.629032229290148681e-01,-4.629032229291040190e-01,-4.957691517640339995e+00
1.083999999999981334e+01,2.334606378979917302e-04,-4.629032138285952835e-01,-4.629032138284633335e-01,-4.962320549778493906e+00
1.084999999999981313e+01,2.334606379594545550e-04,-4.629032102400720827e-01,-4.629032102400106319e-01,-4.966949581880832909e+00
1.085999999999981291e+01,2.334606379272245855e-04,-4.629032124980193563e-01,-4.629032124980516083e-01,-4.971578614005845331e+00
1.086999999999981270e+01,2.334606378390896824e-04,-4.629032181689160530e-01,-4.629032181690042047e-01,-4.976207646187623013e+00
1.087999999999981249e+01,2.334606377920760199e-04,-4.629032209706102630e-01,-4.629032209706572809e-01,-4.980836678397375650e+00
1.088999999999981227e+01,2.334606378772785356e-04,-4.629032151346272883e-01,-4.629032151345420787e-01,-4.985465710548637297e+00
1.089999999999981206e+01,2.334606380189214992e-04,-4.629032059792530518e-01,-4.629032059791113873e-01,-4.990094742608287781e+00
1.090999999999981185e+01,2.334606379458371926e-04,-4.629032113709396490e-01,-4.629032113710127572e-01,-4.994723774722070075e+00
1.091999999999981164e+01,2.334606378487047397e-04,-4.629032173808293460e-01,-4.629032173809264905e-01,-4.999352806895975831e+00
1.092999999999981142e+01,2.334606379154540801e-04,-4.629032125364032635e-01,-4.629032125363365391e-01,-5.003981839021273359e+00
1.093999999999981121e+01,2.334606378430981134e-04,-4.629032174946283718e-01,-4.629032174947007028e-01,-5.008610871196292003e+00
1.094999999999981100e+01,2.334606377832607244e-04,-4.629032212977242100e-01,-4.629032212977840510e-01,-5.013239903409329123e+00
1.095999999999981078e+01,2.334606378294777423e-04,-4.629032179184601192e-01,-4.629032179184138784e-01,-5.017868935588467139e+00
1.096999999999981057e+01,2.334606377760495332e-04,-4.629032215321524091e-01,-4.629032215322058108e-01,-5.022497967803842833e+00
1.097999999999981036e+01,2.334606378231688512e-04,-4.629032180922555417e-01,-4.629032180922084128e-01,-5.027126999984717237e+00
1.098999999999981014e+01,2.334606378494604557e-04,-4.629032166073682730e-01,-4.629032166073419607e-01,-5.031756032150765279e+00
1.099999999999980993e+01,2.334606378623770712e-04,-4.629032159273618885e-01,-4.629032159273489544e-01,-5.036385064310025861e+00
1.100999999999980972e+01,2.334606377397361330e-04,-4.629032239662285719e-01,-4.629032239663511961e-01,-5.041014096549810475e+00
1.101999999999980950e+01,2.334606377482720567e-04,-4.629032229394924314e-01,-4.629032229394838827e-01,-5.045643128779197184e+00
1.102999999999980929e+01,2.334606376341312364e-04,-4.629032302793471554e-01,-4.629032302794612863e-01,-5.050272161082104638e+00
1.103999999999980908e+01,2.334606378187772632e-04,-4.629032176680639710e-01,-4.629032176678793409e-01,-5.054901193258600323e+00
1.104999999999980886e+01,2.334606378476691369e-04,-4.629032165851625913e-01,-4.629032165851337255e-01,-5.059530225424423655e+00
1.105999999999980865e+01,2.334606377929865600e-04,-4.629032203590600081e-01,-4.629032203591146866e-01,-5.064159257628068289e+00
1.106999999999980844e+01,2.334606377793854877e-04,-4.629032208285255856e-01,-4.629032208285391858e-01,-5.068788289836367866e+00
1.107999999999980822e+01,2.334606377438551254e-04,-4.629032229510031127e-01,-4.629032229510386398e-01,-5.073417322065913559e+00
1.108999999999980801e+01,2.334606380308623869e-04,-4.629032042566476601e-01,-4.629032042563606675e-01,-5.078046354108193050e+00
1.109999999999980780e+01,2.334606377872541121e-04,-4.629032213490265613e-01,-4.629032213492701442e-01,-5.082675386321926503e+00
1.110999999999980759e+01,2.334606377858537295e-04,-4.629032203890365293e-01,-4.629032203890379171e-01,-5.087304418525818051e+00
1.111999999999980737e+01,2.334606379615074918e-04,-4.629032086593251050e-01,-4.629032086591494677e-01,-5.091933450612236456e+00
1.112999999999980716e+01,2.334606378267141652e-04,-4.629032182246439198e-01,-4.629032182247787008e-01,-5.096562482794617210e+00
1.113999999999980695e+01,2.334606378488721405e-04,-4.629032162492619507e-01,-4.629032162492398017e-01,-5.101191514957088557e+00
1.114999999999980673e+01,2.334606379044718981e-04,-4.629032126561208327e-01,-4.629032126560652105e-01,-5.105820547083594008e+00
1.115999999999980652e+01,2.334606377930236940e-04,-4.629032203523303357e-01,-4.629032203524418021e-01,-5.110449579287227984e+00
1.116999999999980631e+01,2.334606378124855837e-04,-4.629032185039979597e-01,-4.629032185039784753e-01,-5.115078611472249293e+00
1.117999999999980609e+01,2.334606378961975653e-04,-4.629032129411887464e-01,-4.629032129411050356e-01,-5.119707643601576486e+00
1.118999999999980588e+01,2.334606377988035486e-04,-4.629032198974926682e-01,-4.629032198975900347e-01,-5.124336675800648777e+00
1.119999999999980567e+01,2.334606377768838267e-04,-4.629032206955731032e-01,-4.629032206955950302e-01,-5.128965708007626745e+00
1.120999999999980545e+01,2.334606379882321267e-04,-4.629032067780823323e-01,-4.629032067778710013e-01,-5.133594740075196228e+00
1.121999999999980524e+01,2.334606378441180224e-04,-4.629032168883803200e-01,-4.629032168885244269e-01,-5.138223772244224108e+00
1.122999999999980503e+01,2.334606377442442998e-04,-4.629032232577725003e-01,-4.629032232578723649e-01,-5.142852804476901518e+00
1.123999999999980481e+01,2.334606377533702192e-04,-4.629032220686802312e-01,-4.629032220686711274e-01,-5.147481836697579638e+00
1.124999999999980460e+01,2.334606378681711831e-04,-4.629032142981441278e-01,-4.629032142980293307e-01,-5.152110868840446223e+00
1.125999999999980439e+01,2.334606378116679056e-04,-4.629032185685069689e-01,-4.629032185685634793e-01,-5.156739901026186956e+00
1.126999999999980417e+01,2.334606376573876982e-04,-4.629032284106524009e-01,-4.629032284108066664e-01,-5.161368933310447993e+00
1.127999999999980396e+01,2.334606378667695536e-04,-4.629032139832555126e-01,-4.629032139830461245e-01,-5.165997965450070950e+00
1.128999999999980375e+01,2.334606379433339053e-04,-4.629032097023523806e-01,-4.629032097022758308e-01,-5.170626997547017822e+00
1.129999999999980353e+01,2.334606378804331302e-04,-4.629032143562137880e-01,-4.629032143562766821e-01,-5.175256029690642912e+00
1.130999999999980332e+01,2.334606377637994039e-04,-4.629032214525152233e-01,-4.629032214526318523e-01,-5.179885061905284083e+00
1.131999999999980311e+01,2.334606377892206380e-04,-4.629032195220683654e-01,-4.629032195220429413e-01,-5.184514094100479475e+00
1.132999999999980290e+01,2.334606378327707353e-04,-4.629032168235597822e-01,-4.629032168235162059e-01,-5.189143126268671580e+00
1.133999999999980268e+01,2.334606377688537104e-04,-4.629032209299918654e-01,-4.629032209300557588e-01,-5.193772158478035195e+00
1.134999999999980247e+01,2.334606377964513991e-04,-4.629032188407252169e-01,-4.629032188406976278e-01,-5.198401190666414706e+00
1.135999999999980226e+01,2.334606378468979167e-04,-4.629032154689683431e-01,-4.629032154689178835e-01,-5.203030222821054096e+00
1.136999999999980204e+01,2.334606378598581171e-04,-4.629032151727325295e-01,-4.629032151727195954e-01,-5.207659254972767826e+00
1.137999999999980183e+01,2.334606379447279182e-04,-4.629032095293414972e-01,-4.629032095292566207e-01,-5.212288287067976533e+00
1.138999999999980162e+01,2.334606379162957191e-04,-4.629032118628873538e-01,-4.629032118629157755e-01,-5.216917319186634039e+00
1.139999999999980140e+01,2.334606378688513844e-04,-4.629032146806060788e-01,-4.629032146806535408e-01,-5.221546351333486768e+00
1.140999999999980119e+01,2.334606378276428385e-04,-4.629032172713237747e-01,-4.629032172713649640e-01,-5.226175383506240557e+00
1.141999999999980098e+01,2.334606378059539704e-04,-4.629032183542919343e-01,-4.629032183543136392e-01,-5.230804415689805253e+00
1.142999999999980076e+01,2.334606378618687430e-04,-4.629032146218427513e-01,-4.629032146217868515e-01,-5.235433447835967868e+00
1.143999999999980055e+01,2.334606378331904571e-04,-4.629032167798059483e-01,-4.629032167798346475e-01,-5.240062480003794043e+00
1.144999999999980034e+01,2.334606378940108379e-04,-4.629032127077706282e-01,-4.629032127077097880e-01,-5.244691512130811084e+00
1.145999999999980012e+01,2.334606378340051808e-04,-4.629032168978635120e-01,-4.629032168979235196e-01,-5.249320544299849622e+00
1.146999999999979991e+01,2.334606378238745584e-04,-4.629032174678819889e-01,-4.629032174678920919e-01,-5.253949576474538752e+00
1.147999999999979970e+01,2.334606376833218413e-04,-4.629032265313463568e-01,-4.629032265314869110e-01,-5.258578608739992610e+00
1.148999999999979948e+01,2.334606377605955322e-04,-4.629032208692266392e-01,-4.629032208691493677e-01,-5.263207640948607491e+00
1.149999999999979927e+01,2.334606378720729557e-04,-4.629032137666046487e-01,-4.629032137664931823e-01,-5.267836673086161881e+00
1.150999999999979906e+01,2.334606377024579283e-04,-4.629032252360475441e-01,-4.629032252362171862e-01,-5.272465705338691855e+00
1.151999999999979885e+01,2.334606377342796958e-04,-4.629032225492801800e-01,-4.629032225492483721e-01,-5.277094737564153704e+00
1.152999999999979863e+01,2.334606378043504354e-04,-4.629032179884878251e-01,-4.629032179884177700e-01,-5.281723769743968511e+00
1.153999999999979842e+01,2.334606378165148314e-04,-4.629032174906632102e-01,-4.629032174906510533e-01,-5.286352801918862809e+00
1.154999999999979821e+01,2.334606377756810399e-04,-4.629032200831793009e-01,-4.629032200832201571e-01,-5.290981834119735439e+00
1.155999999999979799e+01,2.334606377915866653e-04,-4.629032189530901120e-01,-4.629032189530741803e-01,-5.295610866309250042e+00
1.156999999999979778e+01,2.334606378062391969e-04,-4.629032180317728673e-01,-4.629032180317582124e-01,-5.300239898489553347e+00
1.157999999999979757e+01,2.334606379591224910e-04,-4.629032079525296495e-01,-4.629032079523767718e-01,-5.304868930568924945e+00
1.158999999999979735e+01,2.334606376786192499e-04,-4.629032270322791520e-01,-4.629032270325596499e-01,-5.309497962839528462e+00
1.159999999999979714e+01,2.334606376870564570e-04,-4.629032254591491369e-01,-4.629032254591406992e-01,-5.314126995094111905e+00
1.160999999999979693e+01,2.334606376980221591e-04,-4.629032246795879435e-01,-4.629032246795769523e-01,-5.318756027340896253e+00
1.161999999999979671e+01,2.334606377968035209e-04,-4.629032184688528506e-01,-4.629032184687540963e-01,-5.323385059525485907e+00
1.162999999999979650e+01,2.334606379737672976e-04,-4.629032070468731552e-01,-4.629032070466961857e-01,-5.328014091595777657e+00
1.163999999999979629e+01,2.334606378459612474e-04,-4.629032162724667776e-01,-4.629032162725945643e-01,-5.332643123758630033e+00
1.164999999999979607e+01,2.334606377466928349e-04,-4.629032223301737248e-01,-4.629032223302729787e-01,-5.337272155982031308e+00
1.165999999999979586e+01,2.334606377397489536e-04,-4.629032221301633276e-01,-4.629032221301702665e-01,-5.341901188203339146e+00
1.166999999999979565e+01,2.334606377367686174e-04,-4.629032222117380746e-01,-4.629032222117410722e-01,-5.346530220425459667e+00
1.167999999999979543e+01,2.334606379104254420e-04,-4.629032108759387754e-01,-4.629032108757651365e-01,-5.351159252534045230e+00
1.168999999999979522e+01,2.334606378474001463e-04,-4.629032158262825769e-01,-4.629032158263455821e-01,-5.355788284692371448e+00
1.169999999999979501e+01,2.334606378601434521e-04,-4.629032146639449063e-01,-4.629032146639321388e-01,-5.360417316838998580e+00
1.170999999999979480e+01,2.334606377856092961e-04,-4.629032194911801290e-01,-4.629032194912546805e-01,-5.365046349033985251e+00
1.171999999999979458e+01,2.334606377574018521e-04,-4.629032210995516761e-01,-4.629032210995798757e-01,-5.369675381245008872e+00
1.172999999999979437e+01,2.334606378698072713e-04,-4.629032136273599773e-01,-4.629032136272475673e-01,-5.374304413381169709e+00
1.173999999999979416e+01,2.334606378293686987e-04,-4.629032166732181541e-01,-4.629032166732585662e-01,-5.378933445547941616e+00
1.174999999999979394e+01,2.334606378827190078e-04,-4.629032128633085441e-01,-4.629032128632551979e-01,-5.383562477676521851e+00
1.175999999999979373e+01,2.334606377991533936e-04,-4.629032186375182656e-01,-4.629032186376018099e-01,-5.388191509862981121e+00
1.176999999999979352e+01,2.334606377854914975e-04,-4.629032193737758205e-01,-4.629032193737894763e-01,-5.392820542056732336e+00
1.177999999999979330e+01,2.334606377470603252e-04,-4.629032219106445356e-01,-4.629032219106829493e-01,-5.397449574275876572e+00
1.178999999999979309e+01,2.334606377916570571e-04,-4.629032185095341423e-01,-4.629032185094895668e-01,-5.402078606460927190e+00
1.179999999999979288e+01,2.334606378637990294e-04,-4.629032142232385461e-01,-4.629032142231663816e-01,-5.406707638603087673e+00
1.180999999999979266e+01,2.334606377654772338e-04,-4.629032206539110961e-01,-4.629032206540094063e-01,-5.411336670809724581e+00
1.181999999999979245e+01,2.334606376597392514e-04,-4.629032274655828783e-01,-4.629032274656886270e-01,-5.415965703084485661e+00
1.182999999999979224e+01,2.334606377815589607e-04,-4.629032189034255618e-01,-4.629032189033037148e-01,-5.420594735273398079e+00
1.183999999999979202e+01,2.334606376930299502e-04,-4.629032251798398945e-01,-4.629032251799284348e-01,-5.425223767525285012e+00
1.184999999999979181e+01,2.334606378111597942e-04,-4.629032171061297496e-01,-4.629032171060116219e-01,-5.429852799696227805e+00
1.185999999999979160e+01,2.334606378568675081e-04,-4.629032145292791278e-01,-4.629032145292334421e-01,-5.434481831841475596e+00
1.186999999999979138e+01,2.334606379403033976e-04,-4.629032090810534794e-01,-4.629032090809700462e-01,-5.439110863932202555e+00
1.187999999999979117e+01,2.334606378099467346e-04,-4.629032182304056442e-01,-4.629032182305359844e-01,-5.443739896114636601e+00
1.188999999999979096e+01,2.334606378055264695e-04,-4.629032178533904474e-01,-4.629032178533948882e-01,-5.448368928293175095e+00
1.189999999999979075e+01,2.334606377947576314e-04,-4.629032185832194224e-01,-4.629032185832301916e-01,-5.452997960479017969e+00
1.190999999999979053e+01,2.334606377000014244e-04,-4.629032248758090939e-01,-4.629032248759038515e-01,-5.457626992727870885e+00
1.191999999999979032e+01,2.334606376782527083e-04,-4.629032260968241608e-01,-4.629032260968459211e-01,-5.462256024988861647e+00
1.192999999999979011e+01,2.334606376986463614e-04,-4.629032245345576779e-01,-4.629032245345373053e-01,-5.466885057234186718e+00
1.193999999999978989e+01,2.334606379062094676e-04,-4.629032109656013860e-01,-4.629032109653938298e-01,-5.471514089343634701e+00
1.194999999999978968e+01,2.334606376774712424e-04,-4.629032265099690679e-01,-4.629032265101978294e-01,-5.476143121608963327e+00
1.195999999999978947e+01,2.334606377401895192e-04,-4.629032217143558836e-01,-4.629032217142931560e-01,-5.480772153826043436e+00
1.196999999999978925e+01,2.334606378377814028e-04,-4.629032154342160310e-01,-4.629032154341184424e-01,-5.485401185980287586e+00
1.197999999999978904e+01,2.334606377376001734e-04,-4.629032225391311317e-01,-4.629032225392313293e-01,-5.490030218205779633e+00
1.198999999999978883e+01,2.334606377131221680e-04,-4.629032237434271835e-01,-4.629032237434516639e-01,-5.494659250443238108e+00
1.199999999999978861e+01,2.334606378358981707e-04,-4.629032154690500001e-01,-4.629032154689272094e-01,-5.499288282597806443e+00
1.200999999999978840e+01,2.334606379870048370e-04,-4.629032061585610647e-01,-4.629032061584099633e-01,-5.503917314659241278e+00
1.201999999999978819e+01,2.334606378508933373e-04,-4.629032155313189123e-01,-4.629032155314550256e-01,-5.508546346814690686e+00
1.202999999999978797e+01,2.334606379387395715e-04,-4.629032094068324943e-01,-4.629032094067446756e-01,-5.513175378908671043e+00
1.203999999999978776e+01,2.334606378091641304e-04,-4.629032182097391757e-01,-4.629032182098687387e-01,-5.517804411090898142e+00
1.204999999999978755e+01,2.334606378025583305e-04,-4.629032176860412573e-01,-4.629032176860478631e-01,-5.522433443267765973e+00
1.205999999999978733e+01,2.334606377186816857e-04,-4.629032235973792875e-01,-4.629032235974631648e-01,-5.527062475503822903e+00
1.206999999999978712e+01,2.334606377715129060e-04,-4.629032196987640235e-01,-4.629032196987111769e-01,-5.531691507700758237e+00
1.207999999999978691e+01,2.334606378122181924e-04,-4.629032171709548948e-01,-4.629032171709142052e-01,-5.536320539872426671e+00
1.208999999999978670e+01,2.334606378877678392e-04,-4.629032126162828664e-01,-4.629032126162073157e-01,-5.540949571998513790e+00
1.209999999999978648e+01,2.334606376829659248e-04,-4.629032261715448349e-01,-4.629032261717496155e-01,-5.545578604260433586e+00
1.210999999999978627e+01,2.334606377909824123e-04,-4.629032182812122254e-01,-4.629032182811042007e-01,-5.550207636443138526e+00
1.211999999999978606e+01,2.334606377944336176e-04,-4.629032183447502335e-01,-4.629032183447467919e-01,-5.554836668626582430e+00
1.212999999999978584e+01,2.334606377058190364e-04,-4.629032243173250571e-01,-4.629032243174136529e-01,-5.559465700869844262e+00
1.213999999999978563e+01,2.334606377746172479e-04,-4.629032195118026327e-01,-4.629032195117338544e-01,-5.564094733064893106e+00
1.214999999999978542e+01,2.334606379658104192e-04,-4.629032073153092619e-01,-4.629032073151180815e-01,-5.568723765137855608e+00
1.215999999999978520e+01,2.334606378706353307e-04,-4.629032142262551330e-01,-4.629032142263503347e-01,-5.573352797280213267e+00
1.216999999999978499e+01,2.334606378080746427e-04,-4.629032179420529691e-01,-4.629032179421155302e-01,-5.577981829459695895e+00
1.217999999999978478e+01,2.334606378729268462e-04,-4.629032132617651452e-01,-4.629032132617003081e-01,-5.582610861592248952e+00
1.218999999999978456e+01,2.334606377401978133e-04,-4.629032222555240494e-01,-4.629032222556567766e-01,-5.587239893814937020e+00
1.219999999999978435e+01,2.334606378889406207e-04,-4.629032119592722538e-01,-4.629032119591234840e-01,-5.591868925934380563e+00
1.220999999999978414e+01,2.334606376888808169e-04,-4.629032256904806464e-01,-4.629032256906807086e-01,-5.596497958191486433e+00
1.221999999999978392e+01,2.334606375650131582e-04,-4.629032331918832566e-01,-4.629032331920071019e-01,-5.601126990523528804e+00
1.222999999999978371e+01,2.334606377909339485e-04,-4.629032179859760010e-01,-4.629032179857500706e-01,-5.605756022703163310e+00
1.223999999999978350e+01,2.334606377824531293e-04,-4.629032189514648010e-01,-4.629032189514732942e-01,-5.610385054892685908e+00
1.224999999999978328e+01,2.334606376884131734e-04,-4.629032254326620466e-01,-4.629032254327560825e-01,-5.615014087147106814e+00
1.225999999999978307e+01,2.334606378264361215e-04,-4.629032157885341059e-01,-4.629032157883961052e-01,-5.619643119304854828e+00
1.226999999999978286e+01,2.334606376936603596e-04,-4.629032253519944073e-01,-4.629032253521271900e-01,-5.624272151558507460e+00
1.227999999999978264e+01,2.334606377907959566e-04,-4.629032183502027609e-01,-4.629032183501056164e-01,-5.628901183741912284e+00
1.228999999999978243e+01,2.334606377717492621e-04,-4.629032198238696716e-01,-4.629032198238887119e-01,-5.633530215940169228e+00
1.229999999999978222e+01,2.334606377909182004e-04,-4.629032184664254035e-01,-4.629032184664062521e-01,-5.638159248124814837e+00
1.230999999999978201e+01,2.334606377772697485e-04,-4.629032194443545856e-01,-4.629032194443682413e-01,-5.642788280319271266e+00
1.231999999999978179e+01,2.334606379345343307e-04,-4.629032091739830879e-01,-4.629032091738258248e-01,-5.647417312410853540e+00
1.232999999999978158e+01,2.334606378164160063e-04,-4.629032175886234057e-01,-4.629032175887415335e-01,-5.652046344586858062e+00
1.233999999999978137e+01,2.334606377460581429e-04,-4.629032217286449535e-01,-4.629032217287152862e-01,-5.656675376804214395e+00
1.234999999999978115e+01,2.334606378449482773e-04,-4.629032148505422550e-01,-4.629032148504433897e-01,-5.661304408952621436e+00
1.235999999999978094e+01,2.334606379183872807e-04,-4.629032104426674676e-01,-4.629032104425940264e-01,-5.665933441056974829e+00
1.236999999999978073e+01,2.334606376953276457e-04,-4.629032254081193454e-01,-4.629032254083423892e-01,-5.670562473311279383e+00
1.237999999999978051e+01,2.334606377803977260e-04,-4.629032190169011240e-01,-4.629032190168160810e-01,-5.675191505501364198e+00
1.238999999999978030e+01,2.334606379163705291e-04,-4.629032104245543455e-01,-4.629032104244183987e-01,-5.679820537605474229e+00
1.239999999999978009e+01,2.334606377714966972e-04,-4.629032203051466343e-01,-4.629032203052915184e-01,-5.684449569808670333e+00
1.240999999999977987e+01,2.334606378244447403e-04,-4.629032162839863962e-01,-4.629032162839334386e-01,-5.689078601971456983e+00
1.241999999999977966e+01,2.334606376935597456e-04,-4.629032251276500864e-01,-4.629032251277809817e-01,-5.693707634222864300e+00
1.242999999999977945e+01,2.334606377531118538e-04,-4.629032208628016676e-01,-4.629032208627421041e-01,-5.698336666431432995e+00
1.243999999999977923e+01,2.334606378053783132e-04,-4.629032175307643548e-01,-4.629032175307120633e-01,-5.702965698606688782e+00
1.244999999999977902e+01,2.334606378208526158e-04,-4.629032166549604255e-01,-4.629032166549449379e-01,-5.707594730773222658e+00
1.245999999999977881e+01,2.334606378232177758e-04,-4.629032163996974480e-01,-4.629032163996950611e-01,-5.712223762937217231e+00
1.246999999999977859e+01,2.334606378901112880e-04,-4.629032122881649447e-01,-4.629032122880980538e-01,-5.716852795060032300e+00
1.247999999999977838e+01,2.334606377185646190e-04,-4.629032236519828869e-01,-4.629032236521544164e-01,-5.721481827296723388e+00
1.248999999999977817e+01,2.334606377263289973e-04,-4.629032226648280846e-01,-4.629032226648203130e-01,-5.726110859523364738e+00
1.249999999999977796e+01,2.334606377449169930e-04,-4.629032214756121366e-01,-4.629032214755935404e-01,-5.730739891738101832e+00
1.250999999999977774e+01,2.334606376660738111e-04,-4.629032265768807664e-01,-4.629032265769595922e-01,-5.735368924003949154e+00
1.251999999999977753e+01,2.334606377527353375e-04,-4.629032206300902619e-01,-4.629032206300036090e-01,-5.739997956210164176e+00
1.252999999999977732e+01,2.334606378961379884e-04,-4.629032114372839124e-01,-4.629032114371405271e-01,-5.744626988324393224e+00
1.253999999999977710e+01,2.334606377263340931e-04,-4.629032232380377865e-01,-4.629032232382075951e-01,-5.749256020556944513e+00
1.254999999999977689e+01,2.334606377924787739e-04,-4.629032181645647559e-01,-4.629032181644985866e-01,-5.753885052738523243e+00
1.255999999999977668e+01,2.334606378253315092e-04,-4.629032162365153691e-01,-4.629032162364825065e-01,-5.758514084900855146e+00
1.256999999999977646e+01,2.334606377548960169e-04,-4.629032209373610263e-01,-4.629032209374314699e-01,-5.763143117110298697e+00
1.257999999999977625e+01,2.334606378646544920e-04,-4.629032138077145975e-01,-4.629032138076048519e-01,-5.767772149248266977e+00
1.258999999999977604e+01,2.334606375997543026e-04,-4.629032312696292339e-01,-4.629032312698941332e-01,-5.772401181561227723e+00
1.259999999999977582e+01,2.334606378861743602e-04,-4.629032115964357152e-01,-4.629032115961492777e-01,-5.777030213676906278e+00
1.260999999999977561e+01,2.334606378765028973e-04,-4.629032132135277311e-01,-4.629032132135373900e-01,-5.781659245809050773e+00
1.261999999999977540e+01,2.334606377711691597e-04,-4.629032201294733251e-01,-4.629032201295786852e-01,-5.786288278010450981e+00
1.262999999999977518e+01,2.334606379054638347e-04,-4.629032110112696885e-01,-4.629032110111354070e-01,-5.790917310120429207e+00
1.263999999999977497e+01,2.334606377043219158e-04,-4.629032245940998269e-01,-4.629032245943009438e-01,-5.795546342366570514e+00
1.264999999999977476e+01,2.334606378129519262e-04,-4.629032166733361708e-01,-4.629032166732275355e-01,-5.800175374533195871e+00
1.265999999999977454e+01,2.334606377626325855e-04,-4.629032203991424455e-01,-4.629032203991927386e-01,-5.804804406737237521e+00
1.266999999999977433e+01,2.334606376998583639e-04,-4.629032243878750674e-01,-4.629032243879378505e-01,-5.809433438981178810e+00
1.267999999999977412e+01,2.334606378835007718e-04,-4.629032121091129492e-01,-4.629032121089293184e-01,-5.814062471102086960e+00
1.268999999999977391e+01,2.334606378417792086e-04,-4.629032154696234858e-01,-4.629032154696652301e-01,-5.818691503256824937e+00
1.269999999999977369e+01,2.334606377231880636e-04,-4.629032232404832192e-01,-4.629032232406017910e-01,-5.823320535489347805e+00
1.270999999999977348e+01,2.334606377476544951e-04,-4.629032210969106775e-01,-4.629032210968861971e-01,-5.827949567700292377e+00
1.271999999999977327e+01,2.334606378360661136e-04,-4.629032156199129333e-01,-4.629032156198245040e-01,-5.832578599856403478e+00
1.272999999999977305e+01,2.334606377945492206e-04,-4.629032185625032159e-01,-4.629032185625447382e-01,-5.837207632042070493e+00
1.273999999999977284e+01,2.334606378916322068e-04,-4.629032117555668124e-01,-4.629032117554697234e-01,-5.841836664159528070e+00
1.274999999999977263e+01,2.334606379284531763e-04,-4.629032099373714404e-01,-4.629032099373346365e-01,-5.846465696258865030e+00
1.275999999999977241e+01,2.334606378270162239e-04,-4.629032167401556097e-01,-4.629032167402570286e-01,-5.851094728426367908e+00
1.276999999999977220e+01,2.334606377699282903e-04,-4.629032203668546064e-01,-4.629032203669116718e-01,-5.855723760630093366e+00
1.277999999999977199e+01,2.334606377904823783e-04,-4.629032186975269858e-01,-4.629032186975064467e-01,-5.860352792817048240e+00
1.278999999999977177e+01,2.334606378983113801e-04,-4.629032115636798617e-01,-4.629032115635720590e-01,-5.864981824932577581e+00
1.279999999999977156e+01,2.334606377790417143e-04,-4.629032198478946758e-01,-4.629032198480139693e-01,-5.869610857131175585e+00
1.280999999999977135e+01,2.334606377363764615e-04,-4.629032219903642664e-01,-4.629032219904069545e-01,-5.874239889351121846e+00
1.281999999999977113e+01,2.334606378172500560e-04,-4.629032166988160668e-01,-4.629032166987351871e-01,-5.878868921518028756e+00
1.282999999999977092e+01,2.334606377760425943e-04,-4.629032194830970393e-01,-4.629032194831382285e-01,-5.883497953712901740e+00
1.283999999999977071e+01,2.334606377460544295e-04,-4.629032212421599346e-01,-4.629032212421899106e-01,-5.888126985925352663e+00
1.284999999999977049e+01,2.334606378523800766e-04,-4.629032144026731799e-01,-4.629032144025668760e-01,-5.892756018069273516e+00
1.285999999999977028e+01,2.334606377615224980e-04,-4.629032206801765303e-01,-4.629032206802674021e-01,-5.897385050276166218e+00
1.286999999999977007e+01,2.334606379385305373e-04,-4.629032088011552082e-01,-4.629032088009781831e-01,-5.902014082364001268e+00
1.287999999999976986e+01,2.334606378322308298e-04,-4.629032164910812930e-01,-4.629032164911875968e-01,-5.906643114529018135e+00
1.288999999999976964e+01,2.334606377322587429e-04,-4.629032225593259220e-01,-4.629032225594258976e-01,-5.911272146754711798e+00
1.289999999999976943e+01,2.334606377327491547e-04,-4.629032222925837381e-01,-4.629032222925832385e-01,-5.915901178977637009e+00
1.290999999999976922e+01,2.334606377590924214e-04,-4.629032204487738000e-01,-4.629032204487474322e-01,-5.920530211182098768e+00
1.291999999999976900e+01,2.334606378270974848e-04,-4.629032161052311634e-01,-4.629032161051631622e-01,-5.925159243343082416e+00
1.292999999999976879e+01,2.334606377627812025e-04,-4.629032203318905192e-01,-4.629032203319548566e-01,-5.929788275546465037e+00
1.293999999999976858e+01,2.334606378192479966e-04,-4.629032166129148362e-01,-4.629032166128583814e-01,-5.934417307712537948e+00
1.294999999999976836e+01,2.334606378517775313e-04,-4.629032146912706036e-01,-4.629032146912380741e-01,-5.939046339859418211e+00
1.295999999999976815e+01,2.334606377297827504e-04,-4.629032228737012256e-01,-4.629032228738232391e-01,-5.943675372088278230e+00
1.296999999999976794e+01,2.334606378112896003e-04,-4.629032170916513311e-01,-4.629032170915698408e-01,-5.948304404259112665e+00
1.297999999999976772e+01,2.334606379668953532e-04,-4.629032071494640910e-01,-4.629032071493084932e-01,-5.952933436330451578e+00
1.298999999999976751e+01,2.334606378447037084e-04,-4.629032156426695632e-01,-4.629032156427917433e-01,-5.957562468486999663e+00
1.299999999999976730e+01,2.334606377266865130e-04,-4.629032228856360121e-01,-4.629032228857540288e-01,-5.962191500715974257e+00
1.300999999999976708e+01,2.334606379065455974e-04,-4.629032106634389798e-01,-4.629032106632591237e-01,-5.966820532822429080e+00
1.301999999999976687e+01,2.334606377503336129e-04,-4.629032218492388773e-01,-4.629032218493950857e-01,-5.971449565041076823e+00
1.302999999999976666e+01,2.334606379068070528e-04,-4.629032107944157648e-01,-4.629032107942592789e-01,-5.976078597148864802e+00
1.303999999999976644e+01,2.334606377624034936e-04,-4.629032209514478136e-01,-4.629032209515921981e-01,-5.980707629358524180e+00
1.304999999999976623e+01,2.334606377503813720e-04,-4.629032210952959137e-01,-4.629032210953079596e-01,-5.985336661569488292e+00
1.305999999999976602e+01,2.334606377597965023e-04,-4.629032204501091208e-01,-4.629032204500996839e-01,-5.989965693773980249e+00
1.306999999999976581e+01,2.334606379655847154e-04,-4.629032067641465908e-01,-4.629032067639408110e-01,-5.994594725841415617e+00
1.307999999999976559e+01,2.334606378623406420e-04,-4.629032140762378011e-01,-4.629032140763410519e-01,-5.999223757982281136e+00
1.308999999999976538e+01,2.334606378555985579e-04,-4.629032147413334464e-01,-4.629032147413401632e-01,-6.003852790129701411e+00
1.309999999999976517e+01,2.334606378784001698e-04,-4.629032132442423286e-01,-4.629032132442195135e-01,-6.008481822262120353e+00
1.310999999999976495e+01,2.334606378095676433e-04,-4.629032175294106044e-01,-4.629032175294794382e-01,-6.013110854437483610e+00
1.311999999999976474e+01,2.334606377995921160e-04,-4.629032181165698145e-01,-4.629032181165798066e-01,-6.017739886618659106e+00
1.312999999999976453e+01,2.334606378328943344e-04,-4.629032157846222351e-01,-4.629032157845889284e-01,-6.022368918776472846e+00
1.313999999999976431e+01,2.334606376702017753e-04,-4.629032265727173745e-01,-4.629032265728800777e-01,-6.026997951042362800e+00
1.314999999999976410e+01,2.334606378195228148e-04,-4.629032160827640241e-01,-4.629032160826146991e-01,-6.031626983203040915e+00
1.315999999999976389e+01,2.334606378898258718e-04,-4.629032120928353589e-01,-4.629032120927650817e-01,-6.036256015323898438e+00
1.316999999999976367e+01,2.334606377450873483e-04,-4.629032217961164264e-01,-4.629032217962611440e-01,-6.040885047542004394e+00
1.317999999999976346e+01,2.334606379096861787e-04,-4.629032105387238527e-01,-4.629032105385592621e-01,-6.045514079647227312e+00
1.318999999999976325e+01,2.334606378367189389e-04,-4.629032160665351725e-01,-4.629032160666081142e-01,-6.050143111807965823e+00
1.319999999999976303e+01,2.334606378394138047e-04,-4.629032154500942187e-01,-4.629032154500914986e-01,-6.054772143962463993e+00
1.320999999999976282e+01,2.334606378082326381e-04,-4.629032175591813458e-01,-4.629032175592125431e-01,-6.059401176138086598e+00
1.321999999999976261e+01,2.334606378674684846e-04,-4.629032135116910585e-01,-4.629032135116318281e-01,-6.064030208273145206e+00
1.322999999999976239e+01,2.334606377899009749e-04,-4.629032188048967655e-01,-4.629032188049743146e-01,-6.068659240461271587e+00
1.323999999999976218e+01,2.334606377735713180e-04,-4.629032196544813349e-01,-4.629032196544976552e-01,-6.073288272657832110e+00
1.324999999999976197e+01,2.334606377429183748e-04,-4.629032217438469043e-01,-4.629032217438775465e-01,-6.077917304875301241e+00
1.325999999999976176e+01,2.334606377705764535e-04,-4.629032197961192585e-01,-4.629032197960916140e-01,-6.082546337073234888e+00
1.326999999999976154e+01,2.334606376549638559e-04,-4.629032273522930008e-01,-4.629032273524086305e-01,-6.087175369346873310e+00
1.327999999999976133e+01,2.334606376063303140e-04,-4.629032299112343929e-01,-4.629032299112830207e-01,-6.091804401646034428e+00
1.328999999999976112e+01,2.334606377841268665e-04,-4.629032182573401544e-01,-4.629032182571623522e-01,-6.096433433828429393e+00
1.329999999999976090e+01,2.334606378477899983e-04,-4.629032148167729344e-01,-4.629032148167092631e-01,-6.101062465976534455e+00
1.330999999999976069e+01,2.334606377134926670e-04,-4.629032238587662551e-01,-4.629032238589005366e-01,-6.105691498215255919e+00
1.331999999999976048e+01,2.334606377956254810e-04,-4.629032178022028932e-01,-4.629032178021207367e-01,-6.110320530393195781e+00
1.332999999999976026e+01,2.334606377347942852e-04,-4.629032221069604991e-01,-4.629032221070213393e-01,-6.114949562614326872e+00
1.333999999999976005e+01,2.334606376516050517e-04,-4.629032274980355299e-01,-4.629032274981187411e-01,-6.119578594889390821e+00
1.334999999999975984e+01,2.334606377615139328e-04,-4.629032199270141645e-01,-4.629032199269042525e-01,-6.124207627088551043e+00
1.335999999999975962e+01,2.334606376965704124e-04,-4.629032244336765411e-01,-4.629032244337414892e-01,-6.128836659332952408e+00
1.336999999999975941e+01,2.334606377190463571e-04,-4.629032229379789753e-01,-4.629032229379564933e-01,-6.133465691562309807e+00
1.337999999999975920e+01,2.334606377843826297e-04,-4.629032185670477473e-01,-4.629032185669824107e-01,-6.138094723747914649e+00
1.338999999999975898e+01,2.334606376691760387e-04,-4.629032265102419053e-01,-4.629032265103570909e-01,-6.142723756013132252e+00
1.339999999999975877e+01,2.334606377589732947e-04,-4.629032200232596761e-01,-4.629032200231698591e-01,-6.147352788213274799e+00
1.340999999999975856e+01,2.334606377192088519e-04,-4.629032231190857161e-01,-4.629032231191254620e-01,-6.151981820444505367e+00
1.341999999999975834e+01,2.334606377430637934e-04,-4.629032213200667822e-01,-4.629032213200429124e-01,-6.156610852657681932e+00
1.342999999999975813e+01,2.334606378535311198e-04,-4.629032142353964319e-01,-4.629032142352859647e-01,-6.161239884799925015e+00
1.343999999999975792e+01,2.334606377398118645e-04,-4.629032220182514035e-01,-4.629032220183651458e-01,-6.165868917020221218e+00
1.344999999999975770e+01,2.334606378914791446e-04,-4.629032117498079746e-01,-4.629032117496563181e-01,-6.170497949137568661e+00
1.345999999999975749e+01,2.334606377645264969e-04,-4.629032206479622991e-01,-4.629032206480892531e-01,-6.175126981344175370e+00
1.346999999999975728e+01,2.334606376641988731e-04,-4.629032265850932526e-01,-4.629032265851935612e-01,-6.179756013610125720e+00
1.347999999999975707e+01,2.334606377371369480e-04,-4.629032214385823130e-01,-4.629032214385093713e-01,-6.184385045824439153e+00
1.348999999999975685e+01,2.334606378699292440e-04,-4.629032129560424202e-01,-4.629032129559096376e-01,-6.189014077953867599e+00
1.349999999999975664e+01,2.334606377363407912e-04,-4.629032224136024887e-01,-4.629032224137361040e-01,-6.193643110178136624e+00
1.350999999999975643e+01,2.334606376331809332e-04,-4.629032287084285380e-01,-4.629032287085316777e-01,-6.198272142465324208e+00
1.351999999999975621e+01,2.334606379110255208e-04,-4.629032100771390823e-01,-4.629032100768612490e-01,-6.202901174565818465e+00
1.352999999999975600e+01,2.334606377323502225e-04,-4.629032229575948398e-01,-4.629032229577735302e-01,-6.207530206795572880e+00
1.353999999999975579e+01,2.334606378567961947e-04,-4.629032138215922743e-01,-4.629032138214678183e-01,-6.212159238933664618e+00
1.354999999999975557e+01,2.334606378429796101e-04,-4.629032154974452307e-01,-4.629032154974590529e-01,-6.216788271088652174e+00
1.355999999999975536e+01,2.334606377254239595e-04,-4.629032229028461898e-01,-4.629032229029637624e-01,-6.221417303317799075e+00
1.356999999999975515e+01,2.334606377771221615e-04,-4.629032191790967699e-01,-4.629032191790450890e-01,-6.226046335509537677e+00
1.357999999999975493e+01,2.334606379186561628e-04,-4.629032099398715516e-01,-4.629032099397299982e-01,-6.230675367608795590e+00
1.358999999999975472e+01,2.334606377824529667e-04,-4.629032194532745059e-01,-4.629032194534107303e-01,-6.235304399803464293e+00
1.359999999999975451e+01,2.334606376843361396e-04,-4.629032251980635948e-01,-4.629032251981617385e-01,-6.239933432055543960e+00
1.360999999999975429e+01,2.334606377463072384e-04,-4.629032208617879229e-01,-4.629032208617259725e-01,-6.244562464264099333e+00
1.361999999999975408e+01,2.334606378172391868e-04,-4.629032166490433253e-01,-4.629032166489723821e-01,-6.249191496430518633e+00
1.362999999999975387e+01,2.334606377486722899e-04,-4.629032213484334801e-01,-4.629032213485020364e-01,-6.253820528644071786e+00
1.363999999999975365e+01,2.334606377225656503e-04,-4.629032227971517921e-01,-4.629032227971778823e-01,-6.258449560872070272e+00
1.364999999999975344e+01,2.334606377601627458e-04,-4.629032202516784045e-01,-4.629032202516408234e-01,-6.263078593074548728e+00
1.365999999999975323e+01,2.334606376998255126e-04,-4.629032243439435423e-01,-4.629032243440038830e-01,-6.267707625318048592e+00
1.366999999999975302e+01,2.334606378829087974e-04,-4.629032122199794874e-01,-4.629032122197964116e-01,-6.272336657440065188e+00
1.367999999999975280e+01,2.334606377767745663e-04,-4.629032199095223787e-01,-4.629032199096285161e-01,-6.276965689639267154e+00
1.368999999999975259e+01,2.334606377843764498e-04,-4.629032189276595100e-01,-4.629032189276519049e-01,-6.281594721828535732e+00
1.369999999999975238e+01,2.334606377951865418e-04,-4.629032183931017785e-01,-4.629032183930909539e-01,-6.286223754012455700e+00
1.370999999999975216e+01,2.334606379197413407e-04,-4.629032101195373894e-01,-4.629032101194128224e-01,-6.290852786113526385e+00
1.371999999999975195e+01,2.334606377898792366e-04,-4.629032190752118692e-01,-4.629032190753417098e-01,-6.295481818304407895e+00
1.372999999999975174e+01,2.334606377733698462e-04,-4.629032197459665432e-01,-4.629032197459830300e-01,-6.300110850501884130e+00
1.373999999999975152e+01,2.334606376764881963e-04,-4.629032259436001162e-01,-4.629032259436969832e-01,-6.304739882761416503e+00
1.374999999999975131e+01,2.334606377342013351e-04,-4.629032218079190963e-01,-4.629032218078613647e-01,-6.309368914979438081e+00
1.375999999999975110e+01,2.334606377662056280e-04,-4.629032200318957124e-01,-4.629032200318636825e-01,-6.313997947179725401e+00
1.376999999999975088e+01,2.334606379267209735e-04,-4.629032095370723132e-01,-4.629032095369117750e-01,-6.318626979274934996e+00
1.377999999999975067e+01,2.334606379247528756e-04,-4.629032100837058850e-01,-4.629032100837078278e-01,-6.323256011375773866e+00
1.378999999999975046e+01,2.334606378387174487e-04,-4.629032159363053456e-01,-4.629032159363913879e-01,-6.327885043535222742e+00
1.379999999999975024e+01,2.334606378021856360e-04,-4.629032180047278899e-01,-4.629032180047644163e-01,-6.332514075715306667e+00
1.380999999999975003e+01,2.334606377041858213e-04,-4.629032242613065340e-01,-4.629032242614045112e-01,-6.337143107958017829e+00
1.381999999999974982e+01,2.334606376933117072e-04,-4.629032245411941471e-01,-4.629032245412050273e-01,-6.341772140203441488e+00
1.382999999999974960e+01,2.334606377693784372e-04,-4.629032195541195049e-01,-4.629032195540434547e-01,-6.346401172398905999e+00
1.383999999999974939e+01,2.334606378306877390e-04,-4.629032159224745757e-01,-4.629032159224132914e-01,-6.351030204558069769e+00
1.384999999999974918e+01,2.334606377411201712e-04,-4.629032217477829780e-01,-4.629032217478725730e-01,-6.355659236775637488e+00
1.385999999999974897e+01,2.334606378148188952e-04,-4.629032167286307731e-01,-4.629032167285570543e-01,-6.360288268942849932e+00
1.386999999999974875e+01,2.334606377825160131e-04,-4.629032190441562111e-01,-4.629032190441885186e-01,-6.364917301133323768e+00
1.387999999999974854e+01,2.334606377202801250e-04,-4.629032232091045973e-01,-4.629032232091668253e-01,-6.369546333365477153e+00
1.388999999999974833e+01,2.334606378590012180e-04,-4.629032137879781073e-01,-4.629032137878393849e-01,-6.374175365503218060e+00
1.389999999999974811e+01,2.334606378070879916e-04,-4.629032176201932636e-01,-4.629032176202451665e-01,-6.378804397679472160e+00
1.390999999999974790e+01,2.334606378077157718e-04,-4.629032173109304260e-01,-4.629032173109298154e-01,-6.383433429852580332e+00
1.391999999999974769e+01,2.334606377064583091e-04,-4.629032243128091140e-01,-4.629032243129103663e-01,-6.388062462095809302e+00
1.392999999999974747e+01,2.334606378494590733e-04,-4.629032143171760150e-01,-4.629032143170330182e-01,-6.392691494238838423e+00
1.393999999999974726e+01,2.334606377074035708e-04,-4.629032243280885028e-01,-4.629032243282305559e-01,-6.397320526482261016e+00
1.394999999999974705e+01,2.334606377796746444e-04,-4.629032191368790405e-01,-4.629032191368067650e-01,-6.401949558673557306e+00
1.395999999999974683e+01,2.334606377813517968e-04,-4.629032193273269202e-01,-4.629032193273252549e-01,-6.406578590866829792e+00
1.396999999999974662e+01,2.334606375956565334e-04,-4.629032312695862128e-01,-4.629032312697718976e-01,-6.411207623179711490e+00
1.397999999999974641e+01,2.334606377164466300e-04,-4.629032226898017188e-01,-4.629032226896809266e-01,-6.415836655406488731e+00
1.398999999999974619e+01,2.334606377346052817e-04,-4.629032219842063034e-01,-4.629032219841881513e-01,-6.420465687626312423e+00
1.399999999999974598e+01,2.334606379157022269e-04,-4.629032101466726834e-01,-4.629032101464916060e-01,-6.425094719727598047e+00
1.400999999999974577e+01,2.334606378164727914e-04,-4.629032171881318214e-01,-4.629032171882310753e-01,-6.429723751899579121e+00
1.401999999999974555e+01,2.334606379072610895e-04,-4.629032110349826090e-01,-4.629032110348918483e-01,-6.434352784009838011e+00
1.402999999999974534e+01,2.334606376851604043e-04,-4.629032259621844170e-01,-4.629032259624065171e-01,-6.438981816269682135e+00
1.403999999999974513e+01,2.334606376545106052e-04,-4.629032270760876644e-01,-4.629032270761183065e-01,-6.443610848540473057e+00
1.404999999999974492e+01,2.334606377367520562e-04,-4.629032216401398614e-01,-4.629032216400575939e-01,-6.448239880756792886e+00
1.405999999999974470e+01,2.334606377790769238e-04,-4.629032190810412062e-01,-4.629032190809989067e-01,-6.452868912947560709e+00
1.406999999999974449e+01,2.334606376767251216e-04,-4.629032260585725367e-01,-4.629032260586748992e-01,-6.457497945208248602e+00
1.407999999999974428e+01,2.334606376645990793e-04,-4.629032262156174138e-01,-4.629032262156295152e-01,-6.462126977470417089e+00
1.408999999999974406e+01,2.334606379101832041e-04,-4.629032102650897929e-01,-4.629032102648442115e-01,-6.466756009572822705e+00
1.409999999999974385e+01,2.334606378442258192e-04,-4.629032156001270937e-01,-4.629032156001930409e-01,-6.471385041728889398e+00
1.410999999999974364e+01,2.334606378806195317e-04,-4.629032128836279014e-01,-4.629032128835914861e-01,-6.476014073857689013e+00
1.411999999999974342e+01,2.334606377379178175e-04,-4.629032224707004262e-01,-4.629032224708431453e-01,-6.480643106082538019e+00
1.412999999999974321e+01,2.334606378285697772e-04,-4.629032158442407674e-01,-4.629032158441501177e-01,-6.485272138240889994e+00
1.413999999999974300e+01,2.334606377893153702e-04,-4.629032187469311888e-01,-4.629032187469704351e-01,-6.489901170428399091e+00
1.414999999999974278e+01,2.334606376852443757e-04,-4.629032253353728699e-01,-4.629032253354769533e-01,-6.494530202681856323e+00
1.415999999999974257e+01,2.334606377705269326e-04,-4.629032194116437515e-01,-4.629032194115584864e-01,-6.499159234875887314e+00
1.416999999999974236e+01,2.334606378554129696e-04,-4.629032143036472813e-01,-4.629032143035624047e-01,-6.503788267018838276e+00
1.417999999999974214e+01,2.334606377993319075e-04,-4.629032182668239015e-01,-4.629032182668799678e-01,-6.508417299201562756e+00
1.418999999999974193e+01,2.334606376865982461e-04,-4.629032253783677553e-01,-4.629032253784804984e-01,-6.513046331455459637e+00
1.419999999999974172e+01,2.334606378142603956e-04,-4.629032165203554872e-01,-4.629032165202278115e-01,-6.517675363620536011e+00
1.420999999999974150e+01,2.334606377175558773e-04,-4.629032233879449287e-01,-4.629032233880416292e-01,-6.522304395854511050e+00
1.421999999999974129e+01,2.334606377037729572e-04,-4.629032240508113571e-01,-4.629032240508251239e-01,-6.526933428095033740e+00
1.422999999999974108e+01,2.334606378989311642e-04,-4.629032110361974706e-01,-4.629032110360022934e-01,-6.531562460205200260e+00
1.423999999999974087e+01,2.334606376452344966e-04,-4.629032285076308817e-01,-4.629032285078845677e-01,-6.536191492490530663e+00
1.424999999999974065e+01,2.334606377044683102e-04,-4.629032237362507574e-01,-4.629032237361915270e-01,-6.540820524727833707e+00
1.425999999999974044e+01,2.334606378193764204e-04,-4.629032163375663700e-01,-4.629032163374514619e-01,-6.545449556891094645e+00
1.426999999999974023e+01,2.334606378542571558e-04,-4.629032142257449856e-01,-4.629032142257101246e-01,-6.550078589033316412e+00
1.427999999999974001e+01,2.334606376736604344e-04,-4.629032264581967593e-01,-4.629032264583773371e-01,-6.554707621298079268e+00
1.428999999999973980e+01,2.334606377591500739e-04,-4.629032200026069743e-01,-4.629032200025214872e-01,-6.559336653498020198e+00
1.429999999999973959e+01,2.334606377562934180e-04,-4.629032206130158089e-01,-4.629032206130186400e-01,-6.563965685704152619e+00
1.430999999999973937e+01,2.334606377212394813e-04,-4.629032228084064005e-01,-4.629032228084414280e-01,-6.568594717932271010e+00
1.431999999999973916e+01,2.334606378830676602e-04,-4.629032120063441003e-01,-4.629032120061822853e-01,-6.573223750052172853e+00
1.432999999999973895e+01,2.334606379041445233e-04,-4.629032113622307265e-01,-4.629032113622096323e-01,-6.577852782165773959e+00
1.433999999999973873e+01,2.334606378235162024e-04,-4.629032167806540476e-01,-4.629032167807346498e-01,-6.582481814333661418e+00
1.434999999999973852e+01,2.334606377888465882e-04,-4.629032189023453148e-01,-4.629032189023800092e-01,-6.587110846522719498e+00
1.435999999999973831e+01,2.334606377531414797e-04,-4.629032209095365613e-01,-4.629032209095722550e-01,-6.591739878731850411e+00
1.436999999999973809e+01,2.334606376076920990e-04,-4.629032303458114894e-01,-4.629032303459569286e-01,-6.596368911035454197e+00
1.437999999999973788e+01,2.334606378286544534e-04,-4.629032156009715293e-01,-4.629032156007505394e-01,-6.600997943191242889e+00
1.438999999999973767e+01,2.334606378468820061e-04,-4.629032148016020143e-01,-4.629032148015838066e-01,-6.605626975339241369e+00
1.439999999999973745e+01,2.334606378795847691e-04,-4.629032129651169947e-01,-4.629032129650842986e-01,-6.610256007468859885e+00
1.440999999999973724e+01,2.334606377027104661e-04,-4.629032245105806909e-01,-4.629032245107575494e-01,-6.614885039714142323e+00
1.441999999999973703e+01,2.334606379408842318e-04,-4.629032083156284227e-01,-4.629032083153902244e-01,-6.619514071797060417e+00
1.442999999999973681e+01,2.334606376795902072e-04,-4.629032266484820468e-01,-4.629032266487433378e-01,-6.624143104063806575e+00
1.443999999999973660e+01,2.334606377232518147e-04,-4.629032227173726088e-01,-4.629032227173289216e-01,-6.628772136290936423e+00
1.444999999999973639e+01,2.334606377981780995e-04,-4.629032177416043115e-01,-4.629032177415293714e-01,-6.633401168468277653e+00
1.445999999999973618e+01,2.334606377626245353e-04,-4.629032205636178232e-01,-4.629032205636533504e-01,-6.638030200673949111e+00
1.446999999999973596e+01,2.334606377974965429e-04,-4.629032180816564646e-01,-4.629032180816216036e-01,-6.642659232854730256e+00
1.447999999999973575e+01,2.334606377794304008e-04,-4.629032191951721331e-01,-4.629032191951901742e-01,-6.647288265046700673e+00
1.448999999999973554e+01,2.334606377073172141e-04,-4.629032238965034018e-01,-4.629032238965755108e-01,-6.651917297285737440e+00
1.449999999999973532e+01,2.334606377313389871e-04,-4.629032221893130683e-01,-4.629032221892890320e-01,-6.656546329507606607e+00
1.450999999999973511e+01,2.334606376937110189e-04,-4.629032246924013605e-01,-4.629032246924389971e-01,-6.661175361754567703e+00
1.451999999999973490e+01,2.334606378716434761e-04,-4.629032128771164989e-01,-4.629032128769385857e-01,-6.665804393883161261e+00
1.452999999999973468e+01,2.334606378890573622e-04,-4.629032122290653861e-01,-4.629032122290479556e-01,-6.670433426005434541e+00
1.453999999999973447e+01,2.334606377333547358e-04,-4.629032227327121718e-01,-4.629032227328678806e-01,-6.675062458232917884e+00
1.454999999999973426e+01,2.334606378541800691e-04,-4.629032139150864866e-01,-4.629032139149656389e-01,-6.679691490371947538e+00
1.455999999999973404e+01,2.334606377858125298e-04,-4.629032190860124518e-01,-4.629032190860808416e-01,-6.684320522562876121e+00
1.456999999999973383e+01,2.334606376573406439e-04,-4.629032272457902497e-01,-4.629032272459187025e-01,-6.688949554835462052e+00
1.457999999999973362e+01,2.334606379002114444e-04,-4.629032107778406901e-01,-4.629032107775978289e-01,-6.693578586942997788e+00
1.458999999999973340e+01,2.334606378902801796e-04,-4.629032122511113068e-01,-4.629032122511212433e-01,-6.698207619065518870e+00
1.459999999999973319e+01,2.334606377617419947e-04,-4.629032207724544379e-01,-4.629032207725830017e-01,-6.702836651273372581e+00
1.460999999999973298e+01,2.334606379003396784e-04,-4.629032113507825508e-01,-4.629032113506439394e-01,-6.707465683386741873e+00
1.461999999999973276e+01,2.334606377487111585e-04,-4.629032216920492826e-01,-4.629032216922008836e-01,-6.712094715603813100e+00
1.462999999999973255e+01,2.334606377683599919e-04,-4.629032199411518000e-01,-4.629032199411321491e-01,-6.716723747803205136e+00
1.463999999999973234e+01,2.334606378094808800e-04,-4.629032173298534003e-01,-4.629032173298122665e-01,-6.721352779976462521e+00
1.464999999999973213e+01,2.334606378686978343e-04,-4.629032136441484369e-01,-4.629032136440892065e-01,-6.725981812112844516e+00
1.465999999999973191e+01,2.334606377246341454e-04,-4.629032231378747975e-01,-4.629032231380188489e-01,-6.730610844344367294e+00
1.466999999999973170e+01,2.334606377358111856e-04,-4.629032220262023767e-01,-4.629032220261912189e-01,-6.735239876564619088e+00
1.467999999999973149e+01,2.334606377907694208e-04,-4.629032182546793939e-01,-4.629032182546244378e-01,-6.739868908747110865e+00
1.468999999999973127e+01,2.334606379619048519e-04,-4.629032072483079685e-01,-4.629032072481368276e-01,-6.744497940819422332e+00
1.469999999999973106e+01,2.334606377367576941e-04,-4.629032227827517554e-01,-4.629032227829769086e-01,-6.749126973047475886e+00
1.470999999999973085e+01,2.334606377681879832e-04,-4.629032198416064281e-01,-4.629032198415750088e-01,-6.753756005245859839e+00
1.471999999999973063e+01,2.334606375221055319e-04,-4.629032360828514991e-01,-4.629032360830975801e-01,-6.758385037606934098e+00
1.472999999999973042e+01,2.334606376573064373e-04,-4.629032261738310616e-01,-4.629032261736958365e-01,-6.763014069868537703e+00
1.473999999999973021e+01,2.334606377980697877e-04,-4.629032174942137035e-01,-4.629032174940729272e-01,-6.767643102043339631e+00
1.474999999999972999e+01,2.334606376973139311e-04,-4.629032246243908744e-01,-4.629032246244916271e-01,-6.772272134289684331e+00
1.475999999999972978e+01,2.334606376798071018e-04,-4.629032252571613215e-01,-4.629032252571788075e-01,-6.776901166542273813e+00
1.476999999999972957e+01,2.334606377649671709e-04,-4.629032198039790824e-01,-4.629032198038939283e-01,-6.781530198740228776e+00
1.477999999999972935e+01,2.334606377722193450e-04,-4.629032194993725757e-01,-4.629032194993653038e-01,-6.786159230935215447e+00
1.478999999999972914e+01,2.334606377917269339e-04,-4.629032184384215820e-01,-4.629032184384020976e-01,-6.790788263119580392e+00
1.479999999999972893e+01,2.334606377226029197e-04,-4.629032230853029062e-01,-4.629032230853720176e-01,-6.795417295350502762e+00
1.480999999999972871e+01,2.334606378229913402e-04,-4.629032160429430443e-01,-4.629032160428426801e-01,-6.800046327510831823e+00
1.481999999999972850e+01,2.334606377959596050e-04,-4.629032182535859352e-01,-4.629032182536129691e-01,-6.804675359693394654e+00
1.482999999999972829e+01,2.334606377007125255e-04,-4.629032244589374456e-01,-4.629032244590327028e-01,-6.809304391938079348e+00
1.483999999999972808e+01,2.334606376385448608e-04,-4.629032280975860503e-01,-4.629032280976482228e-01,-6.813933424219117185e+00
1.484999999999972786e+01,2.334606377097305397e-04,-4.629032232270805514e-01,-4.629032232270093861e-01,-6.818562456451316756e+00
1.485999999999972765e+01,2.334606378337469781e-04,-4.629032152768445263e-01,-4.629032152767205144e-01,-6.823191488603962185e+00
1.486999999999972744e+01,2.334606376929908105e-04,-4.629032252635995048e-01,-4.629032252637402811e-01,-6.827820520856738185e+00
1.487999999999972722e+01,2.334606376814933615e-04,-4.629032252999643604e-01,-4.629032252999758512e-01,-6.832449553109749552e+00
1.488999999999972701e+01,2.334606377915983476e-04,-4.629032179810197434e-01,-4.629032179809096648e-01,-6.837078585289449784e+00
1.489999999999972680e+01,2.334606377768636606e-04,-4.629032193716693944e-01,-4.629032193716841048e-01,-6.841707617483181458e+00
1.490999999999972658e+01,2.334606377596205905e-04,-4.629032205107597719e-01,-4.629032205107770359e-01,-6.846336649688305798e+00
1.491999999999972637e+01,2.334606377953848694e-04,-4.629032180448532929e-01,-4.629032180448175438e-01,-6.850965681868719237e+00
1.492999999999972616e+01,2.334606376974009655e-04,-4.629032246758867375e-01,-4.629032246759847147e-01,-6.855594714115575528e+00
1.493999999999972594e+01,2.334606378633784132e-04,-4.629032133109045599e-01,-4.629032133107385816e-01,-6.860223746248518495e+00
1.494999999999972573e+01,2.334606378328334022e-04,-4.629032160506773574e-01,-4.629032160507078886e-01,-6.864852778409056278e+00
1.495999999999972552e+01,2.334606377878396897e-04,-4.629032187691600742e-01,-4.629032187692050937e-01,-6.869481810596791860e+00
1.496999999999972530e+01,2.334606378573839136e-04,-4.629032138723112588e-01,-4.629032138722417034e-01,-6.874110842735445814e+00
1.497999999999972509e+01,2.334606378180318199e-04,-4.629032168834132377e-01,-4.629032168834525951e-01,-6.878739874904319151e+00
1.498999999999972488e+01,2.334606378330005591e-04,-4.629032157238625600e-01,-4.629032157238475720e-01,-6.883368907061542252e+00
1.499999999999972466e+01,2.334606377776443132e-04,-4.629032194850151716e-01,-4.629032194850705162e-01,-6.887997939256448099e+00
1.500999999999972445e+01,2.334606377276532147e-04,-4.629032226218973700e-01,-4.629032226219473856e-01,-6.892626971482716414e+00
1.501999999999972424e+01,2.334606378150810011e-04,-4.629032166795681302e-01,-4.629032166794807002e-01,-6.897256003649425260e+00
1.502999999999972403e+01,2.334606377196581724e-04,-4.629032233790265627e-01,-4.629032233791219864e-01,-6.901885035883310593e+00
1.503999999999972381e+01,2.334606377460215782e-04,-4.629032211744803504e-01,-4.629032211744539826e-01,-6.906514068095028769e+00
1.504999999999972360e+01,2.334606377818703165e-04,-4.629032189672862563e-01,-4.629032189672503961e-01,-6.911143100284665941e+00
1.505999999999972339e+01,2.334606377178725727e-04,-4.629032231448139134e-01,-4.629032231448779178e-01,-6.915772132516178061e+00
1.506999999999972317e+01,2.334606376722871298e-04,-4.629032258066970718e-01,-4.629032258067426464e-01,-6.920401164774290237e+00
1.507999999999972296e+01,2.334606377709148330e-04,-4.629032193204535295e-01,-4.629032193203548862e-01,-6.925030196967395746e+00
1.508999999999972275e+01,2.334606378448155981e-04,-4.629032146327398123e-01,-4.629032146326659269e-01,-6.929659229113649843e+00
1.509999999999972253e+01,2.334606377159383561e-04,-4.629032234813668656e-01,-4.629032234814957625e-01,-6.934288261348592108e+00
1.510999999999972232e+01,2.334606376702865328e-04,-4.629032259560985629e-01,-4.629032259561441931e-01,-6.938917293608199088e+00
1.511999999999972211e+01,2.334606377354597685e-04,-4.629032217807969585e-01,-4.629032217807317884e-01,-6.943546325825940890e+00
1.512999999999972189e+01,2.334606376691192265e-04,-4.629032261500020118e-01,-4.629032261500683476e-01,-6.948175358087507192e+00
1.513999999999972168e+01,2.334606378054616342e-04,-4.629032168931763169e-01,-4.629032168930399815e-01,-6.952804390256302369e+00
1.514999999999972147e+01,2.334606378372740775e-04,-4.629032152954082324e-01,-4.629032152953764245e-01,-6.957433422409225798e+00
1.515999999999972125e+01,2.334606379051309304e-04,-4.629032110661048249e-01,-4.629032110660369903e-01,-6.962062454519818644e+00
1.516999999999972104e+01,2.334606377433161956e-04,-4.629032223313674366e-01,-4.629032223315292516e-01,-6.966691486743293638e+00
1.517999999999972083e+01,2.334606376475244671e-04,-4.629032278325482808e-01,-4.629032278326440930e-01,-6.971320519021714901e+00
1.518999999999972061e+01,2.334606377591605093e-04,-4.629032197986933661e-01,-4.629032197985817332e-01,-6.975949551219590816e+00
1.519999999999972040e+01,2.334606378068761385e-04,-4.629032172844260162e-01,-4.629032172843782766e-01,-6.980578583392387237e+00
1.520999999999972019e+01,2.334606378200825341e-04,-4.629032165075972483e-01,-4.629032165075840366e-01,-6.985207615557450289e+00
1.521999999999971998e+01,2.334606378059071057e-04,-4.629032177607470544e-01,-4.629032177607612097e-01,-6.989836647735072184e+00
1.522999999999971976e+01,2.334606377671092020e-04,-4.629032200885418447e-01,-4.629032200885806470e-01,-6.994465679935996327e+00
1.523999999999971955e+01,2.334606379152406549e-04,-4.629032103292335942e-01,-4.629032103290854905e-01,-6.999094712039140020e+00
1.524999999999971934e+01,2.334606378010338067e-04,-4.629032181547569347e-01,-4.629032181548711211e-01,-7.003723744220801350e+00
1.525999999999971912e+01,2.334606376686883917e-04,-4.629032264303423738e-01,-4.629032264304747124e-01,-7.008352776485237356e+00
1.526999999999971891e+01,2.334606378131440739e-04,-4.629032165836196033e-01,-4.629032165834751633e-01,-7.012981808650929239e+00
1.527999999999971870e+01,2.334606378220914795e-04,-4.629032164931956017e-01,-4.629032164931866644e-01,-7.017610840815851958e+00
1.528999999999971848e+01,2.334606378272952433e-04,-4.629032163439042447e-01,-4.629032163438990266e-01,-7.022239872979286091e+00
1.529999999999971827e+01,2.334606378860639613e-04,-4.629032122134796867e-01,-4.629032122134209004e-01,-7.026868905101362195e+00
1.530999999999971806e+01,2.334606378215965954e-04,-4.629032169358549553e-01,-4.629032169359194038e-01,-7.031497937270784426e+00
1.531999999999971784e+01,2.334606377207577973e-04,-4.629032234458047013e-01,-4.629032234459055650e-01,-7.036126969505343887e+00
1.532999999999971763e+01,2.334606376381332163e-04,-4.629032282592298042e-01,-4.629032282593124048e-01,-7.040756001788018636e+00
1.533999999999971742e+01,2.334606377405196859e-04,-4.629032213316590094e-01,-4.629032213315566469e-01,-7.045385034001233393e+00
1.534999999999971720e+01,2.334606377456183905e-04,-4.629032211959867027e-01,-4.629032211959815957e-01,-7.050014066213187824e+00
1.535999999999971699e+01,2.334606377471715101e-04,-4.629032212731125639e-01,-4.629032212731110096e-01,-7.054643098425916747e+00
1.536999999999971678e+01,2.334606378189163392e-04,-4.629032166283396643e-01,-4.629032166282679439e-01,-7.059272130592128214e+00
1.537999999999971656e+01,2.334606376636641717e-04,-4.629032269203881556e-01,-4.629032269205434202e-01,-7.063901162861487393e+00
1.538999999999971635e+01,2.334606377235877005e-04,-4.629032225863016770e-01,-4.629032225862417804e-01,-7.068530195087291190e+00
1.539999999999971614e+01,2.334606378985299281e-04,-4.629032110209507223e-01,-4.629032110207758066e-01,-7.073159227197325372e+00
1.540999999999971593e+01,2.334606378337742458e-04,-4.629032164030527086e-01,-4.629032164031174901e-01,-7.077788259361420309e+00
1.541999999999971571e+01,2.334606378217761664e-04,-4.629032165017152312e-01,-4.629032165017272216e-01,-7.082417291526448722e+00
1.542999999999971550e+01,2.334606378925902078e-04,-4.629032120303049891e-01,-4.629032120302341569e-01,-7.087046323646680968e+00
1.543999999999971529e+01,2.334606376187136647e-04,-4.629032303829437311e-01,-4.629032303832176232e-01,-7.091675355950784798e+00
1.544999999999971507e+01,2.334606377838176520e-04,-4.629032184732455590e-01,-4.629032184730804689e-01,-7.096304388135352248e+00
1.545999999999971486e+01,2.334606377674221841e-04,-4.629032200145034026e-01,-4.629032200145197784e-01,-7.100933420335513446e+00
1.546999999999971465e+01,2.334606377293790478e-04,-4.629032224926987737e-01,-4.629032224927367989e-01,-7.105562452560478803e+00
1.547999999999971443e+01,2.334606378099871754e-04,-4.629032171003547025e-01,-4.629032171002741003e-01,-7.110191484731401168e+00
1.548999999999971422e+01,2.334606377350083068e-04,-4.629032222863349588e-01,-4.629032222864099544e-01,-7.114820516954339702e+00
1.549999999999971401e+01,2.334606377376803230e-04,-4.629032216183781578e-01,-4.629032216183754933e-01,-7.119449549170520974e+00
1.550999999999971379e+01,2.334606376676292075e-04,-4.629032265809632785e-01,-4.629032265810333335e-01,-7.124078581436401159e+00
1.551999999999971358e+01,2.334606377293550598e-04,-4.629032220344710957e-01,-4.629032220344093673e-01,-7.128707613656684039e+00
1.552999999999971337e+01,2.334606378056458130e-04,-4.629032173224724156e-01,-4.629032173223961433e-01,-7.133336645829832179e+00
1.553999999999971315e+01,2.334606377761836219e-04,-4.629032195688594920e-01,-4.629032195688889684e-01,-7.137965678025549821e+00
1.554999999999971294e+01,2.334606379048787721e-04,-4.629032111245134917e-01,-4.629032111243848169e-01,-7.142594710136665803e+00
1.555999999999971273e+01,2.334606378237475983e-04,-4.629032166267030290e-01,-4.629032166267841863e-01,-7.147223742303014937e+00
1.556999999999971251e+01,2.334606379044269851e-04,-4.629032111141681005e-01,-4.629032111140874428e-01,-7.151852774414075853e+00
1.557999999999971230e+01,2.334606378261129208e-04,-4.629032170108317579e-01,-4.629032170109100841e-01,-7.156481806584261918e+00
1.558999999999971209e+01,2.334606380261620995e-04,-4.629032034477492119e-01,-4.629032034475491497e-01,-7.161110838618539809e+00
1.559999999999971187e+01,2.334606378363609082e-04,-4.629032165035515400e-01,-4.629032165037413327e-01,-7.165739870783765397e+00
1.560999999999971166e+01,2.334606377523341556e-04,-4.629032213698285325e-01,-4.629032213699125764e-01,-7.170368902997546812e+00
1.561999999999971145e+01,2.334606376328383253e-04,-4.629032285819768555e-01,-4.629032285820963710e-01,-7.174997935283486505e+00
1.562999999999971124e+01,2.334606377347343289e-04,-4.629032216721948312e-01,-4.629032216720929127e-01,-7.179626967500106538e+00
1.563999999999971102e+01,2.334606377093334235e-04,-4.629032237308722264e-01,-4.629032237308976505e-01,-7.184255999737440668e+00
1.564999999999971081e+01,2.334606378098000963e-04,-4.629032171227231984e-01,-4.629032171226227232e-01,-7.188885031908567314e+00
1.565999999999971060e+01,2.334606379117044753e-04,-4.629032105553371745e-01,-4.629032105552352561e-01,-7.193514064014018494e+00
1.566999999999971038e+01,2.334606378582597863e-04,-4.629032146997379971e-01,-4.629032146997914543e-01,-7.198143096161069288e+00
1.567999999999971017e+01,2.334606379563865068e-04,-4.629032078976757503e-01,-4.629032078975776066e-01,-7.202772128239947058e+00
1.568999999999970996e+01,2.334606377280469428e-04,-4.629032233462634371e-01,-4.629032233464917545e-01,-7.207401160473638768e+00
1.569999999999970974e+01,2.334606378767610459e-04,-4.629032127992349088e-01,-4.629032127990861945e-01,-7.212030192601481815e+00
1.570999999999970953e+01,2.334606377568684788e-04,-4.629032210454726015e-01,-4.629032210455925056e-01,-7.216659224812056017e+00
1.571999999999970932e+01,2.334606378166292689e-04,-4.629032166511998780e-01,-4.629032166511400925e-01,-7.221288256978508180e+00
1.572999999999970910e+01,2.334606377455514139e-04,-4.629032217035126684e-01,-4.629032217035837227e-01,-7.225917289195614046e+00
1.573999999999970889e+01,2.334606378002505520e-04,-4.629032176721895042e-01,-4.629032176721348257e-01,-7.230546321372281149e+00
1.574999999999970868e+01,2.334606376858271615e-04,-4.629032255037114352e-01,-4.629032255038258437e-01,-7.235175353627433026e+00
1.575999999999970846e+01,2.334606377190644091e-04,-4.629032228671898230e-01,-4.629032228671565719e-01,-7.239804385856071889e+00
1.576999999999970825e+01,2.334606378306341252e-04,-4.629032154441429237e-01,-4.629032154440313462e-01,-7.244433418010401304e+00
1.577999999999970804e+01,2.334606378737416241e-04,-4.629032132809657307e-01,-4.629032132809225986e-01,-7.249062450143168412e+00
1.578999999999970782e+01,2.334606377778898850e-04,-4.629032196691623136e-01,-4.629032196692581813e-01,-7.253691482339955421e+00
1.579999999999970761e+01,2.334606377835702913e-04,-4.629032189675468256e-01,-4.629032189675411635e-01,-7.258320514529625456e+00
1.580999999999970740e+01,2.334606377752261629e-04,-4.629032192175196458e-01,-4.629032192175279725e-01,-7.262949546721809035e+00
1.581999999999970719e+01,2.334606378428259786e-04,-4.629032150882663177e-01,-4.629032150881987051e-01,-7.267578578872623929e+00
1.582999999999970697e+01,2.334606379126712042e-04,-4.629032107979901833e-01,-4.629032107979203503e-01,-7.272207610980534476e+00
1.583999999999970676e+01,2.334606377551237265e-04,-4.629032212314389549e-01,-4.629032212315964956e-01,-7.276836643193005827e+00
1.584999999999970655e+01,2.334606376912476845e-04,-4.629032248694613383e-01,-4.629032248695252316e-01,-7.281465675441764596e+00
1.585999999999970633e+01,2.334606377415989820e-04,-4.629032214379714683e-01,-4.629032214379211196e-01,-7.286094707656094016e+00
1.586999999999970612e+01,2.334606376372901136e-04,-4.629032281838696417e-01,-4.629032281839739471e-01,-7.290723739938037795e+00
1.587999999999970591e+01,2.334606376477837270e-04,-4.629032274064753261e-01,-4.629032274064648345e-01,-7.295352772212091885e+00
1.588999999999970569e+01,2.334606377468889942e-04,-4.629032208975422114e-01,-4.629032208974431239e-01,-7.299981804420967890e+00
1.589999999999970548e+01,2.334606378133602638e-04,-4.629032167593948310e-01,-4.629032167593283842e-01,-7.304610836588496525e+00
1.590999999999970527e+01,2.334606375922917661e-04,-4.629032317477728697e-01,-4.629032317479939151e-01,-7.309239868906194815e+00
1.591999999999970505e+01,2.334606377657818675e-04,-4.629032192068155416e-01,-4.629032192066420692e-01,-7.313868901098089736e+00
1.592999999999970484e+01,2.334606378576718235e-04,-4.629032141399478939e-01,-4.629032141398560229e-01,-7.318497933239397568e+00
1.593999999999970463e+01,2.334606377597550587e-04,-4.629032209521954933e-01,-4.629032209522934149e-01,-7.323126965449016978e+00
1.594999999999970441e+01,2.334606377394954401e-04,-4.629032217113065450e-01,-4.629032217113268066e-01,-7.327755997666150378e+00
1.595999999999970420e+01,2.334606377378020518e-04,-4.629032219216194233e-01,-4.629032219216211441e-01,-7.332385029885368333e+00
1.596999999999970399e+01,2.334606377146291548e-04,-4.629032233614633896e-01,-4.629032233614865377e-01,-7.337014062119005864e+00
1.597999999999970377e+01,2.334606378446022813e-04,-4.629032148016097858e-01,-4.629032148014798342e-01,-7.341643094266891545e+00
1.598999999999970356e+01,2.334606377287115045e-04,-4.629032228523409787e-01,-4.629032228524568859e-01,-7.346272126495531296e+00
1.599999999999970335e+01,2.334606377026035096e-04,-4.629032240452434221e-01,-4.629032240452695124e-01,-7.350901158736009577e+00
1.600999999999970314e+01,2.334606376563095405e-04,-4.629032269793209031e-01,-4.629032269793671994e-01,-7.355530191005849261e+00
1.601999999999970470e+01,2.334606377875174106e-04,-4.629032180931400009e-01,-4.629032180930087725e-01,-7.360159223186649946e+00
1.602999999999970626e+01,2.334606378361381860e-04,-4.629032157915947687e-01,-4.629032157915461410e-01,-7.364788255344516976e+00
1.603999999999970782e+01,2.334606378615702621e-04,-4.629032141538368395e-01,-4.629032141538114153e-01,-7.369417287486029977e+00
1.604999999999970939e+01,2.334606378685533373e-04,-4.629032136018616517e-01,-4.629032136018546573e-01,-7.374046319622041601e+00
1.605999999999971095e+01,2.334606378097247171e-04,-4.629032177351940502e-01,-4.629032177352528921e-01,-7.378675351799452997e+00
1.606999999999971251e+01,2.334606378685835052e-04,-4.629032134448575198e-01,-4.629032134447986779e-01,-7.383304383933841919e+00
1.607999999999971408e+01,2.334606378642027592e-04,-4.629032140054656352e-01,-4.629032140054700206e-01,-7.387933416073900972e+00
1.608999999999971564e+01,2.334606378323216588e-04,-4.629032161771006737e-01,-4.629032161771325371e-01,-7.392562448235703521e+00
1.609999999999971720e+01,2.334606379464674664e-04,-4.629032085149779596e-01,-4.629032085148638287e-01,-7.397191480320739920e+00
1.610999999999971877e+01,2.334606379393508989e-04,-4.629032094928298147e-01,-4.629032094928369201e-01,-7.401820512415675068e+00
1.611999999999972033e+01,2.334606378419320268e-04,-4.629032157642151146e-01,-4.629032157643125367e-01,-7.406449544573414201e+00
1.612999999999972189e+01,2.334606377812053482e-04,-4.629032194350797269e-01,-4.629032194351404561e-01,-7.411078576767826220e+00
1.613999999999972346e+01,2.334606378803106967e-04,-4.629032127582247136e-01,-4.629032127581256262e-01,-7.415707608895308667e+00
1.614999999999972502e+01,2.334606378509277065e-04,-4.629032148785037770e-01,-4.629032148785331424e-01,-7.420336641044123382e+00
1.615999999999972658e+01,2.334606377586324487e-04,-4.629032211142131703e-01,-4.629032211143054854e-01,-7.424965673255357501e+00
1.616999999999972815e+01,2.334606377618271588e-04,-4.629032203833937098e-01,-4.629032203833904902e-01,-7.429594705459188653e+00
1.617999999999972971e+01,2.334606377997353662e-04,-4.629032180508023675e-01,-4.629032180507644534e-01,-7.434223737639658047e+00
1.618999999999973127e+01,2.334606377691664486e-04,-4.629032199513620771e-01,-4.629032199513926638e-01,-7.438852769839201962e+00
1.619999999999973284e+01,2.334606376568761175e-04,-4.629032273417027499e-01,-4.629032273418150489e-01,-7.443481802112732026e+00
1.620999999999973440e+01,2.334606377269209446e-04,-4.629032220043441392e-01,-4.629032220042740842e-01,-7.448110834332704933e+00
1.621999999999973596e+01,2.334606378024095237e-04,-4.629032177095633860e-01,-4.629032177094878908e-01,-7.452739866509724642e+00
1.622999999999973753e+01,2.334606377468836816e-04,-4.629032212574590854e-01,-4.629032212575145966e-01,-7.457368898722354089e+00
1.623999999999973909e+01,2.334606376257006429e-04,-4.629032291464363347e-01,-4.629032291465575155e-01,-7.461997931013939933e+00
1.624999999999974065e+01,2.334606378099060228e-04,-4.629032166220685141e-01,-4.629032166218843281e-01,-7.466626963179975540e+00
1.625999999999974222e+01,2.334606378307665334e-04,-4.629032157980253470e-01,-4.629032157980044748e-01,-7.471255995337934941e+00
1.626999999999974378e+01,2.334606378845198406e-04,-4.629032124022134376e-01,-4.629032124021597028e-01,-7.475885027461902865e+00
1.627999999999974534e+01,2.334606376679389912e-04,-4.629032268361347735e-01,-4.629032268363513780e-01,-7.480514059730481335e+00
1.628999999999974690e+01,2.334606377211319826e-04,-4.629032225328632011e-01,-4.629032225328100214e-01,-7.485143091955756667e+00
1.629999999999974847e+01,2.334606378265313687e-04,-4.629032158931851160e-01,-4.629032158930797003e-01,-7.489772124114583818e+00
1.630999999999975003e+01,2.334606376568501779e-04,-4.629032272997832820e-01,-4.629032272999529796e-01,-7.494401156387751506e+00
1.631999999999975159e+01,2.334606375977768262e-04,-4.629032306623537818e-01,-4.629032306624128457e-01,-7.499030188694433718e+00
1.632999999999975316e+01,2.334606377545571767e-04,-4.629032201894128784e-01,-4.629032201892561149e-01,-7.503659220896171433e+00
1.633999999999975472e+01,2.334606378635179771e-04,-4.629032136343524950e-01,-4.629032136342435266e-01,-7.508288253032405990e+00
1.634999999999975628e+01,2.334606378283291927e-04,-4.629032163198212313e-01,-4.629032163198564254e-01,-7.512917285195639394e+00
1.635999999999975785e+01,2.334606377419377139e-04,-4.629032218987276237e-01,-4.629032218988139991e-01,-7.517546317414712576e+00
1.636999999999975941e+01,2.334606378080098887e-04,-4.629032172415795676e-01,-4.629032172415135094e-01,-7.522175349587062243e+00
1.637999999999976097e+01,2.334606378212051713e-04,-4.629032165025014356e-01,-4.629032165024882239e-01,-7.526804381752073780e+00
1.638999999999976254e+01,2.334606378795282009e-04,-4.629032129833434150e-01,-4.629032129832850728e-01,-7.531433413881848615e+00
1.639999999999976410e+01,2.334606379322504046e-04,-4.629032096001211571e-01,-4.629032096000684215e-01,-7.536062445977797175e+00
1.640999999999976566e+01,2.334606378208311757e-04,-4.629032170840755023e-01,-4.629032170841869132e-01,-7.540691478148748850e+00
1.641999999999976723e+01,2.334606377359402598e-04,-4.629032223157062975e-01,-4.629032223157911741e-01,-7.545320510371991141e+00
1.642999999999976879e+01,2.334606377935311819e-04,-4.629032181563570436e-01,-4.629032181562994785e-01,-7.549949542553497039e+00
1.643999999999977035e+01,2.334606377517286558e-04,-4.629032211499132798e-01,-4.629032211499550797e-01,-7.554578574765037580e+00
1.644999999999977192e+01,2.334606377016182951e-04,-4.629032243356652199e-01,-4.629032243357153464e-01,-7.559207607008444185e+00
1.645999999999977348e+01,2.334606377558415768e-04,-4.629032202954592168e-01,-4.629032202954049824e-01,-7.563836639211344526e+00
1.646999999999977504e+01,2.334606377650475374e-04,-4.629032203209182406e-01,-4.629032203209090257e-01,-7.568465671414545071e+00
1.647999999999977661e+01,2.334606378975880275e-04,-4.629032113628560041e-01,-4.629032113627234435e-01,-7.573094703528041371e+00
1.648999999999977817e+01,2.334606378089824723e-04,-4.629032177527973579e-01,-4.629032177528859537e-01,-7.577723735705657049e+00
1.649999999999977973e+01,2.334606378006515170e-04,-4.629032176435060597e-01,-4.629032176435143864e-01,-7.582352767882101219e+00
1.650999999999978129e+01,2.334606377762916355e-04,-4.629032194511463194e-01,-4.629032194511706888e-01,-7.586981800076636695e+00
1.651999999999978286e+01,2.334606377928240381e-04,-4.629032185081176642e-01,-4.629032185081011219e-01,-7.591610832261701525e+00
1.652999999999978442e+01,2.334606379314814071e-04,-4.629032093781347279e-01,-4.629032093779960610e-01,-7.596239864355344373e+00
1.653999999999978598e+01,2.334606377961303940e-04,-4.629032186465842358e-01,-4.629032186467195720e-01,-7.600868896541944864e+00
1.654999999999978755e+01,2.334606377840766408e-04,-4.629032190912546474e-01,-4.629032190912666933e-01,-7.605497928732869006e+00
1.655999999999978911e+01,2.334606377814312688e-04,-4.629032190707072503e-01,-4.629032190707099148e-01,-7.610126960923579098e+00
1.656999999999979067e+01,2.334606378905994771e-04,-4.629032122912188907e-01,-4.629032122911097002e-01,-7.614755993046382621e+00
1.657999999999979224e+01,2.334606377805618742e-04,-4.629032196265408516e-01,-4.629032196266508747e-01,-7.619385025242757514e+00
1.658999999999979380e+01,2.334606378570384326e-04,-4.629032140388198435e-01,-4.629032140387433492e-01,-7.624014057383069698e+00
1.659999999999979536e+01,2.334606377791616271e-04,-4.629032195805629635e-01,-4.629032195806408456e-01,-7.628643089578953429e+00
1.660999999999979693e+01,2.334606379111427231e-04,-4.629032104245308643e-01,-4.629032104243988588e-01,-7.633272121683066125e+00
1.661999999999979849e+01,2.334606378372222526e-04,-4.629032158966264743e-01,-4.629032158967004151e-01,-7.637901153842107327e+00
1.662999999999980005e+01,2.334606379050537894e-04,-4.629032112995409842e-01,-4.629032112994731496e-01,-7.642530185955034305e+00
1.663999999999980162e+01,2.334606376629664334e-04,-4.629032273911800610e-01,-4.629032273914221451e-01,-7.647159218229188760e+00
1.664999999999980318e+01,2.334606376503337705e-04,-4.629032273753856397e-01,-4.629032273753982962e-01,-7.651788250502955080e+00
1.665999999999980474e+01,2.334606378167194203e-04,-4.629032161737912654e-01,-4.629032161736248985e-01,-7.656417282664526702e+00
1.666999999999980631e+01,2.334606377085477835e-04,-4.629032240565522094e-01,-4.629032240566604006e-01,-7.661046314905200383e+00
1.667999999999980787e+01,2.334606378543774752e-04,-4.629032140061423162e-01,-4.629032140059964884e-01,-7.665675347045115551e+00
1.668999999999980943e+01,2.334606378228458673e-04,-4.629032168254391677e-01,-4.629032168254706980e-01,-7.670304379213401802e+00
1.669999999999981100e+01,2.334606379145759848e-04,-4.629032103152218580e-01,-4.629032103151301536e-01,-7.674933411316462895e+00
1.670999999999981256e+01,2.334606378135353354e-04,-4.629032174816807843e-01,-4.629032174817818146e-01,-7.679562443491380286e+00
1.671999999999981412e+01,2.334606377248085393e-04,-4.629032226587687093e-01,-4.629032226588574161e-01,-7.684191475718057163e+00
1.672999999999981569e+01,2.334606377556371775e-04,-4.629032206573960861e-01,-4.629032206573652775e-01,-7.688820507924600811e+00
1.673999999999981725e+01,2.334606378306570019e-04,-4.629032155944570737e-01,-4.629032155943820781e-01,-7.693449540080470328e+00
1.674999999999981881e+01,2.334606377107176515e-04,-4.629032237841250175e-01,-4.629032237842449771e-01,-7.698078572318431512e+00
1.675999999999982037e+01,2.334606378972314334e-04,-4.629032111281550788e-01,-4.629032111279685613e-01,-7.702707604429526178e+00
1.676999999999982194e+01,2.334606376882627946e-04,-4.629032256193000294e-01,-4.629032256195089734e-01,-7.707336636685927722e+00
1.677999999999982350e+01,2.334606376567019404e-04,-4.629032269470086947e-01,-4.629032269470402805e-01,-7.711965668955429898e+00
1.678999999999982506e+01,2.334606377350559845e-04,-4.629032215766649694e-01,-4.629032215765865876e-01,-7.716594701171118231e+00
1.679999999999982663e+01,2.334606377925465908e-04,-4.629032180863924539e-01,-4.629032180863349444e-01,-7.721223733351924245e+00
1.680999999999982819e+01,2.334606379192700923e-04,-4.629032100579683617e-01,-4.629032100578416298e-01,-7.725852765452376758e+00
1.681999999999982975e+01,2.334606376945286971e-04,-4.629032253893289872e-01,-4.629032253895537519e-01,-7.730481797706494795e+00
1.682999999999983132e+01,2.334606378874075859e-04,-4.629032117044227235e-01,-4.629032117042298222e-01,-7.735110829823346634e+00
1.683999999999983288e+01,2.334606378987196906e-04,-4.629032116988350265e-01,-4.629032116988237022e-01,-7.739739861940323706e+00
1.684999999999983444e+01,2.334606377452053095e-04,-4.629032217041339492e-01,-4.629032217042874375e-01,-7.744368894157518390e+00
1.685999999999983601e+01,2.334606377267231590e-04,-4.629032222779654315e-01,-4.629032222779839167e-01,-7.748997926380316592e+00
1.686999999999983757e+01,2.334606378467984954e-04,-4.629032146672804049e-01,-4.629032146671603343e-01,-7.753626958526869117e+00
1.687999999999983913e+01,2.334606377163328159e-04,-4.629032238220766038e-01,-4.629032238222070550e-01,-7.758255990765220211e+00
1.688999999999984070e+01,2.334606377735682010e-04,-4.629032193659996519e-01,-4.629032193659424199e-01,-7.762885022958822212e+00
1.689999999999984226e+01,2.334606378482991938e-04,-4.629032146349198462e-01,-4.629032146348451282e-01,-7.767514055105096737e+00
1.690999999999984382e+01,2.334606378089216215e-04,-4.629032174115438325e-01,-4.629032174115831899e-01,-7.772143087279252072e+00
1.691999999999984539e+01,2.334606377752061052e-04,-4.629032196823306133e-01,-4.629032196823643086e-01,-7.776772119476108358e+00
1.692999999999984695e+01,2.334606379176367417e-04,-4.629032103066790249e-01,-4.629032103065365833e-01,-7.781401151579032671e+00
1.693999999999984851e+01,2.334606378540023954e-04,-4.629032146973920958e-01,-4.629032146974557116e-01,-7.786030183726070142e+00
1.694999999999985008e+01,2.334606379283415576e-04,-4.629032095197743724e-01,-4.629032095197000429e-01,-7.790659215821193584e+00
1.695999999999985164e+01,2.334606378244804376e-04,-4.629032168179706419e-01,-4.629032168180745033e-01,-7.795288247989477171e+00
1.696999999999985320e+01,2.334606377422758765e-04,-4.629032218373199115e-01,-4.629032218374021235e-01,-7.799917280207933068e+00
1.697999999999985477e+01,2.334606379350098618e-04,-4.629032089714780751e-01,-4.629032089712853404e-01,-7.804546312297454769e+00
1.698999999999985633e+01,2.334606378899623186e-04,-4.629032123446408242e-01,-4.629032123446858993e-01,-7.809175344420945741e+00
1.699999999999985789e+01,2.334606377797939338e-04,-4.629032195257880011e-01,-4.629032195258981908e-01,-7.813804376616313441e+00
1.700999999999985945e+01,2.334606377236003586e-04,-4.629032229011457167e-01,-4.629032229012018940e-01,-7.818433408845382182e+00
1.701999999999986102e+01,2.334606378070918406e-04,-4.629032172201340001e-01,-4.629032172200505113e-01,-7.823062441017500035e+00
1.702999999999986258e+01,2.334606377711564203e-04,-4.629032200299183497e-01,-4.629032200299542654e-01,-7.827691473217834428e+00
1.703999999999986414e+01,2.334606377727750529e-04,-4.629032196038080915e-01,-4.629032196038064817e-01,-7.832320505413870926e+00
1.704999999999986571e+01,2.334606378390655860e-04,-4.629032152399900624e-01,-4.629032152399237821e-01,-7.836949537566205493e+00
1.705999999999986727e+01,2.334606378974532883e-04,-4.629032118749547564e-01,-4.629032118748963587e-01,-7.841578569684896749e+00
1.706999999999986883e+01,2.334606376791141340e-04,-4.629032261759996048e-01,-4.629032261762179301e-01,-7.846207601946875165e+00
1.707999999999987040e+01,2.334606378119910520e-04,-4.629032169111066963e-01,-4.629032169109738026e-01,-7.850836634115853307e+00
1.708999999999987196e+01,2.334606378675043717e-04,-4.629032135434416051e-01,-4.629032135433860939e-01,-7.855465666251232548e+00
1.709999999999987352e+01,2.334606378648770245e-04,-4.629032139249188993e-01,-4.629032139249215083e-01,-7.860094698390484247e+00
1.710999999999987509e+01,2.334606377451085445e-04,-4.629032217627100931e-01,-4.629032217628298862e-01,-7.864723730608230490e+00
1.711999999999987665e+01,2.334606377313986725e-04,-4.629032220877737358e-01,-4.629032220877874471e-01,-7.869352762829122661e+00
1.712999999999987821e+01,2.334606377063623572e-04,-4.629032238779585140e-01,-4.629032238779835495e-01,-7.873981795067926726e+00
1.713999999999987978e+01,2.334606377638192177e-04,-4.629032197000481630e-01,-4.629032196999907089e-01,-7.878610827264869165e+00
1.714999999999988134e+01,2.334606377729233988e-04,-4.629032195331587163e-01,-4.629032195331496125e-01,-7.883239859460191568e+00
1.715999999999988290e+01,2.334606378573690871e-04,-4.629032141698211644e-01,-4.629032141697367320e-01,-7.887868891601805821e+00
1.716999999999988447e+01,2.334606378794525506e-04,-4.629032129753901659e-01,-4.629032129753680724e-01,-7.892497923731537135e+00
1.717999999999988603e+01,2.334606377425191986e-04,-4.629032221484184473e-01,-4.629032221485553933e-01,-7.897126955953158500e+00
1.718999999999988759e+01,2.334606376362432893e-04,-4.629032283641087431e-01,-4.629032283642149914e-01,-7.901755988236906170e+00
1.719999999999988916e+01,2.334606378398953531e-04,-4.629032148257943291e-01,-4.629032148255906587e-01,-7.906385020384960605e+00
1.720999999999989072e+01,2.334606379063110574e-04,-4.629032112521306863e-01,-4.629032112520642950e-01,-7.911014052497415072e+00
1.721999999999989228e+01,2.334606376007994735e-04,-4.629032314490414968e-01,-4.629032314493470301e-01,-7.915643084812210795e+00
1.722999999999989384e+01,2.334606378595774443e-04,-4.629032132528977939e-01,-4.629032132526390009e-01,-7.920272116944480523e+00
1.723999999999989541e+01,2.334606377708138938e-04,-4.629032198246417207e-01,-4.629032198247304830e-01,-7.924901149142815626e+00
1.724999999999989697e+01,2.334606377896622877e-04,-4.629032184261019922e-01,-4.629032184260831184e-01,-7.929530181327058003e+00
1.725999999999989853e+01,2.334606377174649669e-04,-4.629032234521855971e-01,-4.629032234522578171e-01,-7.934159213561652102e+00
1.726999999999990010e+01,2.334606377437921604e-04,-4.629032214220711317e-01,-4.629032214220448194e-01,-7.938788245775847408e+00
1.727999999999990166e+01,2.334606376258110147e-04,-4.629032292998630504e-01,-4.629032292999810116e-01,-7.943417278068964471e+00
1.728999999999990322e+01,2.334606378028103533e-04,-4.629032169962808974e-01,-4.629032169961038723e-01,-7.948046310238749967e+00
1.729999999999990479e+01,2.334606378940510890e-04,-4.629032117162898974e-01,-4.629032117161986370e-01,-7.952675342355822075e+00
1.730999999999990635e+01,2.334606376912102795e-04,-4.629032256379208565e-01,-4.629032256381236943e-01,-7.957304374612403919e+00
1.731999999999990791e+01,2.334606376049387947e-04,-4.629032302280259303e-01,-4.629032302281121947e-01,-7.961933406914770472e+00
1.732999999999990948e+01,2.334606376465549464e-04,-4.629032274033934025e-01,-4.629032274033517691e-01,-7.966562439188762390e+00
1.733999999999991104e+01,2.334606376366391044e-04,-4.629032279613454759e-01,-4.629032279613554124e-01,-7.971191471468385359e+00
1.734999999999991260e+01,2.334606377230304206e-04,-4.629032224041185195e-01,-4.629032224040321442e-01,-7.975820503692339969e+00
1.735999999999991417e+01,2.334606377281570164e-04,-4.629032224098080239e-01,-4.629032224098029169e-01,-7.980449535916433135e+00
1.736999999999991573e+01,2.334606377355186136e-04,-4.629032218741298554e-01,-4.629032218741224725e-01,-7.985078568135167032e+00
1.737999999999991729e+01,2.334606378631461500e-04,-4.629032135126979752e-01,-4.629032135125703551e-01,-7.989707600270166132e+00
1.738999999999991886e+01,2.334606377910922691e-04,-4.629032187999677639e-01,-4.629032188000398174e-01,-7.994336632458238334e+00
1.739999999999992042e+01,2.334606376787682735e-04,-4.629032258926359944e-01,-4.629032258927482935e-01,-7.998965664717276880e+00
1.740999999999992198e+01,2.334606379554978134e-04,-4.629032072992027569e-01,-4.629032072989260338e-01,-8.003594696789992469e+00
1.741999999999992355e+01,2.334606377829156229e-04,-4.629032195884598688e-01,-4.629032195886324530e-01,-8.008223728986049395e+00
1.742999999999992511e+01,2.334606378342704851e-04,-4.629032155452538211e-01,-4.629032155452024733e-01,-8.012852761141450841e+00
1.743999999999992667e+01,2.334606377940682956e-04,-4.629032184270462924e-01,-4.629032184270864825e-01,-8.017481793325762496e+00
1.744999999999992824e+01,2.334606378111879293e-04,-4.629032170979935912e-01,-4.629032170979764937e-01,-8.022110825496724829e+00
1.745999999999992980e+01,2.334606377515601708e-04,-4.629032211454512935e-01,-4.629032211455109125e-01,-8.026739857708239612e+00
1.746999999999993136e+01,2.334606376548300924e-04,-4.629032274039469042e-01,-4.629032274040436601e-01,-8.031368889982376302e+00
1.747999999999993292e+01,2.334606377439319140e-04,-4.629032211313362510e-01,-4.629032211312471556e-01,-8.035997922193599763e+00
1.748999999999993449e+01,2.334606378307854798e-04,-4.629032157172685569e-01,-4.629032157171816819e-01,-8.040626954350685196e+00
1.749999999999993605e+01,2.334606376668124238e-04,-4.629032267053779792e-01,-4.629032267055419592e-01,-8.045255986617904753e+00
1.750999999999993761e+01,2.334606378014702523e-04,-4.629032173814101592e-01,-4.629032173812754891e-01,-8.049885018791583136e+00
1.751999999999993918e+01,2.334606378475553227e-04,-4.629032148005722269e-01,-4.629032148005261527e-01,-8.054514050939543424e+00
1.752999999999994074e+01,2.334606379381713411e-04,-4.629032092139868104e-01,-4.629032092138962162e-01,-8.059143083031592880e+00
1.753999999999994230e+01,2.334606377370866139e-04,-4.629032225577282000e-01,-4.629032225579292614e-01,-8.063772115257370032e+00
1.754999999999994387e+01,2.334606377224015834e-04,-4.629032227362554486e-01,-4.629032227362701590e-01,-8.068401147484747682e+00
1.755999999999994543e+01,2.334606378235802246e-04,-4.629032160323711120e-01,-4.629032160322699152e-01,-8.073030179644971938e+00
1.756999999999994699e+01,2.334606378509151026e-04,-4.629032147060878621e-01,-4.629032147060605507e-01,-8.077659211792004967e+00
1.757999999999994856e+01,2.334606378103271541e-04,-4.629032174644702180e-01,-4.629032174645107967e-01,-8.082288243966690544e+00
1.758999999999995012e+01,2.334606377734282034e-04,-4.629032197693345174e-01,-4.629032197693714323e-01,-8.086917276164420798e+00
1.759999999999995168e+01,2.334606377438748579e-04,-4.629032214833258552e-01,-4.629032214833553871e-01,-8.091546308379282237e+00
1.760999999999995325e+01,2.334606378540113672e-04,-4.629032143586166992e-01,-4.629032143585065651e-01,-8.096175340522759001e+00
1.761999999999995481e+01,2.334606377946589690e-04,-4.629032185953836920e-01,-4.629032185954430334e-01,-8.100804372708772405e+00
1.762999999999995637e+01,2.334606377500118759e-04,-4.629032213588734623e-01,-4.629032213589180933e-01,-8.105433404922406382e+00
1.763999999999995794e+01,2.334606377899853529e-04,-4.629032183823685864e-01,-4.629032183823286184e-01,-8.110062437106188682e+00
1.764999999999995950e+01,2.334606378800371525e-04,-4.629032127390593221e-01,-4.629032127389692830e-01,-8.114691469233489940e+00
1.765999999999996106e+01,2.334606376911467181e-04,-4.629032252920470270e-01,-4.629032252922359314e-01,-8.119320501486598118e+00
1.766999999999996263e+01,2.334606376137176068e-04,-4.629032296442445182e-01,-4.629032296443219563e-01,-8.123949533783118682e+00
1.767999999999996419e+01,2.334606378763728473e-04,-4.629032120612112666e-01,-4.629032120609485879e-01,-8.128578565903467279e+00
1.768999999999996575e+01,2.334606378483012809e-04,-4.629032152403987355e-01,-4.629032152404268241e-01,-8.133207598055900434e+00
1.769999999999996732e+01,2.334606377454894789e-04,-4.629032217514842396e-01,-4.629032217515870462e-01,-8.137836630273517002e+00
1.770999999999996888e+01,2.334606378351160544e-04,-4.629032154819359701e-01,-4.629032154818463196e-01,-8.142465662428246986e+00
1.771999999999997044e+01,2.334606376964605285e-04,-4.629032247945641942e-01,-4.629032247947028611e-01,-8.147094694676331628e+00
1.772999999999997200e+01,2.334606378467724203e-04,-4.629032144888021727e-01,-4.629032144886518485e-01,-8.151723726821067828e+00
1.773999999999997357e+01,2.334606377558509280e-04,-4.629032209032724610e-01,-4.629032209033633882e-01,-8.156352759030193411e+00
1.774999999999997513e+01,2.334606378185602059e-04,-4.629032165190672399e-01,-4.629032165190045123e-01,-8.160981791195320412e+00
1.775999999999997669e+01,2.334606378142532670e-04,-4.629032169702669286e-01,-4.629032169702712585e-01,-8.165610823365028637e+00
1.776999999999997826e+01,2.334606378492013314e-04,-4.629032147584331569e-01,-4.629032147583981849e-01,-8.170239855512576810e+00
1.777999999999997982e+01,2.334606378428791588e-04,-4.629032151860834610e-01,-4.629032151860897892e-01,-8.174868887664445083e+00
1.778999999999998138e+01,2.334606378285468463e-04,-4.629032163664996702e-01,-4.629032163665139921e-01,-8.179497919828124353e+00
1.779999999999998295e+01,2.334606377227913540e-04,-4.629032231883937198e-01,-4.629032231884994686e-01,-8.184126952060113425e+00
1.780999999999998451e+01,2.334606377412764319e-04,-4.629032215150046259e-01,-4.629032215149861407e-01,-8.188755984275244870e+00
1.781999999999998607e+01,2.334606376233143139e-04,-4.629032294084753363e-01,-4.629032294085932975e-01,-8.193385016569447288e+00
1.782999999999998764e+01,2.334606377726306913e-04,-4.629032190617290987e-01,-4.629032190615797737e-01,-8.198014048759915795e+00
1.783999999999998920e+01,2.334606377693439596e-04,-4.629032198503542084e-01,-4.629032198503574835e-01,-8.202643080958422317e+00
1.784999999999999076e+01,2.334606377517391726e-04,-4.629032208797300707e-01,-4.629032208797476677e-01,-8.207272113167237038e+00
1.785999999999999233e+01,2.334606378553305160e-04,-4.629032142689626372e-01,-4.629032142688590534e-01,-8.211901145309823846e+00
1.786999999999999389e+01,2.334606377536965370e-04,-4.629032210830199001e-01,-4.629032210831215410e-01,-8.216530177520755984e+00
1.787999999999999545e+01,2.334606378511120751e-04,-4.629032142646662962e-01,-4.629032142645688741e-01,-8.221159209663305489e+00
1.788999999999999702e+01,2.334606376770472923e-04,-4.629032259914388492e-01,-4.629032259916129322e-01,-8.225788241923394750e+00
1.789999999999999858e+01,2.334606377876515535e-04,-4.629032181805682322e-01,-4.629032181804576540e-01,-8.230417274105089831e+00
1.791000000000000014e+01,2.334606376649420124e-04,-4.629032267038002413e-01,-4.629032267039229764e-01,-8.235046306372250768e+00
1.792000000000000171e+01,2.334606376393908366e-04,-4.629032279066607192e-01,-4.629032279066862543e-01,-8.239675338651341718e+00
1.793000000000000327e+01,2.334606377537468168e-04,-4.629032204454233135e-01,-4.629032204453089605e-01,-8.244304370855681796e+00
1.794000000000000483e+01,2.334606378179505861e-04,-4.629032166453641572e-01,-4.629032166452999308e-01,-8.248933403022071786e+00
1.795000000000000639e+01,2.334606378137310339e-04,-4.629032171271792451e-01,-4.629032171271834639e-01,-8.253562435193346758e+00
1.796000000000000796e+01,2.334606378088245583e-04,-4.629032174076193051e-01,-4.629032174076241901e-01,-8.258191467367428373e+00
1.797000000000000952e+01,2.334606378175945070e-04,-4.629032166748547339e-01,-4.629032166748459631e-01,-8.262820499534168306e+00
1.798000000000001108e+01,2.334606376392751523e-04,-4.629032287641312582e-01,-4.629032287643095600e-01,-8.267449531821986497e+00
1.799000000000001265e+01,2.334606377218972667e-04,-4.629032225023276825e-01,-4.629032225022450819e-01,-8.272078564046928761e+00
1.800000000000001421e+01,2.334606377239959569e-04,-4.629032225411076618e-01,-4.629032225411055523e-01,-8.276707596272338208e+00
1.801000000000001577e+01,2.334606378036056427e-04,-4.629032172465843975e-01,-4.629032172465047945e-01,-8.281336628444723402e+00
1.802000000000001734e+01,2.334606378357058875e-04,-4.629032157641869705e-01,-4.629032157641548850e-01,-8.285965660602332861e+00
1.803000000000001890e+01,2.334606378422626814e-04,-4.629032152809699485e-01,-4.629032152809633982e-01,-8.290594692755135497e+00
1.804000000000002046e+01,2.334606376984959283e-04,-4.629032248447628173e-01,-4.629032248449065912e-01,-8.295223725003726400e+00
1.805000000000002203e+01,2.334606378903024328e-04,-4.629032114821324817e-01,-4.629032114819406907e-01,-8.299852757118355129e+00
1.806000000000002359e+01,2.334606377244257888e-04,-4.629032233322538659e-01,-4.629032233324197332e-01,-8.304481789351843446e+00
1.807000000000002515e+01,2.334606378857515755e-04,-4.629032121281625445e-01,-4.629032121280012291e-01,-8.309110821472964759e+00
1.808000000000002672e+01,2.334606376952046700e-04,-4.629032250297323570e-01,-4.629032250299229267e-01,-8.313739853723452811e+00
1.809000000000002828e+01,2.334606379147163618e-04,-4.629032099849700876e-01,-4.629032099847505966e-01,-8.318368885823081982e+00
1.810000000000002984e+01,2.334606377554490956e-04,-4.629032212005245173e-01,-4.629032212006837788e-01,-8.322997918035246911e+00
1.811000000000003141e+01,2.334606378460000076e-04,-4.629032147494414606e-01,-4.629032147493509219e-01,-8.327626950182651200e+00
1.812000000000003297e+01,2.334606377917240066e-04,-4.629032185610969519e-01,-4.629032185611512418e-01,-8.332255982368314662e+00
1.813000000000003453e+01,2.334606379654247414e-04,-4.629032070380820207e-01,-4.629032070379083263e-01,-8.336885014438523811e+00
1.814000000000003610e+01,2.334606377633443100e-04,-4.629032211274400899e-01,-4.629032211276421505e-01,-8.341514046649999514e+00
1.815000000000003766e+01,2.334606378268049400e-04,-4.629032161145297253e-01,-4.629032161144662760e-01,-8.346143078811083527e+00
1.816000000000003922e+01,2.334606379131685277e-04,-4.629032104269814596e-01,-4.629032104268950842e-01,-8.350772110915265500e+00
1.817000000000004079e+01,2.334606377010108437e-04,-4.629032250973124096e-01,-4.629032250975245733e-01,-8.355401143166451661e+00
1.818000000000004235e+01,2.334606377306810119e-04,-4.629032222910642869e-01,-4.629032222910346439e-01,-8.360030175389331575e+00
1.819000000000004391e+01,2.334606378748556690e-04,-4.629032126312604412e-01,-4.629032126311162787e-01,-8.364659207515499517e+00
1.820000000000004547e+01,2.334606377745803308e-04,-4.629032199082166454e-01,-4.629032199083168986e-01,-8.369288239714681055e+00
1.821000000000004704e+01,2.334606379139567969e-04,-4.629032102986457842e-01,-4.629032102985063957e-01,-8.373917271817528984e+00
1.822000000000004860e+01,2.334606378918218609e-04,-4.629032124129978110e-01,-4.629032124130199599e-01,-8.378546303941680762e+00
1.823000000000005016e+01,2.334606376192950952e-04,-4.629032303179277386e-01,-4.629032303182002428e-01,-8.383175336245134446e+00
1.824000000000005173e+01,2.334606375957593428e-04,-4.629032305918417967e-01,-4.629032305918653334e-01,-8.387804368551076806e+00
1.825000000000005329e+01,2.334606378621957926e-04,-4.629032129409872964e-01,-4.629032129407208429e-01,-8.392433400680220146e+00
1.826000000000005485e+01,2.334606378304792740e-04,-4.629032160358356740e-01,-4.629032160358673709e-01,-8.397062432840609603e+00
1.827000000000005642e+01,2.334606377142757862e-04,-4.629032235396505213e-01,-4.629032235397667061e-01,-8.401691465076121190e+00
1.828000000000005798e+01,2.334606378387246858e-04,-4.629032151486684454e-01,-4.629032151485439894e-01,-8.406320497227483202e+00
1.829000000000005954e+01,2.334606376912148060e-04,-4.629032252385238966e-01,-4.629032252386713897e-01,-8.410949529480015840e+00
1.830000000000006111e+01,2.334606378545008032e-04,-4.629032137594825125e-01,-4.629032137593192542e-01,-8.415578561617447662e+00
1.831000000000006267e+01,2.334606376499444606e-04,-4.629032278216755891e-01,-4.629032278218801477e-01,-8.420207593895868925e+00
1.832000000000006423e+01,2.334606377114032468e-04,-4.629032230456524011e-01,-4.629032230455909502e-01,-8.424836626126264605e+00
1.833000000000006580e+01,2.334606377671251398e-04,-4.629032196380489794e-01,-4.629032196379932462e-01,-8.429465658322587984e+00
1.834000000000006736e+01,2.334606377033353461e-04,-4.629032241755257626e-01,-4.629032241755895449e-01,-8.434094690564407415e+00
1.835000000000006892e+01,2.334606377354444813e-04,-4.629032217465317567e-01,-4.629032217464996712e-01,-8.438723722781841019e+00
1.836000000000007049e+01,2.334606378342276320e-04,-4.629032154563710866e-01,-4.629032154562722767e-01,-8.443352754936306326e+00
1.837000000000007205e+01,2.334606377009984025e-04,-4.629032245534844825e-01,-4.629032245536177093e-01,-8.447981787181975122e+00
1.838000000000007361e+01,2.334606377920279898e-04,-4.629032181017219694e-01,-4.629032181016309311e-01,-8.452610819362899264e+00
1.839000000000007518e+01,2.334606377656912553e-04,-4.629032201003550062e-01,-4.629032201003813185e-01,-8.457239851563929989e+00
1.840000000000007674e+01,2.334606378089935312e-04,-4.629032171177447919e-01,-4.629032171177014932e-01,-8.461868883735064628e+00
1.841000000000007830e+01,2.334606378685288343e-04,-4.629032134645000851e-01,-4.629032134644405772e-01,-8.466497915869648949e+00
1.842000000000007987e+01,2.334606377957192916e-04,-4.629032184258337623e-01,-4.629032184259065930e-01,-8.471126948053980144e+00
1.843000000000008143e+01,2.334606378820591895e-04,-4.629032126395048463e-01,-4.629032126394185265e-01,-8.475755980180290194e+00
1.844000000000008299e+01,2.334606377055661733e-04,-4.629032242023943811e-01,-4.629032242025708510e-01,-8.480385012422489766e+00
1.845000000000008455e+01,2.334606376978096284e-04,-4.629032242440827005e-01,-4.629032242440904721e-01,-8.485014044664938027e+00
1.846000000000008612e+01,2.334606378649100385e-04,-4.629032131015909934e-01,-4.629032131014239049e-01,-8.489643076795786669e+00
1.847000000000008768e+01,2.334606377164116916e-04,-4.629032236129574374e-01,-4.629032236131059297e-01,-8.494272109032065643e+00
1.848000000000008924e+01,2.334606377204881292e-04,-4.629032229423094003e-01,-4.629032229423053479e-01,-8.498901141261484327e+00
1.849000000000009081e+01,2.334606378667431804e-04,-4.629032130324517991e-01,-4.629032130323055272e-01,-8.503530173391661506e+00
1.850000000000009237e+01,2.334606377670051186e-04,-4.629032204396655303e-01,-4.629032204397652839e-01,-8.508159205596157904e+00
1.851000000000009393e+01,2.334606378491860712e-04,-4.629032146798053304e-01,-4.629032146797231739e-01,-8.512788237742874742e+00
1.852000000000009550e+01,2.334606378323217943e-04,-4.629032158371791383e-01,-4.629032158371960137e-01,-8.517417269901264021e+00
1.853000000000009706e+01,2.334606377205600660e-04,-4.629032232517167889e-01,-4.629032232518285328e-01,-8.522046302133892581e+00
1.854000000000009862e+01,2.334606379127832023e-04,-4.629032103504885920e-01,-4.629032103502963569e-01,-8.526675334237204140e+00
1.855000000000010019e+01,2.334606378042674939e-04,-4.629032181956344583e-01,-4.629032181957429826e-01,-8.531304366419268703e+00
1.856000000000010175e+01,2.334606377154788170e-04,-4.629032234510674360e-01,-4.629032234511561983e-01,-8.535933398653869020e+00
1.857000000000010331e+01,2.334606377797281498e-04,-4.629032189421481980e-01,-4.629032189420839716e-01,-8.540562430843227304e+00
1.858000000000010488e+01,2.334606378581957100e-04,-4.629032139857792161e-01,-4.629032139857007233e-01,-8.545191462983007469e+00
1.859000000000010644e+01,2.334606378511490193e-04,-4.629032148615541131e-01,-4.629032148615611630e-01,-8.549820495131630338e+00
1.860000000000010800e+01,2.334606376835684160e-04,-4.629032258953953982e-01,-4.629032258955629864e-01,-8.554449527390751484e+00
1.861000000000010957e+01,2.334606378226331469e-04,-4.629032161583046534e-01,-4.629032161581655980e-01,-8.559078559552196097e+00
1.862000000000011113e+01,2.334606377062657819e-04,-4.629032242704480549e-01,-4.629032242705644062e-01,-8.563707591795017393e+00
1.863000000000011269e+01,2.334606378222734628e-04,-4.629032162182670218e-01,-4.629032162181510035e-01,-8.568336623957081954e+00
1.864000000000011426e+01,2.334606378691799519e-04,-4.629032134227215600e-01,-4.629032134226746531e-01,-8.572965656091263043e+00
1.865000000000011582e+01,2.334606378248302555e-04,-4.629032164822869944e-01,-4.629032164823313478e-01,-8.577594688256130695e+00
1.866000000000011738e+01,2.334606378420589598e-04,-4.629032150222938680e-01,-4.629032150222766595e-01,-8.582223720406336298e+00
1.867000000000011894e+01,2.334606377595426906e-04,-4.629032207821679457e-01,-4.629032207822504352e-01,-8.586852752614241524e+00
1.868000000000012051e+01,2.334606377981152429e-04,-4.629032178139876330e-01,-4.629032178139490528e-01,-8.591481784792343035e+00
1.869000000000012207e+01,2.334606377342371680e-04,-4.629032222622845860e-01,-4.629032222623484794e-01,-8.596110817015029326e+00
1.870000000000012363e+01,2.334606377861670910e-04,-4.629032186060821896e-01,-4.629032186060302867e-01,-8.600739849201039178e+00
1.871000000000012520e+01,2.334606377892359795e-04,-4.629032186891725575e-01,-4.629032186891695044e-01,-8.605368881387926550e+00
1.872000000000012676e+01,2.334606378327858057e-04,-4.629032156626294858e-01,-4.629032156625859096e-01,-8.609997913544509274e+00
1.873000000000012832e+01,2.334606376951481289e-04,-4.629032251345896465e-01,-4.629032251347272586e-01,-8.614626945795993862e+00
1.874000000000012989e+01,2.334606377002785193e-04,-4.629032242282068998e-01,-4.629032242282017928e-01,-8.619255978038269816e+00
1.875000000000013145e+01,2.334606378377064031e-04,-4.629032150624394215e-01,-4.629032150623019759e-01,-8.623885010188757860e+00
1.876000000000013301e+01,2.334606377355007785e-04,-4.629032223021682380e-01,-4.629032223022704340e-01,-8.628514042411881135e+00
1.877000000000013458e+01,2.334606377686889659e-04,-4.629032198519814623e-01,-4.629032198519482666e-01,-8.633143074610366341e+00
1.878000000000013614e+01,2.334606378218930163e-04,-4.629032163984851400e-01,-4.629032163984319603e-01,-8.637772106774297853e+00
1.879000000000013770e+01,2.334606378119631609e-04,-4.629032171276816210e-01,-4.629032171276915575e-01,-8.642401138945585259e+00
1.880000000000013927e+01,2.334606376758620967e-04,-4.629032262023275446e-01,-4.629032262024636579e-01,-8.647030171207745752e+00
1.881000000000014083e+01,2.334606377715478986e-04,-4.629032193557378605e-01,-4.629032193556421593e-01,-8.651659203401207421e+00
1.882000000000014239e+01,2.334606376479785581e-04,-4.629032277429643294e-01,-4.629032277430878972e-01,-8.656288235678760046e+00
1.883000000000014396e+01,2.334606378209118946e-04,-4.629032159635783072e-01,-4.629032159634053900e-01,-8.660917267838224021e+00
1.884000000000014552e+01,2.334606378104187962e-04,-4.629032173861151733e-01,-4.629032173861256649e-01,-8.665546300012096026e+00
1.885000000000014708e+01,2.334606377589304687e-04,-4.629032206918758385e-01,-4.629032206919273529e-01,-8.670175332219066888e+00
1.886000000000014865e+01,2.334606376561575083e-04,-4.629032272957255834e-01,-4.629032272958283345e-01,-8.674804364492127107e+00
1.887000000000015021e+01,2.334606377501406520e-04,-4.629032206556767393e-01,-4.629032206555827589e-01,-8.679433396698589931e+00
1.888000000000015177e+01,2.334606378669309913e-04,-4.629032132376944553e-01,-4.629032132375776598e-01,-8.684062428830849001e+00
1.889000000000015334e+01,2.334606378833896140e-04,-4.629032125850323642e-01,-4.629032125850159329e-01,-8.688691460956682988e+00
1.890000000000015490e+01,2.334606378163296225e-04,-4.629032172988000182e-01,-4.629032172988670757e-01,-8.693320493129737869e+00
1.891000000000015646e+01,2.334606377158086042e-04,-4.629032234968130655e-01,-4.629032234969135962e-01,-8.697949525364805368e+00
1.892000000000015802e+01,2.334606377008284267e-04,-4.629032241261204494e-01,-4.629032241261354375e-01,-8.702578557606083010e+00
1.893000000000015959e+01,2.334606376583082672e-04,-4.629032265668429069e-01,-4.629032265668854285e-01,-8.707207589871794440e+00
1.894000000000016115e+01,2.334606378315178855e-04,-4.629032153196588895e-01,-4.629032153194856947e-01,-8.711836622024817345e+00
1.895000000000016271e+01,2.334606377158653079e-04,-4.629032234815471658e-01,-4.629032234816627955e-01,-8.716465654259748064e+00
1.896000000000016428e+01,2.334606377256428871e-04,-4.629032223837124538e-01,-4.629032223837026838e-01,-8.721094686483576552e+00
1.897000000000016584e+01,2.334606378054037920e-04,-4.629032173974699793e-01,-4.629032173973902098e-01,-8.725723718657471650e+00
1.898000000000016740e+01,2.334606377286986025e-04,-4.629032228902058566e-01,-4.629032228902825730e-01,-8.730352750886449797e+00
1.899000000000016897e+01,2.334606379026967068e-04,-4.629032110941506684e-01,-4.629032110939766964e-01,-8.734981782997216726e+00
1.900000000000017053e+01,2.334606377588147031e-04,-4.629032211311787104e-01,-4.629032211313225953e-01,-8.739610815208672889e+00
1.901000000000017209e+01,2.334606376744149578e-04,-4.629032261373769441e-01,-4.629032261374613211e-01,-8.744239847470129945e+00
1.902000000000017366e+01,2.334606377219862526e-04,-4.629032225869117445e-01,-4.629032225868641715e-01,-8.748868879695953282e+00
1.903000000000017522e+01,2.334606377120788403e-04,-4.629032232792512636e-01,-4.629032232792611445e-01,-8.753497911928754149e+00
1.904000000000017678e+01,2.334606377782897388e-04,-4.629032189001128228e-01,-4.629032189000465980e-01,-8.758126944117689661e+00
1.905000000000017835e+01,2.334606377329148479e-04,-4.629032222833315280e-01,-4.629032222833768806e-01,-8.762755976340569575e+00
1.906000000000017991e+01,2.334606377484860511e-04,-4.629032210823318949e-01,-4.629032210823162963e-01,-8.767385008551377368e+00
1.907000000000018147e+01,2.334606377438170428e-04,-4.629032214412966417e-01,-4.629032214413013047e-01,-8.772014040765794718e+00
1.908000000000018304e+01,2.334606377754242738e-04,-4.629032192721102001e-01,-4.629032192720786143e-01,-8.776643072958485448e+00
1.909000000000018460e+01,2.334606378670136889e-04,-4.629032133757536305e-01,-4.629032133756620371e-01,-8.781272105092151392e+00
1.910000000000018616e+01,2.334606378572874738e-04,-4.629032145384557317e-01,-4.629032145384654462e-01,-8.785901137237546621e+00
1.911000000000018773e+01,2.334606377869930633e-04,-4.629032190596342189e-01,-4.629032190597044960e-01,-8.790530169428212304e+00
1.912000000000018929e+01,2.334606378455949497e-04,-4.629032148597670981e-01,-4.629032148597084784e-01,-8.795159201576751684e+00
1.913000000000019085e+01,2.334606377217870034e-04,-4.629032233610946290e-01,-4.629032233612184188e-01,-8.799788233810486915e+00
1.914000000000019241e+01,2.334606378777691641e-04,-4.629032125230795880e-01,-4.629032125229236017e-01,-8.804417265935560621e+00
1.915000000000019398e+01,2.334606378203609573e-04,-4.629032169825036402e-01,-4.629032169825610388e-01,-8.809046298105442929e+00
1.916000000000019554e+01,2.334606377009360338e-04,-4.629032245162987835e-01,-4.629032245164181880e-01,-8.813675330350726256e+00
1.917000000000019710e+01,2.334606377994825573e-04,-4.629032173803547812e-01,-4.629032173802562489e-01,-8.818304362524429507e+00
1.918000000000019867e+01,2.334606376757293361e-04,-4.629032259951289530e-01,-4.629032259952526873e-01,-8.822933394784504557e+00
1.919000000000020023e+01,2.334606378409566786e-04,-4.629032147370636396e-01,-4.629032147368984385e-01,-8.827562426931709894e+00
1.920000000000020179e+01,2.334606377547319500e-04,-4.629032210070981868e-01,-4.629032210071843956e-01,-8.832191459141865764e+00
1.921000000000020336e+01,2.334606376012857924e-04,-4.629032309550129010e-01,-4.629032309551663338e-01,-8.836820491451570447e+00
1.922000000000020492e+01,2.334606377867633751e-04,-4.629032180275229336e-01,-4.629032180273374708e-01,-8.841449523631659702e+00
1.923000000000020648e+01,2.334606378086859701e-04,-4.629032174932883881e-01,-4.629032174932664612e-01,-8.846078555806570876e+00
1.924000000000020805e+01,2.334606377779028955e-04,-4.629032193593694000e-01,-4.629032193594002087e-01,-8.850707588000194193e+00
1.925000000000020961e+01,2.334606377660770958e-04,-4.629032199483982812e-01,-4.629032199484101051e-01,-8.855336620199690145e+00
1.926000000000021117e+01,2.334606377244750658e-04,-4.629032227397987809e-01,-4.629032227398403587e-01,-8.859965652427128191e+00
1.927000000000021274e+01,2.334606377490807631e-04,-4.629032210346924470e-01,-4.629032210346678555e-01,-8.864594684637451039e+00
1.928000000000021430e+01,2.334606377490176083e-04,-4.629032209471762305e-01,-4.629032209471762860e-01,-8.869223716846923011e+00
1.929000000000021586e+01,2.334606377979912915e-04,-4.629032179925993140e-01,-4.629032179925503532e-01,-8.873852749026800879e+00
1.930000000000021743e+01,2.334606378294186533e-04,-4.629032160283378938e-01,-4.629032160283064745e-01,-8.878481781187051780e+00
1.931000000000021899e+01,2.334606378222362204e-04,-4.629032164486672762e-01,-4.629032164486744372e-01,-8.883110813351546398e+00
1.932000000000022055e+01,2.334606378924152989e-04,-4.629032119572027981e-01,-4.629032119571326320e-01,-8.887739845471049449e+00
1.933000000000022212e+01,2.334606377483717219e-04,-4.629032216880752948e-01,-4.629032216882193462e-01,-8.892368877688074491e+00
1.934000000000022368e+01,2.334606377175712187e-04,-4.629032230861442332e-01,-4.629032230861750419e-01,-8.896997909918965775e+00
1.935000000000022524e+01,2.334606379354911933e-04,-4.629032087796073891e-01,-4.629032087793894523e-01,-8.901626942006545917e+00
1.936000000000022681e+01,2.334606377707081027e-04,-4.629032202302573729e-01,-4.629032202304221300e-01,-8.906255974209011939e+00
1.937000000000022837e+01,2.334606377261093922e-04,-4.629032227979686942e-01,-4.629032227980132697e-01,-8.910885006437036182e+00
1.938000000000022993e+01,2.334606377708015339e-04,-4.629032195308164233e-01,-4.629032195307717368e-01,-8.915514038632299076e+00
1.939000000000023149e+01,2.334606376519187928e-04,-4.629032276227995069e-01,-4.629032276229184117e-01,-8.920143070908645555e+00
1.940000000000023306e+01,2.334606376981390361e-04,-4.629032239756862288e-01,-4.629032239756399880e-01,-8.924772103148356450e+00
1.941000000000023462e+01,2.334606376970059906e-04,-4.629032243363075949e-01,-4.629032243363087051e-01,-8.929401135391721311e+00
1.942000000000023618e+01,2.334606379134606931e-04,-4.629032101232402607e-01,-4.629032101230238228e-01,-8.934030167492737817e+00
1.943000000000023775e+01,2.334606377678750554e-04,-4.629032203572464033e-01,-4.629032203573920090e-01,-8.938659199696456170e+00
1.944000000000023931e+01,2.334606378748946189e-04,-4.629032127771841032e-01,-4.629032127770770777e-01,-8.943288231824121581e+00
1.945000000000024087e+01,2.334606377486354812e-04,-4.629032214070461504e-01,-4.629032214071723828e-01,-8.947917264038318663e+00
1.946000000000024244e+01,2.334606377650172611e-04,-4.629032200504214489e-01,-4.629032200504050731e-01,-8.952546296238805823e+00
1.947000000000024400e+01,2.334606377111661860e-04,-4.629032236468386685e-01,-4.629032236468925143e-01,-8.957175328475329934e+00
1.948000000000024556e+01,2.334606377290340275e-04,-4.629032222188428358e-01,-4.629032222188249612e-01,-8.961804360697501082e+00
1.949000000000024713e+01,2.334606378725407076e-04,-4.629032130204257522e-01,-4.629032130202822559e-01,-8.966433392827561022e+00
1.950000000000024869e+01,2.334606376757560617e-04,-4.629032261633399536e-01,-4.629032261635367407e-01,-8.971062425089391112e+00
1.951000000000025025e+01,2.334606378513256629e-04,-4.629032141166427028e-01,-4.629032141164671210e-01,-8.975691457230380976e+00
1.952000000000025182e+01,2.334606378388674752e-04,-4.629032155470448329e-01,-4.629032155470572674e-01,-8.980320489385864136e+00
1.953000000000025338e+01,2.334606376747487566e-04,-4.629032264110052308e-01,-4.629032264111693218e-01,-8.984949521650138493e+00
1.954000000000025494e+01,2.334606377920187741e-04,-4.629032180135524421e-01,-4.629032180134351471e-01,-8.989578553830156693e+00
1.955000000000025651e+01,2.334606377692562747e-04,-4.629032198990022939e-01,-4.629032198990250535e-01,-8.994207586029169477e+00
1.956000000000025807e+01,2.334606378945676300e-04,-4.629032116471983316e-01,-4.629032116470730429e-01,-8.998836618145517718e+00
1.957000000000025963e+01,2.334606378360549463e-04,-4.629032158376432671e-01,-4.629032158377017758e-01,-9.003465650303951406e+00
1.958000000000026120e+01,2.334606378224546601e-04,-4.629032165888888883e-01,-4.629032165889024886e-01,-9.008094682469854675e+00
1.959000000000026276e+01,2.334606378000876506e-04,-4.629032180815849662e-01,-4.629032180816073372e-01,-9.012723714650693552e+00
1.960000000000026432e+01,2.334606378121678583e-04,-4.629032169402208519e-01,-4.629032169402087504e-01,-9.017352746820083809e+00
1.961000000000026589e+01,2.334606377723189561e-04,-4.629032198626121808e-01,-4.629032198626520378e-01,-9.021981779018748426e+00
1.962000000000026745e+01,2.334606377466351553e-04,-4.629032213294622111e-01,-4.629032213294879128e-01,-9.026610811232069764e+00
1.963000000000026901e+01,2.334606378444748333e-04,-4.629032146899241251e-01,-4.629032146898262590e-01,-9.031239843378871868e+00
1.964000000000027057e+01,2.334606378087089823e-04,-4.629032174750469797e-01,-4.629032174750827289e-01,-9.035868875553658697e+00
1.965000000000027214e+01,2.334606377651991360e-04,-4.629032200934622421e-01,-4.629032200935057628e-01,-9.040497907754636131e+00
1.966000000000027370e+01,2.334606377054371262e-04,-4.629032241944696646e-01,-4.629032241945294501e-01,-9.045126939996642079e+00
1.967000000000027526e+01,2.334606376654496630e-04,-4.629032263136914072e-01,-4.629032263137313752e-01,-9.049755972259820425e+00
1.968000000000027683e+01,2.334606378783424903e-04,-4.629032121866472060e-01,-4.629032121864343208e-01,-9.054385004381472868e+00
1.969000000000027839e+01,2.334606378867374406e-04,-4.629032124514682600e-01,-4.629032124514598778e-01,-9.059014036505978140e+00
1.970000000000027995e+01,2.334606378362886732e-04,-4.629032158613426429e-01,-4.629032158613931025e-01,-9.063643068664640978e+00
1.971000000000028152e+01,2.334606378943573490e-04,-4.629032118565402087e-01,-4.629032118564821441e-01,-9.068272100783149270e+00
1.972000000000028308e+01,2.334606377044093567e-04,-4.629032247847151282e-01,-4.629032247849050874e-01,-9.072901133031185950e+00
1.973000000000028464e+01,2.334606377336366284e-04,-4.629032218631355944e-01,-4.629032218631063400e-01,-9.077530165249786620e+00
1.974000000000028621e+01,2.334606378117498712e-04,-4.629032172217767971e-01,-4.629032172216986929e-01,-9.082159197421926677e+00
1.975000000000028777e+01,2.334606376644942098e-04,-4.629032269911370068e-01,-4.629032269912842779e-01,-9.086788229691984853e+00
1.976000000000028933e+01,2.334606377697820315e-04,-4.629032193110274584e-01,-4.629032193109221538e-01,-9.091417261884989998e+00
1.977000000000029090e+01,2.334606378588116181e-04,-4.629032139141324165e-01,-4.629032139140433766e-01,-9.096046294024041856e+00
1.978000000000029246e+01,2.334606377605106121e-04,-4.629032207361332141e-01,-4.629032207362315243e-01,-9.100675326231501217e+00
1.979000000000029402e+01,2.334606377916438298e-04,-4.629032185653422782e-01,-4.629032185653111364e-01,-9.105304358417122046e+00
1.980000000000029559e+01,2.334606378925797724e-04,-4.629032118528804696e-01,-4.629032118527795503e-01,-9.109933390535552178e+00
1.981000000000029715e+01,2.334606376968809008e-04,-4.629032252153307825e-01,-4.629032252155264593e-01,-9.114562422787900076e+00
1.982000000000029871e+01,2.334606377751071175e-04,-4.629032191415204944e-01,-4.629032191414422792e-01,-9.119191454979237221e+00
1.983000000000030028e+01,2.334606377822126804e-04,-4.629032192514786481e-01,-4.629032192514715427e-01,-9.123820487171744986e+00
1.984000000000030184e+01,2.334606376040417530e-04,-4.629032308067433932e-01,-4.629032308069215840e-01,-9.128449519479989505e+00
1.985000000000030340e+01,2.334606378800959433e-04,-4.629032118938267715e-01,-4.629032118935507145e-01,-9.133078551598652339e+00
1.986000000000030496e+01,2.334606376929529176e-04,-4.629032252262895164e-01,-4.629032252264766445e-01,-9.137707583851101489e+00
1.987000000000030653e+01,2.334606377101314234e-04,-4.629032234947864644e-01,-4.629032234947693114e-01,-9.142336616086032208e+00
1.988000000000030809e+01,2.334606377531399347e-04,-4.629032206871362409e-01,-4.629032206870932198e-01,-9.146965648292860962e+00
1.989000000000030965e+01,2.334606377240893609e-04,-4.629032226132266392e-01,-4.629032226132556715e-01,-9.151594680519023584e+00
1.990000000000031122e+01,2.334606378660760979e-04,-4.629032132700542923e-01,-4.629032132699122948e-01,-9.156223712651582858e+00
1.991000000000031278e+01,2.334606379536512274e-04,-4.629032080635839819e-01,-4.629032080634963853e-01,-9.160852744732130404e+00
1.992000000000031434e+01,2.334606378282958264e-04,-4.629032165480808647e-01,-4.629032165482062089e-01,-9.165481776897737021e+00
1.993000000000031591e+01,2.334606377667605768e-04,-4.629032201409121194e-01,-4.629032201409736813e-01,-9.170110809099206506e+00
1.994000000000031747e+01,2.334606378692386886e-04,-4.629032132750431905e-01,-4.629032132749407169e-01,-9.174739841231856374e+00
1.995000000000031903e+01,2.334606377698239088e-04,-4.629032199831822902e-01,-4.629032199832817107e-01,-9.179368873431787534e+00
1.996000000000032060e+01,2.334606378282883183e-04,-4.629032159320107809e-01,-4.629032159319523276e-01,-9.183997905591049005e+00
1.997000000000032216e+01,2.334606378038772082e-04,-4.629032178167388212e-01,-4.629032178167632461e-01,-9.188626937769241110e+00
1.998000000000032372e+01,2.334606378292140101e-04,-4.629032160859142819e-01,-4.629032160858889688e-01,-9.193255969930072879e+00
1.999000000000032529e+01,2.334606378257819952e-04,-4.629032166000515702e-01,-4.629032166000550119e-01,-9.197885002096077400e+00
2.000000000000032685e+01,2.334606378768469689e-04,-4.629032130563058844e-01,-4.629032130562548142e-01,-9.202514034226590312e+00


==> data/lid_large_energy.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,2.500000000000004441e-01,3.974938666266743161e-20,0,2.500000000000004441e-01
2.999999999999999889e-02,2.356489775527615405e-01,-1.290707676656496362e-06,-1.435231315491555977e-02,2.356489388315312350e-01
5.999999999999999778e-02,2.221217645186310818e-01,-8.773426293339013204e-06,-1.353598646042379790e-02,2.221214625946119903e-01
8.999999999999999667e-02,2.093710830273666224e-01,-5.942740635653285337e-05,-1.281010889762099203e-02,2.093689982811568207e-01
1.199999999999999956e-01,1.973524363219685551e-01,-3.976207853333675688e-04,-1.241626749073143458e-02,1.973384229521987498e-01
1.499999999999999944e-01,1.860242987946551518e-01,-2.581655340618997825e-03,-1.390979286793240025e-02,1.859328357646667929e-01
1.799999999999999933e-01,1.753498756355836852e-01,-1.557389572617857119e-02,-2.624831888525003959e-02,1.747911957338099675e-01
2.099999999999999922e-01,1.653050023670809554e-01,-7.959073227800678163e-02,-8.963560554650951140e-02,1.623586004969670149e-01
2.399999999999999911e-01,1.558953539868277449e-01,-2.975235293836006600e-01,-3.069331777638538705e-01,1.440232462352057929e-01
2.700000000000000178e-01,1.471496060014102769e-01,-7.207421215300153783e-01,-7.294878695154328740e-01,1.136552346038878641e-01
3.000000000000000444e-01,1.390640209403423977e-01,-1.164494853432103127e+00,-1.172580438493171062e+00,7.063480393985688277e-02
3.300000000000000711e-01,1.315963704993516059e-01,-1.451386905220181101e+00,-1.458854555661171837e+00,1.962554634226065797e-02
3.600000000000000977e-01,1.246990429984309590e-01,-1.592113595862745479e+00,-1.599010923363666237e+00,-3.503518903454236333e-02
3.900000000000001243e-01,1.183265581181755788e-01,-1.653781956907168116e+00,-1.660154441787423441e+00,-9.102113262201277921e-02
4.200000000000001510e-01,1.124356907497553598e-01,-1.680564295006348630e+00,-1.686455162374768779e+00,-1.473289288406234854e-01
4.500000000000001776e-01,1.069865573336636760e-01,-1.693013856352963087e+00,-1.698462989769054854e+00,-2.035684779473040384e-01
4.800000000000002043e-01,1.019430199273511639e-01,-1.699622964120938162e+00,-1.704666501527250633e+00,-2.596007042772446871e-01
5.100000000000002309e-01,9.727245033880568825e-02,-1.703757052063728405e+00,-1.708427621652273798e+00,-3.153839854277019628e-01
5.400000000000002576e-01,9.294529901384090964e-02,-1.706740899664690669e+00,-1.711068050989655420e+00,-3.709133637426074714e-01
5.700000000000002842e-01,8.893467112744153635e-02,-1.709093244993808991e+00,-1.713103872880208378e+00,-4.261967889788211283e-01
6.000000000000003109e-01,8.521596203579587248e-02,-1.711047192237080461e+00,-1.714765901328726194e+00,-4.812469138375792266e-01
6.300000000000003375e-01,8.176655539002797290e-02,-1.712710805978792106e+00,-1.716160212624560089e+00,-5.360776446627109060e-01
6.600000000000003642e-01,7.856557672304650963e-02,-1.714144668430507057e+00,-1.717345647097488603e+00,-5.907029633826075266e-01
6.900000000000003908e-01,7.559368988661244182e-02,-1.715391788109111193e+00,-1.718363674945545316e+00,-6.451366038623149723e-01
7.200000000000004174e-01,7.283293236078895727e-02,-1.716482001455885698e+00,-1.719242758981709196e+00,-6.993918214318149973e-01
7.500000000000004441e-01,7.026658056590512347e-02,-1.717438929535107794e+00,-1.720005281329991531e+00,-7.534813411127521121e-01
7.800000000000004707e-01,6.787904664050638248e-02,-1.718314472965493556e+00,-1.720702006890892255e+00,-8.074183092271156603e-01
8.100000000000004974e-01,6.565578740964425619e-02,-1.719090111869969739e+00,-1.721313371100831935e+00,-8.612142718140768372e-01
8.400000000000005240e-01,6.358323082342010046e-02,-1.719782040996384875e+00,-1.721854597582608948e+00,-9.148802896301925225e-01
8.700000000000005507e-01,6.164871707442267507e-02,-1.720414632613827211e+00,-1.722349146362824657e+00,-9.684272423576048006e-01
9.000000000000005773e-01,5.984044289845717735e-02,-1.720977317049295907e+00,-1.722785591225261426e+00,-1.021864836045049296e+00
9.300000000000006040e-01,5.814742587860600997e-02,-1.721492216187168856e+00,-1.723185233207020106e+00,-1.075202619550515326e+00
9.600000000000006306e-01,5.655945458520238167e-02,-1.721937080408995069e+00,-1.723525051702398780e+00,-1.128448703256188956e+00
9.900000000000006573e-01,5.506705257252388769e-02,-1.722328342646005428e+00,-1.723820744658683957e+00,-1.181610955548247688e+00
1.020000000000000684e+00,5.366144153594287064e-02,-1.722673933781705857e+00,-1.724079544818286847e+00,-1.234696784598279917e+00
1.050000000000000711e+00,5.233450744023118717e-02,-1.722941207096053917e+00,-1.724268141191765524e+00,-1.287711954906873180e+00
1.080000000000000737e+00,5.107876674346211593e-02,-1.723166074590961383e+00,-1.724421815287730420e+00,-1.340662677841371275e+00
1.110000000000000764e+00,4.988733562460374860e-02,-1.723292894700629629e+00,-1.724484325819487962e+00,-1.393552895801248415e+00
1.140000000000000790e+00,4.875389494931973294e-02,-1.723327725361680107e+00,-1.724461166036964199e+00,-1.446386168237382641e+00
1.170000000000000817e+00,4.767265989044158769e-02,-1.723279940185006076e+00,-1.724361175243884325e+00,-1.499165801501811002e+00
1.200000000000000844e+00,4.663835012144684766e-02,-1.723147756728481639e+00,-1.724182066497476296e+00,-1.551894543972660134e+00
1.230000000000000870e+00,4.564615762036672297e-02,-1.722918438936119401e+00,-1.723910631437199470e+00,-1.604574289641823803e+00
1.260000000000000897e+00,4.469171716160698360e-02,-1.722584672668391770e+00,-1.723539113127151579e+00,-1.657206270280635385e+00
1.290000000000000924e+00,4.377108209860930410e-02,-1.722154425163270108e+00,-1.723075060226267885e+00,-1.709791538098531349e+00
1.320000000000000950e+00,4.288069171797556645e-02,-1.721632856592355543e+00,-1.722523246972989197e+00,-1.762330914176935659e+00
1.350000000000000977e+00,4.201734705421451832e-02,-1.721023816954617258e+00,-1.721887161618378403e+00,-1.814824973349335346e+00
1.380000000000001004e+00,4.117818264194220146e-02,-1.720334248501597996e+00,-1.721173412913870271e+00,-1.867274165216655568e+00
1.410000000000001030e+00,4.036064695458856100e-02,-1.719560224134715432e+00,-1.720377759822069086e+00,-1.919678507628050701e+00
1.440000000000001057e+00,3.956247399260622022e-02,-1.718707592228431835e+00,-1.719505765190414204e+00,-1.972037908356885971e+00
1.470000000000001084e+00,3.878166188069800957e-02,-1.717785044915211667e+00,-1.718565857027119836e+00,-2.024352271816250326e+00
1.500000000000001110e+00,3.801645182469826079e-02,-1.716790135256851535e+00,-1.717555345312851367e+00,-2.076621185929955260e+00
1.530000000000001137e+00,3.726530813112763352e-02,-1.715727709515707300e+00,-1.716478853209277844e+00,-2.128844160908997196e+00
1.560000000000001164e+00,3.652689880553505047e-02,-1.714602933387606054e+00,-1.715341342713198713e+00,-2.181020658236218157e+00
1.590000000000001190e+00,3.580007639482116200e-02,-1.713421392775037244e+00,-1.714148215185751223e+00,-2.233150122430183071e+00
1.620000000000001217e+00,3.508386241274642076e-02,-1.712189111435145072e+00,-1.712905325417219737e+00,-2.285232009755312266e+00
1.650000000000001243e+00,3.437742859618421465e-02,-1.710908632471841440e+00,-1.711615066288403542e+00,-2.337265702546029278e+00
1.680000000000001270e+00,3.368008371192184047e-02,-1.709584723879785662e+00,-1.710282068764048091e+00,-2.389250589146685311e+00
1.710000000000001297e+00,3.299125861000547916e-02,-1.708221071388306367e+00,-1.708909896490222735e+00,-2.441186046390250830e+00
1.740000000000001323e+00,3.231049234918883378e-02,-1.706820902183070032e+00,-1.707501668443886622e+00,-2.493071439716559645e+00
1.770000000000001350e+00,3.163742037324084044e-02,-1.705387801924810987e+00,-1.706060873900759001e+00,-2.544906145750251980e+00
1.800000000000001377e+00,3.097176315624860718e-02,-1.703926249047721164e+00,-1.704591906264713463e+00,-2.596689590438676198e+00
1.830000000000001403e+00,3.031331533770433018e-02,-1.702441276588377850e+00,-1.703099724406922144e+00,-2.648421276554871806e+00
1.860000000000001430e+00,2.966193553248738096e-02,-1.700936336244920577e+00,-1.701587716050137589e+00,-2.700100746447436251e+00
1.890000000000001457e+00,2.901753810039701606e-02,-1.699413795186494713e+00,-1.700058192618585151e+00,-2.751727557735121454e+00
1.920000000000001483e+00,2.838008437055902777e-02,-1.697876567471804599e+00,-1.698514021201642521e+00,-2.803301308489114074e+00
1.950000000000001510e+00,2.774957542715369291e-02,-1.696327286145451918e+00,-1.696957795088857246e+00,-2.854821636016882991e+00
1.980000000000001537e+00,2.712604530016703153e-02,-1.694769509330463109e+00,-1.695393039457449680e+00,-2.906288251423783109e+00
2.010000000000001563e+00,2.650955498060295762e-02,-1.693205619663223249e+00,-1.693822109982787261e+00,-2.957700910333243893e+00
2.040000000000001368e+00,2.590018698685967596e-02,-1.691638224523742906e+00,-1.692247592517486243e+00,-3.009059425062699411e+00
2.070000000000001172e+00,2.529804077058273037e-02,-1.690070338775235825e+00,-1.690672484991512681e+00,-3.060363681442233474e+00
2.100000000000000977e+00,2.470322774034442587e-02,-1.688505874441938559e+00,-1.689100687472176787e+00,-3.111613670705729806e+00
2.130000000000000782e+00,2.411586802434832755e-02,-1.686944869238365063e+00,-1.687532228954361058e+00,-3.162809376498876723e+00
2.160000000000000586e+00,2.353608715666412679e-02,-1.685390909679898463e+00,-1.685970690547582640e+00,-3.213950884656957996e+00
2.190000000000000391e+00,2.296401318753260590e-02,-1.683846388726912391e+00,-1.684418462696043894e+00,-3.265038350287897018e+00
2.220000000000000195e+00,2.239977368048171394e-02,-1.682313793150532533e+00,-1.682878032657583400e+00,-3.316072003589463968e+00
2.250000000000000000e+00,2.184349430233190406e-02,-1.680795089409000465e+00,-1.681351368787150191e+00,-3.367052135649883482e+00
2.279999999999999805e+00,2.129529658142073623e-02,-1.679292392684341939e+00,-1.679840590405253131e+00,-3.417979105151325303e+00
2.309999999999999609e+00,2.075529636382451859e-02,-1.677807816452232093e+00,-1.678347816669828241e+00,-3.468853339862488561e+00
2.339999999999999414e+00,2.022360283010907894e-02,-1.676343117386102755e+00,-1.676874810919818160e+00,-3.519675326917786951e+00
2.369999999999999218e+00,1.970031727653257306e-02,-1.674900368066183587e+00,-1.675423653619760200e+00,-3.570445623513349265e+00
2.399999999999999023e+00,1.918553246141131013e-02,-1.673481282602718112e+00,-1.673996067417839351e+00,-3.621164846806552262e+00
2.429999999999998828e+00,1.867933180390417974e-02,-1.672087529606596679e+00,-1.672593730264103851e+00,-3.671833673352257410e+00
2.459999999999998632e+00,1.818178916417814706e-02,-1.670720732772717598e+00,-1.671218275412443610e+00,-3.722452837975164908e+00
2.489999999999998437e+00,1.769296827159514210e-02,-1.669383881861477237e+00,-1.669872702754060301e+00,-3.773023175323592326e+00
2.519999999999998241e+00,1.721292262014725155e-02,-1.668075971674326530e+00,-1.668556017325774521e+00,-3.823545500125270280e+00
2.549999999999998046e+00,1.674169563965380303e-02,-1.666799310197724093e+00,-1.667270537178217493e+00,-3.874020706411695159e+00
2.579999999999997851e+00,1.627932035633691821e-02,-1.665554921094163365e+00,-1.666017296377480195e+00,-3.924449729327837311e+00
2.609999999999997655e+00,1.582581984723655660e-02,-1.664344263631187815e+00,-1.664797764140288239e+00,-3.974833557745873325e+00
2.639999999999997460e+00,1.538120702121177630e-02,-1.663168369484737230e+00,-1.663612982310761934e+00,-4.025173221656440425e+00
2.669999999999997264e+00,1.494548507092978429e-02,-1.662028106749475320e+00,-1.662463828699757284e+00,-4.075469786809206241e+00
2.699999999999997069e+00,1.451864765964143433e-02,-1.660924653524882499e+00,-1.661351490936170849e+00,-4.125724363826241081e+00
2.729999999999996874e+00,1.410067929056821844e-02,-1.659859323916086815e+00,-1.660277292285160078e+00,-4.175938111912796735e+00
2.759999999999996678e+00,1.369155546944936588e-02,-1.658831481638599170e+00,-1.659240605459717965e+00,-4.226112180183072553e+00
2.789999999999996483e+00,1.329124345551130348e-02,-1.657842303235119275e+00,-1.658242615249057250e+00,-4.276247761294063920e+00
2.819999999999996287e+00,1.289970223396137879e-02,-1.656891340484737185e+00,-1.657282881706287014e+00,-4.326346042730155439e+00
2.849999999999996092e+00,1.251688293831974830e-02,-1.655973604022126455e+00,-1.656356423317768112e+00,-4.376408070146461604e+00
2.879999999999995897e+00,1.214272940212706917e-02,-1.655099678633419558e+00,-1.655473832169612303e+00,-4.426435214041656963e+00
2.909999999999995701e+00,1.177717837067234798e-02,-1.654268720766569611e+00,-1.654634271798024248e+00,-4.476428826696108310e+00
2.939999999999995506e+00,1.142016016044554785e-02,-1.653477674368046824e+00,-1.653834692578273646e+00,-4.526390175137376737e+00
2.969999999999995310e+00,1.107159886366173435e-02,-1.652725679740925546e+00,-1.653074241037709280e+00,-4.576320506826387913e+00
2.999999999999995115e+00,1.073141279484315404e-02,-1.652013853122726861e+00,-1.652354039191545443e+00,-4.626221108488888234e+00
3.029999999999994920e+00,1.039951479957448507e-02,-1.651341249288067026e+00,-1.651673147283335696e+00,-4.676093243962800017e+00
3.059999999999994724e+00,1.007581276793807420e-02,-1.650707766176421343e+00,-1.651031468208057795e+00,-4.725938178979729010e+00
3.089999999999994529e+00,9.760209937410798883e-03,-1.650102946400496151e+00,-1.650418549231023491e+00,-4.775756870202271465e+00
3.119999999999994333e+00,9.452605104937216243e-03,-1.649540581241904613e+00,-1.649848186074378109e+00,-4.825550692472002190e+00
3.149999999999994138e+00,9.152893309534473193e-03,-1.649019621362679988e+00,-1.649319333158082657e+00,-4.875320992908285689e+00
3.179999999999993943e+00,8.860965840831017820e-03,-1.648537585892310364e+00,-1.648829513361013799e+00,-4.925069047953757995e+00
3.209999999999993747e+00,8.576710840935392044e-03,-1.648092505472372293e+00,-1.648376760472267888e+00,-4.974796078117824649e+00
3.239999999999993552e+00,8.300013281310622548e-03,-1.647684829706284715e+00,-1.647961527265909387e+00,-5.024503320568637577e+00
3.269999999999993356e+00,8.030755659652817277e-03,-1.647313167641922815e+00,-1.647582425263580674e+00,-5.074191973219552843e+00
3.299999999999993161e+00,7.768818113367776355e-03,-1.646975027186450280e+00,-1.647236964732735398e+00,-5.123863161581431847e+00
3.329999999999992966e+00,7.514078543897082310e-03,-1.646669626467859082e+00,-1.646924366037329834e+00,-5.173517989944937945e+00
3.359999999999992770e+00,7.266413059590793450e-03,-1.646394424568335291e+00,-1.646642090052641505e+00,-5.223157488166294549e+00
3.389999999999992575e+00,7.025696180151144547e-03,-1.646151548688367994e+00,-1.646392265567807600e+00,-5.272782751506384535e+00
3.419999999999992379e+00,6.791801255149576902e-03,-1.645941600965086682e+00,-1.646175495890088269e+00,-5.322394894460338755e+00
3.449999999999992184e+00,6.564600433495331941e-03,-1.645761817208596156e+00,-1.645989018030250328e+00,-5.371994949798251540e+00
3.479999999999991989e+00,6.343965087483897751e-03,-1.645611160606335499e+00,-1.645831795952346965e+00,-5.421583919962452924e+00
3.509999999999991793e+00,6.129765715843752891e-03,-1.645488917642351279e+00,-1.645703117013991523e+00,-5.471162786863363436e+00
3.539999999999991598e+00,5.921872604618686614e-03,-1.645393394042618640e+00,-1.645601287153843684e+00,-5.520732481795867841e+00
3.569999999999991402e+00,5.720155866951599256e-03,-1.645323904098971335e+00,-1.645525620836638447e+00,-5.570293915656503891e+00
3.599999999999991207e+00,5.524485472646178258e-03,-1.645272583602970684e+00,-1.645468253997276031e+00,-5.619847763558897924e+00
3.629999999999991012e+00,5.334731406020329011e-03,-1.645248935297825899e+00,-1.645438689364451701e+00,-5.669394985684458099e+00
3.659999999999990816e+00,5.150763892668162522e-03,-1.645248575925752688e+00,-1.645432543439104833e+00,-5.718936410475583543e+00
3.689999999999990621e+00,4.972453558762830218e-03,-1.645270907386517933e+00,-1.645449217720423185e+00,-5.768472848031084510e+00
3.719999999999990425e+00,4.799671303571316668e-03,-1.645314501596288892e+00,-1.645487283851480464e+00,-5.818005065334164172e+00
3.749999999999990230e+00,4.632289121750303787e-03,-1.645367038411680749e+00,-1.645534420593501856e+00,-5.867533458668335200e+00
3.779999999999990035e+00,4.470179663154758010e-03,-1.645443839518190288e+00,-1.645605948976785804e+00,-5.917058883312476425e+00
3.809999999999989839e+00,4.313216467166801696e-03,-1.645543958420686792e+00,-1.645700921616674695e+00,-5.966582165261085535e+00
3.839999999999989644e+00,4.161274445164567064e-03,-1.645661929608651208e+00,-1.645813871630653402e+00,-6.016103965171347490e+00
3.869999999999989448e+00,4.014229279091675352e-03,-1.645796875419399230e+00,-1.645943920585472231e+00,-6.065624916600001804e+00
3.899999999999989253e+00,3.871958632039085996e-03,-1.645945442751804766e+00,-1.646087713398857399e+00,-6.115145550529608620e+00
3.929999999999989058e+00,3.734340730915381226e-03,-1.646107516186626540e+00,-1.646245134087750195e+00,-6.164666393916331089e+00
3.959999999999988862e+00,3.601255983994013261e-03,-1.646273620990038378e+00,-1.646406705736959797e+00,-6.214187687292954010e+00
3.989999999999988667e+00,3.472585257216783284e-03,-1.646450827148656870e+00,-1.646579497875434006e+00,-6.263709882834191056e+00
4.019999999999988916e+00,3.348211749781457216e-03,-1.646641464348823636e+00,-1.646765837856258852e+00,-6.313233500272090737e+00
4.049999999999989164e+00,3.228020072715578198e-03,-1.646832313297841743e+00,-1.646952504974907638e+00,-6.362758661348091316e+00
4.079999999999989413e+00,3.111896085209946150e-03,-1.647040437140910418e+00,-1.647156561128416019e+00,-6.412285998449824831e+00
4.109999999999989662e+00,2.999727789385449577e-03,-1.647263037960200682e+00,-1.647375206256025182e+00,-6.461816057884456121e+00
4.139999999999989910e+00,2.891403786145613740e-03,-1.647428426597077333e+00,-1.647536750600317124e+00,-6.511347234685607610e+00
4.169999999999990159e+00,2.786816670470715959e-03,-1.647638286584659939e+00,-1.647742873700334787e+00,-6.560880970398822676e+00
4.199999999999990408e+00,2.685860148346218106e-03,-1.647867914109885090e+00,-1.647968870632009697e+00,-6.610417964344243558e+00
4.229999999999990656e+00,2.588429322408992463e-03,-1.648109975303126973e+00,-1.648207406129064134e+00,-6.659958694429274573e+00
4.259999999999990905e+00,2.494421586716713980e-03,-1.648360437909781151e+00,-1.648454445645473498e+00,-6.709503515302260190e+00
4.289999999999991154e+00,2.403735875894382791e-03,-1.648618883933997248e+00,-1.648709569644819517e+00,-6.759052767531102290e+00
4.319999999999991402e+00,2.316272935891850859e-03,-1.648886915542245646e+00,-1.648974378482248149e+00,-6.808606837937372092e+00
4.349999999999991651e+00,2.231936195485492713e-03,-1.649133355602945716e+00,-1.649217692343352137e+00,-6.858165175345867226e+00
4.379999999999991900e+00,2.150630423182561205e-03,-1.649392608971518515e+00,-1.649473914743821545e+00,-6.907728259387315717e+00
4.409999999999992149e+00,2.072263287089753849e-03,-1.649649418830368086e+00,-1.649727785966460969e+00,-6.957296109088319191e+00
4.439999999999992397e+00,1.996743963521414172e-03,-1.649907950321396255e+00,-1.649983469644964673e+00,-7.006868866921529992e+00
4.469999999999992646e+00,1.923983471925235205e-03,-1.650170998328267746e+00,-1.650243758819863960e+00,-7.056446757362974331e+00
4.499999999999992895e+00,1.853895907592711641e-03,-1.650442750779308021e+00,-1.650512838343640487e+00,-7.106030127450685185e+00
4.529999999999993143e+00,1.786396711499877669e-03,-1.650705311990589230e+00,-1.650772811186681954e+00,-7.155618786006495924e+00
4.559999999999993392e+00,1.721403596102024985e-03,-1.650955564293663080e+00,-1.651020557409060840e+00,-7.205212446050703434e+00
4.589999999999993641e+00,1.658834596129330017e-03,-1.651192261104416303e+00,-1.651254830104389004e+00,-7.254810782883809317e+00
4.619999999999993889e+00,1.598611935223127889e-03,-1.651449921059679138e+00,-1.651510143720585244e+00,-7.304414503176506201e+00
4.649999999999994138e+00,1.540657512070187215e-03,-1.651714595812939113e+00,-1.651772550236092041e+00,-7.354023895474047556e+00
4.679999999999994387e+00,1.484897816896681155e-03,-1.651975643990518439e+00,-1.652031403685692013e+00,-7.403638924488936013e+00
4.709999999999994635e+00,1.431258773025437638e-03,-1.652228994302248566e+00,-1.652282633346119800e+00,-7.453259433361875352e+00
4.739999999999994884e+00,1.379669554096340893e-03,-1.652479080919067034e+00,-1.652530670137996038e+00,-7.502885395008376257e+00
4.769999999999995133e+00,1.330060773679594879e-03,-1.652712008569004798e+00,-1.652761617349421508e+00,-7.552516364045863462e+00
4.799999999999995381e+00,1.282364174405064205e-03,-1.652963528860348585e+00,-1.653011225459623201e+00,-7.602152966510948850e+00
4.829999999999995630e+00,1.236514149114523653e-03,-1.653208426926958463e+00,-1.653254276952248913e+00,-7.651795069344047739e+00
4.859999999999995879e+00,1.192447415004596785e-03,-1.653441363525868901e+00,-1.653485430259978850e+00,-7.701442376983934857e+00
4.889999999999996128e+00,1.150102573755046580e-03,-1.653624439102467925e+00,-1.653666783943717578e+00,-7.751093454998258636e+00
4.919999999999996376e+00,1.109418605723159167e-03,-1.653830931548460725e+00,-1.653871615516492533e+00,-7.800749066912744389e+00
4.949999999999996625e+00,1.070336903086152374e-03,-1.654037118870043788e+00,-1.654076200572680788e+00,-7.850409262181482717e+00
4.979999999999996874e+00,1.032801625483813256e-03,-1.654252199537741053e+00,-1.654289734815343360e+00,-7.900074363445217074e+00
5.009999999999997122e+00,9.967569321757858980e-04,-1.654467657877189080e+00,-1.654503702570497170e+00,-7.949744437874841196e+00
5.039999999999997371e+00,9.621493154853343966e-04,-1.654658212961691799e+00,-1.654692820578382184e+00,-7.999418791880382074e+00
5.069999999999997620e+00,9.289286342975733215e-04,-1.654859298965343672e+00,-1.654892519646531390e+00,-8.049097791530529733e+00
5.099999999999997868e+00,8.970428262756251995e-04,-1.655065977138644673e+00,-1.655097862946666609e+00,-8.098781656652711547e+00
5.129999999999998117e+00,8.664429962934810199e-04,-1.655273089757070437e+00,-1.655303689587052540e+00,-8.148470449175405861e+00
5.159999999999998366e+00,8.370821506094107455e-04,-1.655464056104013704e+00,-1.655493416949697760e+00,-8.198163731704211088e+00
5.189999999999998614e+00,8.089154083166475318e-04,-1.655658336095505501e+00,-1.655686502837798280e+00,-8.247861648529367429e+00
5.219999999999998863e+00,7.818918676588879329e-04,-1.655860464556967893e+00,-1.655887488097625759e+00,-8.297564486006734796e+00
5.249999999999999112e+00,7.559727913808324392e-04,-1.656047937587347363e+00,-1.656073856663625499e+00,-8.347271843210632980e+00
5.279999999999999361e+00,7.311204308099197814e-04,-1.656223197777855649e+00,-1.656248050138426464e+00,-8.396983391504539540e+00
5.309999999999999609e+00,7.072947214799718161e-04,-1.656392907833071027e+00,-1.656416733542400932e+00,-8.446699004448863235e+00
5.339999999999999858e+00,6.844564569060654531e-04,-1.656551564573417679e+00,-1.656574402837991622e+00,-8.496418389650639114e+00
5.370000000000000107e+00,6.625678914922186703e-04,-1.656704991464291510e+00,-1.656726880029705251e+00,-8.546141427959980774e+00
5.400000000000000355e+00,6.415921584439561627e-04,-1.656846849435292590e+00,-1.656867825168340858e+00,-8.595867809176086283e+00
5.430000000000000604e+00,6.214939866283534326e-04,-1.657000142222332162e+00,-1.657020240394147859e+00,-8.645597911614572695e+00
5.460000000000000853e+00,6.022411890440720591e-04,-1.657152480453379484e+00,-1.657171733250963674e+00,-8.695331738825757384e+00
5.490000000000001101e+00,5.837988128720596583e-04,-1.657304128071116489e+00,-1.657322570447288479e+00,-8.745069305044061991e+00
5.520000000000001350e+00,5.661322860437027283e-04,-1.657445998249568397e+00,-1.657463664776396728e+00,-8.794810351518377090e+00
5.550000000000001599e+00,5.492149829361761548e-04,-1.657569594061466534e+00,-1.657586511364574022e+00,-8.844554356643330451e+00
5.580000000000001847e+00,5.330098193097441593e-04,-1.657628720360329488e+00,-1.657644925523955814e+00,-8.894299423417765027e+00
5.610000000000002096e+00,5.174947184684324962e-04,-1.657728911010159845e+00,-1.657744426111001257e+00,-8.944046805848911319e+00
5.640000000000002345e+00,5.026425724654456830e-04,-1.657821602130647776e+00,-1.657836454276650828e+00,-8.993796306058834844e+00
5.670000000000002593e+00,4.884278722940063860e-04,-1.657929866664455520e+00,-1.657944081364626898e+00,-9.043548416758939723e+00
5.700000000000002842e+00,4.748238981353530125e-04,-1.658054846371812108e+00,-1.658068450345970835e+00,-9.093303666124253226e+00
5.730000000000003091e+00,4.618064892262723300e-04,-1.658188897608534385e+00,-1.658201915017443406e+00,-9.143062350461418575e+00
5.760000000000003340e+00,4.493492280204880538e-04,-1.658309334771188581e+00,-1.658321792032394271e+00,-9.192824087765760765e+00
5.790000000000003588e+00,4.374375203432223332e-04,-1.658433366528221597e+00,-1.658445278235898934e+00,-9.242589000469283889e+00
5.820000000000003837e+00,4.260373755478437862e-04,-1.658555891188581821e+00,-1.658567291333377103e+00,-9.292357077349738148e+00
5.850000000000004086e+00,4.151259159583731346e-04,-1.658692256173424973e+00,-1.658703167633014397e+00,-9.342128756494529895e+00
5.880000000000004334e+00,4.046937910631044221e-04,-1.658789705522494717e+00,-1.658800137647389983e+00,-9.391902879785099856e+00
5.910000000000004583e+00,3.947175933633481431e-04,-1.658831929219378498e+00,-1.658841905417078211e+00,-9.441677813859381985e+00
5.940000000000004832e+00,3.851774945567563351e-04,-1.658882410056689904e+00,-1.658891950155496398e+00,-9.491453826259887094e+00
5.970000000000005080e+00,3.760600939735669933e-04,-1.658963130112482531e+00,-1.658972247513065712e+00,-9.541231837563845630e+00
6.000000000000005329e+00,3.673364372699460629e-04,-1.659032080933041442e+00,-1.659040804589745122e+00,-9.591011523648541370e+00
6.030000000000005578e+00,3.590029494455168656e-04,-1.659100839624274570e+00,-1.659109173112099045e+00,-9.640792882325094126e+00
6.060000000000005826e+00,3.510366395690058742e-04,-1.659160606774930713e+00,-1.659168573084807141e+00,-9.690575666838217472e+00
6.090000000000006075e+00,3.434256785322750303e-04,-1.659224280959047615e+00,-1.659231891920084356e+00,-9.740360006228026890e+00
6.120000000000006324e+00,3.361549775858235648e-04,-1.659272084659526136e+00,-1.659279355360472552e+00,-9.790145439468759037e+00
6.150000000000006573e+00,3.292099436333292568e-04,-1.659333210068246078e+00,-1.659340155102198677e+00,-9.839932380804759404e+00
6.180000000000006821e+00,3.225796908458297371e-04,-1.659405619585145431e+00,-1.659412249837932896e+00,-9.889721179645102112e+00
6.210000000000007070e+00,3.162458279834473129e-04,-1.659475272449696615e+00,-1.659481606312559032e+00,-9.939511771681454277e+00
6.240000000000007319e+00,3.102008967815231234e-04,-1.659539846706479249e+00,-1.659545891637681070e+00,-9.989304012013851874e+00
6.270000000000007567e+00,3.044251768649572365e-04,-1.659599012208865521e+00,-1.659604787928782077e+00,-1.003909775810003424e+01
6.300000000000007816e+00,2.989114940957521174e-04,-1.659657980953991974e+00,-1.659663494636761216e+00,-1.008889301121142346e+01
6.330000000000008065e+00,2.936486944555774937e-04,-1.659724433634784724e+00,-1.659729696434424806e+00,-1.013869000702010581e+01
6.360000000000008313e+00,2.886246597395277858e-04,-1.659772416367406134e+00,-1.659777440402122162e+00,-1.018848820354584284e+01
6.390000000000008562e+00,2.838275296906358136e-04,-1.659835294906174319e+00,-1.659840092036223291e+00,-1.023828805952307697e+01
6.420000000000008811e+00,2.792499595464113717e-04,-1.659878584783013533e+00,-1.659883162353157804e+00,-1.028808899463671089e+01
6.450000000000009059e+00,2.748824671402056428e-04,-1.659943004279461398e+00,-1.659947371771867575e+00,-1.033789165225750217e+01
6.480000000000009308e+00,2.707149129353043633e-04,-1.659980687003875577e+00,-1.659984854558080425e+00,-1.038769524042182368e+01
6.510000000000009557e+00,2.667376568902497867e-04,-1.660048699755281021e+00,-1.660052677011325972e+00,-1.043750067867052600e+01
6.540000000000009805e+00,2.629440395645537090e-04,-1.660078312028074876e+00,-1.660082105645400485e+00,-1.048730682164869421e+01
6.570000000000010054e+00,2.593230890264822011e-04,-1.660117653020836137e+00,-1.660121273971374212e+00,-1.053711397218985546e+01
6.600000000000010303e+00,2.558702533775948401e-04,-1.660154833560806953e+00,-1.660158286396455907e+00,-1.058692207003232966e+01
6.630000000000010552e+00,2.525725851561702704e-04,-1.660199657882888813e+00,-1.660202955551110193e+00,-1.063673135743703924e+01
6.660000000000010800e+00,2.494288443099729538e-04,-1.660223183316436923e+00,-1.660226327057283013e+00,-1.068654119667737845e+01
6.690000000000011049e+00,2.464309591171367966e-04,-1.660255639374525805e+00,-1.660258637259718562e+00,-1.073635186374380623e+01
6.720000000000011298e+00,2.435724187093032370e-04,-1.660292599773421252e+00,-1.660295458313829187e+00,-1.078616350027741788e+01
6.750000000000011546e+00,2.408462753687995580e-04,-1.660328084902795265e+00,-1.660330811046135668e+00,-1.083597606896784171e+01
6.780000000000011795e+00,2.382453885711361438e-04,-1.660371393096875536e+00,-1.660373993983673246e+00,-1.088578981164754644e+01
6.810000000000012044e+00,2.357663306262504366e-04,-1.660404511923979420e+00,-1.660406990981924347e+00,-1.093560442606321104e+01
6.840000000000012292e+00,2.334023868344781182e-04,-1.660446862329698181e+00,-1.660449226273490009e+00,-1.098542019587689289e+01
6.870000000000012541e+00,2.311512908117713348e-04,-1.660477969723581193e+00,-1.660480220819603892e+00,-1.103523678606462255e+01
6.900000000000012790e+00,2.290038848847721217e-04,-1.660506259287192421e+00,-1.660508406693119499e+00,-1.108505412124916667e+01
6.930000000000013038e+00,2.269587608197725032e-04,-1.660530200390847533e+00,-1.660532245514912519e+00,-1.113487207238495635e+01
6.960000000000013287e+00,2.250062681165030461e-04,-1.660569217237676920e+00,-1.660571169730380214e+00,-1.118469110139478850e+01
6.990000000000013536e+00,2.231486354324369189e-04,-1.660591170945732831e+00,-1.660593028578416952e+00,-1.123451069415584413e+01
7.020000000000013785e+00,2.213776149291135208e-04,-1.660621638872239458e+00,-1.660623409892742819e+00,-1.128433111434251579e+01
7.050000000000014033e+00,2.196906009315786738e-04,-1.660646185014219345e+00,-1.660647872028216954e+00,-1.133415218690693926e+01
7.080000000000014282e+00,2.180825874958184361e-04,-1.660671523149404916e+00,-1.660673131162840654e+00,-1.138397394061485812e+01
7.110000000000014531e+00,2.165512870372049252e-04,-1.660693269714103693e+00,-1.660694801014562350e+00,-1.143379627000673970e+01
7.140000000000014779e+00,2.150909922813579135e-04,-1.660712915176036031e+00,-1.660714375470791815e+00,-1.148361911775677768e+01
7.170000000000015028e+00,2.137004195383875277e-04,-1.660733951471792924e+00,-1.660735342044535878e+00,-1.153344252687367444e+01
7.200000000000015277e+00,2.123760373908750243e-04,-1.660758925121638363e+00,-1.660760249503785868e+00,-1.158326661900947130e+01
7.230000000000015525e+00,2.111158306556184540e-04,-1.660770514179406243e+00,-1.660771774386141431e+00,-1.163309099464158969e+01
7.260000000000015774e+00,2.099141032362616174e-04,-1.660787736914015600e+00,-1.660788938641434953e+00,-1.168291582847643006e+01
7.290000000000016023e+00,2.087705587092010778e-04,-1.660800181738645076e+00,-1.660801325283172147e+00,-1.173274097747311551e+01
7.320000000000016271e+00,2.076810309853567831e-04,-1.660817392446851226e+00,-1.660818481974575045e+00,-1.178256658877424456e+01
7.350000000000016520e+00,2.066425063550534724e-04,-1.660832361024561443e+00,-1.660833399549191736e+00,-1.183239259812961386e+01
7.380000000000016769e+00,2.056536759806032032e-04,-1.660854499125727690e+00,-1.660855487956102161e+00,-1.188221922193375946e+01
7.410000000000017017e+00,2.047138090972658872e-04,-1.660865112712106129e+00,-1.660866052578989560e+00,-1.193204611518200586e+01
7.440000000000017266e+00,2.038190044738017760e-04,-1.660882593556567199e+00,-1.660883488361190707e+00,-1.198187348779332595e+01
7.470000000000017515e+00,2.029678699004064250e-04,-1.660893371251305428e+00,-1.660894222385878916e+00,-1.203170114006544011e+01
7.500000000000017764e+00,2.021575151404767260e-04,-1.660906464540905958e+00,-1.660907274895665919e+00,-1.208152914435642700e+01
7.530000000000018012e+00,2.013860273559584945e-04,-1.660921215900593051e+00,-1.660921987388377596e+00,-1.213135755232122825e+01
7.560000000000018261e+00,2.006511846629554325e-04,-1.660936073767664833e+00,-1.660936808610357751e+00,-1.218118636937695243e+01
7.590000000000018510e+00,1.999525232913673906e-04,-1.660945607273917268e+00,-1.660946305935288914e+00,-1.223101543625654308e+01
7.620000000000018758e+00,1.992881239755400053e-04,-1.660958884973126937e+00,-1.660959549372442723e+00,-1.228084486720505275e+01
7.650000000000019007e+00,1.986550534167424119e-04,-1.660968794388800074e+00,-1.660969427459358938e+00,-1.233067456410727480e+01
7.680000000000019256e+00,1.980529455512932899e-04,-1.660981405110386389e+00,-1.660982007218251733e+00,-1.238050460836845268e+01
7.710000000000019504e+00,1.974809822011584998e-04,-1.660987921410316481e+00,-1.660988493373666719e+00,-1.243033481797411177e+01
7.740000000000019753e+00,1.969366604632176042e-04,-1.660997640314288981e+00,-1.660998184636026886e+00,-1.248016529150527809e+01
7.770000000000020002e+00,1.964186517446670670e-04,-1.661009921843553672e+00,-1.661010439852272258e+00,-1.252999610716930334e+01
7.800000000000020250e+00,1.959267176580758638e-04,-1.661015693747754707e+00,-1.661016185681841284e+00,-1.257982706991582234e+01
7.830000000000020499e+00,1.954589098326639323e-04,-1.661026986399364969e+00,-1.661027454207190335e+00,-1.262965834731562964e+01
7.860000000000020748e+00,1.950138171919780518e-04,-1.661034052191936894e+00,-1.661034497284577638e+00,-1.267948981397402797e+01
7.890000000000020997e+00,1.945908121570600745e-04,-1.661042260649284508e+00,-1.661042683654319507e+00,-1.272932150479854130e+01
7.920000000000021245e+00,1.941889050000030566e-04,-1.661048602756288961e+00,-1.661049004663446071e+00,-1.277915336478838704e+01
7.950000000000021494e+00,1.938069611969574571e-04,-1.661055365568410380e+00,-1.661055747512213410e+00,-1.282898540769924267e+01
7.980000000000021743e+00,1.934435242638136065e-04,-1.661060705905482493e+00,-1.661061069342415708e+00,-1.287881759231334122e+01
8.010000000000021103e+00,1.930980173125930639e-04,-1.661067427587098688e+00,-1.661067773094049960e+00,-1.292864996064790439e+01
8.040000000000020464e+00,1.927693137519107067e-04,-1.661072168230124380e+00,-1.661072496933684972e+00,-1.297848245439836923e+01
8.070000000000019824e+00,1.924567859590128264e-04,-1.661078215592786123e+00,-1.661078528120579101e+00,-1.302831511339394588e+01
8.100000000000019185e+00,1.921593519334515799e-04,-1.661084169709937441e+00,-1.661084467143963073e+00,-1.307814793591927049e+01
8.130000000000018545e+00,1.918766791552541204e-04,-1.661088963361180504e+00,-1.661089246033958799e+00,-1.312798088749288361e+01
8.160000000000017906e+00,1.916077840609070441e-04,-1.661093476301275684e+00,-1.661093745196370097e+00,-1.317781396067701571e+01
8.190000000000017266e+00,1.913526104698696356e-04,-1.661096615357648298e+00,-1.661096870531239444e+00,-1.322764711431133655e+01
8.220000000000016627e+00,1.911099827643036278e-04,-1.661101967661510415e+00,-1.661102210289215897e+00,-1.327748041596888662e+01
8.250000000000015987e+00,1.908794188837428232e-04,-1.661106204330780045e+00,-1.661106434894660699e+00,-1.332731383266269098e+01
8.280000000000015348e+00,1.906604490386436647e-04,-1.661109497179547922e+00,-1.661109716149393067e+00,-1.337714733654792276e+01
8.310000000000014708e+00,1.904523994017041726e-04,-1.661113948060163548e+00,-1.661114156109800399e+00,-1.342698096303936595e+01
8.340000000000014069e+00,1.902546175716782564e-04,-1.661116642372234331e+00,-1.661116840154064356e+00,-1.347681466009236217e+01
8.370000000000013429e+00,1.900667392728156726e-04,-1.661119942449160281e+00,-1.661120130327459199e+00,-1.352664844624413476e+01
8.400000000000012790e+00,1.898881966847644042e-04,-1.661123058792391749e+00,-1.661123237334979796e+00,-1.357648231655049464e+01
8.430000000000012150e+00,1.897186052555418546e-04,-1.661125891827999412e+00,-1.661126061419428535e+00,-1.362631626289676312e+01
8.460000000000011511e+00,1.895572360330675227e-04,-1.661129204814774551e+00,-1.661129366183996980e+00,-1.367615030041043056e+01
8.490000000000010871e+00,1.894041064292278757e-04,-1.661132274523859031e+00,-1.661132427653462917e+00,-1.372598442177574896e+01
8.520000000000010232e+00,1.892587213935674234e-04,-1.661134489515947443e+00,-1.661134634900983009e+00,-1.377581860184626272e+01
8.550000000000009592e+00,1.891206425603228535e-04,-1.661136650238633106e+00,-1.661136788317466362e+00,-1.382565283943225509e+01
8.580000000000008953e+00,1.889894591048881152e-04,-1.661138761026689004e+00,-1.661138892210144435e+00,-1.387548713344651041e+01
8.610000000000008313e+00,1.888649013292427817e-04,-1.661140772965684853e+00,-1.661140897523460502e+00,-1.392532148119325619e+01
8.640000000000007674e+00,1.887465666622928253e-04,-1.661143013384194678e+00,-1.661143131718861632e+00,-1.397515588992944835e+01
8.670000000000007034e+00,1.886342159387386481e-04,-1.661144715510100234e+00,-1.661144827860823847e+00,-1.402499034374547549e+01
8.700000000000006395e+00,1.885274972577216451e-04,-1.661147077049315302e+00,-1.661147183767996305e+00,-1.407482486277563538e+01
8.730000000000005755e+00,1.884260174077506439e-04,-1.661148385958417961e+00,-1.661148487438268040e+00,-1.412465941583423756e+01
8.760000000000005116e+00,1.883297605470700842e-04,-1.661150307794235115e+00,-1.661150404051095819e+00,-1.417449402132492509e+01
8.790000000000004476e+00,1.882382283125867955e-04,-1.661152169732022177e+00,-1.661152261264256635e+00,-1.422432867794912070e+01
8.820000000000003837e+00,1.881513736965208391e-04,-1.661153872076414073e+00,-1.661153958931030239e+00,-1.427416338096602821e+01
8.850000000000003197e+00,1.880688536762144378e-04,-1.661154589470032583e+00,-1.661154671990052956e+00,-1.432399810117015093e+01
8.880000000000002558e+00,1.879904224056741264e-04,-1.661156719700652706e+00,-1.661156798131923296e+00,-1.437383288119244007e+01
8.910000000000001918e+00,1.879159850281185938e-04,-1.661157080576894485e+00,-1.661157155014272080e+00,-1.442366766804712341e+01
8.940000000000001279e+00,1.878452835028588991e-04,-1.661159193711394755e+00,-1.661159264412920056e+00,-1.447350251455999093e+01
8.970000000000000639e+00,1.877781086901150038e-04,-1.661159850749720057e+00,-1.661159917924532881e+00,-1.452333737725729357e+01
9.000000000000000000e+00,1.877143955398491502e-04,-1.661161290627364950e+00,-1.661161354340515262e+00,-1.457317227968926510e+01
9.029999999999999361e+00,1.876538527916324773e-04,-1.661162109132565012e+00,-1.661162169675313161e+00,-1.462300720350599192e+01
9.059999999999998721e+00,1.875964044857402553e-04,-1.661163406765250095e+00,-1.661163464213555985e+00,-1.467284216315725587e+01
9.089999999999998082e+00,1.875418590454540466e-04,-1.661164240548059556e+00,-1.661164295093499943e+00,-1.472267714491913715e+01
9.119999999999997442e+00,1.874901145828866450e-04,-1.661165097921630807e+00,-1.661165149666093299e+00,-1.477251214960124948e+01
9.149999999999996803e+00,1.874409732231351728e-04,-1.661165973047070477e+00,-1.661166022188430125e+00,-1.482234717793402190e+01
9.179999999999996163e+00,1.873943540827147428e-04,-1.661167089945326580e+00,-1.661167136564466906e+00,-1.487218223725152200e+01
9.209999999999995524e+00,1.873501142072604838e-04,-1.661167558046605208e+00,-1.661167602286480749e+00,-1.492201730823279604e+01
9.239999999999994884e+00,1.873081698148622483e-04,-1.661168571253773374e+00,-1.661168613198165778e+00,-1.497185240731480071e+01
9.269999999999994245e+00,1.872683137151847266e-04,-1.661168982820494078e+00,-1.661169022676593832e+00,-1.502168751665551660e+01
9.299999999999993605e+00,1.872305322617872790e-04,-1.661169804962001173e+00,-1.661169842743454472e+00,-1.507152264858582846e+01
9.329999999999992966e+00,1.871946824594100667e-04,-1.661170373576876580e+00,-1.661170409426679040e+00,-1.512135779564293792e+01
9.359999999999992326e+00,1.871606943553570559e-04,-1.661171123135092298e+00,-1.661171157123196407e+00,-1.517119296332509393e+01
9.389999999999991687e+00,1.871284280293981678e-04,-1.661171575223602925e+00,-1.661171607489928981e+00,-1.522102814284812844e+01
9.419999999999991047e+00,1.870978039127938657e-04,-1.661171938797068481e+00,-1.661171969421185057e+00,-1.527086333163615706e+01
9.449999999999990408e+00,1.870687518802892357e-04,-1.661172697092328843e+00,-1.661172726144361400e+00,-1.532069854160095801e+01
9.479999999999989768e+00,1.870411969646921559e-04,-1.661173133178071026e+00,-1.661173160732986709e+00,-1.537053376315121689e+01
9.509999999999989129e+00,1.870150186771906645e-04,-1.661173415982959645e+00,-1.661173442161247182e+00,-1.542036899180899390e+01
9.539999999999988489e+00,1.869902125615143938e-04,-1.661174033553125984e+00,-1.661174058359241590e+00,-1.547020423762170260e+01
9.569999999999987850e+00,1.869666646117706455e-04,-1.661174587399377289e+00,-1.661174610947327102e+00,-1.552003949879163258e+01
9.599999999999987210e+00,1.869443313256562329e-04,-1.661174858641398355e+00,-1.661174880974684465e+00,-1.556987476688416194e+01
9.629999999999986571e+00,1.869231526372819633e-04,-1.661175129757668900e+00,-1.661175150936357259e+00,-1.561971004195557988e+01
9.659999999999985931e+00,1.869030564447867067e-04,-1.661175719577243637e+00,-1.661175739673436125e+00,-1.566954533363909086e+01
9.689999999999985292e+00,1.868839884561225822e-04,-1.661176003439743809e+00,-1.661176022507732553e+00,-1.571938063281027098e+01
9.719999999999984652e+00,1.868659130937574042e-04,-1.661176331690946029e+00,-1.661176349766308347e+00,-1.576921594083636258e+01
9.749999999999984013e+00,1.868487684565269924e-04,-1.661176593438303595e+00,-1.661176610582940860e+00,-1.581905125578414939e+01
9.779999999999983373e+00,1.868325104600403424e-04,-1.661176930274591346e+00,-1.661176946532587850e+00,-1.586888657995038265e+01
9.809999999999982734e+00,1.868170836782482333e-04,-1.661177196800821321e+00,-1.661177212227603173e+00,-1.591872191128118885e+01
9.839999999999982094e+00,1.868024486067687215e-04,-1.661177459903523612e+00,-1.661177474538594989e+00,-1.596855724971336699e+01
9.869999999999981455e+00,1.867885499849536988e-04,-1.661177743225939807e+00,-1.661177757124561616e+00,-1.601839259590876452e+01
9.899999999999980815e+00,1.867753617342418984e-04,-1.661178078447208328e+00,-1.661178091635459042e+00,-1.606822795145043159e+01
9.929999999999980176e+00,1.867628623688313318e-04,-1.661178365613154240e+00,-1.661178378112519560e+00,-1.611806331491818867e+01
9.959999999999979536e+00,1.867510030994616610e-04,-1.661178572448167579e+00,-1.661178584307436923e+00,-1.616789868395090579e+01
9.989999999999978897e+00,1.867397641902302495e-04,-1.661178792321367892e+00,-1.661178803560277029e+00,-1.621773405895945785e+01
1.001999999999997826e+01,1.867291160032172391e-04,-1.661178985623666282e+00,-1.661178996271853281e+00,-1.626756943917635567e+01
1.004999999999997762e+01,1.867190214888349753e-04,-1.661179149942797473e+00,-1.661179160037311808e+00,-1.631740482376915224e+01
1.007999999999997698e+01,1.867094543161700428e-04,-1.661179376838801236e+00,-1.661179386405973846e+00,-1.636724021464149104e+01
1.010999999999997634e+01,1.867003901579347800e-04,-1.661179489984607072e+00,-1.661179499048765384e+00,-1.641707560840518454e+01
1.013999999999997570e+01,1.866918023845807399e-04,-1.661179706215508478e+00,-1.661179714803281859e+00,-1.646691100817942655e+01
1.016999999999997506e+01,1.866836629841644361e-04,-1.661179866258514437e+00,-1.661179874397914924e+00,-1.651674641230658125e+01
1.019999999999997442e+01,1.866759435844096877e-04,-1.661180014400611249e+00,-1.661180022120011035e+00,-1.656658182045800132e+01
1.022999999999997378e+01,1.866686300615366309e-04,-1.661180131681021299e+00,-1.661180138994544198e+00,-1.661641723172195739e+01
1.025999999999997314e+01,1.866616989433686436e-04,-1.661180350807506478e+00,-1.661180357738624602e+00,-1.666625264917729865e+01
1.028999999999997250e+01,1.866551186656699630e-04,-1.661180457233886409e+00,-1.661180463814164066e+00,-1.671608806947459414e+01
1.031999999999997186e+01,1.866488724456825173e-04,-1.661180611660856510e+00,-1.661180617907076495e+00,-1.676592349407063764e+01
1.034999999999997122e+01,1.866429657179108782e-04,-1.661180746125312524e+00,-1.661180752032040298e+00,-1.681575892236112324e+01
1.037999999999997058e+01,1.866373512665081991e-04,-1.661180897872724493e+00,-1.661180903487175842e+00,-1.686559435491175662e+01
1.040999999999996994e+01,1.866320284200608990e-04,-1.661181008283714178e+00,-1.661181013606560564e+00,-1.691542979048311324e+01
1.043999999999996930e+01,1.866269804717071994e-04,-1.661181190998556545e+00,-1.661181196046504827e+00,-1.696526523126101793e+01
1.046999999999996867e+01,1.866222008198401710e-04,-1.661181263763504168e+00,-1.661181268543155953e+00,-1.701510067395357595e+01
1.049999999999996803e+01,1.866176750665982759e-04,-1.661181368556913229e+00,-1.661181373082666557e+00,-1.706493611953603562e+01
1.052999999999996739e+01,1.866133815863504864e-04,-1.661181431934828145e+00,-1.661181436228308383e+00,-1.711477156678756018e+01
1.055999999999996675e+01,1.866093150555948280e-04,-1.661181542974830005e+00,-1.661181547041360673e+00,-1.716460701714333581e+01
1.058999999999996611e+01,1.866054610777990758e-04,-1.661181602285026759e+00,-1.661181606139004563e+00,-1.721444246906586173e+01
1.061999999999996547e+01,1.866018118835285032e-04,-1.661181704188032127e+00,-1.661181707837226407e+00,-1.726427792384069804e+01
1.064999999999996483e+01,1.865983548248452645e-04,-1.661181756373169893e+00,-1.661181759830228533e+00,-1.731411337998894950e+01
1.067999999999996419e+01,1.865950784643226161e-04,-1.661181828155927409e+00,-1.661181831432287925e+00,-1.736394883810999090e+01
1.070999999999996355e+01,1.865919755615077732e-04,-1.661181889485350283e+00,-1.661181892588253106e+00,-1.741378429789745397e+01
1.073999999999996291e+01,1.865890358761383217e-04,-1.661181969824697680e+00,-1.661181972764383064e+00,-1.746361975993188054e+01
1.076999999999996227e+01,1.865862513881482050e-04,-1.661182003217640091e+00,-1.661182006002128064e+00,-1.751345522281289746e+01
1.079999999999996163e+01,1.865836135381440219e-04,-1.661182068753754182e+00,-1.661182071391604120e+00,-1.756329068751336209e+01
1.082999999999996099e+01,1.865811149328215960e-04,-1.661182120493481573e+00,-1.661182122992086896e+00,-1.761312615362677292e+01
1.085999999999996035e+01,1.865787468495945262e-04,-1.661182177486690836e+00,-1.661182179854774121e+00,-1.766296162131945735e+01
1.088999999999995971e+01,1.865765052292631674e-04,-1.661182216800144662e+00,-1.661182219041764885e+00,-1.771279709006508085e+01
1.091999999999995907e+01,1.865743807949924414e-04,-1.661182271332855453e+00,-1.661182273457289638e+00,-1.776263256032950011e+01
1.094999999999995843e+01,1.865723684514931132e-04,-1.661182318828736459e+00,-1.661182320841079862e+00,-1.781246803190670391e+01
1.097999999999995779e+01,1.865704631939406116e-04,-1.661182364407637113e+00,-1.661182366312894620e+00,-1.786230350474419382e+01
1.100999999999995715e+01,1.865686580188552989e-04,-1.661182396093617841e+00,-1.661182397898792962e+00,-1.791213897843217495e+01
1.103999999999995651e+01,1.865669478971282371e-04,-1.661182441395121945e+00,-1.661182443105243767e+00,-1.796197445338415122e+01
1.106999999999995588e+01,1.865653294382400612e-04,-1.661182475111647516e+00,-1.661182476730106439e+00,-1.801180992925595703e+01
1.109999999999995524e+01,1.865637950925207351e-04,-1.661182508316160433e+00,-1.661182509850506195e+00,-1.806164540603978708e+01
1.112999999999995460e+01,1.865623422915819399e-04,-1.661182530954606662e+00,-1.661182532407407653e+00,-1.811148088342122620e+01
1.115999999999995396e+01,1.865609659351404699e-04,-1.661182566051333520e+00,-1.661182567427689882e+00,-1.816131636177912156e+01
1.118999999999995332e+01,1.865596632957168142e-04,-1.661182596878845175e+00,-1.661182598181484504e+00,-1.821115184098812989e+01
1.121999999999995268e+01,1.865584275820557250e-04,-1.661182624031309008e+00,-1.661182625267022761e+00,-1.826098732094478194e+01
1.124999999999995204e+01,1.865572582942205758e-04,-1.661182641544617367e+00,-1.661182642713905144e+00,-1.831082280136040907e+01
1.127999999999995140e+01,1.865561500861526742e-04,-1.661182669297048164e+00,-1.661182670405256134e+00,-1.836065828254752930e+01
1.130999999999995076e+01,1.865551012702737748e-04,-1.661182690374953586e+00,-1.661182691423769509e+00,-1.841049376430759565e+01
1.133999999999995012e+01,1.865541074982960074e-04,-1.661182714939616112e+00,-1.661182715933388065e+00,-1.846032924674955567e+01
1.136999999999994948e+01,1.865531665133996408e-04,-1.661182725870293364e+00,-1.661182726811278210e+00,-1.851016472946664848e+01
1.139999999999994884e+01,1.865522752763988830e-04,-1.661182750504162087e+00,-1.661182751395399171e+00,-1.856000021287301038e+01
1.142999999999994820e+01,1.865514317162628058e-04,-1.661182770058322156e+00,-1.661182770901882266e+00,-1.860983569681831895e+01
1.145999999999994756e+01,1.865506320463626837e-04,-1.661182790756534189e+00,-1.661182791556204075e+00,-1.865967118134068414e+01
1.148999999999994692e+01,1.865498756093029922e-04,-1.661182801210832949e+00,-1.661182801967270084e+00,-1.870950666613344637e+01
1.151999999999994628e+01,1.865491591925368846e-04,-1.661182819575463654e+00,-1.661182820291880358e+00,-1.875934215143712791e+01
1.154999999999994564e+01,1.865484805132788554e-04,-1.661182833461100072e+00,-1.661182834139779407e+00,-1.880917763711963886e+01
1.157999999999994500e+01,1.865478379168900220e-04,-1.661182849216409130e+00,-1.661182849859005550e+00,-1.885901312323872858e+01
1.160999999999994436e+01,1.865472287365567015e-04,-1.661182858902845449e+00,-1.661182859512025711e+00,-1.890884860961499569e+01
1.163999999999994373e+01,1.865466521941461816e-04,-1.661182873218448153e+00,-1.661182873794990522e+00,-1.895868409638809027e+01
1.166999999999994309e+01,1.865461067314121190e-04,-1.661182886002229520e+00,-1.661182886547692306e+00,-1.900851958351362114e+01
1.169999999999994245e+01,1.865455900144604221e-04,-1.661182896686022481e+00,-1.661182897202739372e+00,-1.905835507093091863e+01
1.172999999999994181e+01,1.865451002513239900e-04,-1.661182905017613454e+00,-1.661182905507376573e+00,-1.910819055857120929e+01
1.175999999999994117e+01,1.865446371268923091e-04,-1.661182919231629196e+00,-1.661182919694753624e+00,-1.915802604661128328e+01
1.178999999999994053e+01,1.865441983130919357e-04,-1.661182927181196423e+00,-1.661182927620010297e+00,-1.920786153486553260e+01
1.181999999999993989e+01,1.865437828062935883e-04,-1.661182935364843516e+00,-1.661182935780350256e+00,-1.925769702334198641e+01
1.184999999999993925e+01,1.865433890607152913e-04,-1.661182945559264379e+00,-1.661182945953009860e+00,-1.930753251210251165e+01
1.187999999999993861e+01,1.865430162354906598e-04,-1.661182952488760911e+00,-1.661182952861586237e+00,-1.935736800104999844e+01
1.190999999999993797e+01,1.865426631970406235e-04,-1.661182957794405723e+00,-1.661182958147444211e+00,-1.940720349013686885e+01
1.193999999999993733e+01,1.865423291998516951e-04,-1.661182967421122925e+00,-1.661182967755120199e+00,-1.945703897949350036e+01
1.196999999999993669e+01,1.865420127910446353e-04,-1.661182975508689985e+00,-1.661182975825098884e+00,-1.950687446907516787e+01
1.199999999999993605e+01,1.865417134305869342e-04,-1.661182978951833977e+00,-1.661182979251194514e+00,-1.955670995874308460e+01
1.202999999999993541e+01,1.865414300880127046e-04,-1.661182984554137043e+00,-1.661182984837479726e+00,-1.960654544856304682e+01
1.205999999999993477e+01,1.865411619680453685e-04,-1.661182992483362764e+00,-1.661182992751482734e+00,-1.965638093860566826e+01
1.208999999999993413e+01,1.865409079253266495e-04,-1.661182996763708619e+00,-1.661182997017751406e+00,-1.970621642876262314e+01
1.211999999999993349e+01,1.865406675202419754e-04,-1.661183002020758970e+00,-1.661183002261163999e+00,-1.975605191906365121e+01
1.214999999999993285e+01,1.865404399581429553e-04,-1.661183005847825633e+00,-1.661183006075387825e+00,-1.980588740946664927e+01
1.217999999999993221e+01,1.865402246362262459e-04,-1.661183009767139840e+00,-1.661183009982461822e+00,-1.985572289997498530e+01
1.220999999999993157e+01,1.865400206790711259e-04,-1.661183014710292838e+00,-1.661183014914249911e+00,-1.990555839062025356e+01
1.223999999999993094e+01,1.865398278213219597e-04,-1.661183019272394201e+00,-1.661183019465251931e+00,-1.995539388139128079e+01
1.226999999999993030e+01,1.865396451882900253e-04,-1.661183022633491380e+00,-1.661183022816124399e+00,-2.000522937225291997e+01
1.229999999999992966e+01,1.865394724479734812e-04,-1.661183027217593144e+00,-1.661183027390333411e+00,-2.005506486324218685e+01
1.232999999999992902e+01,1.865393087543342171e-04,-1.661183031880134831e+00,-1.661183032043828556e+00,-2.010490035436228595e+01
1.235999999999992838e+01,1.865391539018471556e-04,-1.661183032978660989e+00,-1.661183033133513565e+00,-2.015473584550649733e+01
1.238999999999992774e+01,1.865390071886909918e-04,-1.661183037900533233e+00,-1.661183038047246319e+00,-2.020457133679022732e+01
1.241999999999992710e+01,1.865388683269760049e-04,-1.661183039874366107e+00,-1.661183040013227918e+00,-2.025440682812531890e+01
1.244999999999992646e+01,1.865387369892685038e-04,-1.661183043253032121e+00,-1.661183043384369729e+00,-2.030424231955424830e+01
1.247999999999992582e+01,1.865386126398439748e-04,-1.661183044940212739e+00,-1.661183045064562158e+00,-2.035407781102680502e+01
1.250999999999992518e+01,1.865384949152351863e-04,-1.661183048616568847e+00,-1.661183048734293566e+00,-2.040391330260302638e+01
1.253999999999992454e+01,1.865383835510202716e-04,-1.661183050526374272e+00,-1.661183050637738523e+00,-2.045374879423017944e+01
1.256999999999992390e+01,1.865382781225403605e-04,-1.661183053497262918e+00,-1.661183053602691473e+00,-2.050358428594052640e+01
1.259999999999992326e+01,1.865381782855331011e-04,-1.661183055333819825e+00,-1.661183055433656852e+00,-2.055341977770037687e+01
1.262999999999992262e+01,1.865380837993688742e-04,-1.661183058148037128e+00,-1.661183058242523325e+00,-2.060325526953930719e+01
1.265999999999992198e+01,1.865379943636764882e-04,-1.661183059527071126e+00,-1.661183059616506918e+00,-2.065309076141455691e+01
1.268999999999992134e+01,1.865379096623888920e-04,-1.661183061993086074e+00,-1.661183062077787431e+00,-2.070292625335904901e+01
1.271999999999992070e+01,1.865378296201588323e-04,-1.661183063797242232e+00,-1.661183063877284427e+00,-2.075276174535300910e+01
1.274999999999992006e+01,1.865377537843570556e-04,-1.661183064976142099e+00,-1.661183065051977881e+00,-2.080259723737813005e+01
1.277999999999991942e+01,1.865376819631833728e-04,-1.661183066762969229e+00,-1.661183066834790445e+00,-2.085243272945283977e+01
1.280999999999991878e+01,1.865376140257809514e-04,-1.661183067482839171e+00,-1.661183067550776604e+00,-2.090226822154525976e+01
1.283999999999991815e+01,1.865375497570017423e-04,-1.661183069650018940e+00,-1.661183069714287752e+00,-2.095210371369902802e+01
1.286999999999991751e+01,1.865374888919284799e-04,-1.661183071101290931e+00,-1.661183071162156022e+00,-2.100193920589293128e+01
1.289999999999991687e+01,1.865374313187750141e-04,-1.661183072052123677e+00,-1.661183072109696734e+00,-2.105177469811206947e+01
1.292999999999991623e+01,1.865373768609476064e-04,-1.661183073367983321e+00,-1.661183073422441092e+00,-2.110161019036756613e+01
1.295999999999991559e+01,1.865373252989701268e-04,-1.661183074210625943e+00,-1.661183074262188031e+00,-2.115144568264544844e+01
1.298999999999991495e+01,1.865372765051423974e-04,-1.661183075428317890e+00,-1.661183075477111748e+00,-2.120128117495709219e+01
1.301999999999991431e+01,1.865372303215773414e-04,-1.661183076416244297e+00,-1.661183076462427799e+00,-2.125111666729576498e+01
1.304999999999991367e+01,1.865371866570545247e-04,-1.661183077566399824e+00,-1.661183077610064451e+00,-2.130095215966641931e+01
1.307999999999991303e+01,1.865371452871403030e-04,-1.661183078228475996e+00,-1.661183078269846014e+00,-2.135078765205464535e+01
1.310999999999991239e+01,1.865371061966779093e-04,-1.661183079496709070e+00,-1.661183079535799578e+00,-2.140062314447863656e+01
1.313999999999991175e+01,1.865370691742022208e-04,-1.661183080262866874e+00,-1.661183080299889259e+00,-2.145045863692354615e+01
1.316999999999991111e+01,1.865370341255804198e-04,-1.661183081009173446e+00,-1.661183081044222076e+00,-2.150029412938886964e+01
1.319999999999991047e+01,1.865370009673534418e-04,-1.661183081843468745e+00,-1.661183081876626888e+00,-2.155012962187733194e+01
1.322999999999990983e+01,1.865369696008720081e-04,-1.661183082782071718e+00,-1.661183082813438183e+00,-2.159996511439216249e+01
1.325999999999990919e+01,1.865369398981915616e-04,-1.661183083330346033e+00,-1.661183083360048718e+00,-2.164980060692177233e+01
1.328999999999990855e+01,1.865369117949446185e-04,-1.661183083946520478e+00,-1.661183083974623775e+00,-2.169963609946827177e+01
1.331999999999990791e+01,1.865368852317081177e-04,-1.661183084510092778e+00,-1.661183084536655974e+00,-2.174947159203013669e+01
1.334999999999990727e+01,1.865368600757297973e-04,-1.661183085073780763e+00,-1.661183085098936640e+00,-2.179930708460750566e+01
1.337999999999990663e+01,1.865368362926306907e-04,-1.661183085652127911e+00,-1.661183085675911109e+00,-2.184914257720085118e+01
1.340999999999990600e+01,1.865368137777431940e-04,-1.661183086197679959e+00,-1.661183086220194838e+00,-2.189897806980929573e+01
1.343999999999990536e+01,1.865367924623696555e-04,-1.661183086783622365e+00,-1.661183086804937759e+00,-2.194881356243412185e+01
1.346999999999990472e+01,1.865367723231114744e-04,-1.661183087160565286e+00,-1.661183087180704510e+00,-2.199864905506908030e+01
1.349999999999990408e+01,1.865367532684963025e-04,-1.661183087628676613e+00,-1.661183087647731149e+00,-2.204848454771699551e+01
1.352999999999990344e+01,1.865367352364283033e-04,-1.661183088011737308e+00,-1.661183088029769328e+00,-2.209832004037538056e+01
1.355999999999990280e+01,1.865367181824883374e-04,-1.661183088471012148e+00,-1.661183088488066062e+00,-2.214815553304656248e+01
1.358999999999990216e+01,1.865367020506230981e-04,-1.661183088798305896e+00,-1.661183088814437658e+00,-2.219799102572664395e+01
1.361999999999990152e+01,1.865366867931679952e-04,-1.661183089141588631e+00,-1.661183089156845982e+00,-2.224782651841614722e+01
1.364999999999990088e+01,1.865366723533776216e-04,-1.661183089507582533e+00,-1.661183089522022316e+00,-2.229766201111581481e+01
1.367999999999990024e+01,1.865366587072415342e-04,-1.661183089793264456e+00,-1.661183089806910651e+00,-2.234749750382325928e+01
1.370999999999989960e+01,1.865366458004777146e-04,-1.661183090062719803e+00,-1.661183090075626589e+00,-2.239733299653804721e+01
1.373999999999989896e+01,1.865366335814805788e-04,-1.661183090295752951e+00,-1.661183090307971844e+00,-2.244716848925913766e+01
1.376999999999989832e+01,1.865366220246852632e-04,-1.661183090549413821e+00,-1.661183090560970577e+00,-2.249700398198717721e+01
1.379999999999989768e+01,1.865366110972872793e-04,-1.661183090823734165e+00,-1.661183090834661646e+00,-2.254683947472281602e+01
1.382999999999989704e+01,1.865366007477868885e-04,-1.661183090957584652e+00,-1.661183090967934151e+00,-2.259667496746189386e+01
1.385999999999989640e+01,1.865365909604669540e-04,-1.661183091243503052e+00,-1.661183091253290334e+00,-2.264651046020898661e+01
1.388999999999989576e+01,1.865365816957188056e-04,-1.661183091530734401e+00,-1.661183091539999213e+00,-2.269634595296417245e+01
1.391999999999989512e+01,1.865365729293259477e-04,-1.661183091644661491e+00,-1.661183091653427812e+00,-2.274618144572227507e+01
1.394999999999989448e+01,1.865365646360891635e-04,-1.661183091894564035e+00,-1.661183091902857178e+00,-2.279601693848740496e+01
1.397999999999989384e+01,1.865365567981147534e-04,-1.661183091980758864e+00,-1.661183091988596816e+00,-2.284585243125467002e+01
1.400999999999989321e+01,1.865365493856377898e-04,-1.661183092258703198e+00,-1.661183092266115713e+00,-2.289568792402984343e+01
1.403999999999989257e+01,1.865365423664363262e-04,-1.661183092343016643e+00,-1.661183092350035917e+00,-2.294552341680715557e+01
1.406999999999989193e+01,1.865365357279937094e-04,-1.661183092528716987e+00,-1.661183092535355454e+00,-2.299535890958965467e+01
1.409999999999989129e+01,1.865365294490982828e-04,-1.661183092634275660e+00,-1.661183092640554637e+00,-2.304519440237496397e+01
1.412999999999989065e+01,1.865365235126711517e-04,-1.661183092767692493e+00,-1.661183092773628855e+00,-2.309502989516393257e+01
1.415999999999989001e+01,1.865365178940209397e-04,-1.661183092860637700e+00,-1.661183092866256317e+00,-2.314486538795537030e+01
1.418999999999988937e+01,1.865365125770195704e-04,-1.661183092986410648e+00,-1.661183092991727728e+00,-2.319470088075028258e+01
1.421999999999988873e+01,1.865365075492753176e-04,-1.661183093085597751e+00,-1.661183093090625507e+00,-2.324453637354787716e+01
1.424999999999988809e+01,1.865365027929866116e-04,-1.661183093205789607e+00,-1.661183093210545803e+00,-2.329437186634880774e+01
1.427999999999988745e+01,1.865364982957079228e-04,-1.661183093260855337e+00,-1.661183093265352628e+00,-2.334420735915113099e+01
1.430999999999988681e+01,1.865364940430567944e-04,-1.661183093362073704e+00,-1.661183093366326302e+00,-2.339404285195624666e+01
1.433999999999988617e+01,1.865364900225999212e-04,-1.661183093425553370e+00,-1.661183093429573931e+00,-2.344387834476303212e+01
1.436999999999988553e+01,1.865364862187292370e-04,-1.661183093524810861e+00,-1.661183093528614707e+00,-2.349371383757258158e+01
1.439999999999988489e+01,1.865364826192950640e-04,-1.661183093581620085e+00,-1.661183093585219428e+00,-2.354354933038363029e+01
1.442999999999988425e+01,1.865364792121285338e-04,-1.661183093672368383e+00,-1.661183093675775657e+00,-2.359338482319720853e+01
1.445999999999988361e+01,1.865364759945618042e-04,-1.661183093713300307e+00,-1.661183093716517956e+00,-2.364322031601182772e+01
1.448999999999988297e+01,1.865364729497542883e-04,-1.661183093814571965e+00,-1.661183093817616863e+00,-2.369305580882931039e+01
1.451999999999988233e+01,1.865364700691079646e-04,-1.661183093842737435e+00,-1.661183093845618020e+00,-2.374289130164747519e+01
1.454999999999988169e+01,1.865364673450992019e-04,-1.661183093937795840e+00,-1.661183093940519884e+00,-2.379272679446832939e+01
1.457999999999988106e+01,1.865364647701510262e-04,-1.661183093978049641e+00,-1.661183093980624692e+00,-2.384256228729024585e+01
1.460999999999988042e+01,1.865364623359006609e-04,-1.661183094044968112e+00,-1.661183094047402387e+00,-2.389239778011402748e+01
1.463999999999987978e+01,1.865364600353326403e-04,-1.661183094070371347e+00,-1.661183094072671951e+00,-2.394223327293844150e+01
1.466999999999987914e+01,1.865364578595693273e-04,-1.661183094150273210e+00,-1.661183094152449025e+00,-2.399206876576512570e+01
1.469999999999987850e+01,1.865364558026754468e-04,-1.661183094177915098e+00,-1.661183094179971897e+00,-2.404190425859252045e+01
1.472999999999987786e+01,1.865364538581448101e-04,-1.661183094227697055e+00,-1.661183094229641499e+00,-2.409173975142129720e+01
1.475999999999987722e+01,1.865364520204763920e-04,-1.661183094273881888e+00,-1.661183094275719530e+00,-2.414157524425134937e+01
1.478999999999987658e+01,1.865364502820410415e-04,-1.661183094322224107e+00,-1.661183094323962495e+00,-2.419141073708275513e+01
1.481999999999987594e+01,1.865364486386028348e-04,-1.661183094358456680e+00,-1.661183094360100032e+00,-2.424124622991515210e+01
1.484999999999987530e+01,1.865364470858279448e-04,-1.661183094405652261e+00,-1.661183094407205019e+00,-2.429108172274887423e+01
1.487999999999987466e+01,1.865364456172991685e-04,-1.661183094437447272e+00,-1.661183094438915875e+00,-2.434091721558346322e+01
1.490999999999987402e+01,1.865364442274822774e-04,-1.661183094473742905e+00,-1.661183094475132682e+00,-2.439075270841906473e+01
1.493999999999987338e+01,1.865364429157912872e-04,-1.661183094502018953e+00,-1.661183094503330571e+00,-2.444058820125544074e+01
1.496999999999987274e+01,1.865364416751431594e-04,-1.661183094528548398e+00,-1.661183094529788962e+00,-2.449042369409253794e+01
1.499999999999987210e+01,1.865364405018409271e-04,-1.661183094560970464e+00,-1.661183094562143747e+00,-2.454025918693054109e+01
1.502999999999987146e+01,1.865364393917993708e-04,-1.661183094584181674e+00,-1.661183094585291675e+00,-2.459009467976918017e+01
1.505999999999987082e+01,1.865364383435405332e-04,-1.661183094609907318e+00,-1.661183094610955591e+00,-2.463993017260852625e+01
1.508999999999987018e+01,1.865364373516838442e-04,-1.661183094635353630e+00,-1.661183094636345503e+00,-2.468976566544857931e+01
1.511999999999986954e+01,1.865364364142566521e-04,-1.661183094651440761e+00,-1.661183094652378234e+00,-2.473960115828905870e+01
1.514999999999986890e+01,1.865364355265845819e-04,-1.661183094673707172e+00,-1.661183094674594907e+00,-2.478943665113015626e+01
1.517999999999986827e+01,1.865364346874933885e-04,-1.661183094695700913e+00,-1.661183094696540019e+00,-2.483927214397186845e+01
1.520999999999986763e+01,1.865364338943370222e-04,-1.661183094712131547e+00,-1.661183094712924690e+00,-2.488910763681402472e+01
1.523999999999986699e+01,1.865364331445692342e-04,-1.661183094726790488e+00,-1.661183094727540333e+00,-2.493894312965657889e+01
1.526999999999986635e+01,1.865364324365502229e-04,-1.661183094736418564e+00,-1.661183094737126664e+00,-2.498877862249937820e+01
1.529999999999986571e+01,1.865364317660363669e-04,-1.661183094761310208e+00,-1.661183094761980783e+00,-2.503861411534288806e+01
1.532999999999986507e+01,1.865364311328028839e-04,-1.661183094775928293e+00,-1.661183094776561564e+00,-2.508844960818679937e+01
1.535999999999986443e+01,1.865364305337379510e-04,-1.661183094784580039e+00,-1.661183094785179115e+00,-2.513828510103093805e+01
1.538999999999986379e+01,1.865364299678182170e-04,-1.661183094801625515e+00,-1.661183094802191507e+00,-2.518812059387555280e+01
1.541999999999986315e+01,1.865364294323454820e-04,-1.661183094814518535e+00,-1.661183094815054107e+00,-2.523795608672052637e+01
1.544999999999986251e+01,1.865364289261499462e-04,-1.661183094825150919e+00,-1.661183094825657180e+00,-2.528779157956578416e+01
1.547999999999986187e+01,1.865364284478906141e-04,-1.661183094833804219e+00,-1.661183094834282503e+00,-2.533762707241127643e+01
1.550999999999986123e+01,1.865364279960977413e-04,-1.661183094841771624e+00,-1.661183094842223484e+00,-2.538746256525698186e+01
1.553999999999986059e+01,1.865364275685290349e-04,-1.661183094855390951e+00,-1.661183094855818609e+00,-2.543729805810307099e+01
1.556999999999985995e+01,1.865364271648656583e-04,-1.661183094867824117e+00,-1.661183094868227794e+00,-2.548713355094951183e+01
1.559999999999985931e+01,1.865364267834247129e-04,-1.661183094870997135e+00,-1.661183094871378607e+00,-2.553696904379602017e+01
1.562999999999985867e+01,1.865364264224458879e-04,-1.661183094885624545e+00,-1.661183094885985589e+00,-2.558680453664295129e+01
1.565999999999985803e+01,1.865364260821999630e-04,-1.661183094884695510e+00,-1.661183094885035683e+00,-2.563664002948983267e+01
1.568999999999985739e+01,1.865364257597017228e-04,-1.661183094895995360e+00,-1.661183094896317769e+00,-2.568647552233703735e+01
1.571999999999985675e+01,1.865364254549931261e-04,-1.661183094911157676e+00,-1.661183094911462321e+00,-2.573631101518467545e+01
1.574999999999985612e+01,1.865364251678086789e-04,-1.661183094911394376e+00,-1.661183094911681479e+00,-2.578614650803230646e+01
1.577999999999985548e+01,1.865364248958015713e-04,-1.661183094925721582e+00,-1.661183094925993586e+00,-2.583598200088035313e+01
1.580999999999985484e+01,1.865364246387637450e-04,-1.661183094929564508e+00,-1.661183094929821635e+00,-2.588581749372849572e+01
1.583999999999985420e+01,1.865364243955899913e-04,-1.661183094941504068e+00,-1.661183094941747207e+00,-2.593565298657698648e+01
1.586999999999985356e+01,1.865364241661470889e-04,-1.661183094938197602e+00,-1.661183094938426974e+00,-2.598548847942536000e+01
1.589999999999985292e+01,1.865364239494554069e-04,-1.661183094945919869e+00,-1.661183094946136585e+00,-2.603532397227395379e+01
1.592999999999985228e+01,1.865364237440851538e-04,-1.661183094947311645e+00,-1.661183094947517036e+00,-2.608515946512257955e+01
1.595999999999985164e+01,1.865364235505545510e-04,-1.661183094958997408e+00,-1.661183094959191031e+00,-2.613499495797154282e+01
1.598999999999985100e+01,1.865364233671017158e-04,-1.661183094959635120e+00,-1.661183094959818529e+00,-2.618483045082051675e+01
1.601999999999985036e+01,1.865364231943762751e-04,-1.661183094961437234e+00,-1.661183094961609985e+00,-2.623466594366953331e+01
1.604999999999985150e+01,1.865364230304657233e-04,-1.661183094970523300e+00,-1.661183094970687169e+00,-2.628450143651881277e+01
1.607999999999985263e+01,1.865364228757457636e-04,-1.661183094974917562e+00,-1.661183094975072327e+00,-2.633433692936821302e+01
1.610999999999985377e+01,1.865364227293564339e-04,-1.661183094976900865e+00,-1.661183094977047192e+00,-2.638417242221767012e+01
1.613999999999985491e+01,1.865364225911875793e-04,-1.661183094979964636e+00,-1.661183094980102748e+00,-2.643400791506720537e+01
1.616999999999985604e+01,1.865364224608264169e-04,-1.661183094978540442e+00,-1.661183094978670782e+00,-2.648384340791669445e+01
1.619999999999985718e+01,1.865364223374123341e-04,-1.661183094978507135e+00,-1.661183094978630592e+00,-2.653367890076617286e+01
1.622999999999985832e+01,1.865364222207738373e-04,-1.661183094984966413e+00,-1.661183094985082986e+00,-2.658351439361583957e+01
1.625999999999985945e+01,1.865364221109614231e-04,-1.661183094990075659e+00,-1.661183094990185571e+00,-2.663334988646565193e+01
1.628999999999986059e+01,1.865364220063007040e-04,-1.661183094987188191e+00,-1.661183094987292774e+00,-2.668318537931537193e+01
1.631999999999986173e+01,1.865364219080848621e-04,-1.661183094991455889e+00,-1.661183094991554032e+00,-2.673302087216521628e+01
1.634999999999986287e+01,1.865364218152901936e-04,-1.661183094992864984e+00,-1.661183094992957798e+00,-2.678285636501509615e+01
1.637999999999986400e+01,1.865364217273391442e-04,-1.661183095002476406e+00,-1.661183095002564336e+00,-2.683269185786526023e+01
1.640999999999986514e+01,1.865364216441667430e-04,-1.661183094998969878e+00,-1.661183094999053145e+00,-2.688252735071531063e+01
1.643999999999986628e+01,1.865364215658091751e-04,-1.661183094996951937e+00,-1.661183094997030318e+00,-2.693236284356529708e+01
1.646999999999986741e+01,1.865364214914115744e-04,-1.661183095005527965e+00,-1.661183095005602350e+00,-2.698219833641553578e+01
1.649999999999986855e+01,1.865364214214979899e-04,-1.661183095004904686e+00,-1.661183095004974630e+00,-2.703203382926575316e+01
1.652999999999986969e+01,1.865364213553742071e-04,-1.661183095008325505e+00,-1.661183095008391675e+00,-2.708186932211606646e+01
1.655999999999987082e+01,1.865364212928966232e-04,-1.661183095009676203e+00,-1.661183095009738597e+00,-2.713170481496642239e+01
1.658999999999987196e+01,1.865364212330551685e-04,-1.661183095005769772e+00,-1.661183095005829724e+00,-2.718154030781665753e+01
1.661999999999987310e+01,1.865364211778813668e-04,-1.661183095010942745e+00,-1.661183095010997812e+00,-2.723137580066703833e+01
1.664999999999987423e+01,1.865364211246041057e-04,-1.661183095010083655e+00,-1.661183095010136945e+00,-2.728121129351739427e+01
1.667999999999987537e+01,1.865364210745931121e-04,-1.661183095012955357e+00,-1.661183095013005317e+00,-2.733104678636783191e+01
1.670999999999987651e+01,1.865364210276438512e-04,-1.661183095014745259e+00,-1.661183095014792110e+00,-2.738088227921832285e+01
1.673999999999987764e+01,1.865364209825326925e-04,-1.661183095014717725e+00,-1.661183095014762801e+00,-2.743071777206880668e+01
1.676999999999987878e+01,1.865364209405037850e-04,-1.661183095016063982e+00,-1.661183095016105948e+00,-2.748055326491932959e+01
1.679999999999987992e+01,1.865364209002170278e-04,-1.661183095016760092e+00,-1.661183095016800282e+00,-2.753038875776987027e+01
1.682999999999988106e+01,1.865364208620382035e-04,-1.661183095021543377e+00,-1.661183095021581568e+00,-2.758022425062055660e+01
1.685999999999988219e+01,1.865364208271080555e-04,-1.661183095020603906e+00,-1.661183095020638767e+00,-2.763005974347121096e+01
1.688999999999988333e+01,1.865364207935728421e-04,-1.661183095021817824e+00,-1.661183095021851353e+00,-2.767989523632189730e+01
1.691999999999988447e+01,1.865364207619710322e-04,-1.661183095022271683e+00,-1.661183095022303213e+00,-2.772973072917259785e+01
1.694999999999988560e+01,1.865364207318304015e-04,-1.661183095029042711e+00,-1.661183095029072909e+00,-2.777956622202350090e+01
1.697999999999988674e+01,1.865364207027256989e-04,-1.661183095032480406e+00,-1.661183095032509494e+00,-2.782940171487450343e+01
1.700999999999988788e+01,1.865364206763650849e-04,-1.661183095025456247e+00,-1.661183095025482670e+00,-2.787923720772529279e+01
1.703999999999988901e+01,1.865364206511514213e-04,-1.661183095031432355e+00,-1.661183095031457668e+00,-2.792907270057626334e+01
1.706999999999989015e+01,1.865364206268384586e-04,-1.661183095029256762e+00,-1.661183095029280965e+00,-2.797890819342716284e+01
1.709999999999989129e+01,1.865364206045701657e-04,-1.661183095032739754e+00,-1.661183095032761958e+00,-2.802874368627816892e+01
1.712999999999989242e+01,1.865364205828482294e-04,-1.661183095030336121e+00,-1.661183095030357881e+00,-2.807857917912910040e+01
1.715999999999989356e+01,1.865364205631750828e-04,-1.661183095032473078e+00,-1.661183095032492840e+00,-2.812841467198009227e+01
1.718999999999989470e+01,1.865364205433110625e-04,-1.661183095037483071e+00,-1.661183095037502833e+00,-2.817825016483123690e+01
1.721999999999989583e+01,1.865364205259465076e-04,-1.661183095030401402e+00,-1.661183095030418722e+00,-2.822808565768216837e+01
1.724999999999989697e+01,1.865364205094994046e-04,-1.661183095025277501e+00,-1.661183095025293932e+00,-2.827792115053293998e+01
1.727999999999989811e+01,1.865364204937368126e-04,-1.661183095025868584e+00,-1.661183095025884349e+00,-2.832775664338373289e+01
1.730999999999989925e+01,1.865364204783341486e-04,-1.661183095031145918e+00,-1.661183095031161239e+00,-2.837759213623468213e+01
1.733999999999990038e+01,1.865364204635819247e-04,-1.661183095036901980e+00,-1.661183095036916635e+00,-2.842742762908580190e+01
1.736999999999990152e+01,1.865364204498559794e-04,-1.661183095035652535e+00,-1.661183095035666302e+00,-2.847726312193688614e+01
1.739999999999990266e+01,1.865364204367002431e-04,-1.661183095041337321e+00,-1.661183095041350422e+00,-2.852709861478814091e+01
1.742999999999990379e+01,1.865364204253209721e-04,-1.661183095038603286e+00,-1.661183095038614610e+00,-2.857693410763931041e+01
1.745999999999990493e+01,1.865364204144233850e-04,-1.661183095029796775e+00,-1.661183095029807655e+00,-2.862676960049021346e+01
1.748999999999990607e+01,1.865364204028834082e-04,-1.661183095035230650e+00,-1.661183095035242197e+00,-2.867660509334127994e+01
1.751999999999990720e+01,1.865364203926204317e-04,-1.661183095039702629e+00,-1.661183095039712843e+00,-2.872644058619248142e+01
1.754999999999990834e+01,1.865364203831327682e-04,-1.661183095037690904e+00,-1.661183095037700452e+00,-2.877627607904362250e+01
1.757999999999990948e+01,1.865364203740735543e-04,-1.661183095035441815e+00,-1.661183095035450918e+00,-2.882611157189469608e+01
1.760999999999991061e+01,1.865364203656681415e-04,-1.661183095036101953e+00,-1.661183095036110391e+00,-2.887594706474578743e+01
1.763999999999991175e+01,1.865364203571776729e-04,-1.661183095041441238e+00,-1.661183095041449675e+00,-2.892578255759703865e+01
1.766999999999991289e+01,1.865364203497468765e-04,-1.661183095039362456e+00,-1.661183095039369784e+00,-2.897561805044822592e+01
1.769999999999991402e+01,1.865364203423331292e-04,-1.661183095041652624e+00,-1.661183095041659952e+00,-2.902545354329948424e+01
1.772999999999991516e+01,1.865364203356954266e-04,-1.661183095042423563e+00,-1.661183095042430224e+00,-2.907528903615076388e+01
1.775999999999991630e+01,1.865364203286555664e-04,-1.661183095042642055e+00,-1.661183095042649160e+00,-2.912512452900205062e+01
1.778999999999991743e+01,1.865364203230425433e-04,-1.661183095038278434e+00,-1.661183095038283986e+00,-2.917496002185320592e+01
1.781999999999991857e+01,1.865364203172565900e-04,-1.661183095039593827e+00,-1.661183095039599600e+00,-2.922479551470440029e+01
1.784999999999991971e+01,1.865364203123541259e-04,-1.661183095033569979e+00,-1.661183095033574864e+00,-2.927463100755540992e+01
1.787999999999992085e+01,1.865364203068676022e-04,-1.661183095042093605e+00,-1.661183095042099156e+00,-2.932446650040667535e+01
1.790999999999992198e+01,1.865364203018221860e-04,-1.661183095038138768e+00,-1.661183095038143875e+00,-2.937430199325782709e+01
1.793999999999992312e+01,1.865364202973634859e-04,-1.661183095039735713e+00,-1.661183095039740154e+00,-2.942413748610902147e+01
1.796999999999992426e+01,1.865364202930205786e-04,-1.661183095037275681e+00,-1.661183095037280122e+00,-2.947397297896014479e+01
1.799999999999992539e+01,1.865364202888123292e-04,-1.661183095039998836e+00,-1.661183095040003055e+00,-2.952380847181135337e+01
1.802999999999992653e+01,1.865364202848362888e-04,-1.661183095040006830e+00,-1.661183095040010826e+00,-2.957364396466255840e+01
1.805999999999992767e+01,1.865364202810773598e-04,-1.661183095040413171e+00,-1.661183095040416946e+00,-2.962347945751377409e+01
1.808999999999992880e+01,1.865364202777849360e-04,-1.661183095039102886e+00,-1.661183095039106217e+00,-2.967331495036495070e+01
1.811999999999992994e+01,1.865364202746155149e-04,-1.661183095036966817e+00,-1.661183095036969926e+00,-2.972315044321606337e+01
1.814999999999993108e+01,1.865364202714809238e-04,-1.661183095040340341e+00,-1.661183095040343449e+00,-2.977298593606727195e+01
1.817999999999993221e+01,1.865364202682156321e-04,-1.661183095045771552e+00,-1.661183095045774882e+00,-2.982282142891864751e+01
1.820999999999993335e+01,1.865364202657773698e-04,-1.661183095040279944e+00,-1.661183095040282387e+00,-2.987265692176985965e+01
1.823999999999993449e+01,1.865364202631615695e-04,-1.661183095037910507e+00,-1.661183095037913171e+00,-2.992249241462100073e+01
1.826999999999993562e+01,1.865364202608429489e-04,-1.661183095042334745e+00,-1.661183095042336966e+00,-2.997232790747226971e+01
1.829999999999993676e+01,1.865364202583749524e-04,-1.661183095044005853e+00,-1.661183095044008295e+00,-3.002216340032359199e+01
1.832999999999993790e+01,1.865364202566156446e-04,-1.661183095038933910e+00,-1.661183095038935686e+00,-3.007199889317476504e+01
1.835999999999993904e+01,1.865364202544312483e-04,-1.661183095040792868e+00,-1.661183095040795088e+00,-3.012183438602598784e+01
1.838999999999994017e+01,1.865364202524899030e-04,-1.661183095040884350e+00,-1.661183095040886348e+00,-3.017166987887721774e+01
1.841999999999994131e+01,1.865364202503333165e-04,-1.661183095043601288e+00,-1.661183095043603508e+00,-3.022150537172852580e+01
1.844999999999994245e+01,1.865364202488565247e-04,-1.661183095039025837e+00,-1.661183095039027391e+00,-3.027134086457969886e+01
1.847999999999994358e+01,1.865364202470983553e-04,-1.661183095045536184e+00,-1.661183095045537961e+00,-3.032117635743106376e+01
1.850999999999994472e+01,1.865364202451381720e-04,-1.661183095048196279e+00,-1.661183095048198277e+00,-3.037101185028251393e+01
1.853999999999994586e+01,1.865364202437936529e-04,-1.661183095046736113e+00,-1.661183095046737446e+00,-3.042084734313391436e+01
1.856999999999994699e+01,1.865364202424871893e-04,-1.661183095047152669e+00,-1.661183095047154001e+00,-3.047068283598533256e+01
1.859999999999994813e+01,1.865364202412434196e-04,-1.661183095045940306e+00,-1.661183095045941638e+00,-3.052051832883671167e+01
1.862999999999994927e+01,1.865364202403989346e-04,-1.661183095036856905e+00,-1.661183095036857793e+00,-3.057035382168781723e+01
1.865999999999995040e+01,1.865364202388130721e-04,-1.661183095044195923e+00,-1.661183095044197477e+00,-3.062018931453914661e+01
1.868999999999995154e+01,1.865364202382490972e-04,-1.661183095038243795e+00,-1.661183095038244462e+00,-3.067002480739029480e+01
1.871999999999995268e+01,1.865364202371138020e-04,-1.661183095041473434e+00,-1.661183095041474544e+00,-3.071986030024153891e+01
1.874999999999995381e+01,1.865364202357988003e-04,-1.661183095042257030e+00,-1.661183095042258362e+00,-3.076969579309280789e+01
1.877999999999995495e+01,1.865364202351455956e-04,-1.661183095045637659e+00,-1.661183095045638325e+00,-3.081953128594417990e+01
1.880999999999995609e+01,1.865364202346632340e-04,-1.661183095039844293e+00,-1.661183095039844737e+00,-3.086936677879537427e+01
1.883999999999995723e+01,1.865364202331206041e-04,-1.661183095043179403e+00,-1.661183095043180957e+00,-3.091920227164666812e+01
1.886999999999995836e+01,1.865364202323770040e-04,-1.661183095041196989e+00,-1.661183095041197655e+00,-3.096903776449790513e+01
1.889999999999995950e+01,1.865364202318050332e-04,-1.661183095046931957e+00,-1.661183095046932623e+00,-3.101887325734931622e+01
1.892999999999996064e+01,1.865364202311673325e-04,-1.661183095040811963e+00,-1.661183095040812630e+00,-3.106870875020053901e+01
1.895999999999996177e+01,1.865364202303046058e-04,-1.661183095043575975e+00,-1.661183095043576863e+00,-3.111854424305184708e+01
1.898999999999996291e+01,1.865364202295491066e-04,-1.661183095047213065e+00,-1.661183095047213731e+00,-3.116837973590326172e+01
1.901999999999996405e+01,1.865364202294325007e-04,-1.661183095042514157e+00,-1.661183095042514379e+00,-3.121821522875453780e+01
1.904999999999996518e+01,1.865364202288880143e-04,-1.661183095043777147e+00,-1.661183095043777591e+00,-3.126805072160584942e+01
1.907999999999996632e+01,1.865364202278159552e-04,-1.661183095044190150e+00,-1.661183095044191260e+00,-3.131788621445717880e+01
1.910999999999996746e+01,1.865364202270152177e-04,-1.661183095044103997e+00,-1.661183095044104885e+00,-3.136772170730850107e+01
1.913999999999996859e+01,1.865364202273488267e-04,-1.661183095044598490e+00,-1.661183095044598046e+00,-3.141755720015983755e+01
1.916999999999996973e+01,1.865364202266855118e-04,-1.661183095047178426e+00,-1.661183095047179092e+00,-3.146739269301125219e+01
1.919999999999997087e+01,1.865364202262281682e-04,-1.661183095045043245e+00,-1.661183095045043689e+00,-3.151722818586260288e+01
1.922999999999997200e+01,1.865364202259351355e-04,-1.661183095040847046e+00,-1.661183095040847268e+00,-3.156706367871382923e+01
1.925999999999997314e+01,1.865364202258307810e-04,-1.661183095044089120e+00,-1.661183095044089120e+00,-3.161689917156515151e+01
1.928999999999997428e+01,1.865364202250357356e-04,-1.661183095043908153e+00,-1.661183095043909042e+00,-3.166673466441647022e+01
1.931999999999997542e+01,1.865364202249637446e-04,-1.661183095042298330e+00,-1.661183095042298330e+00,-3.171657015726773921e+01
1.934999999999997655e+01,1.865364202249124347e-04,-1.661183095039830526e+00,-1.661183095039830526e+00,-3.176640565011893713e+01
1.937999999999997769e+01,1.865364202247284727e-04,-1.661183095040517754e+00,-1.661183095040517976e+00,-3.181624114297015282e+01
1.940999999999997883e+01,1.865364202245359997e-04,-1.661183095041423918e+00,-1.661183095041424140e+00,-3.186607663582139693e+01
1.943999999999997996e+01,1.865364202238507839e-04,-1.661183095044492131e+00,-1.661183095044492797e+00,-3.191591212867273342e+01
1.946999999999998110e+01,1.865364202236630001e-04,-1.661183095041950164e+00,-1.661183095041950386e+00,-3.196574762152399174e+01
1.949999999999998224e+01,1.865364202233474702e-04,-1.661183095039360236e+00,-1.661183095039360458e+00,-3.201558311437517546e+01
1.952999999999998337e+01,1.865364202228796098e-04,-1.661183095045588587e+00,-1.661183095045589031e+00,-3.206541860722654036e+01
1.955999999999998451e+01,1.865364202226527134e-04,-1.661183095043816893e+00,-1.661183095043817115e+00,-3.211525410007785553e+01
1.958999999999998565e+01,1.865364202227055412e-04,-1.661183095047218172e+00,-1.661183095047218172e+00,-3.216508959292927017e+01
1.961999999999998678e+01,1.865364202226199976e-04,-1.661183095047533254e+00,-1.661183095047533254e+00,-3.221492508578069902e+01
1.964999999999998792e+01,1.865364202225892605e-04,-1.661183095043317515e+00,-1.661183095043317515e+00,-3.226476057863199998e+01
1.967999999999998906e+01,1.865364202223123824e-04,-1.661183095041889102e+00,-1.661183095041889324e+00,-3.231459607148325830e+01
1.970999999999999019e+01,1.865364202221013153e-04,-1.661183095041519620e+00,-1.661183095041519842e+00,-3.236443156433450241e+01
1.973999999999999133e+01,1.865364202219270840e-04,-1.661183095043841318e+00,-1.661183095043841540e+00,-3.241426705718581758e+01
1.976999999999999247e+01,1.865364202219400402e-04,-1.661183095042156665e+00,-1.661183095042156665e+00,-3.246410255003708301e+01
1.979999999999999361e+01,1.865364202218672632e-04,-1.661183095035948076e+00,-1.661183095035948076e+00,-3.251393804288816369e+01
1.982999999999999474e+01,1.865364202215925534e-04,-1.661183095043667013e+00,-1.661183095043667235e+00,-3.256377353573947175e+01
1.985999999999999588e+01,1.865364202211129024e-04,-1.661183095046354197e+00,-1.661183095046354641e+00,-3.261360902859086508e+01
1.988999999999999702e+01,1.865364202214128198e-04,-1.661183095045188018e+00,-1.661183095045187796e+00,-3.266344452144222288e+01
1.991999999999999815e+01,1.865364202211954373e-04,-1.661183095044647562e+00,-1.661183095044647784e+00,-3.271328001429355936e+01
1.994999999999999929e+01,1.865364202215226224e-04,-1.661183095034833190e+00,-1.661183095034832968e+00,-3.276311550714460452e+01
1.998000000000000043e+01,1.865364202210564968e-04,-1.661183095043501812e+00,-1.661183095043502256e+00,-3.281295099999591258e+01
2.001000000000000156e+01,1.865364202210421040e-04,-1.661183095041545599e+00,-1.661183095041545599e+00,-3.286278649284715669e+01
2.004000000000000270e+01,1.865364202209406769e-04,-1.661183095044704183e+00,-1.661183095044704183e+00,-3.291262198569850028e+01
2.007000000000000384e+01,1.865364202204627606e-04,-1.661183095046488756e+00,-1.661183095046489200e+00,-3.296245747854989361e+01
2.010000000000000497e+01,1.865364202207672587e-04,-1.661183095044244551e+00,-1.661183095044244329e+00,-3.301229297140122299e+01
2.013000000000000611e+01,1.865364202205778757e-04,-1.661183095049063585e+00,-1.661183095049063807e+00,-3.306212846425269447e+01
2.016000000000000725e+01,1.865364202209188302e-04,-1.661183095037364499e+00,-1.661183095037364055e+00,-3.311196395710381779e+01
2.019000000000000838e+01,1.865364202204485033e-04,-1.661183095043163638e+00,-1.661183095043164082e+00,-3.316179944995511164e+01
2.022000000000000952e+01,1.865364202205218225e-04,-1.661183095042058966e+00,-1.661183095042058966e+00,-3.321163494280636996e+01
2.025000000000001066e+01,1.865364202204831978e-04,-1.661183095044610925e+00,-1.661183095044610925e+00,-3.326147043565770645e+01
2.028000000000001180e+01,1.865364202206900635e-04,-1.661183095042855440e+00,-1.661183095042855218e+00,-3.331130592850899319e+01
2.031000000000001293e+01,1.865364202202638095e-04,-1.661183095041238733e+00,-1.661183095041239177e+00,-3.336114142136023020e+01
2.034000000000001407e+01,1.865364202202091115e-04,-1.661183095041397939e+00,-1.661183095041397939e+00,-3.341097691421147431e+01
2.037000000000001521e+01,1.865364202201100696e-04,-1.661183095044266977e+00,-1.661183095044266977e+00,-3.346081240706280369e+01
2.040000000000001634e+01,1.865364202203444199e-04,-1.661183095042418678e+00,-1.661183095042418456e+00,-3.351064789991407622e+01
2.043000000000001748e+01,1.865364202201209658e-04,-1.661183095043768265e+00,-1.661183095043768487e+00,-3.356048339276539139e+01
2.046000000000001862e+01,1.865364202201442762e-04,-1.661183095041194768e+00,-1.661183095041194768e+00,-3.361031888561662839e+01
2.049000000000001975e+01,1.865364202203708744e-04,-1.661183095035598800e+00,-1.661183095035598578e+00,-3.366015437846769487e+01
2.052000000000002089e+01,1.865364202200378346e-04,-1.661183095041912194e+00,-1.661183095041912416e+00,-3.370998987131895319e+01
2.055000000000002203e+01,1.865364202202671163e-04,-1.661183095037123802e+00,-1.661183095037123580e+00,-3.375982536417006941e+01
2.058000000000002316e+01,1.865364202198926871e-04,-1.661183095045992708e+00,-1.661183095045993152e+00,-3.380966085702144852e+01
2.061000000000002430e+01,1.865364202197291623e-04,-1.661183095047234382e+00,-1.661183095047234604e+00,-3.385949634987286316e+01
2.064000000000002544e+01,1.865364202198859650e-04,-1.661183095043327285e+00,-1.661183095043327063e+00,-3.390933184272416412e+01
2.067000000000002657e+01,1.865364202197329028e-04,-1.661183095048163194e+00,-1.661183095048163416e+00,-3.395916733557560718e+01
2.070000000000002771e+01,1.865364202196442150e-04,-1.661183095045472236e+00,-1.661183095045472236e+00,-3.400900282842697209e+01
2.073000000000002885e+01,1.865364202198849350e-04,-1.661183095043262004e+00,-1.661183095043261781e+00,-3.405883832127827304e+01
2.076000000000002998e+01,1.865364202193619701e-04,-1.661183095045777769e+00,-1.661183095045778213e+00,-3.410867381412965216e+01
2.079000000000003112e+01,1.865364202196416943e-04,-1.661183095044634683e+00,-1.661183095044634461e+00,-3.415850930698098153e+01
2.082000000000003226e+01,1.865364202198974033e-04,-1.661183095040032143e+00,-1.661183095040031921e+00,-3.420834479983218301e+01
2.085000000000003340e+01,1.865364202199012794e-04,-1.661183095040336344e+00,-1.661183095040336344e+00,-3.425818029268339160e+01
2.088000000000003453e+01,1.865364202196358125e-04,-1.661183095047592762e+00,-1.661183095047592984e+00,-3.430801578553482045e+01
2.091000000000003567e+01,1.865364202194949475e-04,-1.661183095044461044e+00,-1.661183095044461266e+00,-3.435785127838616404e+01
2.094000000000003681e+01,1.865364202198343299e-04,-1.661183095044285185e+00,-1.661183095044284741e+00,-3.440768677123748631e+01
2.097000000000003794e+01,1.865364202199882595e-04,-1.661183095040288160e+00,-1.661183095040287938e+00,-3.445752226408869490e+01
2.100000000000003908e+01,1.865364202196648149e-04,-1.661183095042444879e+00,-1.661183095042445101e+00,-3.450735775693996743e+01
2.103000000000004022e+01,1.865364202193795884e-04,-1.661183095044693303e+00,-1.661183095044693525e+00,-3.455719324979131812e+01
2.106000000000004135e+01,1.865364202193457342e-04,-1.661183095044270752e+00,-1.661183095044270752e+00,-3.460702874264264750e+01
2.109000000000004249e+01,1.865364202197310867e-04,-1.661183095045641878e+00,-1.661183095045641434e+00,-3.465686423549401241e+01
2.112000000000004363e+01,1.865364202195634149e-04,-1.661183095040833946e+00,-1.661183095040834168e+00,-3.470669972834524231e+01
2.115000000000004476e+01,1.865364202196984522e-04,-1.661183095042408464e+00,-1.661183095042408242e+00,-3.475653522119650773e+01
2.118000000000004590e+01,1.865364202193165420e-04,-1.661183095042956914e+00,-1.661183095042957358e+00,-3.480637071404780158e+01
2.121000000000004704e+01,1.865364202194917762e-04,-1.661183095043547109e+00,-1.661183095043546887e+00,-3.485620620689910965e+01
2.124000000000004817e+01,1.865364202194605241e-04,-1.661183095044444391e+00,-1.661183095044444391e+00,-3.490604169975044613e+01
2.127000000000004931e+01,1.865364202193840607e-04,-1.661183095047097602e+00,-1.661183095047097602e+00,-3.495587719260186077e+01
2.130000000000005045e+01,1.865364202197010001e-04,-1.661183095043031521e+00,-1.661183095043031299e+00,-3.500571268545314751e+01
2.133000000000005159e+01,1.865364202196684198e-04,-1.661183095046485203e+00,-1.661183095046485203e+00,-3.505554817830454084e+01
2.136000000000005272e+01,1.865364202199391451e-04,-1.661183095043750946e+00,-1.661183095043750724e+00,-3.510538367115585601e+01
2.139000000000005386e+01,1.865364202198631425e-04,-1.661183095043222258e+00,-1.661183095043222258e+00,-3.515521916400714986e+01
2.142000000000005500e+01,1.865364202192769144e-04,-1.661183095047207292e+00,-1.661183095047207958e+00,-3.520505465685857160e+01
2.145000000000005613e+01,1.865364202194336901e-04,-1.661183095043142544e+00,-1.661183095043142322e+00,-3.525489014970986545e+01
2.148000000000005727e+01,1.865364202197226842e-04,-1.661183095043716085e+00,-1.661183095043715863e+00,-3.530472564256116641e+01
2.151000000000005841e+01,1.865364202193367624e-04,-1.661183095045771552e+00,-1.661183095045771996e+00,-3.535456113541254553e+01
2.154000000000005954e+01,1.865364202197150676e-04,-1.661183095044199698e+00,-1.661183095044199254e+00,-3.540439662826386780e+01
2.157000000000006068e+01,1.865364202193182225e-04,-1.661183095043760716e+00,-1.661183095043761160e+00,-3.545423212111519007e+01
2.160000000000006182e+01,1.865364202194621504e-04,-1.661183095045264624e+00,-1.661183095045264402e+00,-3.550406761396654787e+01
2.163000000000006295e+01,1.865364202196275996e-04,-1.661183095039751034e+00,-1.661183095039750812e+00,-3.555390310681773514e+01
2.166000000000006409e+01,1.865364202194750524e-04,-1.661183095041902202e+00,-1.661183095041902424e+00,-3.560373859966900056e+01
2.169000000000006523e+01,1.865364202197182389e-04,-1.661183095043995639e+00,-1.661183095043995417e+00,-3.565357409252031573e+01
2.172000000000006636e+01,1.865364202193265167e-04,-1.661183095047511937e+00,-1.661183095047512381e+00,-3.570340958537175169e+01
2.175000000000006750e+01,1.865364202191366187e-04,-1.661183095049680425e+00,-1.661183095049680647e+00,-3.575324507822324449e+01
2.178000000000006864e+01,1.865364202192984087e-04,-1.661183095046946612e+00,-1.661183095046946390e+00,-3.580308057107465203e+01
2.181000000000006978e+01,1.865364202194735616e-04,-1.661183095049214131e+00,-1.661183095049213909e+00,-3.585291606392613062e+01
2.184000000000007091e+01,1.865364202200963544e-04,-1.661183095041450786e+00,-1.661183095041450120e+00,-3.590275155677736763e+01
2.187000000000007205e+01,1.865364202194826689e-04,-1.661183095043543334e+00,-1.661183095043544000e+00,-3.595258704962868279e+01
2.190000000000007319e+01,1.865364202198240028e-04,-1.661183095043604174e+00,-1.661183095043603730e+00,-3.600242254247998375e+01
2.193000000000007432e+01,1.865364202196252144e-04,-1.661183095044421076e+00,-1.661183095044421298e+00,-3.605225803533131312e+01
2.196000000000007546e+01,1.865364202196171371e-04,-1.661183095037439994e+00,-1.661183095037439994e+00,-3.610209352818243644e+01
2.199000000000007660e+01,1.865364202194834278e-04,-1.661183095043154534e+00,-1.661183095043154756e+00,-3.615192902103373740e+01
2.202000000000007773e+01,1.865364202196891010e-04,-1.661183095042009006e+00,-1.661183095042008784e+00,-3.620176451388498862e+01
2.205000000000007887e+01,1.865364202196238862e-04,-1.661183095043705649e+00,-1.661183095043705649e+00,-3.625160000673629668e+01
2.208000000000008001e+01,1.865364202193839794e-04,-1.661183095047334524e+00,-1.661183095047334746e+00,-3.630143549958772553e+01
2.211000000000008114e+01,1.865364202193989956e-04,-1.661183095045185354e+00,-1.661183095045185354e+00,-3.635127099243908333e+01
2.214000000000008228e+01,1.865364202197733164e-04,-1.661183095042029656e+00,-1.661183095042029212e+00,-3.640110648529033455e+01
2.217000000000008342e+01,1.865364202192616272e-04,-1.661183095041171232e+00,-1.661183095041171676e+00,-3.645094197814157866e+01
2.220000000000008455e+01,1.865364202197586526e-04,-1.661183095038326618e+00,-1.661183095038326174e+00,-3.650077747099272329e+01
2.223000000000008569e+01,1.865364202188622613e-04,-1.661183095047776170e+00,-1.661183095047777059e+00,-3.655061296384416636e+01
2.226000000000008683e+01,1.865364202191585196e-04,-1.661183095047327196e+00,-1.661183095047326974e+00,-3.660044845669558811e+01
2.229000000000008797e+01,1.865364202194410897e-04,-1.661183095045933644e+00,-1.661183095045933422e+00,-3.665028394954696722e+01
2.232000000000008910e+01,1.865364202196777982e-04,-1.661183095037906732e+00,-1.661183095037906510e+00,-3.670011944239809765e+01
2.235000000000009024e+01,1.865364202194047419e-04,-1.661183095043791580e+00,-1.661183095043791802e+00,-3.674995493524941992e+01
2.238000000000009138e+01,1.865364202195015069e-04,-1.661183095038245128e+00,-1.661183095038245128e+00,-3.679979042810056455e+01
2.241000000000009251e+01,1.865364202194490857e-04,-1.661183095043398783e+00,-1.661183095043398783e+00,-3.684962592095186551e+01
2.244000000000009365e+01,1.865364202196215552e-04,-1.661183095040518420e+00,-1.661183095040518198e+00,-3.689946141380307409e+01
2.247000000000009479e+01,1.865364202194040913e-04,-1.661183095044641789e+00,-1.661183095044642011e+00,-3.694929690665441768e+01
2.250000000000009592e+01,1.865364202193388495e-04,-1.661183095042390034e+00,-1.661183095042390034e+00,-3.699913239950569022e+01
2.253000000000009706e+01,1.865364202192945869e-04,-1.661183095045229541e+00,-1.661183095045229541e+00,-3.704896789235704802e+01
2.256000000000009820e+01,1.865364202194454266e-04,-1.661183095041230295e+00,-1.661183095041230073e+00,-3.709880338520828502e+01
2.259000000000009933e+01,1.865364202191747826e-04,-1.661183095046118829e+00,-1.661183095046119051e+00,-3.714863887805967124e+01
2.262000000000010047e+01,1.865364202194934296e-04,-1.661183095046040226e+00,-1.661183095046040004e+00,-3.719847437091105036e+01
2.265000000000010161e+01,1.865364202194387587e-04,-1.661183095046991021e+00,-1.661183095046991021e+00,-3.724830986376245789e+01
2.268000000000010274e+01,1.865364202196239404e-04,-1.661183095044237445e+00,-1.661183095044237223e+00,-3.729814535661378017e+01
2.271000000000010388e+01,1.865364202194475679e-04,-1.661183095049614700e+00,-1.661183095049614922e+00,-3.734798084946527297e+01
2.274000000000010502e+01,1.865364202194417132e-04,-1.661183095041978142e+00,-1.661183095041978142e+00,-3.739781634231653129e+01
2.277000000000010616e+01,1.865364202193832205e-04,-1.661183095049587832e+00,-1.661183095049587832e+00,-3.744765183516801699e+01
2.280000000000010729e+01,1.865364202195801929e-04,-1.661183095043716751e+00,-1.661183095043716529e+00,-3.749748732801932505e+01
2.283000000000010843e+01,1.865364202194023295e-04,-1.661183095044513447e+00,-1.661183095044513669e+00,-3.754732282087066153e+01
2.286000000000010957e+01,1.865364202198993820e-04,-1.661183095037569224e+00,-1.661183095037568780e+00,-3.759715831372178485e+01
2.289000000000011070e+01,1.865364202197939162e-04,-1.661183095040209112e+00,-1.661183095040209112e+00,-3.764699380657299344e+01
2.292000000000011184e+01,1.865364202195196131e-04,-1.661183095043022195e+00,-1.661183095043022417e+00,-3.769682929942429439e+01
2.295000000000011298e+01,1.865364202196475489e-04,-1.661183095040350555e+00,-1.661183095040350333e+00,-3.774666479227549587e+01
2.298000000000011411e+01,1.865364202190046713e-04,-1.661183095050076552e+00,-1.661183095050077219e+00,-3.779650028512700288e+01
2.301000000000011525e+01,1.865364202193911351e-04,-1.661183095047225722e+00,-1.661183095047225278e+00,-3.784633577797841752e+01
2.304000000000011639e+01,1.865364202191781707e-04,-1.661183095052991554e+00,-1.661183095052991776e+00,-3.789617127083000980e+01
2.307000000000011752e+01,1.865364202195202907e-04,-1.661183095042422009e+00,-1.661183095042421565e+00,-3.794600676368128234e+01
2.310000000000011866e+01,1.865364202197423895e-04,-1.661183095041722346e+00,-1.661183095041722124e+00,-3.799584225653252645e+01
2.313000000000011980e+01,1.865364202194262091e-04,-1.661183095042629176e+00,-1.661183095042629398e+00,-3.804567774938381319e+01
2.316000000000012093e+01,1.865364202193826512e-04,-1.661183095046256941e+00,-1.661183095046256941e+00,-3.809551324223519941e+01
2.319000000000012207e+01,1.865364202194708782e-04,-1.661183095042652713e+00,-1.661183095042652713e+00,-3.814534873508647905e+01
2.322000000000012321e+01,1.865364202192388860e-04,-1.661183095047691571e+00,-1.661183095047691793e+00,-3.819518422793790791e+01
2.325000000000012434e+01,1.865364202196587704e-04,-1.661183095042589652e+00,-1.661183095042589208e+00,-3.824501972078918044e+01
2.328000000000012548e+01,1.865364202195985701e-04,-1.661183095042121138e+00,-1.661183095042121138e+00,-3.829485521364044587e+01
2.331000000000012662e+01,1.865364202197187268e-04,-1.661183095043064828e+00,-1.661183095043064606e+00,-3.834469070649173972e+01
2.334000000000012776e+01,1.865364202195851531e-04,-1.661183095042164881e+00,-1.661183095042165103e+00,-3.839452619934301225e+01
2.337000000000012889e+01,1.865364202194760011e-04,-1.661183095045833724e+00,-1.661183095045833724e+00,-3.844436169219438426e+01
2.340000000000013003e+01,1.865364202199414219e-04,-1.661183095044814539e+00,-1.661183095044814095e+00,-3.849419718504572074e+01
2.343000000000013117e+01,1.865364202193264354e-04,-1.661183095045186686e+00,-1.661183095045187352e+00,-3.854403267789708565e+01
2.346000000000013230e+01,1.865364202194281064e-04,-1.661183095039119317e+00,-1.661183095039119317e+00,-3.859386817074825871e+01
2.349000000000013344e+01,1.865364202191162628e-04,-1.661183095044802105e+00,-1.661183095044802327e+00,-3.864370366359960229e+01
2.352000000000013458e+01,1.865364202193725682e-04,-1.661183095040621227e+00,-1.661183095040621005e+00,-3.869353915645081798e+01
2.355000000000013571e+01,1.865364202195864270e-04,-1.661183095040178692e+00,-1.661183095040178470e+00,-3.874337464930202657e+01
2.358000000000013685e+01,1.865364202195604875e-04,-1.661183095044439062e+00,-1.661183095044439062e+00,-3.879321014215336305e+01
2.361000000000013799e+01,1.865364202194780881e-04,-1.661183095040158708e+00,-1.661183095040158708e+00,-3.884304563500456453e+01
2.364000000000013912e+01,1.865364202197558065e-04,-1.661183095035863921e+00,-1.661183095035863699e+00,-3.889288112785563101e+01
2.367000000000014026e+01,1.865364202192971348e-04,-1.661183095049804326e+00,-1.661183095049804770e+00,-3.894271662070713091e+01
2.370000000000014140e+01,1.865364202192202107e-04,-1.661183095044584723e+00,-1.661183095044584723e+00,-3.899255211355846740e+01
2.373000000000014253e+01,1.865364202193141839e-04,-1.661183095043514912e+00,-1.661183095043514912e+00,-3.904238760640977546e+01
2.376000000000014367e+01,1.865364202199517761e-04,-1.661183095041907976e+00,-1.661183095041907309e+00,-3.909222309926102668e+01
2.379000000000014481e+01,1.865364202191449399e-04,-1.661183095048845759e+00,-1.661183095048846647e+00,-3.914205859211249816e+01
2.382000000000014595e+01,1.865364202192450931e-04,-1.661183095042821911e+00,-1.661183095042821911e+00,-3.919189408496378491e+01
2.385000000000014708e+01,1.865364202196166763e-04,-1.661183095040808855e+00,-1.661183095040808411e+00,-3.924172957781500060e+01
2.388000000000014822e+01,1.865364202191554296e-04,-1.661183095046049552e+00,-1.661183095046049996e+00,-3.929156507066638682e+01
2.391000000000014936e+01,1.865364202196935191e-04,-1.661183095046564029e+00,-1.661183095046563585e+00,-3.934140056351778014e+01
2.394000000000015049e+01,1.865364202196522652e-04,-1.661183095039398872e+00,-1.661183095039398872e+00,-3.939123605636896031e+01
2.397000000000015163e+01,1.865364202195733895e-04,-1.661183095041216751e+00,-1.661183095041216751e+00,-3.944107154922020442e+01
2.400000000000015277e+01,1.865364202194231733e-04,-1.661183095047124247e+00,-1.661183095047124469e+00,-3.949090704207161906e+01
2.403000000000015390e+01,1.865364202195348732e-04,-1.661183095041394830e+00,-1.661183095041394608e+00,-3.954074253492286317e+01
2.406000000000015504e+01,1.865364202195729829e-04,-1.661183095041718794e+00,-1.661183095041718794e+00,-3.959057802777411439e+01
2.409000000000015618e+01,1.865364202196794516e-04,-1.661183095039887370e+00,-1.661183095039887370e+00,-3.964041352062530166e+01
2.412000000000015731e+01,1.865364202194664330e-04,-1.661183095045591696e+00,-1.661183095045591918e+00,-3.969024901347667367e+01
2.415000000000015845e+01,1.865364202195006395e-04,-1.661183095044801217e+00,-1.661183095044801217e+00,-3.974008450632801726e+01
2.418000000000015959e+01,1.865364202195823071e-04,-1.661183095040823288e+00,-1.661183095040823288e+00,-3.978991999917924005e+01
2.421000000000016072e+01,1.865364202195984346e-04,-1.661183095042941371e+00,-1.661183095042941371e+00,-3.983975549203051969e+01
2.424000000000016186e+01,1.865364202192925540e-04,-1.661183095047660263e+00,-1.661183095047660485e+00,-3.988959098488195565e+01
2.427000000000016300e+01,1.865364202196950912e-04,-1.661183095042898294e+00,-1.661183095042897850e+00,-3.993942647773323529e+01
2.430000000000016414e+01,1.865364202194585454e-04,-1.661183095047022551e+00,-1.661183095047022773e+00,-3.998926197058464993e+01
2.433000000000016527e+01,1.865364202196138303e-04,-1.661183095042240154e+00,-1.661183095042239932e+00,-4.003909746343590825e+01
2.436000000000016641e+01,1.865364202191527462e-04,-1.661183095044170610e+00,-1.661183095044171054e+00,-4.008893295628723763e+01
2.439000000000016755e+01,1.865364202192692979e-04,-1.661183095044406643e+00,-1.661183095044406421e+00,-4.013876844913856701e+01
2.442000000000016868e+01,1.865364202193377924e-04,-1.661183095048012648e+00,-1.661183095048012648e+00,-4.018860394199001007e+01
2.445000000000016982e+01,1.865364202195813584e-04,-1.661183095043273106e+00,-1.661183095043272884e+00,-4.023843943484131103e+01
2.448000000000017096e+01,1.865364202194180776e-04,-1.661183095041796509e+00,-1.661183095041796731e+00,-4.028827492769256224e+01
2.451000000000017209e+01,1.865364202194237696e-04,-1.661183095044609370e+00,-1.661183095044609370e+00,-4.033811042054389873e+01
2.454000000000017323e+01,1.865364202196832463e-04,-1.661183095047747305e+00,-1.661183095047747083e+00,-4.038794591339532758e+01
2.457000000000017437e+01,1.865364202192654761e-04,-1.661183095042521263e+00,-1.661183095042521707e+00,-4.043778140624660722e+01
2.460000000000017550e+01,1.865364202197009188e-04,-1.661183095040293489e+00,-1.661183095040293045e+00,-4.048761689909780870e+01
2.463000000000017664e+01,1.865364202193196862e-04,-1.661183095044741265e+00,-1.661183095044741709e+00,-4.053745239194915939e+01
2.466000000000017778e+01,1.865364202192734179e-04,-1.661183095045665636e+00,-1.661183095045665636e+00,-4.058728788480053140e+01
2.469000000000017891e+01,1.865364202195865626e-04,-1.661183095043845981e+00,-1.661183095043845759e+00,-4.063712337765184657e+01
2.472000000000018005e+01,1.865364202192449847e-04,-1.661183095046856018e+00,-1.661183095046856462e+00,-4.068695887050325410e+01
2.475000000000018119e+01,1.865364202193192796e-04,-1.661183095042298330e+00,-1.661183095042298330e+00,-4.073679436335451953e+01
2.478000000000018233e+01,1.865364202196971512e-04,-1.661183095040275948e+00,-1.661183095040275504e+00,-4.078662985620572101e+01
2.481000000000018346e+01,1.865364202196166221e-04,-1.661183095043696545e+00,-1.661183095043696545e+00,-4.083646534905702907e+01
2.484000000000018460e+01,1.865364202197418474e-04,-1.661183095041022906e+00,-1.661183095041022684e+00,-4.088630084190825897e+01
2.487000000000018574e+01,1.865364202196878813e-04,-1.661183095040225322e+00,-1.661183095040225322e+00,-4.093613633475946756e+01
2.490000000000018687e+01,1.865364202199187350e-04,-1.661183095042119362e+00,-1.661183095042119140e+00,-4.098597182761073299e+01
2.493000000000018801e+01,1.865364202195649056e-04,-1.661183095044895808e+00,-1.661183095044896252e+00,-4.103580732046208368e+01
2.496000000000018915e+01,1.865364202194038203e-04,-1.661183095044207914e+00,-1.661183095044208136e+00,-4.108564281331341306e+01
2.499000000000019028e+01,1.865364202191343147e-04,-1.661183095048689662e+00,-1.661183095048689884e+00,-4.113547830616487033e+01
2.502000000000019142e+01,1.865364202191557277e-04,-1.661183095042286340e+00,-1.661183095042286340e+00,-4.118531379901613576e+01
2.505000000000019256e+01,1.865364202193537302e-04,-1.661183095045061231e+00,-1.661183095045061009e+00,-4.123514929186748645e+01
2.508000000000019369e+01,1.865364202193531609e-04,-1.661183095046128155e+00,-1.661183095046128155e+00,-4.128498478471887267e+01
2.511000000000019483e+01,1.865364202198488853e-04,-1.661183095040887236e+00,-1.661183095040886792e+00,-4.133482027757009547e+01
2.514000000000019597e+01,1.865364202198472319e-04,-1.661183095040083657e+00,-1.661183095040083657e+00,-4.138465577042129695e+01
2.517000000000019710e+01,1.865364202192981648e-04,-1.661183095045339897e+00,-1.661183095045340341e+00,-4.143449126327266185e+01
2.520000000000019824e+01,1.865364202197102158e-04,-1.661183095039462376e+00,-1.661183095039461932e+00,-4.148432675612384202e+01
2.523000000000019938e+01,1.865364202194048774e-04,-1.661183095044274971e+00,-1.661183095044275193e+00,-4.153416224897517850e+01
2.526000000000020052e+01,1.865364202197841042e-04,-1.661183095043079705e+00,-1.661183095043079261e+00,-4.158399774182646524e+01
2.529000000000020165e+01,1.865364202195959409e-04,-1.661183095047183977e+00,-1.661183095047184199e+00,-4.163383323467788699e+01
2.532000000000020279e+01,1.865364202191968461e-04,-1.661183095046394609e+00,-1.661183095046395053e+00,-4.168366872752928032e+01
2.535000000000020393e+01,1.865364202197489218e-04,-1.661183095045764224e+00,-1.661183095045763780e+00,-4.173350422038064522e+01
2.538000000000020506e+01,1.865364202193443247e-04,-1.661183095042762847e+00,-1.661183095042763291e+00,-4.178333971323193197e+01
2.541000000000020620e+01,1.865364202196836800e-04,-1.661183095041840474e+00,-1.661183095041840030e+00,-4.183317520608318318e+01
2.544000000000020734e+01,1.865364202193389579e-04,-1.661183095043782032e+00,-1.661183095043782476e+00,-4.188301069893450546e+01
2.547000000000020847e+01,1.865364202195083645e-04,-1.661183095048787361e+00,-1.661183095048787139e+00,-4.193284619178596984e+01
2.550000000000020961e+01,1.865364202195263893e-04,-1.661183095042258806e+00,-1.661183095042258806e+00,-4.198268168463723526e+01
2.553000000000021075e+01,1.865364202191179433e-04,-1.661183095046823377e+00,-1.661183095046823821e+00,-4.203251717748864280e+01
2.556000000000021188e+01,1.865364202191452923e-04,-1.661183095048234470e+00,-1.661183095048234470e+00,-4.208235267034009297e+01
2.559000000000021302e+01,1.865364202196596649e-04,-1.661183095042356950e+00,-1.661183095042356506e+00,-4.213218816319135840e+01
2.562000000000021416e+01,1.865364202197917749e-04,-1.661183095036866231e+00,-1.661183095036866009e+00,-4.218202365604246751e+01
2.565000000000021529e+01,1.865364202198446840e-04,-1.661183095040818847e+00,-1.661183095040818847e+00,-4.223185914889369030e+01
2.568000000000021643e+01,1.865364202191423649e-04,-1.661183095048608838e+00,-1.661183095048609504e+00,-4.228169464174515468e+01
2.571000000000021757e+01,1.865364202191717468e-04,-1.661183095042935154e+00,-1.661183095042935154e+00,-4.233153013459644143e+01
2.574000000000021871e+01,1.865364202195798134e-04,-1.661183095048161640e+00,-1.661183095048161196e+00,-4.238136562744788449e+01
2.577000000000021984e+01,1.865364202195304551e-04,-1.661183095039718616e+00,-1.661183095039718616e+00,-4.243120112029907887e+01
2.580000000000022098e+01,1.865364202195176886e-04,-1.661183095042658930e+00,-1.661183095042658930e+00,-4.248103661315035851e+01
2.583000000000022212e+01,1.865364202195863728e-04,-1.661183095041294688e+00,-1.661183095041294688e+00,-4.253087210600159551e+01
2.586000000000022325e+01,1.865364202193434573e-04,-1.661183095048334390e+00,-1.661183095048334613e+00,-4.258070759885304568e+01
2.589000000000022439e+01,1.865364202194250164e-04,-1.661183095043141211e+00,-1.661183095043141211e+00,-4.263054309170433953e+01
2.592000000000022553e+01,1.865364202193003332e-04,-1.661183095046228519e+00,-1.661183095046228742e+00,-4.268037858455572575e+01
2.595000000000022666e+01,1.865364202199844106e-04,-1.661183095037768842e+00,-1.661183095037768176e+00,-4.273021407740684907e+01
2.598000000000022780e+01,1.865364202193262185e-04,-1.661183095043620384e+00,-1.661183095043621050e+00,-4.278004957025816424e+01
2.601000000000022894e+01,1.865364202194144997e-04,-1.661183095042670033e+00,-1.661183095042670033e+00,-4.282988506310944388e+01
2.604000000000023007e+01,1.865364202197249068e-04,-1.661183095039513447e+00,-1.661183095039513224e+00,-4.287972055596062404e+01
2.607000000000023121e+01,1.865364202198064117e-04,-1.661183095031810275e+00,-1.661183095031810275e+00,-4.292955604881157683e+01
2.610000000000023235e+01,1.865364202191608235e-04,-1.661183095046731006e+00,-1.661183095046731673e+00,-4.297939154166298437e+01
2.613000000000023348e+01,1.865364202194032782e-04,-1.661183095042163771e+00,-1.661183095042163549e+00,-4.302922703451424979e+01
2.616000000000023462e+01,1.865364202196945220e-04,-1.661183095042541469e+00,-1.661183095042541247e+00,-4.307906252736552233e+01
2.619000000000023576e+01,1.865364202195620325e-04,-1.661183095041459445e+00,-1.661183095041459667e+00,-4.312889802021677355e+01
2.622000000000023689e+01,1.865364202192321098e-04,-1.661183095038630597e+00,-1.661183095038630819e+00,-4.317873351306793239e+01
2.625000000000023803e+01,1.865364202194883339e-04,-1.661183095044820535e+00,-1.661183095044820313e+00,-4.322856900591927598e+01
2.628000000000023917e+01,1.865364202197439887e-04,-1.661183095044918900e+00,-1.661183095044918678e+00,-4.327840449877061957e+01
2.631000000000024031e+01,1.865364202195634420e-04,-1.661183095047990221e+00,-1.661183095047990443e+00,-4.332823999162206974e+01
2.634000000000024144e+01,1.865364202194692790e-04,-1.661183095050226655e+00,-1.661183095050226655e+00,-4.337807548447357675e+01
2.637000000000024258e+01,1.865364202192824439e-04,-1.661183095042239710e+00,-1.661183095042239932e+00,-4.342791097732484218e+01
2.640000000000024372e+01,1.865364202193870965e-04,-1.661183095043279767e+00,-1.661183095043279767e+00,-4.347774647017614313e+01
2.643000000000024485e+01,1.865364202194342322e-04,-1.661183095044503677e+00,-1.661183095044503677e+00,-4.352758196302747962e+01
2.646000000000024599e+01,1.865364202201300460e-04,-1.661183095036437463e+00,-1.661183095036436796e+00,-4.357741745587856741e+01
2.649000000000024713e+01,1.865364202193029082e-04,-1.661183095046075309e+00,-1.661183095046076197e+00,-4.362725294872995363e+01
2.652000000000024826e+01,1.865364202191716384e-04,-1.661183095041863789e+00,-1.661183095041864011e+00,-4.367708844158121195e+01
2.655000000000024940e+01,1.865364202196263528e-04,-1.661183095038368585e+00,-1.661183095038368140e+00,-4.372692393443235659e+01
2.658000000000025054e+01,1.865364202195050306e-04,-1.661183095046221858e+00,-1.661183095046222080e+00,-4.377675942728374991e+01
2.661000000000025167e+01,1.865364202190882633e-04,-1.661183095049956204e+00,-1.661183095049956648e+00,-4.382659492013524982e+01
2.664000000000025281e+01,1.865364202195873486e-04,-1.661183095039895141e+00,-1.661183095039894697e+00,-4.387643041298644420e+01
2.667000000000025395e+01,1.865364202196536747e-04,-1.661183095038315960e+00,-1.661183095038315960e+00,-4.392626590583758883e+01
2.670000000000025508e+01,1.865364202196557076e-04,-1.661183095043998303e+00,-1.661183095043998303e+00,-4.397610139868891110e+01
2.673000000000025622e+01,1.865364202195519494e-04,-1.661183095044980629e+00,-1.661183095044980629e+00,-4.402593689154026890e+01
2.676000000000025736e+01,1.865364202193168131e-04,-1.661183095046203873e+00,-1.661183095046204095e+00,-4.407577238439165512e+01
2.679000000000025850e+01,1.865364202194060429e-04,-1.661183095042635394e+00,-1.661183095042635394e+00,-4.412560787724293476e+01
2.682000000000025963e+01,1.865364202195196402e-04,-1.661183095044913571e+00,-1.661183095044913349e+00,-4.417544337009428546e+01
2.685000000000026077e+01,1.865364202194334190e-04,-1.661183095048225589e+00,-1.661183095048225589e+00,-4.422527886294573563e+01
2.688000000000026191e+01,1.865364202191997192e-04,-1.661183095047625180e+00,-1.661183095047625402e+00,-4.427511435579716448e+01
2.691000000000026304e+01,1.865364202194484081e-04,-1.661183095044165947e+00,-1.661183095044165725e+00,-4.432494984864848675e+01
2.694000000000026418e+01,1.865364202195692966e-04,-1.661183095038652580e+00,-1.661183095038652358e+00,-4.437478534149964560e+01
2.697000000000026532e+01,1.865364202194409813e-04,-1.661183095041335100e+00,-1.661183095041335323e+00,-4.442462083435088260e+01
2.700000000000026645e+01,1.865364202193638674e-04,-1.661183095041435465e+00,-1.661183095041435465e+00,-4.447445632720212672e+01
2.703000000000026759e+01,1.865364202191607151e-04,-1.661183095045476454e+00,-1.661183095045476676e+00,-4.452429182005349162e+01
2.706000000000026873e+01,1.865364202195806808e-04,-1.661183095045751568e+00,-1.661183095045751124e+00,-4.457412731290486363e+01
2.709000000000026986e+01,1.865364202196194139e-04,-1.661183095040867475e+00,-1.661183095040867475e+00,-4.462396280575607932e+01
2.712000000000027100e+01,1.865364202194173457e-04,-1.661183095043448299e+00,-1.661183095043448521e+00,-4.467379829860738738e+01
2.715000000000027214e+01,1.865364202193440808e-04,-1.661183095048922365e+00,-1.661183095048922365e+00,-4.472363379145885176e+01
2.718000000000027327e+01,1.865364202195940436e-04,-1.661183095044653779e+00,-1.661183095044653557e+00,-4.477346928431018824e+01
2.721000000000027441e+01,1.865364202195660711e-04,-1.661183095045200897e+00,-1.661183095045200897e+00,-4.482330477716154604e+01
2.724000000000027555e+01,1.865364202194115181e-04,-1.661183095041835589e+00,-1.661183095041835811e+00,-4.487314027001280436e+01
2.727000000000027669e+01,1.865364202193593138e-04,-1.661183095048651914e+00,-1.661183095048651914e+00,-4.492297576286426164e+01
2.730000000000027782e+01,1.865364202194207338e-04,-1.661183095041666391e+00,-1.661183095041666391e+00,-4.497281125571551286e+01
2.733000000000027896e+01,1.865364202193169757e-04,-1.661183095046255831e+00,-1.661183095046255831e+00,-4.502264674856689908e+01
2.736000000000028010e+01,1.865364202192198312e-04,-1.661183095044821201e+00,-1.661183095044821201e+00,-4.507248224141824267e+01
2.739000000000028123e+01,1.865364202195493202e-04,-1.661183095037843671e+00,-1.661183095037843449e+00,-4.512231773426938020e+01
2.742000000000028237e+01,1.865364202195417850e-04,-1.661183095044469038e+00,-1.661183095044469038e+00,-4.517215322712071668e+01
2.745000000000028351e+01,1.865364202193414245e-04,-1.661183095050298597e+00,-1.661183095050298819e+00,-4.522198871997222369e+01
2.748000000000028464e+01,1.865364202196980457e-04,-1.661183095042943592e+00,-1.661183095042943147e+00,-4.527182421282350333e+01
2.751000000000028578e+01,1.865364202195487239e-04,-1.661183095041105062e+00,-1.661183095041105284e+00,-4.532165970567474034e+01
2.754000000000028692e+01,1.865364202194755674e-04,-1.661183095043897495e+00,-1.661183095043897495e+00,-4.537149519852605550e+01
2.757000000000028805e+01,1.865364202194858402e-04,-1.661183095038815338e+00,-1.661183095038815338e+00,-4.542133069137722146e+01
2.760000000000028919e+01,1.865364202193488512e-04,-1.661183095049199476e+00,-1.661183095049199698e+00,-4.547116618422870005e+01
2.763000000000029033e+01,1.865364202197834537e-04,-1.661183095039695967e+00,-1.661183095039695523e+00,-4.552100167707988732e+01
2.766000000000029146e+01,1.865364202196201728e-04,-1.661183095042218838e+00,-1.661183095042219060e+00,-4.557083716993115274e+01
2.769000000000029260e+01,1.865364202196605594e-04,-1.661183095041524505e+00,-1.661183095041524505e+00,-4.562067266278239686e+01
2.772000000000029374e+01,1.865364202197341225e-04,-1.661183095043156976e+00,-1.661183095043156976e+00,-4.567050815563369071e+01
2.775000000000029488e+01,1.865364202193230201e-04,-1.661183095042455093e+00,-1.661183095042455538e+00,-4.572034364848497034e+01
2.778000000000029601e+01,1.865364202197951360e-04,-1.661183095036924851e+00,-1.661183095036924406e+00,-4.577017914133607235e+01
2.781000000000029715e+01,1.865364202195854513e-04,-1.661183095041106395e+00,-1.661183095041106617e+00,-4.582001463418730935e+01
2.784000000000029829e+01,1.865364202190128570e-04,-1.661183095048278879e+00,-1.661183095048279545e+00,-4.586985012703875952e+01
2.787000000000029942e+01,1.865364202191492767e-04,-1.661183095043157643e+00,-1.661183095043157421e+00,-4.591968561989005337e+01
2.790000000000030056e+01,1.865364202190071649e-04,-1.661183095043175406e+00,-1.661183095043175628e+00,-4.596952111274134722e+01
2.793000000000030170e+01,1.865364202196781505e-04,-1.661183095040855928e+00,-1.661183095040855262e+00,-4.601935660559256291e+01
2.796000000000030283e+01,1.865364202196668206e-04,-1.661183095041010471e+00,-1.661183095041010471e+00,-4.606919209844379282e+01
2.799000000000030397e+01,1.865364202198923347e-04,-1.661183095041504076e+00,-1.661183095041503854e+00,-4.611902759129503693e+01
2.802000000000030511e+01,1.865364202198298846e-04,-1.661183095038323732e+00,-1.661183095038323732e+00,-4.616886308414618867e+01
2.805000000000030624e+01,1.865364202192250625e-04,-1.661183095041697033e+00,-1.661183095041697699e+00,-4.621869857699744699e+01
2.808000000000030738e+01,1.865364202194114368e-04,-1.661183095043985425e+00,-1.661183095043985203e+00,-4.626853406984876926e+01
2.811000000000030852e+01,1.865364202194689808e-04,-1.661183095038859303e+00,-1.661183095038859303e+00,-4.631836956269993522e+01
2.814000000000030965e+01,1.865364202196730277e-04,-1.661183095040113189e+00,-1.661183095040112967e+00,-4.636820505555112959e+01
2.817000000000031079e+01,1.865364202197355319e-04,-1.661183095042734870e+00,-1.661183095042734870e+00,-4.641804054840240923e+01
2.820000000000031193e+01,1.865364202196527802e-04,-1.661183095044477476e+00,-1.661183095044477476e+00,-4.646787604125374571e+01
2.823000000000031307e+01,1.865364202196980457e-04,-1.661183095042838120e+00,-1.661183095042838120e+00,-4.651771153410503246e+01
2.826000000000031420e+01,1.865364202197502500e-04,-1.661183095037519042e+00,-1.661183095037519042e+00,-4.656754702695615578e+01
2.829000000000031534e+01,1.865364202194353164e-04,-1.661183095042499946e+00,-1.661183095042500169e+00,-4.661738251980743541e+01
2.832000000000031648e+01,1.865364202190628116e-04,-1.661183095048698766e+00,-1.661183095048699210e+00,-4.666721801265889980e+01
2.835000000000031761e+01,1.865364202189676187e-04,-1.661183095051630865e+00,-1.661183095051630865e+00,-4.671705350551044944e+01
2.838000000000031875e+01,1.865364202196378995e-04,-1.661183095037935376e+00,-1.661183095037934709e+00,-4.676688899836157987e+01
2.841000000000031989e+01,1.865364202195822800e-04,-1.661183095035372537e+00,-1.661183095035372537e+00,-4.681672449121264634e+01
2.844000000000032102e+01,1.865364202194516065e-04,-1.661183095044798996e+00,-1.661183095044799218e+00,-4.686655998406398993e+01
2.847000000000032216e+01,1.865364202194276998e-04,-1.661183095043538671e+00,-1.661183095043538671e+00,-4.691639547691529799e+01
2.850000000000032330e+01,1.865364202194317656e-04,-1.661183095043101465e+00,-1.661183095043101465e+00,-4.696623096976659184e+01
2.853000000000032443e+01,1.865364202192559893e-04,-1.661183095045234648e+00,-1.661183095045234870e+00,-4.701606646261794964e+01
2.856000000000032557e+01,1.865364202196217991e-04,-1.661183095039979962e+00,-1.661183095039979518e+00,-4.706590195546914401e+01
2.859000000000032671e+01,1.865364202194449116e-04,-1.661183095040189128e+00,-1.661183095040189350e+00,-4.711573744832035970e+01
2.862000000000032784e+01,1.865364202196698293e-04,-1.661183095042184199e+00,-1.661183095042183977e+00,-4.716557294117161803e+01
2.865000000000032898e+01,1.865364202195979738e-04,-1.661183095045152491e+00,-1.661183095045152491e+00,-4.721540843402297583e+01
2.868000000000033012e+01,1.865364202195246546e-04,-1.661183095038365254e+00,-1.661183095038365254e+00,-4.726524392687413467e+01
2.871000000000033126e+01,1.865364202196108216e-04,-1.661183095042592317e+00,-1.661183095042592317e+00,-4.731507941972540721e+01
2.874000000000033239e+01,1.865364202195791900e-04,-1.661183095045306146e+00,-1.661183095045306146e+00,-4.736491491257677211e+01
2.877000000000033353e+01,1.865364202195692966e-04,-1.661183095039839852e+00,-1.661183095039839852e+00,-4.741475040542796648e+01
2.880000000000033467e+01,1.865364202192404039e-04,-1.661183095044549862e+00,-1.661183095044550084e+00,-4.746458589827930297e+01
2.883000000000033580e+01,1.865364202194409542e-04,-1.661183095043399227e+00,-1.661183095043399005e+00,-4.751442139113060392e+01
2.886000000000033694e+01,1.865364202193356782e-04,-1.661183095046628644e+00,-1.661183095046628644e+00,-4.756425688398200435e+01
2.889000000000033808e+01,1.865364202192666145e-04,-1.661183095050197345e+00,-1.661183095050197345e+00,-4.761409237683351137e+01
2.892000000000033921e+01,1.865364202192411358e-04,-1.661183095044988622e+00,-1.661183095044988622e+00,-4.766392786968486206e+01
2.895000000000034035e+01,1.865364202196438898e-04,-1.661183095036580681e+00,-1.661183095036580237e+00,-4.771376336253594985e+01
2.898000000000034149e+01,1.865364202192335192e-04,-1.661183095046335323e+00,-1.661183095046335767e+00,-4.776359885538735028e+01
2.901000000000034262e+01,1.865364202195681040e-04,-1.661183095042106483e+00,-1.661183095042106039e+00,-4.781343434823861571e+01
2.904000000000034376e+01,1.865364202198106672e-04,-1.661183095042171765e+00,-1.661183095042171542e+00,-4.786326984108987403e+01
2.907000000000034490e+01,1.865364202195304822e-04,-1.661183095042754854e+00,-1.661183095042755076e+00,-4.791310533394116078e+01
2.910000000000034603e+01,1.865364202194706885e-04,-1.661183095042259250e+00,-1.661183095042259250e+00,-4.796294082679242621e+01
2.913000000000034717e+01,1.865364202198751230e-04,-1.661183095038977875e+00,-1.661183095038977431e+00,-4.801277631964358505e+01
2.916000000000034831e+01,1.865364202192588896e-04,-1.661183095048181180e+00,-1.661183095048181846e+00,-4.806261181249503522e+01
2.919000000000034944e+01,1.865364202194619064e-04,-1.661183095043343272e+00,-1.661183095043343050e+00,-4.811244730534633618e+01
2.922000000000035058e+01,1.865364202193188459e-04,-1.661183095044039160e+00,-1.661183095044039382e+00,-4.816228279819765845e+01
2.925000000000035172e+01,1.865364202194661348e-04,-1.661183095042751079e+00,-1.661183095042750857e+00,-4.821211829104893809e+01
2.928000000000035286e+01,1.865364202195470976e-04,-1.661183095042836566e+00,-1.661183095042836566e+00,-4.826195378390022483e+01
2.931000000000035399e+01,1.865364202195387493e-04,-1.661183095044591385e+00,-1.661183095044591385e+00,-4.831178927675156132e+01
2.934000000000035513e+01,1.865364202193086816e-04,-1.661183095042393809e+00,-1.661183095042394031e+00,-4.836162476960283385e+01
2.937000000000035627e+01,1.865364202193847383e-04,-1.661183095045265290e+00,-1.661183095045265290e+00,-4.841146026245419165e+01
2.940000000000035740e+01,1.865364202197206242e-04,-1.661183095042985780e+00,-1.661183095042985336e+00,-4.846129575530547129e+01
2.943000000000035854e+01,1.865364202196584994e-04,-1.661183095039937552e+00,-1.661183095039937552e+00,-4.851113124815667277e+01
2.946000000000035968e+01,1.865364202197621762e-04,-1.661183095043792246e+00,-1.661183095043792246e+00,-4.856096674100798793e+01
2.949000000000036081e+01,1.865364202191257224e-04,-1.661183095044890035e+00,-1.661183095044890701e+00,-4.861080223385933863e+01
2.952000000000036195e+01,1.865364202196372490e-04,-1.661183095042085611e+00,-1.661183095042085167e+00,-4.866063772671059695e+01
2.955000000000036309e+01,1.865364202191045805e-04,-1.661183095048419434e+00,-1.661183095048419878e+00,-4.871047321956205423e+01
2.958000000000036422e+01,1.865364202196264070e-04,-1.661183095039755031e+00,-1.661183095039754587e+00,-4.876030871241324149e+01
2.961000000000036536e+01,1.865364202188601742e-04,-1.661183095046991243e+00,-1.661183095046991909e+00,-4.881014420526465614e+01
2.964000000000036650e+01,1.865364202193265167e-04,-1.661183095043758051e+00,-1.661183095043757607e+00,-4.885997969811597130e+01
2.967000000000036763e+01,1.865364202196038827e-04,-1.661183095042151781e+00,-1.661183095042151558e+00,-4.890981519096722963e+01
2.970000000000036877e+01,1.865364202197104327e-04,-1.661183095040407842e+00,-1.661183095040407842e+00,-4.895965068381844532e+01
2.973000000000036991e+01,1.865364202196078942e-04,-1.661183095046013136e+00,-1.661183095046013136e+00,-4.900948617666982443e+01
2.976000000000037105e+01,1.865364202191719094e-04,-1.661183095047417790e+00,-1.661183095047418234e+00,-4.905932166952125328e+01
2.979000000000037218e+01,1.865364202191845675e-04,-1.661183095045248637e+00,-1.661183095045248637e+00,-4.910915716237261108e+01
2.982000000000037332e+01,1.865364202195587257e-04,-1.661183095042049862e+00,-1.661183095042049418e+00,-4.915899265522386941e+01
2.985000000000037446e+01,1.865364202193863646e-04,-1.661183095043105684e+00,-1.661183095043105906e+00,-4.920882814807516326e+01
2.988000000000037559e+01,1.865364202194871683e-04,-1.661183095042152447e+00,-1.661183095042152447e+00,-4.925866364092642868e+01
2.991000000000037673e+01,1.865364202195315664e-04,-1.661183095042447544e+00,-1.661183095042447544e+00,-4.930849913377770122e+01
2.994000000000037787e+01,1.865364202198040264e-04,-1.661183095041426361e+00,-1.661183095041426139e+00,-4.935833462662893822e+01
2.997000000000037900e+01,1.865364202194663517e-04,-1.661183095042822577e+00,-1.661183095042823021e+00,-4.940817011948023207e+01
3.000000000000038014e+01,1.865364202192709242e-04,-1.661183095044283409e+00,-1.661183095044283631e+00,-4.945800561233156145e+01


==> data/lid_large_extra_energy.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,2.500000000000003331e-01,3.974938666266743763e-20,0,2.500000000000003331e-01
2.999999999999999889e-02,2.499999857062172592e-01,-1.290707790098879951e-06,-1.305001573172706512e-06,2.499999469849835676e-01
5.999999999999999778e-02,2.499999739199310622e-01,-8.778249849789864114e-06,-8.790036135986888268e-06,2.499996718512018656e-01
8.999999999999999667e-02,2.499999777765265219e-01,-5.949715675816758654e-05,-5.949330016270793620e-05,2.499978907930945904e-01
1.199999999999999956e-01,2.500000864647322629e-01,-3.983240775181299122e-04,-3.982153893123888534e-04,2.499860497589747876e-01
1.499999999999999944e-01,2.500008801312421092e-01,-2.587673445462880962e-03,-2.586879778953034715e-03,2.499092132221207296e-01
1.799999999999999933e-01,2.500058214456510330e-01,-1.561892058892098284e-02,-1.561397927451205897e-02,2.494455869188620389e-01
2.099999999999999922e-01,2.500319704786194697e-01,-7.987087793515398881e-02,-7.984472890218555219e-02,2.470756096137758373e-01
2.399999999999999911e-01,2.501364581292868094e-01,-2.988233118176126246e-01,-2.987188241669452848e-01,2.382153979099148056e-01
2.700000000000000178e-01,2.504207545150152203e-01,-7.248392833865902052e-01,-7.245549870008618498e-01,2.167545157940455325e-01
3.000000000000000444e-01,2.509630791970879904e-01,-1.173473674833249270e+00,-1.172931350151176444e+00,1.820926302311208222e-01
3.300000000000000711e-01,2.517861266402683929e-01,-1.466674785377208856e+00,-1.465851737934028343e+00,1.389154341129849590e-01
3.600000000000000977e-01,2.528862007091523534e-01,-1.614546443095720374e+00,-1.613446369026836358e+00,9.157911488899730945e-02
3.900000000000001243e-01,2.542505665612871946e-01,-1.684003200269168499e+00,-1.682638834417033546e+00,4.242338473305709567e-02
4.200000000000001510e-01,2.558645071143091920e-01,-1.719218745306349883e+00,-1.717604804753327885e+00,-7.539237073111382248e-03
4.500000000000001776e-01,2.577150265343808311e-01,-1.740790213273902598e+00,-1.738939693853831070e+00,-5.791242405125685000e-02
4.800000000000002043e-01,2.597919944727885566e-01,-1.757242252229159973e+00,-1.755165284290752137e+00,-1.085527236797239059e-01
5.100000000000002309e-01,2.620880784286631071e-01,-1.771982004251090537e+00,-1.769685920295215986e+00,-1.594160998513820537e-01
5.400000000000002576e-01,2.645983167868598551e-01,-1.786270058124556526e+00,-1.783759819766359778e+00,-2.104939632369219882e-01
5.700000000000002842e-01,2.673196212131995209e-01,-1.800762032125783563e+00,-1.798040727699443897e+00,-2.617955197743557783e-01
6.000000000000003109e-01,2.702502899231996603e-01,-1.815659113246967937e+00,-1.812728444536967798e+00,-3.133346244617646326e-01
6.300000000000003375e-01,2.733895299393154232e-01,-1.831019247007921402e+00,-1.827880006991805750e+00,-3.651259618558865272e-01
6.600000000000003642e-01,2.767370114039246487e-01,-1.847201000819183925e+00,-1.843853519354574644e+00,-4.171945104158528150e-01
6.900000000000003908e-01,2.802925212414380529e-01,-1.864486599719566762e+00,-1.860931089882053246e+00,-4.695735985699263648e-01
7.200000000000004174e-01,2.840556432645904850e-01,-1.882037214115560353e+00,-1.878274092092407921e+00,-5.222715929702408388e-01
7.500000000000004441e-01,2.880254320917750577e-01,-1.900792806951428382e+00,-1.896823018124243809e+00,-5.753255883515990821e-01
7.800000000000004707e-01,2.921997947921868843e-01,-1.920712971062319641e+00,-1.916538608361907814e+00,-6.287726147830567935e-01
8.100000000000004974e-01,2.965758659169712708e-01,-1.941972082068951222e+00,-1.937596010944166780e+00,-6.826557061203408772e-01
8.400000000000005240e-01,3.011495802761404716e-01,-1.965613473676680378e+00,-1.961039759317511066e+00,-7.370503959714721498e-01
8.700000000000005507e-01,3.059152314239594883e-01,-1.988018921339864242e+00,-1.983253270192045115e+00,-7.919253124638490071e-01
9.000000000000005773e-01,3.108652614975875861e-01,-2.013543709196917941e+00,-2.008593679123289899e+00,-8.473815936661284187e-01
9.300000000000006040e-01,3.159913192485464539e-01,-2.040758986364524574e+00,-2.035632928613565706e+00,-9.034783055061053059e-01
9.600000000000006306e-01,3.212831884692607387e-01,-2.070180601512540797e+00,-2.064888732291826567e+00,-9.602918543307671362e-01
9.900000000000006573e-01,3.267285136943723356e-01,-2.103879813305805868e+00,-2.098434488080694216e+00,-1.017962923504829753e+00
1.020000000000000684e+00,3.323139194623936366e-01,-2.137903774774794208e+00,-2.132318369006772851e+00,-1.076514630980052178e+00
1.050000000000000711e+00,3.380244737827752255e-01,-2.173383292076523698e+00,-2.167672737756141998e+00,-1.136005575421966451e+00
1.080000000000000737e+00,3.438428210893413883e-01,-2.208351216467005607e+00,-2.202532869160439333e+00,-1.196437764609410426e+00
1.110000000000000764e+00,3.497513187302246918e-01,-2.254650086191508862e+00,-2.248741588550625448e+00,-1.258168769554272259e+00
1.140000000000000790e+00,3.557320468460707374e-01,-2.301500354294808481e+00,-2.295519626178962547e+00,-1.321233052067270597e+00
1.170000000000000817e+00,3.617672299587602058e-01,-2.348206258867036933e+00,-2.342171075754347243e+00,-1.385644056720592321e+00
1.200000000000000844e+00,3.678367677085986331e-01,-2.394786916049521430e+00,-2.388717378299682892e+00,-1.451418126452239665e+00
1.230000000000000870e+00,3.739227728189945532e-01,-2.438079125113912227e+00,-2.431993120003516307e+00,-1.518474495095261112e+00
1.260000000000000897e+00,3.800071588722814253e-01,-2.479545769156041413e+00,-2.473461383102754318e+00,-1.586776482116655451e+00
1.290000000000000924e+00,3.860741507737159295e-01,-2.521765795107939745e+00,-2.515698803206505296e+00,-1.656362464068458884e+00
1.320000000000000950e+00,3.921068304787869163e-01,-2.559683723950928247e+00,-2.553651044245857094e+00,-1.727120296081915862e+00
1.350000000000000977e+00,3.980905133346643865e-01,-2.596585808755153657e+00,-2.590602125899276409e+00,-1.799034187488692815e+00
1.380000000000001004e+00,4.040139430593417957e-01,-2.629199076294289839e+00,-2.623275646569612540e+00,-1.871986730052844106e+00
1.410000000000001030e+00,4.098625081935879377e-01,-2.661735293921402956e+00,-2.655886728787156592e+00,-1.945990223736239866e+00
1.440000000000001057e+00,4.156254169510542607e-01,-2.696981645437845465e+00,-2.691218736680379031e+00,-2.021136764341909142e+00
1.470000000000001084e+00,4.212913085262992574e-01,-2.729016263074775850e+00,-2.723350371499530631e+00,-2.097341360658907305e+00
1.500000000000001110e+00,4.268520440237720814e-01,-2.755998492506034125e+00,-2.750437757008561412e+00,-2.174460579936615456e+00
1.530000000000001137e+00,4.322990724556916575e-01,-2.783232619117455009e+00,-2.777785590685535322e+00,-2.252510530078219553e+00
1.560000000000001164e+00,4.376249134253017425e-01,-2.810204738069881358e+00,-2.804878897100271384e+00,-2.331490831250706108e+00
1.590000000000001190e+00,4.428249214070988926e-01,-2.829841518175975956e+00,-2.824641510194178640e+00,-2.411186068814187955e+00
1.620000000000001217e+00,4.478911837914817951e-01,-2.851327707583995341e+00,-2.846261445199612439e+00,-2.491659637657325010e+00
1.650000000000001243e+00,4.528227330981651200e-01,-2.866808679042378571e+00,-2.861877129735695302e+00,-2.572732348721912921e+00
1.680000000000001270e+00,4.576153088430225391e-01,-2.879517762876697251e+00,-2.874725187131839999e+00,-2.654325305863356466e+00
1.710000000000001297e+00,4.622654217914955455e-01,-2.890033644835976467e+00,-2.885383531887503405e+00,-2.736376202259962476e+00
1.740000000000001323e+00,4.667706399244251347e-01,-2.910540892230731203e+00,-2.906035674097801724e+00,-2.819187210893955076e+00
1.770000000000001350e+00,4.711299298026357940e-01,-2.932097193946710423e+00,-2.927737904068499653e+00,-2.902790836834145516e+00
1.800000000000001377e+00,4.753416460370743502e-01,-2.946007708344461129e+00,-2.941795992110022517e+00,-2.986959351850040800e+00
1.830000000000001403e+00,4.794068023674708523e-01,-2.960612526648872311e+00,-2.956547370318475920e+00,-3.071712571319110463e+00
1.860000000000001430e+00,4.833242495143711404e-01,-2.973487094107911677e+00,-2.969569646961011333e+00,-3.156999736995447670e+00
1.890000000000001457e+00,4.870949424772457736e-01,-2.986878302081548142e+00,-2.983107609118673675e+00,-3.242835393095019114e+00
1.920000000000001483e+00,4.907203396464902001e-01,-2.996607246864775309e+00,-2.992981849695530716e+00,-3.329108213331718247e+00
1.950000000000001510e+00,4.942013791951205270e-01,-3.006500737927861877e+00,-3.003019698379231439e+00,-3.415822195920923843e+00
1.980000000000001537e+00,4.975392409135450666e-01,-3.011711325200846723e+00,-3.008373463482421961e+00,-3.502835673958524687e+00
2.010000000000001563e+00,5.007357160579735122e-01,-3.015735084229357099e+00,-3.012538609084928432e+00,-3.590111251340976750e+00
2.040000000000001368e+00,5.037936900457048450e-01,-3.014988869657873494e+00,-3.011930895670142050e+00,-3.677502943442981120e+00
2.070000000000001172e+00,5.067136962597990069e-01,-3.013752300504200399e+00,-3.010832294290106237e+00,-3.764995506244013246e+00
2.100000000000000977e+00,5.094977401480236257e-01,-3.012742123146522122e+00,-3.009958079258297392e+00,-3.852593726050185019e+00
2.130000000000000782e+00,5.121489672378428670e-01,-3.011051185713122802e+00,-3.008399958623303672e+00,-3.940274034531758840e+00
2.160000000000000586e+00,5.146683561345204438e-01,-3.008690868052598333e+00,-3.006171479155920867e+00,-4.028015371676659129e+00
2.190000000000000391e+00,5.170583942801111332e-01,-3.006510677726003777e+00,-3.004120639580412977e+00,-4.115820653862848566e+00
2.220000000000000195e+00,5.193225005760558899e-01,-3.002942316251984600e+00,-3.000678209956039844e+00,-4.203644817054462912e+00
2.250000000000000000e+00,5.214622352242122005e-01,-2.998249047026153136e+00,-2.996109312377996936e+00,-4.291452553817091342e+00
2.279999999999999805e+00,5.234796656602225262e-01,-2.993196385976094387e+00,-2.991178955540084061e+00,-4.379231014960364377e+00
2.309999999999999609e+00,5.253775292617268722e-01,-2.987115220213520939e+00,-2.985217356612016815e+00,-4.466946607965265770e+00
2.339999999999999414e+00,5.271584652539567095e-01,-2.978163486047445740e+00,-2.976382550055215681e+00,-4.554510576554459789e+00
2.369999999999999218e+00,5.288251075570206128e-01,-2.969093186469650814e+00,-2.967426544166587021e+00,-4.641916729845484646e+00
2.399999999999999023e+00,5.303796131654310297e-01,-2.961085581353646745e+00,-2.959531075745236439e+00,-4.729194791677683085e+00
2.429999999999998828e+00,5.318251961504956160e-01,-2.950948529710034851e+00,-2.949502946724970265e+00,-4.816277664583919815e+00
2.459999999999998632e+00,5.331624918692305926e-01,-2.940937468734593274e+00,-2.939600173015858076e+00,-4.903168492927222566e+00
2.489999999999998437e+00,5.343947143812410872e-01,-2.930167570071649408e+00,-2.928935347559638913e+00,-4.989841297517361163e+00
2.519999999999998241e+00,5.355230942044038045e-01,-2.918835565820033562e+00,-2.917707185996870844e+00,-5.076277984668799093e+00
2.549999999999998046e+00,5.365510374465179977e-01,-2.907313885695283595e+00,-2.906285942453169291e+00,-5.162469457997543643e+00
2.579999999999997851e+00,5.374804549287011124e-01,-2.895695945536076898e+00,-2.894766528053893673e+00,-5.248410918881442733e+00
2.609999999999997655e+00,5.383134334224798367e-01,-2.883356982468856078e+00,-2.882524003975077243e+00,-5.334078649861729637e+00
2.639999999999997460e+00,5.390523739714772056e-01,-2.871516250046497909e+00,-2.870777309497500429e+00,-5.419485196814127548e+00
2.669999999999997264e+00,5.396997130511260732e-01,-2.857761693412478987e+00,-2.857114354332829897e+00,-5.504570708536852486e+00
2.699999999999997069e+00,5.402567932768206349e-01,-2.843926829329125550e+00,-2.843369749103430877e+00,-5.589331433191031984e+00
2.729999999999996874e+00,5.407260824089882290e-01,-2.829810437125013678e+00,-2.829341147992845862e+00,-5.673756457172614454e+00
2.759999999999996678e+00,5.411094927511540531e-01,-2.815202816545267606e+00,-2.814819406203101781e+00,-5.757829131326806404e+00
2.789999999999996483e+00,5.414088198190125656e-01,-2.800291491111623010e+00,-2.799992164043764387e+00,-5.841538548992296853e+00
2.819999999999996287e+00,5.416261860249169668e-01,-2.786054967700070772e+00,-2.785837601494166371e+00,-5.924902831817393967e+00
2.849999999999996092e+00,5.417642757711012003e-01,-2.771253161949142729e+00,-2.771115072202958274e+00,-6.007902336929683784e+00
2.879999999999995897e+00,5.418239664431677705e-01,-2.756198009582865982e+00,-2.756138318910799523e+00,-6.090528586545103096e+00
2.909999999999995701e+00,5.418073044922332437e-01,-2.740747193540445714e+00,-2.740763855491380241e+00,-6.172767664302250878e+00
2.939999999999995506e+00,5.417160199596002812e-01,-2.724913388885023213e+00,-2.725004673417656065e+00,-6.254606350501434875e+00
2.969999999999995310e+00,5.415524718590284392e-01,-2.709563609117954464e+00,-2.709727157218526195e+00,-6.336056806875545178e+00
2.999999999999995115e+00,5.413196136689062410e-01,-2.693052031021120563e+00,-2.693284889211242650e+00,-6.417081225996301264e+00
3.029999999999994920e+00,5.410184361047120083e-01,-2.676532327960799318e+00,-2.676833505524993662e+00,-6.497678373399319973e+00
3.059999999999994724e+00,5.406509232136205156e-01,-2.659830828867038477e+00,-2.660198341758130081e+00,-6.577840811156422163e+00
3.089999999999994529e+00,5.402192138231557417e-01,-2.642901444619789597e+00,-2.643333154010254482e+00,-6.657559563885480536e+00
3.119999999999994333e+00,5.397249068968290597e-01,-2.626744478125414339e+00,-2.627238785051741132e+00,-6.736856205155569377e+00
3.149999999999994138e+00,5.391718426694583899e-01,-2.609699169504204441e+00,-2.610252233731575000e+00,-6.815700244468066771e+00
3.179999999999993943e+00,5.385603169354131747e-01,-2.592681554246514253e+00,-2.593293079980559579e+00,-6.894092216829506903e+00
3.209999999999993747e+00,5.378934873660882188e-01,-2.575427348596681210e+00,-2.576094178166006277e+00,-6.972021866856731975e+00
3.239999999999993552e+00,5.371729350272104186e-01,-2.557880131434486781e+00,-2.558600683773364359e+00,-7.049478823138644934e+00
3.269999999999993356e+00,5.364015817435167088e-01,-2.540154836345513978e+00,-2.540926189629207688e+00,-7.126454821512703930e+00
3.299999999999993161e+00,5.355811789989555205e-01,-2.522348441436055744e+00,-2.523168844180617043e+00,-7.202945677500347088e+00
3.329999999999992966e+00,5.347145347366578649e-01,-2.504479806470547576e+00,-2.505346450732845121e+00,-7.278946715956761793e+00
3.359999999999992770e+00,5.338029071717016460e-01,-2.486888359767817747e+00,-2.487799987332774077e+00,-7.354464994314752424e+00
3.389999999999992575e+00,5.328494147859154095e-01,-2.469521116206925715e+00,-2.470474608592712062e+00,-7.429504120186746441e+00
3.419999999999992379e+00,5.318550269706473488e-01,-2.453550136035962836e+00,-2.454544523851231119e+00,-7.504105012083093662e+00
3.449999999999992184e+00,5.308232246364111839e-01,-2.437596531579068859e+00,-2.438628333913305024e+00,-7.578264710364702061e+00
3.479999999999991989e+00,5.297542618908608336e-01,-2.422635070954889613e+00,-2.423704033700440075e+00,-7.652012725238900082e+00
3.509999999999991793e+00,5.286522346582022136e-01,-2.407243328564800056e+00,-2.408345355797458787e+00,-7.725332052328503174e+00
3.539999999999991598e+00,5.275166905568650089e-01,-2.392924231112411260e+00,-2.394059775213748686e+00,-7.798255323363212810e+00
3.569999999999991402e+00,5.263511494365775700e-01,-2.378948220589965246e+00,-2.380113761710252795e+00,-7.870789311101199281e+00
3.599999999999991207e+00,5.251562716406776854e-01,-2.366184511210584152e+00,-2.367379389006484036e+00,-7.942969724233416962e+00
3.629999999999991012e+00,5.239345973459106354e-01,-2.353188911488046209e+00,-2.354410585782813037e+00,-8.014787065872825522e+00
3.659999999999990816e+00,5.226866709234991859e-01,-2.340152197993401018e+00,-2.341400124415812467e+00,-8.086239558235039482e+00
3.689999999999990621e+00,5.214161613644563431e-01,-2.327673765709682208e+00,-2.328944275268725050e+00,-8.157340280765371432e+00
3.719999999999990425e+00,5.201248244340613835e-01,-2.316450352944012359e+00,-2.317741689874407207e+00,-8.228125128284085932e+00
3.749999999999990230e+00,5.188152789802717990e-01,-2.305552281060279096e+00,-2.306861826514068792e+00,-8.298601242169684866e+00
3.779999999999990035e+00,5.174874154780693125e-01,-2.294742549769220208e+00,-2.296070413271422694e+00,-8.368771382164965189e+00
3.809999999999989839e+00,5.161444136924001613e-01,-2.285202161126489884e+00,-2.286545162912159146e+00,-8.438670448784428402e+00
3.839999999999989644e+00,5.147882576602378357e-01,-2.275059741156854720e+00,-2.276415897189016935e+00,-8.508278397051297404e+00
3.869999999999989448e+00,5.134200176436348739e-01,-2.265436492659185674e+00,-2.266804732675788525e+00,-8.577609731847676500e+00
3.899999999999989253e+00,5.120420974427047911e-01,-2.256157641281317794e+00,-2.257535561482248099e+00,-8.646672381287045184e+00
3.929999999999989058e+00,5.106563527471605912e-01,-2.247198385857604563e+00,-2.248584130553148874e+00,-8.715474077558319266e+00
3.959999999999988862e+00,5.092639394043473322e-01,-2.238241559592454522e+00,-2.239633972935267892e+00,-8.784013737688907142e+00
3.989999999999988667e+00,5.078667604292175231e-01,-2.230396560638058467e+00,-2.231793739613188166e+00,-8.852322813483176844e+00
4.019999999999988916e+00,5.064662635850516459e-01,-2.222833388318508518e+00,-2.224233885162674618e+00,-8.920408311976897764e+00
4.049999999999989164e+00,5.050636819574383374e-01,-2.216109584193227011e+00,-2.217512165820840320e+00,-8.988294181130308758e+00
4.079999999999989413e+00,5.036601926502970450e-01,-2.209838969359167127e+00,-2.211242458666308419e+00,-9.055992839518223647e+00
4.109999999999989662e+00,5.022567645050671770e-01,-2.204060825602064178e+00,-2.205464253747293935e+00,-9.123518092431517346e+00
4.139999999999989910e+00,5.008540044805381841e-01,-2.198480996672984134e+00,-2.199883756697513348e+00,-9.190875282356234521e+00
4.169999999999990159e+00,4.994526298230299033e-01,-2.193647678800483725e+00,-2.195049053457991839e+00,-9.258086087377758844e+00
4.199999999999990408e+00,4.980531265561977117e-01,-2.189544671338132353e+00,-2.190944174604964712e+00,-9.325171930784733831e+00
4.229999999999990656e+00,4.966560689680911689e-01,-2.185920240065941655e+00,-2.187317297654048254e+00,-9.392146595574818235e+00
4.259999999999990905e+00,4.952616119616349288e-01,-2.182645488700796221e+00,-2.184039945707252350e+00,-9.459020417242300027e+00
4.289999999999991154e+00,4.938977889250841802e-01,-2.178970823501377385e+00,-2.180334646537928300e+00,-9.525753364983891913e+00
4.319999999999991402e+00,4.924624882721772012e-01,-2.177205867710333198e+00,-2.178641168363240066e+00,-9.592504841668107574e+00
4.349999999999991651e+00,4.910796002505152802e-01,-2.175093935217097929e+00,-2.176476823238759906e+00,-9.659140547746282834e+00
4.379999999999991900e+00,4.896944447583206905e-01,-2.173035910064832876e+00,-2.174421065557027521e+00,-9.725716780540421880e+00
4.409999999999992149e+00,4.883139082892581362e-01,-2.170080169600082431e+00,-2.171460706069145097e+00,-9.792199722097485903e+00
4.439999999999992397e+00,4.869372007366215560e-01,-2.168092524636632046e+00,-2.169469232189268570e+00,-9.858619205389222984e+00
4.469999999999992646e+00,4.855651285502466386e-01,-2.166173788773112285e+00,-2.167545860959487314e+00,-9.924976491238790999e+00
4.499999999999992895e+00,4.841975445337752815e-01,-2.164675124031782527e+00,-2.166042708048253829e+00,-9.991284328976217211e+00
4.529999999999993143e+00,4.828352228556888059e-01,-2.163042291032918563e+00,-2.164404612711004816e+00,-1.005753791938528963e+01
4.559999999999993392e+00,4.814783173405502437e-01,-2.161249280178202170e+00,-2.162606185693340954e+00,-1.012373230330577556e+01
4.589999999999993641e+00,4.801270206304708021e-01,-2.159231297713021913e+00,-2.160582594423101188e+00,-1.018986053894724542e+01
4.619999999999993889e+00,4.787811769997080136e-01,-2.156428710028607476e+00,-2.157774553659370209e+00,-1.025589924387886676e+01
4.649999999999994138e+00,4.774405953724653040e-01,-2.153731789146302589e+00,-2.155072370773545298e+00,-1.032185177918049845e+01
4.679999999999994387e+00,4.761071761687272197e-01,-2.150037574545200947e+00,-2.151370993748939142e+00,-1.038768632562059402e+01
4.709999999999994635e+00,4.747772641815887207e-01,-2.146931002798006638e+00,-2.148260914785145026e+00,-1.045342416769167215e+01
4.739999999999994884e+00,4.734551871691982661e-01,-2.143242503783032049e+00,-2.144564580795422337e+00,-1.051904351981755248e+01
4.769999999999995133e+00,4.721409607951233545e-01,-2.139297975022973919e+00,-2.140612201397048775e+00,-1.058453668544231796e+01
4.799999999999995381e+00,4.708343604022589002e-01,-2.134129754992197814e+00,-2.135436355385062157e+00,-1.064986717848494813e+01
4.829999999999995630e+00,4.695353701404826330e-01,-2.129389711291357123e+00,-2.130688701553133502e+00,-1.071504786008546617e+01
4.859999999999995879e+00,4.682444987730844943e-01,-2.124357123571147810e+00,-2.125647994938546059e+00,-1.078006944515999876e+01
4.889999999999996128e+00,4.669555100519195423e-01,-2.119521371621884587e+00,-2.120810360343049705e+00,-1.084494407502981872e+01
4.919999999999996376e+00,4.656789082385638379e-01,-2.114297938948925815e+00,-2.115574540762281686e+00,-1.090964961501164154e+01
4.949999999999996625e+00,4.644062360413378499e-01,-2.108533896845973032e+00,-2.109806569043199076e+00,-1.097417830411424688e+01
4.979999999999996874e+00,4.631424651715185248e-01,-2.102998921032110946e+00,-2.104262691901930271e+00,-1.103853204261502974e+01
5.009999999999997122e+00,4.618852254474152819e-01,-2.097236887778892722e+00,-2.098494127502995799e+00,-1.110270638897249995e+01
5.039999999999997371e+00,4.606365955293192926e-01,-2.092295496770946173e+00,-2.093544126689041995e+00,-1.116672388379372549e+01
5.069999999999997620e+00,4.593915780215045430e-01,-2.087515291904415093e+00,-2.088760309412229788e+00,-1.123059436005867262e+01
5.099999999999997868e+00,4.581613275417424358e-01,-2.082298987773857135e+00,-2.083529238253619020e+00,-1.129429358017165086e+01
5.129999999999998117e+00,4.569403113298867725e-01,-2.076862030730144859e+00,-2.078083046942000411e+00,-1.135782045730540979e+01
5.159999999999998366e+00,4.557285501938543315e-01,-2.070873317428956639e+00,-2.072085078564989136e+00,-1.142115841796431219e+01
5.189999999999998614e+00,4.545259264488380468e-01,-2.065037323339002029e+00,-2.066239947084018258e+00,-1.148431216140949829e+01
5.219999999999998863e+00,4.533329249302698316e-01,-2.060196722646612244e+00,-2.061389724165180404e+00,-1.154731106460746481e+01
5.249999999999999112e+00,4.521466765593458170e-01,-2.054898509480982405e+00,-2.056084757851906364e+00,-1.161014426826281820e+01
5.279999999999999361e+00,4.509729521387582096e-01,-2.049419926491113042e+00,-2.050593650911700649e+00,-1.167280059047813978e+01
5.309999999999999609e+00,4.498078203851963996e-01,-2.043735175613967225e+00,-2.044900307367528924e+00,-1.173527777750011936e+01
5.339999999999999858e+00,4.486553846248562682e-01,-2.037746463384006557e+00,-2.038898899144346633e+00,-1.179756260716197858e+01
5.370000000000000107e+00,4.475150108803638282e-01,-2.031864261569647834e+00,-2.033004635314140440e+00,-1.185965890875356088e+01
5.400000000000000355e+00,4.463875603567230010e-01,-2.025222422207729522e+00,-2.026349872731370461e+00,-1.192154303194343434e+01
5.430000000000000604e+00,4.452727561019341751e-01,-2.019197716139947474e+00,-2.020312520394736300e+00,-1.198323376768242099e+01
5.460000000000000853e+00,4.441717982977566037e-01,-2.012970216286851688e+00,-2.014071174091029093e+00,-1.204472383197520458e+01
5.490000000000001101e+00,4.430855626329531782e-01,-2.007902115014537525e+00,-2.008988350679341117e+00,-1.210604713109044361e+01
5.520000000000001350e+00,4.420149378824003161e-01,-2.002762679319348038e+00,-2.003833304069901011e+00,-1.216720063622057779e+01
5.550000000000001599e+00,4.409604270646645396e-01,-1.997647028899138810e+00,-1.998701539716874587e+00,-1.222818455790528702e+01
5.580000000000001847e+00,4.399226428049527460e-01,-1.992768899996647747e+00,-1.993806684256359540e+00,-1.228900540916489881e+01
5.610000000000002096e+00,4.389020664794998083e-01,-1.988425535450584203e+00,-1.989446111776037140e+00,-1.234967875155387063e+01
5.640000000000002345e+00,4.379013264031397235e-01,-1.984927255009151903e+00,-1.985927995085511988e+00,-1.241022730928050599e+01
5.670000000000002593e+00,4.369208268251445482e-01,-1.983601790173642243e+00,-1.984582289751637418e+00,-1.247071586256370956e+01
5.700000000000002842e+00,4.359610016096480134e-01,-1.981918324654899921e+00,-1.982878149870396456e+00,-1.253113323751885311e+01
5.730000000000003091e+00,4.350217549101988990e-01,-1.979741796940402310e+00,-1.980681043639851424e+00,-1.259146473812651479e+01
5.760000000000003340e+00,4.341036405574636992e-01,-1.978649265330780782e+00,-1.979567379683516037e+00,-1.265174233043917340e+01
5.790000000000003588e+00,4.332058460241980935e-01,-1.978127910925480126e+00,-1.979025705458745676e+00,-1.271198396230020400e+01
5.820000000000003837e+00,4.323294709412476844e-01,-1.977732660219187366e+00,-1.978609035302137720e+00,-1.277219231718972914e+01
5.850000000000004086e+00,4.314762450467682919e-01,-1.977345334414941647e+00,-1.978198560309420984e+00,-1.283236590311665637e+01
5.880000000000004334e+00,4.306453853781155861e-01,-1.979698946263428017e+00,-1.980529805932080833e+00,-1.289258773117321333e+01
5.910000000000004583e+00,4.298371797923042359e-01,-1.979653970954160513e+00,-1.980462176539971919e+00,-1.295278555588764924e+01
5.940000000000004832e+00,4.290525024405379972e-01,-1.980181585291265201e+00,-1.980966262643031328e+00,-1.301297568079815470e+01
5.970000000000005080e+00,4.282915039750325725e-01,-1.981332964038698741e+00,-1.982093962504204221e+00,-1.307317666818482138e+01
6.000000000000005329e+00,4.275540922248288744e-01,-1.983573853273163934e+00,-1.984311265023367632e+00,-1.313342129553321946e+01
6.030000000000005578e+00,4.268402267944212403e-01,-1.986327371488657345e+00,-1.987041236919064868e+00,-1.319372498210828581e+01
6.060000000000005826e+00,4.261494050428620839e-01,-1.988637217231013388e+00,-1.989328038982572489e+00,-1.325407492037677670e+01
6.090000000000006075e+00,4.254817540510247853e-01,-1.992297852363177357e+00,-1.992965503355014656e+00,-1.331451150693950858e+01
6.120000000000006324e+00,4.248373092946569063e-01,-1.996275897612463490e+00,-1.996920342368831314e+00,-1.337504422862425102e+01
6.150000000000006573e+00,4.242151089103141093e-01,-2.001248545712062565e+00,-2.001870746096405362e+00,-1.343570388537995619e+01
6.180000000000006821e+00,4.236149715518342518e-01,-2.006022859351102028e+00,-2.006622996709581663e+00,-1.349648470851897031e+01
6.210000000000007070e+00,4.230362487223561785e-01,-2.010711738174630447e+00,-2.011290461004108465e+00,-1.355738478349368670e+01
6.240000000000007319e+00,4.224770345030395280e-01,-2.015512734726179200e+00,-2.016071948945495684e+00,-1.361840937975478916e+01
6.270000000000007567e+00,4.219369422457847629e-01,-2.020685376099740971e+00,-2.021225468356995680e+00,-1.367957003329503607e+01
6.300000000000007816e+00,4.214158115744573441e-01,-2.026272349761503833e+00,-2.026793480432831362e+00,-1.374087933445920839e+01
6.330000000000008065e+00,4.209119658387258101e-01,-2.031608587420618228e+00,-2.032112433156349596e+00,-1.380233143781755700e+01
6.360000000000008313e+00,4.204247783652448334e-01,-2.036801976251739532e+00,-2.037289163725220398e+00,-1.386392268457859167e+01
6.390000000000008562e+00,4.199530054313770355e-01,-2.043148731718201105e+00,-2.043620504652068792e+00,-1.392568891946400456e+01
6.420000000000008811e+00,4.194952122696725128e-01,-2.049448254928520896e+00,-2.049906048090225585e+00,-1.398763016027356443e+01
6.450000000000009059e+00,4.190508175731295082e-01,-2.056707150463280342e+00,-2.057151545159823236e+00,-1.404977576948400575e+01
6.480000000000009308e+00,4.186174200982524241e-01,-2.060823701818575326e+00,-2.061257099293452466e+00,-1.411203387801344000e+01
6.510000000000009557e+00,4.181953458721474615e-01,-2.067377470895993774e+00,-2.067799545122098515e+00,-1.417447727636642441e+01
6.540000000000009805e+00,4.177815209883383174e-01,-2.073504542367190062e+00,-2.073918367250999317e+00,-1.423709623752124998e+01
6.570000000000010054e+00,4.173752180777027254e-01,-2.079442611307069200e+00,-2.079848914217704792e+00,-1.429988581877109688e+01
6.600000000000010303e+00,4.169751512865792487e-01,-2.085849372006721048e+00,-2.086249438797844746e+00,-1.436286136672242364e+01
6.630000000000010552e+00,4.165799098879524598e-01,-2.091334195754581238e+00,-2.091729437153207805e+00,-1.442599663399368737e+01
6.660000000000010800e+00,4.161880826816005130e-01,-2.097385901167486022e+00,-2.097777728373837913e+00,-1.448931003823506458e+01
6.690000000000011049e+00,4.157984579809684278e-01,-2.103582585707215902e+00,-2.103972210407848209e+00,-1.455280714050691238e+01
6.720000000000011298e+00,4.154090467380814888e-01,-2.108924045228535160e+00,-2.109313456471422210e+00,-1.461646427310665608e+01
6.750000000000011546e+00,4.150195699755885870e-01,-2.115225222404204075e+00,-2.115614699166696866e+00,-1.468031050654127512e+01
6.780000000000011795e+00,4.146286870468353647e-01,-2.120580159191929770e+00,-2.120971042120682881e+00,-1.474431879424578717e+01
6.810000000000012044e+00,4.142353635600167228e-01,-2.126737318581449543e+00,-2.127130642068268074e+00,-1.480851423729004956e+01
6.840000000000012292e+00,4.138379480840431723e-01,-2.135313738318400212e+00,-2.135711153794373818e+00,-1.487297106491557663e+01
6.870000000000012541e+00,4.134346113186243565e-01,-2.141450168591468195e+00,-2.141853505356887233e+00,-1.493761790673873868e+01
6.900000000000012790e+00,4.130239741361445560e-01,-2.146256887056869900e+00,-2.146667524239349589e+00,-1.500241625053292438e+01
6.930000000000013038e+00,4.126042012144581772e-01,-2.148649966164956737e+00,-2.149069739086643338e+00,-1.506729552243955972e+01
6.960000000000013287e+00,4.121751248434917247e-01,-2.151965192202084154e+00,-2.152394268573050606e+00,-1.513228355457658836e+01
6.990000000000013536e+00,4.117357197943032343e-01,-2.157291609831767598e+00,-2.157731014880956089e+00,-1.519744170792072957e+01
7.020000000000013785e+00,4.112852645375005833e-01,-2.159760712241430625e+00,-2.160211167498233387e+00,-1.526268498454477474e+01
7.050000000000014033e+00,4.108238343253587943e-01,-2.163276226397041757e+00,-2.163737656609183713e+00,-1.532804470154882637e+01
7.080000000000014282e+00,4.103510991836551991e-01,-2.166805026212937690e+00,-2.167277761354641452e+00,-1.539352158747691846e+01
7.110000000000014531e+00,4.098667652923527749e-01,-2.170334218771863277e+00,-2.170818552663165590e+00,-1.545911594793137667e+01
7.140000000000014779e+00,4.093707387914284346e-01,-2.172952186361159832e+00,-2.173448212862084006e+00,-1.552480054002313636e+01
7.170000000000015028e+00,4.088636168677907134e-01,-2.173377819585444737e+00,-2.173884941509082402e+00,-1.559050899653433753e+01
7.200000000000015277e+00,4.083434877553988596e-01,-2.175723584931634313e+00,-2.176243714044026056e+00,-1.565630083319467758e+01
7.230000000000015525e+00,4.078113419361920622e-01,-2.181544772766069951e+00,-2.182076918585276637e+00,-1.572227932219686508e+01
7.260000000000015774e+00,4.072677333445116066e-01,-2.186250660011001656e+00,-2.186794268602682223e+00,-1.578841045058887715e+01
7.290000000000016023e+00,4.067124812804138179e-01,-2.196648009029884552e+00,-2.197203261093982452e+00,-1.585486514292387206e+01
7.320000000000016271e+00,4.061459355891640088e-01,-2.205170482753066707e+00,-2.205737028444316294e+00,-1.592158680309771235e+01
7.350000000000016520e+00,4.055679251805461849e-01,-2.208140138439374400e+00,-2.208718148847992335e+00,-1.598840901765951195e+01
7.380000000000016769e+00,4.049788643329925719e-01,-2.208652144253102190e+00,-2.209241205100656025e+00,-1.605525764283465762e+01
7.410000000000017017e+00,4.043784363108674507e-01,-2.207121559845921510e+00,-2.207721987868046742e+00,-1.612207171765216174e+01
7.440000000000017266e+00,4.037674909478799479e-01,-2.204888485938343301e+00,-2.205499431301330748e+00,-1.618882931759329935e+01
7.470000000000017515e+00,4.031455644145157668e-01,-2.204994175733719253e+00,-2.205616102267083267e+00,-1.625560106939867566e+01
7.500000000000017764e+00,4.025134378090947096e-01,-2.208247756015795815e+00,-2.208879882621217039e+00,-1.632248062868456984e+01
7.530000000000018012e+00,4.018714243201648717e-01,-2.212423240011884840e+00,-2.213065253500814844e+00,-1.638949533937385539e+01
7.560000000000018261e+00,4.012197008587970459e-01,-2.217293944276813811e+00,-2.217945667738181470e+00,-1.645666588116353068e+01
7.590000000000018510e+00,4.005605220940576805e-01,-2.224412196539043762e+00,-2.225071375303782961e+00,-1.652405742582444148e+01
7.620000000000018758e+00,3.998933585511437738e-01,-2.223982626331646451e+00,-2.224649789874560302e+00,-1.659144406815730477e+01
7.650000000000019007e+00,3.992191012325018162e-01,-2.226342882567220904e+00,-2.227017139885862917e+00,-1.665890861195296324e+01
7.680000000000019256e+00,3.985388466422999931e-01,-2.231062764638799045e+00,-2.231743019229000868e+00,-1.672652074948232936e+01
7.710000000000019504e+00,3.978523368519263359e-01,-2.234247595478877191e+00,-2.234934105269251070e+00,-1.679423468713707024e+01
7.740000000000019753e+00,3.971599766235638929e-01,-2.234544949474051911e+00,-2.235237309702414521e+00,-1.686196339584965642e+01
7.770000000000020002e+00,3.964627801151294761e-01,-2.232800747996896984e+00,-2.233497944505331567e+00,-1.692964461479799709e+01
7.800000000000020250e+00,3.957612355470057630e-01,-2.229282089164213332e+00,-2.229983633732337100e+00,-1.699722462204104545e+01
7.830000000000020499e+00,3.950542324353653600e-01,-2.227059490202297098e+00,-2.227766493313937612e+00,-1.706474340985875315e+01
7.860000000000020748e+00,3.943425293092989170e-01,-2.225814921384226430e+00,-2.226526624510293040e+00,-1.713222956062634950e+01
7.890000000000020997e+00,3.936279028872135544e-01,-2.222119060369981636e+00,-2.222833686792066832e+00,-1.719960775885953197e+01
7.920000000000021245e+00,3.929101898569783424e-01,-2.220368181719075906e+00,-2.221085894749311063e+00,-1.726693651734134249e+01
7.950000000000021494e+00,3.921886297011434319e-01,-2.222953427467921017e+00,-2.223674987623756039e+00,-1.733434668032121451e+01
7.980000000000021743e+00,3.914638195175671465e-01,-2.227380446323058649e+00,-2.228105256506634824e+00,-1.740189290389448118e+01
8.010000000000021103e+00,3.907347871903019132e-01,-2.232049576588619022e+00,-2.232778608915884089e+00,-1.746958342351940630e+01
8.040000000000020464e+00,3.900025953337619700e-01,-2.234874229597179074e+00,-2.235606421453718795e+00,-1.753736184226385930e+01
8.070000000000019824e+00,3.892679222029118979e-01,-2.234198350120878196e+00,-2.234933023251728379e+00,-1.760512246589833651e+01
8.100000000000019185e+00,3.885307617355209242e-01,-2.232986436472729874e+00,-2.233723596940120792e+00,-1.767284921945990916e+01
8.130000000000018545e+00,3.877918933238091448e-01,-2.227606910166243459e+00,-2.228345778577955016e+00,-1.774041629517660823e+01
8.160000000000017906e+00,3.870517214536234873e-01,-2.225355985594291042e+00,-2.226096157464476644e+00,-1.780791714661462066e+01
8.190000000000017266e+00,3.863106895095494986e-01,-2.220430862926837001e+00,-2.221171894870911157e+00,-1.787527110444650091e+01
8.220000000000016627e+00,3.855681988772190483e-01,-2.218111284529266758e+00,-2.218853775161597319e+00,-1.794255693361471060e+01
8.250000000000015987e+00,3.848243358816221260e-01,-2.213687633854572123e+00,-2.214431496850169268e+00,-1.800971142562594451e+01
8.280000000000015348e+00,3.840796165431564213e-01,-2.210824913035100980e+00,-2.211569632373566741e+00,-1.807678089235546182e+01
8.310000000000014708e+00,3.833342122273594166e-01,-2.210411571513140050e+00,-2.211156975828937110e+00,-1.814383864381665390e+01
8.340000000000014069e+00,3.825889598259981650e-01,-2.206536625860331391e+00,-2.207281878261692754e+00,-1.821077999499382472e+01
8.370000000000013429e+00,3.818439659138981312e-01,-2.203852215511096446e+00,-2.204597209423196702e+00,-1.827764055537125643e+01
8.400000000000012790e+00,3.810985189367315229e-01,-2.200150774014899113e+00,-2.200896220992065722e+00,-1.834439052556886907e+01
8.430000000000012150e+00,3.803527533204503763e-01,-2.199175896463513080e+00,-2.199921662079794338e+00,-1.841111156807905402e+01
8.460000000000011511e+00,3.796068079156672548e-01,-2.196306195069529288e+00,-2.197052140474312409e+00,-1.847774669933592406e+01
8.490000000000010871e+00,3.788613352346176244e-01,-2.197025622033739189e+00,-2.197771094714788820e+00,-1.854440294067798689e+01
8.520000000000010232e+00,3.781164984903901405e-01,-2.195840082139313587e+00,-2.196584918883540904e+00,-1.861102297988639620e+01
8.550000000000009592e+00,3.773732159729927260e-01,-2.193829576500999856e+00,-2.194572859018397271e+00,-1.867758114969882399e+01
8.580000000000008953e+00,3.766319236086800859e-01,-2.192920959757107990e+00,-2.193662252121420408e+00,-1.874411007085584657e+01
8.610000000000008313e+00,3.758925076279759914e-01,-2.189732282345163039e+00,-2.190471698325866967e+00,-1.881054145530690391e+01
8.640000000000007674e+00,3.751551568635352329e-01,-2.185606212285187588e+00,-2.186343563049628180e+00,-1.887684699243990138e+01
8.670000000000007034e+00,3.744195701355121364e-01,-2.184728628224894997e+00,-2.185464214952918205e+00,-1.894312443801467083e+01
8.700000000000006395e+00,3.736864000771651373e-01,-2.180149671077376006e+00,-2.180882841135722838e+00,-1.900926209820533686e+01
8.730000000000005755e+00,3.729553266421691271e-01,-2.175844958175879640e+00,-2.176576031610875539e+00,-1.907526852038560961e+01
8.760000000000005116e+00,3.722268989694217378e-01,-2.172030441468175699e+00,-2.172758869140923199e+00,-1.914115786130240338e+01
8.790000000000004476e+00,3.715007811728777698e-01,-2.167689601520409681e+00,-2.168415719316953538e+00,-1.920691466714456297e+01
8.820000000000003837e+00,3.707780792745670739e-01,-2.162836362429969128e+00,-2.163559064328279824e+00,-1.927252245991576984e+01
8.850000000000003197e+00,3.700583397961087484e-01,-2.157745138283988062e+00,-2.158464877762446221e+00,-1.933797455354275030e+01
8.880000000000002558e+00,3.693416888086221150e-01,-2.151082015353821486e+00,-2.151798666341308230e+00,-1.940322366499085405e+01
8.910000000000001918e+00,3.686276920302291593e-01,-2.147105681755619777e+00,-2.147819678534012677e+00,-1.946835083222191187e+01
8.940000000000001279e+00,3.679176184030003016e-01,-2.143127915987253385e+00,-2.143837989614482353e+00,-1.953335474332875776e+01
8.970000000000000639e+00,3.672114206318209950e-01,-2.138107394268386585e+00,-2.138813592039565670e+00,-1.959820416292798839e+01
9.000000000000000000e+00,3.665096627457223311e-01,-2.137785130331642414e+00,-2.138486888217741022e+00,-1.966303947472403735e+01
9.029999999999999361e+00,3.658126792594386112e-01,-2.136580227933789100e+00,-2.137277211420072653e+00,-1.972783386504833558e+01
9.059999999999998721e+00,3.651204929028246116e-01,-2.135308189206184259e+00,-2.136000375562798315e+00,-1.979258529708113556e+01
9.089999999999998082e+00,3.644335690828142127e-01,-2.132468790220878319e+00,-2.133155714040888551e+00,-1.985724628460777552e+01
9.119999999999997442e+00,3.637528369439806952e-01,-2.128318737288370954e+00,-2.128999469427204527e+00,-1.992177657886525921e+01
9.149999999999996803e+00,3.630788562516898965e-01,-2.126288139183099890e+00,-2.126962119875390744e+00,-1.998623920373304230e+01
9.179999999999996163e+00,3.624089881435647031e-01,-2.124356760071671957e+00,-2.125026628179797150e+00,-2.005063977464331870e+01
9.209999999999995524e+00,3.617439271097232512e-01,-2.118313035158597479e+00,-2.118978096192439153e+00,-2.011485422673191437e+01
9.239999999999994884e+00,3.610864199433133082e-01,-2.116699766658121540e+00,-2.117357273824531649e+00,-2.017901272689806902e+01
9.269999999999994245e+00,3.604345711758664139e-01,-2.112022565845644628e+00,-2.112674414613091578e+00,-2.024302525264088359e+01
9.299999999999993605e+00,3.597901162710503975e-01,-2.108038277184413722e+00,-2.108682732089229628e+00,-2.030691085586123279e+01
9.329999999999992966e+00,3.591534146443253195e-01,-2.106303143106611042e+00,-2.106939844733336287e+00,-2.037073665178115434e+01
9.359999999999992326e+00,3.585252286304214109e-01,-2.103384046643288929e+00,-2.104012232657193060e+00,-2.043446635919436005e+01
9.389999999999991687e+00,3.579061175159212183e-01,-2.102946732543411912e+00,-2.103565843657912104e+00,-2.049817387228516097e+01
9.419999999999991047e+00,3.572978218087838886e-01,-2.102139079868230898e+00,-2.102747375575368061e+00,-2.056184634038834247e+01
9.449999999999990408e+00,3.567002188738609969e-01,-2.102776847675004834e+00,-2.103374450609927671e+00,-2.062552724875351728e+01
9.479999999999989768e+00,3.561133391362736322e-01,-2.103762630708822190e+00,-2.104349510446409610e+00,-2.068922700741236653e+01
9.509999999999989129e+00,3.555363509059766280e-01,-2.102587833002974360e+00,-2.103164821233271198e+00,-2.075288163063275704e+01
9.539999999999988489e+00,3.549707773860277249e-01,-2.106246203236350922e+00,-2.106811776756299714e+00,-2.081663459024979446e+01
9.569999999999987850e+00,3.544155702494459215e-01,-2.105226876414193704e+00,-2.105782083550775674e+00,-2.088034660367880235e+01
9.599999999999987210e+00,3.538719490379876875e-01,-2.105222714467770651e+00,-2.105766335679228884e+00,-2.094404690632429578e+01
9.629999999999986571e+00,3.533400608449960845e-01,-2.104298250677753224e+00,-2.104830138870744882e+00,-2.100770774203762059e+01
9.659999999999985931e+00,3.528199012940581580e-01,-2.102596099070349833e+00,-2.103116258621287926e+00,-2.107130578456066772e+01
9.689999999999985292e+00,3.523124678767503015e-01,-2.101924571100211914e+00,-2.102432004517519992e+00,-2.113487095511098346e+01
9.719999999999984652e+00,3.518165338399538156e-01,-2.102106623813505770e+00,-2.102602557850302034e+00,-2.119843008786218519e+01
9.749999999999984013e+00,3.513342367077640915e-01,-2.101911145805327230e+00,-2.102393442937517065e+00,-2.126196971936853686e+01
9.779999999999983373e+00,3.508643047876205956e-01,-2.103739358450936958e+00,-2.104209290371080510e+00,-2.132555183204220839e+01
9.809999999999982734e+00,3.504058658938392634e-01,-2.100168527090493953e+00,-2.100626965984275341e+00,-2.138901532674870154e+01
9.839999999999982094e+00,3.499589018715892896e-01,-2.099359551630251453e+00,-2.099806515652501204e+00,-2.145244307731986311e+01
9.869999999999981455e+00,3.495249613489577745e-01,-2.098541008497125215e+00,-2.098974949019756675e+00,-2.151583324809740816e+01
9.899999999999980815e+00,3.491043171092822472e-01,-2.098483016593634343e+00,-2.098903660833309814e+00,-2.157920838283489218e+01
9.929999999999980176e+00,3.486976262580102626e-01,-2.099617255585437103e+00,-2.100023946436709199e+00,-2.164260359135372980e+01
9.959999999999979536e+00,3.483030353704260618e-01,-2.101946698015043857e+00,-2.102341288902628058e+00,-2.170605658318176623e+01
9.989999999999978897e+00,3.479205848159112602e-01,-2.104822554420801239e+00,-2.105205004975315930e+00,-2.176958371036890583e+01
1.001999999999997826e+01,3.475492249307393644e-01,-2.108696237105446958e+00,-2.109067596990618743e+00,-2.183321595736724063e+01
1.004999999999997762e+01,3.471899837763855468e-01,-2.112373446659053577e+00,-2.112732687813407395e+00,-2.189694640192136532e+01
1.007999999999997698e+01,3.468417834112617615e-01,-2.116162087180754714e+00,-2.116510287545878555e+00,-2.196077946490191124e+01
1.010999999999997634e+01,3.465039412834347021e-01,-2.117069184531352288e+00,-2.117407026659179348e+00,-2.202462938256567782e+01
1.013999999999997570e+01,3.461780570131728352e-01,-2.122226874951781195e+00,-2.122552759222043228e+00,-2.208862207308449044e+01
1.016999999999997506e+01,3.458634434832542626e-01,-2.122251920523648749e+00,-2.122566534053567544e+00,-2.215260424423011898e+01
1.019999999999997442e+01,3.455590545182896656e-01,-2.122365527255690942e+00,-2.122669916220655484e+00,-2.221657959901275348e+01
1.022999999999997378e+01,3.452663975053761325e-01,-2.121235217761035852e+00,-2.121527874773949218e+00,-2.228050931255849676e+01
1.025999999999997314e+01,3.449852021328780327e-01,-2.125944595884293520e+00,-2.126225791256791453e+00,-2.234456884580752245e+01
1.028999999999997250e+01,3.447169361173265112e-01,-2.128679623623908945e+00,-2.128947889639460467e+00,-2.240869750053179388e+01
1.031999999999997186e+01,3.444602997850749193e-01,-2.132339886750487690e+00,-2.132596523082739282e+00,-2.247292433346655827e+01
1.034999999999997122e+01,3.442160696741318193e-01,-2.133082011607439377e+00,-2.133326241718382477e+00,-2.253716102392572651e+01
1.037999999999997058e+01,3.439849180742653445e-01,-2.133354194309866614e+00,-2.133585345909732922e+00,-2.260139280135488704e+01
1.040999999999996994e+01,3.437669225937341477e-01,-2.133716497723403993e+00,-2.133934493203935023e+00,-2.266562229176712151e+01
1.043999999999996930e+01,3.435623600787646170e-01,-2.135810267819942432e+00,-2.136014830334911796e+00,-2.272990116231668978e+01
1.046999999999996867e+01,3.433725416629065386e-01,-2.135339903941480877e+00,-2.135529722357338844e+00,-2.279415117785079303e+01
1.049999999999996803e+01,3.431964067672281793e-01,-2.136495338951893252e+00,-2.136671473847571612e+00,-2.285842217291502720e+01
1.052999999999996739e+01,3.430344327769963564e-01,-2.136888617812971791e+00,-2.137050591803203670e+00,-2.292269080543964677e+01
1.055999999999996675e+01,3.428875009752534453e-01,-2.140152475832804768e+00,-2.140299407634547624e+00,-2.298704231151637600e+01
1.058999999999996611e+01,3.427566519314533267e-01,-2.139971860518035562e+00,-2.140102709561835681e+00,-2.305137231637571560e+01
1.061999999999996547e+01,3.426416621881356872e-01,-2.142509441915819934e+00,-2.142624431659137407e+00,-2.311576258937650508e+01
1.064999999999996483e+01,3.425425238912286341e-01,-2.142974791701893977e+00,-2.143073929998800864e+00,-2.318015097142446734e+01
1.067999999999996419e+01,3.424578270266551705e-01,-2.143719961094331161e+00,-2.143804657958904514e+00,-2.324454726712187025e+01
1.070999999999996355e+01,3.423885384776624297e-01,-2.141490025169456857e+00,-2.141559313718449431e+00,-2.330886125642594564e+01
1.073999999999996291e+01,3.423343357496373973e-01,-2.142180028055969299e+00,-2.142234230783994331e+00,-2.337318085999565298e+01
1.076999999999996227e+01,3.422926790911539063e-01,-2.140966887583243938e+00,-2.141008544241727485e+00,-2.343745152328163073e+01
1.079999999999996163e+01,3.422645448167428994e-01,-2.130783099611828213e+00,-2.130811233886239275e+00,-2.350140315054439810e+01
1.082999999999996099e+01,3.422499932599939454e-01,-2.123654957002143462e+00,-2.123669508558892360e+00,-2.356512735081120979e+01
1.085999999999996035e+01,3.422494165687821055e-01,-2.119525296365366795e+00,-2.119525873056578469e+00,-2.362871368639338243e+01
1.088999999999995971e+01,3.422620519242199899e-01,-2.112302104151902782e+00,-2.112289468796464842e+00,-2.369207011416250452e+01
1.091999999999995907e+01,3.422882932307163562e-01,-2.104861213869854808e+00,-2.104834972563358608e+00,-2.375518970927210205e+01
1.094999999999995843e+01,3.423257920310955882e-01,-2.097225250577973821e+00,-2.097187751777594755e+00,-2.381806896798906337e+01
1.097999999999995779e+01,3.423760079913060195e-01,-2.087994230177397714e+00,-2.087944014217187227e+00,-2.388065857893417387e+01
1.100999999999995715e+01,3.424371584667470492e-01,-2.075747417054734090e+00,-2.075686266579293004e+00,-2.394286985097037501e+01
1.103999999999995651e+01,3.425101544225789829e-01,-2.062062090771612510e+00,-2.061989094815780632e+00,-2.400465871773769067e+01
1.106999999999995588e+01,3.425934279652882442e-01,-2.051417906540326186e+00,-2.051334632997616758e+00,-2.406611798139119429e+01
1.109999999999995524e+01,3.426861884466292918e-01,-2.043632589415664391e+00,-2.043539828934323399e+00,-2.412733419859232242e+01
1.112999999999995460e+01,3.427874366309883181e-01,-2.031355553338819675e+00,-2.031254305154460482e+00,-2.418817361700812540e+01
1.115999999999995396e+01,3.428960570435600763e-01,-2.020198444442784513e+00,-2.020089824030212533e+00,-2.424867094992883665e+01
1.118999999999995332e+01,3.430091593064010236e-01,-2.004586066358026830e+00,-2.004472964095185716e+00,-2.430869542965673702e+01
1.121999999999995268e+01,3.431274121433292024e-01,-1.987389282930788426e+00,-1.987271030093860302e+00,-2.436819885530773533e+01
1.124999999999995204e+01,3.432481642512495990e-01,-1.973316517978836337e+00,-1.973195765870916052e+00,-2.442727759873917748e+01
1.127999999999995140e+01,3.433709543223049110e-01,-1.953837255705031417e+00,-1.953714465633975994e+00,-2.448576992633927318e+01
1.130999999999995076e+01,3.434956930819070831e-01,-1.941657319695579753e+00,-1.941532580935977581e+00,-2.454389490717054301e+01
1.133999999999995012e+01,3.436224360635211639e-01,-1.934510302854205444e+00,-1.934383559872591363e+00,-2.460180347327455053e+01
1.136999999999994948e+01,3.437504171996768609e-01,-1.924638861655390887e+00,-1.924510880519235245e+00,-2.465941465798805865e+01
1.139999999999994884e+01,3.438772444874480527e-01,-1.909322502834296831e+00,-1.909195675546525583e+00,-2.471656750578531359e+01
1.142999999999994820e+01,3.440033171672756129e-01,-1.908521881085958993e+00,-1.908395808406131433e+00,-2.477369708953806438e+01
1.145999999999994756e+01,3.441290765802105245e-01,-1.891293063539492447e+00,-1.891167304126557536e+00,-2.483031012203131382e+01
1.148999999999994692e+01,3.442533142828868575e-01,-1.878884103075737499e+00,-1.878759865373061277e+00,-2.488655240742090768e+01
1.151999999999994628e+01,3.443742704547312350e-01,-1.862274102909742712e+00,-1.862153146737898446e+00,-2.494229967433635409e+01
1.154999999999994564e+01,3.444923381910647286e-01,-1.847500885097682399e+00,-1.847382817361348906e+00,-2.499760663315295517e+01
1.157999999999994500e+01,3.446079798140987971e-01,-1.832283485655016309e+00,-1.832167844031982185e+00,-2.505245949609956924e+01
1.160999999999994436e+01,3.447219645068060334e-01,-1.817628332131177249e+00,-1.817514347438470068e+00,-2.510687436137079942e+01
1.163999999999994373e+01,3.448345077061876762e-01,-1.788669513366531127e+00,-1.788556970167149540e+00,-2.516042190357241282e+01
1.166999999999994309e+01,3.449467047322579139e-01,-1.776017547686347342e+00,-1.775905350660277104e+00,-2.521359023297693369e+01
1.169999999999994245e+01,3.450589921863809195e-01,-1.757745808799346054e+00,-1.757633521345222993e+00,-2.526621031978679000e+01
1.172999999999994181e+01,3.451709419059896256e-01,-1.751126021819106482e+00,-1.751014072099497776e+00,-2.531863215072175421e+01
1.175999999999994117e+01,3.452817994611193098e-01,-1.732127017763120280e+00,-1.732016160207990652e+00,-2.537048510369951870e+01
1.178999999999994053e+01,3.453933652918907971e-01,-1.718214020133094877e+00,-1.718102454302323334e+00,-2.542191995847274200e+01
1.181999999999993989e+01,3.455060653452076136e-01,-1.702832219020144588e+00,-1.702719518966827827e+00,-2.547289222499002648e+01
1.184999999999993925e+01,3.456201202667502637e-01,-1.691499851053033687e+00,-1.691385796131491093e+00,-2.552352316560007495e+01
1.187999999999993861e+01,3.457352476085096549e-01,-1.680952089612484990e+00,-1.680836962270725543e+00,-2.557383660094669153e+01
1.190999999999993797e+01,3.458516570433166626e-01,-1.667996784187602444e+00,-1.667880374752795491e+00,-2.562376009503751462e+01
1.193999999999993733e+01,3.459696416020533460e-01,-1.660546981198219640e+00,-1.660428996639482957e+00,-2.567345851991472472e+01
1.196999999999993669e+01,3.460895335260567585e-01,-1.649855394597989910e+00,-1.649735502673986609e+00,-2.572283428982866127e+01
1.199999999999993605e+01,3.462134646758664447e-01,-1.637385816484119072e+00,-1.637261885334309497e+00,-2.577183193317337739e+01
1.202999999999993541e+01,3.463374608925882114e-01,-1.620688040993434331e+00,-1.620564044776712453e+00,-2.582032857818645866e+01
1.205999999999993477e+01,3.464624042107701807e-01,-1.608762963165063287e+00,-1.608638019846881262e+00,-2.586846652376323163e+01
1.208999999999993413e+01,3.465886381121223159e-01,-1.605254160483982062e+00,-1.605127926582629927e+00,-2.591649791467639474e+01
1.211999999999993349e+01,3.467152935650915646e-01,-1.594059590091190914e+00,-1.593932934638221610e+00,-2.596419304692616237e+01
1.214999999999993285e+01,3.468410457031387839e-01,-1.588074770306164840e+00,-1.587949018168117732e+00,-2.601170953789729623e+01
1.217999999999993221e+01,3.469651238616581201e-01,-1.572324536708614717e+00,-1.572200458550095270e+00,-2.605875519584003897e+01
1.220999999999993157e+01,3.470886101882013075e-01,-1.575543571610921845e+00,-1.575420085284378713e+00,-2.610589801666182197e+01
1.223999999999993094e+01,3.472084868054061690e-01,-1.565887549959514402e+00,-1.565767673342309596e+00,-2.615275476654340281e+01
1.226999999999993030e+01,3.473235612005712847e-01,-1.575142551579795214e+00,-1.575027477184629987e+00,-2.619989396869563336e+01
1.229999999999992966e+01,3.474313228610127480e-01,-1.563559017165204068e+00,-1.563451255504762605e+00,-2.624669297755014696e+01
1.232999999999992902e+01,3.475306674323680456e-01,-1.555621607849135168e+00,-1.555522263277779871e+00,-2.629326228121426468e+01
1.235999999999992838e+01,3.476199277496240247e-01,-1.560222318774473260e+00,-1.560133058457217281e+00,-2.633997969046024679e+01
1.238999999999992774e+01,3.477012827535617134e-01,-1.546704058625639977e+00,-1.546622703621702399e+00,-2.638629945721507752e+01
1.241999999999992710e+01,3.477723083905718271e-01,-1.535503797620692001e+00,-1.535432771983681999e+00,-2.643229354550668830e+01
1.244999999999992646e+01,3.478309915595910740e-01,-1.519556412147889723e+00,-1.519497728978870477e+00,-2.647782155470210697e+01
1.247999999999992582e+01,3.478759352350254130e-01,-1.486753867478610713e+00,-1.486708923803176319e+00,-2.652237922705103301e+01
1.250999999999992518e+01,3.479065279468869232e-01,-1.484061194799446426e+00,-1.484030602087584860e+00,-2.656687047018315440e+01
1.253999999999992454e+01,3.479223580195405230e-01,-1.464316996390948145e+00,-1.464301166318294545e+00,-2.661078415000222819e+01
1.256999999999992390e+01,3.479234014077766668e-01,-1.453206176809438865e+00,-1.453205133421202611e+00,-2.665437929191827848e+01
1.259999999999992326e+01,3.479068794861541747e-01,-1.433998080460442637e+00,-1.434014602382065018e+00,-2.669741575625371510e+01
1.262999999999992262e+01,3.478715428148863587e-01,-1.421460334502336220e+00,-1.421495671173603981e+00,-2.674009490296005254e+01
1.265999999999992198e+01,3.478178548379689539e-01,-1.407582295051335031e+00,-1.407635983028252546e+00,-2.678237605978850766e+01
1.268999999999992134e+01,3.477435724864336164e-01,-1.402942394532731729e+00,-1.403016676884267122e+00,-2.682453861397602779e+01
1.271999999999992070e+01,3.476493834404188465e-01,-1.395190528904632021e+00,-1.395284717950646680e+00,-2.686648851888918088e+01
1.274999999999992006e+01,3.475333066730943998e-01,-1.386087168544930748e+00,-1.386203245312255250e+00,-2.690818721071285324e+01
1.277999999999991942e+01,3.473957388054729201e-01,-1.380063193905345376e+00,-1.380200761772966800e+00,-2.694972667439763470e+01
1.280999999999991878e+01,3.472374112868771845e-01,-1.366877885517271185e+00,-1.367036213035866865e+00,-2.699089133848175237e+01
1.283999999999991815e+01,3.470567803184164690e-01,-1.366880486706580466e+00,-1.367061117675041126e+00,-2.703207838405140961e+01
1.286999999999991751e+01,3.468541274577294775e-01,-1.363555699219489048e+00,-1.363758352080175928e+00,-2.707318770788868534e+01
1.289999999999991687e+01,3.466289788832992991e-01,-1.357987532974848754e+00,-1.358212681549278988e+00,-2.711415248245236143e+01
1.292999999999991623e+01,3.463809334822495201e-01,-1.358264875220613010e+00,-1.358512920621662845e+00,-2.715514847411003174e+01
1.295999999999991559e+01,3.461100638820494568e-01,-1.355667175876478892e+00,-1.355938045476678955e+00,-2.719608935898652291e+01
1.298999999999991495e+01,3.458157699192005996e-01,-1.357545887594934886e+00,-1.357840181557783854e+00,-2.723711002957722016e+01
1.301999999999991431e+01,3.454981508984780181e-01,-1.364834901443231718e+00,-1.365152520463954300e+00,-2.727837269564124156e+01
1.304999999999991367e+01,3.451576792465826937e-01,-1.358940741319711876e+00,-1.359281212971607200e+00,-2.731948138953272931e+01
1.307999999999991303e+01,3.447926025081941570e-01,-1.367842242768528394e+00,-1.368207319506916875e+00,-2.736088173355417652e+01
1.310999999999991239e+01,3.444051965620364975e-01,-1.372297796270343984e+00,-1.372685202216501699e+00,-2.740243807338844206e+01
1.313999999999991175e+01,3.439944947499015138e-01,-1.378399660310561714e+00,-1.378810362122696809e+00,-2.744420076500989580e+01
1.316999999999991111e+01,3.435612992844937486e-01,-1.383476277873850524e+00,-1.383909473339258289e+00,-2.748613824881151757e+01
1.319999999999991047e+01,3.431049428602223061e-01,-1.384721225358755081e+00,-1.385177581783026524e+00,-2.752813624199655251e+01
1.322999999999990983e+01,3.426264366783711157e-01,-1.390125166071581875e+00,-1.390603672253432954e+00,-2.757031850316054999e+01
1.325999999999990919e+01,3.421278791571605860e-01,-1.395163871703827940e+00,-1.395662429225038359e+00,-2.761267197683287833e+01
1.328999999999990855e+01,3.416098844190036954e-01,-1.403045912206980494e+00,-1.403563906945137330e+00,-2.765528134893724399e+01
1.331999999999990791e+01,3.410743361403075213e-01,-1.405540202711165421e+00,-1.406075750989861595e+00,-2.769798310329727187e+01
1.334999999999990727e+01,3.405209795806896089e-01,-1.415059902489588239e+00,-1.415613259049206096e+00,-2.774098825693157977e+01
1.337999999999990663e+01,3.399507738614088170e-01,-1.421644837367217917e+00,-1.422215043086498820e+00,-2.778420780777187460e+01
1.340999999999990600e+01,3.393645884447884509e-01,-1.429509812562365756e+00,-1.430095997978986233e+00,-2.782767928756536691e+01
1.343999999999990536e+01,3.387623024663898308e-01,-1.433895944016700730e+00,-1.434498229995099461e+00,-2.787129845186426635e+01
1.346999999999990472e+01,3.381440879581840142e-01,-1.442511316490872275e+00,-1.443129530999078147e+00,-2.791519200586719762e+01
1.349999999999990408e+01,3.375108798578834723e-01,-1.452831141496567557e+00,-1.453464349596868210e+00,-2.795941014821239534e+01
1.352999999999990344e+01,3.368639907620480933e-01,-1.452035726583253972e+00,-1.452682615679089295e+00,-2.800361810910573013e+01
1.355999999999990280e+01,3.362041478581733189e-01,-1.466979786507082828e+00,-1.467639629410957713e+00,-2.804828734560481962e+01
1.358999999999990216e+01,3.355344554306699534e-01,-1.474400190248168485e+00,-1.475069882675671851e+00,-2.809318904373976977e+01
1.361999999999990152e+01,3.348554146749565530e-01,-1.474284168990248611e+00,-1.474963209745961956e+00,-2.813809660956519210e+01
1.364999999999990088e+01,3.341661691693657565e-01,-1.480532377600085159e+00,-1.481221623105676066e+00,-2.818320182639878624e+01
1.367999999999990024e+01,3.334659750524616162e-01,-1.491892239724690983e+00,-1.492592433841595234e+00,-2.822865878770742754e+01
1.370999999999989960e+01,3.327592281201534608e-01,-1.502629039973225389e+00,-1.503335786905533489e+00,-2.827444440583893481e+01
1.373999999999989896e+01,3.320436000945609090e-01,-1.511227812037503782e+00,-1.511943440063096222e+00,-2.832049686822565349e+01
1.376999999999989832e+01,3.313205538883777779e-01,-1.515398249482137860e+00,-1.516121295688320991e+00,-2.836668186191630170e+01
1.379999999999989768e+01,3.305909276911935812e-01,-1.529905971375938423e+00,-1.530635597573122730e+00,-2.841330866725476412e+01
1.382999999999989704e+01,3.298537186794034959e-01,-1.535487232688700354e+00,-1.536224441700490440e+00,-2.846011049324721753e+01
1.385999999999989640e+01,3.291131003478252604e-01,-1.540931862247743922e+00,-1.541672480579322269e+00,-2.850707906744622733e+01
1.388999999999989576e+01,3.283670950051669202e-01,-1.548245286328238324e+00,-1.548991291670896775e+00,-2.855427243137873461e+01
1.391999999999989512e+01,3.276131850616277319e-01,-1.551412284023728994e+00,-1.552166193967268182e+00,-2.860156870984298649e+01
1.394999999999989448e+01,3.268540712611263110e-01,-1.559622526577224555e+00,-1.560381640377725976e+00,-2.864911649944080096e+01
1.397999999999989384e+01,3.260889249524380196e-01,-1.557967568968849248e+00,-1.558732715277537650e+00,-2.869662067281855755e+01
1.400999999999989321e+01,3.253199336333104097e-01,-1.566865638697152896e+00,-1.567634630016280450e+00,-2.874439563329859837e+01
1.403999999999989257e+01,3.245461240416315229e-01,-1.572365574230994323e+00,-1.573139383822673265e+00,-2.879234041011720535e+01
1.406999999999989193e+01,3.237685786980531999e-01,-1.580747981573653149e+00,-1.581525526917231472e+00,-2.884054039490799326e+01
1.409999999999989129e+01,3.229867624185861485e-01,-1.589522885520828988e+00,-1.590304701800296039e+00,-2.888900789775308553e+01
1.412999999999989065e+01,3.222038714571403561e-01,-1.600982102441643740e+00,-1.601764993403089532e+00,-2.893782025178778028e+01
1.415999999999989001e+01,3.214195768358866223e-01,-1.609758260050710765e+00,-1.610542554671964499e+00,-2.898689729421055716e+01
1.418999999999988937e+01,3.206315540382859153e-01,-1.622317310698892623e+00,-1.623105333496493330e+00,-2.903635483632912440e+01
1.421999999999988873e+01,3.198436186994106922e-01,-1.636266731120552320e+00,-1.637054666459427654e+00,-2.908623077360161346e+01
1.424999999999988809e+01,3.190544087897807524e-01,-1.646665375314180224e+00,-1.647454585223810053e+00,-2.913641994477066888e+01
1.427999999999988745e+01,3.182672017253080909e-01,-1.657334675794871703e+00,-1.658121882859344254e+00,-2.918692719210898900e+01
1.430999999999988681e+01,3.174864103051628916e-01,-1.667364314640893408e+00,-1.668145106061038607e+00,-2.923772891296836463e+01
1.433999999999988617e+01,3.167052346830548371e-01,-1.668612779814065084e+00,-1.669393955436173194e+00,-2.928856847198489177e+01
1.436999999999988553e+01,3.159303005996373925e-01,-1.679813435629458063e+00,-1.680588369712875618e+00,-2.933973780913719409e+01
1.439999999999988489e+01,3.151632628432521344e-01,-1.682820698878960686e+00,-1.683587736635345999e+00,-2.939098946785994571e+01
1.442999999999988425e+01,3.144018923661490161e-01,-1.691386562456502762e+00,-1.692147932933605770e+00,-2.944249243521074533e+01
1.445999999999988361e+01,3.136476081868196930e-01,-1.700630096334889263e+00,-1.701384380514218586e+00,-2.949426562228012116e+01
1.448999999999988297e+01,3.129026590347752101e-01,-1.706867600025938625e+00,-1.707612549177983219e+00,-2.954621659943294176e+01
1.451999999999988233e+01,3.121679760579136875e-01,-1.713743972978012176e+00,-1.714478655954873698e+00,-2.959836360159914292e+01
1.454999999999988169e+01,3.114446537198647391e-01,-1.719444603156911278e+00,-1.720167925494960226e+00,-2.965067026203190181e+01
1.457999999999988106e+01,3.107328806913928765e-01,-1.711422566913817001e+00,-1.712134339942288808e+00,-2.970272471206778775e+01
1.460999999999988042e+01,3.100364638402426376e-01,-1.716976927320525981e+00,-1.717673344171676275e+00,-2.975493043673855453e+01
1.463999999999987978e+01,3.093557730065606415e-01,-1.714992348608326278e+00,-1.715673039442008330e+00,-2.980706089803048187e+01
1.466999999999987914e+01,3.086981905053284292e-01,-1.727187825887704697e+00,-1.727845408388936965e+00,-2.985953411530834600e+01
1.469999999999987850e+01,3.080575598180342878e-01,-1.725924479576342430e+00,-1.726565110263636571e+00,-2.991195248038292931e+01
1.472999999999987786e+01,3.074417420629834141e-01,-1.717652521662150100e+00,-1.718268339417200918e+00,-2.996409787378784628e+01
1.475999999999987722e+01,3.068472062643415321e-01,-1.725370988440426245e+00,-1.725965524239068127e+00,-3.001645353923970205e+01
1.478999999999987658e+01,3.062767844944873641e-01,-1.720899766384953677e+00,-1.721470188154807790e+00,-3.006865095400110377e+01
1.481999999999987594e+01,3.057271857613627630e-01,-1.725994877261844529e+00,-1.726544475994969075e+00,-3.012098039905208324e+01
1.484999999999987530e+01,3.052011629877159904e-01,-1.722348142203909971e+00,-1.722874164977556743e+00,-3.017317686609185046e+01
1.487999999999987466e+01,3.047010724680340177e-01,-1.717903598862043690e+00,-1.718403689381725608e+00,-3.022521406457738991e+01
1.490999999999987402e+01,3.042292411607570024e-01,-1.725212786668363751e+00,-1.725684617975640656e+00,-3.027744227948471689e+01
1.493999999999987338e+01,3.037786672379778619e-01,-1.717716028334007161e+00,-1.718166602256786302e+00,-3.032942433425751716e+01
1.496999999999987274e+01,3.033492221481497997e-01,-1.715943060196016390e+00,-1.716372505285844507e+00,-3.038133207115322776e+01
1.499999999999987210e+01,3.029434414639032846e-01,-1.713764200087761758e+00,-1.714169980772008328e+00,-3.043315077784010825e+01
1.502999999999987146e+01,3.025613059929213033e-01,-1.713393438610935959e+00,-1.713775574081918052e+00,-3.048493471646941799e+01
1.505999999999987082e+01,3.022000840975343494e-01,-1.705026122482124595e+00,-1.705387344377511605e+00,-3.053644672203926547e+01
1.508999999999987018e+01,3.018624671518815861e-01,-1.707481068878743624e+00,-1.707818685824396443e+00,-3.058800877105128180e+01
1.511999999999986954e+01,3.015441218471729967e-01,-1.695571774706724932e+00,-1.695890120011433577e+00,-3.063919426959719416e+01
1.514999999999986890e+01,3.012465859374038324e-01,-1.697259012982859083e+00,-1.697556548892628303e+00,-3.069040957589644947e+01
1.517999999999986827e+01,3.009742324758722387e-01,-1.685957307963529050e+00,-1.686229661425060700e+00,-3.074126064859688512e+01
1.520999999999986763e+01,3.007206272896622012e-01,-1.688322933897119071e+00,-1.688576539083329164e+00,-3.079216394180000904e+01
1.523999999999986699e+01,3.004837900944317131e-01,-1.682342022873858811e+00,-1.682578860069089188e+00,-3.084287103968145516e+01
1.526999999999986635e+01,3.002707330339221548e-01,-1.684679184024009624e+00,-1.684892241084519071e+00,-3.089362447226268671e+01
1.529999999999986571e+01,3.000727014762834544e-01,-1.675247091900069041e+00,-1.675445123457707686e+00,-3.094407991657732637e+01
1.532999999999986507e+01,2.998976579753315219e-01,-1.671724744419563091e+00,-1.671899787920515079e+00,-3.099440670241086693e+01
1.535999999999986443e+01,2.997383048413837514e-01,-1.676879648320474203e+00,-1.677039001454422085e+00,-3.104487244499442866e+01
1.538999999999986379e+01,2.995957485291138589e-01,-1.668421105755485856e+00,-1.668563662067755748e+00,-3.109506763447936351e+01
1.541999999999986315e+01,2.994679650859622955e-01,-1.669847801182515523e+00,-1.669975584625666976e+00,-3.114529085195799141e+01
1.544999999999986251e+01,2.993590333154904082e-01,-1.663838149629389473e+00,-1.663947081399861361e+00,-3.119531492821734631e+01
1.547999999999986187e+01,2.992669984099758929e-01,-1.675834572967884073e+00,-1.675926607873398533e+00,-3.124568200031189491e+01
1.550999999999986123e+01,2.991946360594088805e-01,-1.667820732713801268e+00,-1.667893095064368225e+00,-3.129578898464387748e+01
1.553999999999986059e+01,2.991395309102223843e-01,-1.661248264718509837e+00,-1.661303369867696222e+00,-3.134568153773462029e+01
1.556999999999985995e+01,2.991007929826217104e-01,-1.649624187172147538e+00,-1.649662925099748101e+00,-3.139520900127738301e+01
1.559999999999985931e+01,2.990851083328998072e-01,-1.648399488032345150e+00,-1.648415172682067054e+00,-3.144467667056807514e+01
1.562999999999985867e+01,2.990871814158503894e-01,-1.633367176177839886e+00,-1.633365103094889248e+00,-3.149367561277045979e+01
1.565999999999985803e+01,2.991129276053604569e-01,-1.634873136980668384e+00,-1.634847390791158261e+00,-3.154269606069036769e+01
1.568999999999985739e+01,2.991587735140487370e-01,-1.614299367469076207e+00,-1.614253521560387927e+00,-3.159107919580575441e+01
1.571999999999985675e+01,2.992260549317042884e-01,-1.597208435788840308e+00,-1.597141154371184868e+00,-3.163892816746176351e+01
1.574999999999985612e+01,2.993174889174643472e-01,-1.594184507742405721e+00,-1.594093073756645662e+00,-3.168666226870827529e+01
1.577999999999985548e+01,2.994337215222757087e-01,-1.579006011934701581e+00,-1.578889779329890164e+00,-3.173391621646150185e+01
1.580999999999985484e+01,2.995726074981835407e-01,-1.554659310525098093e+00,-1.554520424549190150e+00,-3.178041710980134837e+01
1.583999999999985420e+01,2.997356261774417607e-01,-1.544505883471824159e+00,-1.544342864792565884e+00,-3.182658926762625029e+01
1.586999999999985356e+01,2.999252071673461639e-01,-1.522423332748554792e+00,-1.522233751758650389e+00,-3.187207238661880027e+01
1.589999999999985292e+01,3.001392008885809259e-01,-1.514672587639610324e+00,-1.514458593918375673e+00,-3.191729857052675356e+01
1.592999999999985228e+01,3.003786615961709927e-01,-1.487675070051885040e+00,-1.487435609344295084e+00,-3.196168936192071897e+01
1.595999999999985164e+01,3.006518057594951832e-01,-1.481264203391889023e+00,-1.480991059228564888e+00,-3.200585414385915328e+01
1.598999999999985100e+01,3.009481689763372492e-01,-1.472555420507638990e+00,-1.472259057290796980e+00,-3.204973444325753462e+01
1.601999999999985036e+01,3.012707380066240725e-01,-1.452307049680654938e+00,-1.451984480650368114e+00,-3.209298108571767472e+01
1.604999999999985150e+01,3.016223893050475890e-01,-1.431639354155207933e+00,-1.431287702856784527e+00,-3.213557861504390445e+01
1.607999999999985263e+01,3.020003737030492186e-01,-1.415797129369720908e+00,-1.415419144971719279e+00,-3.217767454452698672e+01
1.610999999999985377e+01,3.024087867884296399e-01,-1.399067502996153234e+00,-1.398659089910772924e+00,-3.221923815653149603e+01
1.613999999999985491e+01,3.028397036922200747e-01,-1.373124214731036741e+00,-1.372693297827246361e+00,-3.226000096606963297e+01
1.616999999999985604e+01,3.033015991499268260e-01,-1.362353721532555184e+00,-1.361891826074848488e+00,-3.230040968225790721e+01
1.619999999999985718e+01,3.037872961078471601e-01,-1.334996312416513842e+00,-1.334510615458593508e+00,-3.233997387467248075e+01
1.622999999999985832e+01,3.043016897506848339e-01,-1.301096638403229200e+00,-1.300582244760391415e+00,-3.237849238018173992e+01
1.625999999999985945e+01,3.048445965648310385e-01,-1.289055060660176721e+00,-1.288512153846030461e+00,-3.241662112518739747e+01
1.628999999999986059e+01,3.054131396747121752e-01,-1.264051512871951166e+00,-1.263482969762069974e+00,-3.245397412746368104e+01
1.631999999999986173e+01,3.060059338425872300e-01,-1.242743610290947709e+00,-1.242150816123072765e+00,-3.249066364160453446e+01
1.634999999999986287e+01,3.066235558349920121e-01,-1.220895285378866824e+00,-1.220277663386462041e+00,-3.252667287817349262e+01
1.637999999999986400e+01,3.072650391473067399e-01,-1.195238457387567621e+00,-1.194596974075252893e+00,-3.256188854858280735e+01
1.640999999999986514e+01,3.079295593666144804e-01,-1.164536088244040535e+00,-1.163871568024732905e+00,-3.259616011101081767e+01
1.643999999999986628e+01,3.086111697640770979e-01,-1.145636513971818538e+00,-1.144954903574356031e+00,-3.262984759603250495e+01
1.646999999999986741e+01,3.093141608394673892e-01,-1.109892248127857917e+00,-1.109189257052467514e+00,-3.266244137240094858e+01
1.649999999999986855e+01,3.100316323771371563e-01,-1.067939895633499559e+00,-1.067222424095829680e+00,-3.269376209773228226e+01
1.652999999999986969e+01,3.107681371433017592e-01,-1.038172470816927095e+00,-1.037435966050762381e+00,-3.272417076709063366e+01
1.655999999999987082e+01,3.115173553319433020e-01,-1.010049421417379190e+00,-1.009300203228737702e+00,-3.275372303154451004e+01
1.658999999999987196e+01,3.122795296914696594e-01,-9.718805735138291713e-01,-9.711183991543028693e-01,-3.278211727439039436e+01
1.661999999999987310e+01,3.130512480674629838e-01,-9.421971968525072461e-01,-9.414254784765139217e-01,-3.280961147191998606e+01
1.664999999999987423e+01,3.138343159545567973e-01,-9.146152798523432548e-01,-9.138322119652494413e-01,-3.283626686242845949e+01
1.667999999999987537e+01,3.146223439019045776e-01,-8.933061239892956529e-01,-8.925180960419478726e-01,-3.286227801820079719e+01
1.670999999999987651e+01,3.154092393308826070e-01,-8.394801112104317564e-01,-8.386932157814537270e-01,-3.288667552610812805e+01
1.673999999999987764e+01,3.161931220308242807e-01,-8.113113648065924943e-01,-8.105274821066508206e-01,-3.291023098435238126e+01
1.676999999999987878e+01,3.169719325961115608e-01,-7.734664903703623029e-01,-7.726876798050750228e-01,-3.293265616849820532e+01
1.679999999999987992e+01,3.177425439904439375e-01,-7.384817831897954044e-01,-7.377111717954629722e-01,-3.295404001059957011e+01
1.682999999999988106e+01,3.185010537507513839e-01,-6.782833309362652496e-01,-6.775248211759578032e-01,-3.297363000076735062e+01
1.685999999999988219e+01,3.192452235538627558e-01,-6.526332706420997498e-01,-6.518891008389884334e-01,-3.299246482908350231e+01
1.688999999999988333e+01,3.199729149220557067e-01,-6.014307520752548708e-01,-6.007030607070619199e-01,-3.300978006027757061e+01
1.691999999999988447e+01,3.206829724115897728e-01,-5.577455427710444891e-01,-5.570354852815104785e-01,-3.302580236907116529e+01
1.694999999999988560e+01,3.213724487417702336e-01,-5.109930081297124893e-01,-5.103035317995320286e-01,-3.304044268298487452e+01
1.697999999999988674e+01,3.220408312158313802e-01,-4.726728472087848854e-01,-4.720044647347237388e-01,-3.305395448592707908e+01
1.700999999999988788e+01,3.226837879547365118e-01,-4.490171238529665487e-01,-4.483741671140614171e-01,-3.306678204290376044e+01
1.703999999999988901e+01,3.233007179975143086e-01,-3.974181236650316529e-01,-3.968011936222538560e-01,-3.307808765657093630e+01
1.706999999999989015e+01,3.238899704441830507e-01,-3.609206596579550563e-01,-3.603314072112863142e-01,-3.308832602391400002e+01
1.709999999999989129e+01,3.244435229017368361e-01,-3.343097516594080165e-01,-3.337561992018542312e-01,-3.309780176400622764e+01
1.712999999999989242e+01,3.249661179490166973e-01,-3.046823494082648853e-01,-3.041597543609850240e-01,-3.310641963944119937e+01
1.715999999999989356e+01,3.254514059302786588e-01,-2.817951609595234497e-01,-2.813098729782614882e-01,-3.311438820628872293e+01
1.718999999999989470e+01,3.258993800421325915e-01,-2.588624848361752440e-01,-2.584145107243213113e-01,-3.312170610672195892e+01
1.721999999999989583e+01,3.263113521824972385e-01,-2.329105377689681122e-01,-2.324985656286034652e-01,-3.312828145071465968e+01
1.724999999999989697e+01,3.266826306043311146e-01,-2.066771759743219750e-01,-2.063058975524880989e-01,-3.313411048757205890e+01
1.727999999999989811e+01,3.270149462950436847e-01,-1.878554012909939841e-01,-1.875230856002814139e-01,-3.313941383392007367e+01
1.730999999999989925e+01,3.273090496511606440e-01,-1.699615992550030374e-01,-1.696674958988860782e-01,-3.314421857854160436e+01
1.733999999999990038e+01,3.275637770724337261e-01,-1.433850231635101224e-01,-1.431302957422370403e-01,-3.314826540181523740e+01
1.736999999999990152e+01,3.277863044952492033e-01,-1.191340842576324027e-01,-1.189115568348169255e-01,-3.315161689692015301e+01
1.739999999999990266e+01,3.279707564374055861e-01,-1.100726770893031142e-01,-1.098882251471467314e-01,-3.315473462529067916e+01
1.742999999999990379e+01,3.281258174624527291e-01,-8.327790247794843170e-02,-8.312284145290128878e-02,-3.315707790133996724e+01
1.745999999999990493e+01,3.282618970385529078e-01,-7.760946571617671763e-02,-7.747338614007653890e-02,-3.315927010573535227e+01
1.748999999999990607e+01,3.283610998214573362e-01,-5.344809777423426000e-02,-5.334889499132983159e-02,-3.316077434588567030e+01
1.751999999999990720e+01,3.284365919668764677e-01,-4.446351397645786907e-02,-4.438802183103873755e-02,-3.316203275915954407e+01
1.754999999999990834e+01,3.285031954743090066e-01,-5.453386579404545520e-02,-5.446726228661291636e-02,-3.316360217162593216e+01
1.757999999999990948e+01,3.285461704617119727e-01,-4.465285731300885907e-02,-4.460988232560589295e-02,-3.316489878235792332e+01
1.760999999999991061e+01,3.285808623739975287e-01,-5.657920000533708804e-02,-5.654450809305153203e-02,-3.316656146644579906e+01
1.763999999999991175e+01,3.285997699298052188e-01,-2.716087998787997115e-02,-2.714197243207228105e-02,-3.316735738528962685e+01
1.766999999999991289e+01,3.286203701333055283e-01,-3.142174954460746905e-02,-3.140114934110715961e-02,-3.316827943757245833e+01
1.769999999999991402e+01,3.286291131982483349e-01,-3.732512844580815337e-02,-3.731638538086534673e-02,-3.316939044836089323e+01
1.772999999999991516e+01,3.286374874768969723e-01,-1.701999156944677960e-02,-1.701161729079814222e-02,-3.316989267382932383e+01
1.775999999999991630e+01,3.286365815631697163e-01,-6.881390709206847145e-03,-6.882296622934103159e-03,-3.317010002146432868e+01
1.778999999999991743e+01,3.286389957380431159e-01,-2.905520242230000272e-02,-2.905278824742660304e-02,-3.317096926336211737e+01
1.781999999999991857e+01,3.286336359060905155e-01,-8.251084613197096074e-03,-8.256444445149696554e-03,-3.317122215573246535e+01
1.784999999999991971e+01,3.286342707214744419e-01,4.800392616542470403e-03,4.801027431926396805e-03,-3.317107750913859121e+01
1.787999999999992085e+01,3.286253963807103107e-01,-4.323144336659451303e-02,-4.324031770735864422e-02,-3.317238332678035562e+01
1.790999999999992198e+01,3.286161754367628585e-01,-3.689353617881260816e-02,-3.690275712276006037e-02,-3.317349935380966741e+01
1.793999999999992312e+01,3.286091589462875051e-01,-2.408807765177056748e-02,-2.409509414224592083e-02,-3.317422901262970214e+01
1.796999999999992426e+01,3.285867662930883615e-01,-3.798935624733809635e-02,-3.801174890053723998e-02,-3.317539108597032538e+01
1.799999999999992539e+01,3.285644437182597688e-01,-1.571321753118665177e-02,-1.573554010601524444e-02,-3.317588480507109239e+01
1.802999999999992653e+01,3.285312290494348808e-01,6.299608741166973225e-03,6.266394072342085231e-03,-3.317572903147767960e+01
1.805999999999992767e+01,3.284989989493927176e-01,1.383742630155726516e-03,1.351512530113563315e-03,-3.317571974929881407e+01
1.808999999999992880e+01,3.284566287341455504e-01,-1.017409144985911840e-02,-1.021646166510628562e-02,-3.317606734225756071e+01
1.811999999999992994e+01,3.284104104290423987e-01,-6.841250290105452270e-02,-6.845872120615767442e-02,-3.317816593564969452e+01
1.814999999999993108e+01,3.283454101995031404e-01,-7.741648771000900209e-02,-7.748148793954826030e-02,-3.318055343051053541e+01
1.817999999999993221e+01,3.282705342582943331e-01,-7.258580867090536071e-02,-7.266068461211416807e-02,-3.318280588071187509e+01
1.820999999999993335e+01,3.281878818681930321e-01,-8.247310795154579044e-02,-8.255576034164709143e-02,-3.318536272634052153e+01
1.823999999999993449e+01,3.280893742545082370e-01,-1.342718018540991487e-01,-1.343703094677839438e-01,-3.318948938800983228e+01
1.826999999999993562e+01,3.279733300810148133e-01,-9.664001640868520593e-02,-9.675606058217862959e-02,-3.319250463267558615e+01
1.829999999999993676e+01,3.278435642096714786e-01,-1.282914043712311547e-01,-1.284211702425744894e-01,-3.319648314067806893e+01
1.832999999999993790e+01,3.277010245432969704e-01,-1.219347227223869928e-01,-1.220772623887615010e-01,-3.320028372202612132e+01
1.835999999999993904e+01,3.275477852746863094e-01,-1.220111629013957283e-01,-1.221644021700063892e-01,-3.320409729618177153e+01
1.838999999999994017e+01,3.273785032981026411e-01,-1.597443543441892932e-01,-1.599136363207729616e-01,-3.320905890878868405e+01
1.841999999999994131e+01,3.271954787521109687e-01,-1.522185465173460928e-01,-1.524015710633377652e-01,-3.321380848973019084e+01
1.844999999999994245e+01,3.269938166690590231e-01,-1.505123695665115113e-01,-1.507140316495634569e-01,-3.321852552290023652e+01
1.847999999999994358e+01,3.267756051062329359e-01,-1.594255699496935075e-01,-1.596437815125195947e-01,-3.322352650156155107e+01
1.850999999999994472e+01,3.265406180064049924e-01,-1.938178231920919259e-01,-1.940528102919198694e-01,-3.322957602335714711e+01
1.853999999999994586e+01,3.262884385787682695e-01,-1.942726532194495592e-01,-1.945248326470862821e-01,-3.323565638238136444e+01
1.856999999999994699e+01,3.260160512339916883e-01,-2.011221645360053989e-01,-2.013945518807819801e-01,-3.324196243466222711e+01
1.859999999999994813e+01,3.257314147209745547e-01,-2.103516154087195222e-01,-2.106362519217366558e-01,-3.324855761963750211e+01
1.862999999999994927e+01,3.254311341377277289e-01,-2.211942141979702514e-01,-2.214944947812170772e-01,-3.325549372664669079e+01
1.865999999999995040e+01,3.251136783558311594e-01,-2.550336145946620059e-01,-2.553510703765585754e-01,-3.326346219086642719e+01
1.868999999999995154e+01,3.247842273002941593e-01,-2.607629974543642648e-01,-2.610924485099012649e-01,-3.327161453184560003e+01
1.871999999999995268e+01,3.244379662819381061e-01,-2.637481953988465855e-01,-2.640944564172026388e-01,-3.327987323872591929e+01
1.874999999999995381e+01,3.240835419268633388e-01,-3.018476412798363206e-01,-3.022020656349110879e-01,-3.328928309231939409e+01
1.877999999999995495e+01,3.237139161657694442e-01,-2.922861400013393451e-01,-2.926557657624332398e-01,-3.329842130228052355e+01
1.880999999999995609e+01,3.233391397522445421e-01,-3.101552728624213939e-01,-3.105300492759462960e-01,-3.330810073687992912e+01
1.883999999999995723e+01,3.229562736803011092e-01,-3.309456746523039561e-01,-3.313285407242473890e-01,-3.331841197319144499e+01
1.886999999999995836e+01,3.225667375943178650e-01,-3.415191064722928882e-01,-3.419086425582761324e-01,-3.332904708247159675e+01
1.889999999999995950e+01,3.221715986195769488e-01,-3.633641006852562083e-01,-3.637592396599971245e-01,-3.334034314446689251e+01
1.892999999999996064e+01,3.217691561191668992e-01,-3.765356525971105817e-01,-3.769380950975206312e-01,-3.335204165654521802e+01
1.895999999999996177e+01,3.213657851105247154e-01,-4.010051158264378302e-01,-4.014084868350800139e-01,-3.336447518102865928e+01
1.898999999999996291e+01,3.209618142314773492e-01,-4.172157693550391233e-01,-4.176197402340864895e-01,-3.337739562498835966e+01
1.901999999999996405e+01,3.205507130486993095e-01,-4.293720846713791062e-01,-4.297831858541571459e-01,-3.339068788871127680e+01
1.904999999999996518e+01,3.201328467324044968e-01,-4.456156043094513519e-01,-4.460334706257461646e-01,-3.340447422315685344e+01
1.907999999999996632e+01,3.197054895509725547e-01,-4.811228109529501751e-01,-4.815501681343821172e-01,-3.341933526466687709e+01
1.910999999999996746e+01,3.192728846836987433e-01,-4.951527852984450861e-01,-4.955853901657188976e-01,-3.343462245309309822e+01
1.913999999999996859e+01,3.188376168758277895e-01,-5.087446208867872910e-01,-5.091798886946582448e-01,-3.345032005952757714e+01
1.916999999999996973e+01,3.183982762882588968e-01,-5.511530460892408723e-01,-5.515923866768097650e-01,-3.346729399149782580e+01
1.919999999999997087e+01,3.179549474976458567e-01,-5.603982878464575101e-01,-5.608416166370705502e-01,-3.348454926892382844e+01
1.922999999999997200e+01,3.175082698925099089e-01,-5.671026035916283403e-01,-5.675492811967642881e-01,-3.350200902463672037e+01
1.925999999999997314e+01,3.170636285710028979e-01,-5.969811438737180342e-01,-5.974257851952250453e-01,-3.352036310027443022e+01
1.928999999999997428e+01,3.166207316923176918e-01,-5.988685020629314071e-01,-5.993113989416165577e-01,-3.353877205221500901e+01
1.931999999999997542e+01,3.161777433479368016e-01,-6.056122875817675499e-01,-6.060552759261483846e-01,-3.355738340918684059e+01
1.934999999999997655e+01,3.157307419666821602e-01,-6.230116958848497255e-01,-6.234586972661043669e-01,-3.357652076144464104e+01
1.937999999999997769e+01,3.152867203788907169e-01,-6.342574758133627810e-01,-6.347014974011542243e-01,-3.359599250730683195e+01
1.940999999999997883e+01,3.148431115407409608e-01,-6.644285122855346781e-01,-6.648721211236844342e-01,-3.361636897151355186e+01
1.943999999999997996e+01,3.144017629974047989e-01,-6.713199047100348871e-01,-6.717612532533709935e-01,-3.363694991719818717e+01
1.946999999999998110e+01,3.139593512899136463e-01,-6.847821098700006548e-01,-6.852245215774918075e-01,-3.365793579220177634e+01
1.949999999999998224e+01,3.135176395513459280e-01,-7.014708463427237195e-01,-7.019125580812914933e-01,-3.367942162933063344e+01
1.952999999999998337e+01,3.130778908018398421e-01,-7.141491425145574112e-01,-7.145888912640634416e-01,-3.370128585235556784e+01
1.955999999999998451e+01,3.126423628565390689e-01,-7.237099566459339606e-01,-7.241454845912347338e-01,-3.372343267900025410e+01
1.958999999999998565e+01,3.122098114504010535e-01,-7.586018661409775765e-01,-7.590344175471155364e-01,-3.374662328639061570e+01
1.961999999999998678e+01,3.117801461340288793e-01,-7.623923526305402820e-01,-7.628220179469125117e-01,-3.376992472228590714e+01
1.964999999999998792e+01,3.113564862771291963e-01,-7.903900936306457181e-01,-7.908137534875454566e-01,-3.379406008495172387e+01
1.967999999999998906e+01,3.109332247954995077e-01,-7.991514712697996847e-01,-7.995747327514293179e-01,-3.381845789057144458e+01
1.970999999999999019e+01,3.105117055950987748e-01,-8.091821073835764322e-01,-8.096036265839772206e-01,-3.384315487299335246e+01
1.973999999999999133e+01,3.100955600174635785e-01,-8.354160929678040581e-01,-8.358322385454393100e-01,-3.386863350136001571e+01
1.976999999999999247e+01,3.096828140312885558e-01,-8.454081869483700551e-01,-8.458209329345450778e-01,-3.389440849295463920e+01
1.979999999999999361e+01,3.092754319139234820e-01,-8.571582297374891191e-01,-8.575656118548542484e-01,-3.392053062196413293e+01
1.982999999999999474e+01,3.088755991182294824e-01,-8.862658439805736199e-01,-8.866656767762676195e-01,-3.394751843007924208e+01
1.985999999999999588e+01,3.084808031507565440e-01,-8.930144774802578622e-01,-8.934092734477308007e-01,-3.397470366037112655e+01
1.988999999999999702e+01,3.080973387313922229e-01,-9.060221725516737212e-01,-9.064056369710380423e-01,-3.400226778996704269e+01
1.991999999999999815e+01,3.077227761338047207e-01,-9.260236440760292176e-01,-9.263982066736167198e-01,-3.403042306188690702e+01
1.994999999999999929e+01,3.073601488257564629e-01,-9.464319415957773707e-01,-9.467945689038256285e-01,-3.405917864744282753e+01
1.998000000000000043e+01,3.070079206274910488e-01,-9.612049868047178869e-01,-9.615572150029833010e-01,-3.408836702524523332e+01
2.001000000000000156e+01,3.066638145078210975e-01,-9.726566966981806672e-01,-9.730008028178506185e-01,-3.411789083226585007e+01
2.004000000000000270e+01,3.063320825417323867e-01,-9.944942263669660498e-01,-9.948259583330547606e-01,-3.414805739102295234e+01
2.007000000000000384e+01,3.060101275445971103e-01,-1.002833947387382185e+00,-1.003155902384517351e+00,-3.417846436444170877e+01
2.010000000000000497e+01,3.057010803198050297e-01,-1.032765590428431857e+00,-1.033074637653224048e+00,-3.420975637937934977e+01
2.013000000000000611e+01,3.053998584209318135e-01,-1.048934793671257193e+00,-1.049236015570130354e+00,-3.424152564508835894e+01
2.016000000000000725e+01,3.051095950165297888e-01,-1.069153169902668843e+00,-1.069443433307070812e+00,-3.427389050358983980e+01
2.019000000000000838e+01,3.048261668000998292e-01,-1.085734596463291401e+00,-1.086018024679721306e+00,-3.430674596970017376e+01
2.022000000000000952e+01,3.045524987611084589e-01,-1.100022481130345620e+00,-1.100296149169337045e+00,-3.434002031217306694e+01
2.025000000000001066e+01,3.042829931254595888e-01,-1.114118479241225312e+00,-1.114387984876874071e+00,-3.437371337218595357e+01
2.028000000000001180e+01,3.040179268671322488e-01,-1.140558175596901425e+00,-1.140823241855228876e+00,-3.440819518371218777e+01
2.031000000000001293e+01,3.037616580133757349e-01,-1.140956909461387614e+00,-1.141213178315144017e+00,-3.444268015984978604e+01
2.034000000000001407e+01,3.035085391486337381e-01,-1.149765456727348756e+00,-1.150018575592090642e+00,-3.447742624241635667e+01
2.037000000000001521e+01,3.032624317853497287e-01,-1.166553921254934956e+00,-1.166800028618218965e+00,-3.451266896741728374e+01
2.040000000000001634e+01,3.030232087632168114e-01,-1.167521120415668356e+00,-1.167760343437801218e+00,-3.454793382405188851e+01
2.043000000000001748e+01,3.027895779391943099e-01,-1.174899139208046339e+00,-1.175132770032068841e+00,-3.458341442905214791e+01
2.046000000000001862e+01,3.025618831160509226e-01,-1.174958087880015656e+00,-1.175185782703159099e+00,-3.461889086651169123e+01
2.049000000000001975e+01,3.023484482223061098e-01,-1.197177910544099610e+00,-1.197391345437844423e+00,-3.465501963872176105e+01
2.052000000000002089e+01,3.021423866376488077e-01,-1.200341840389306025e+00,-1.200547901973963327e+00,-3.469123595551809558e+01
2.055000000000002203e+01,3.019435328359230120e-01,-1.195317835602390355e+00,-1.195516689404116040e+00,-3.472729434438789298e+01
2.058000000000002316e+01,3.017560971657772262e-01,-1.192867344401884910e+00,-1.193054780072030585e+00,-3.476326780039008923e+01
2.061000000000002430e+01,3.015752951680030769e-01,-1.203050232006846354e+00,-1.203231034004620614e+00,-3.479954010934807229e+01
2.064000000000002544e+01,3.014061057011119260e-01,-1.197808960088086572e+00,-1.197978149554977723e+00,-3.483564356761760195e+01
2.067000000000002657e+01,3.012470787057496269e-01,-1.196707120809711089e+00,-1.196866147805073499e+00,-3.487170380823725679e+01
2.070000000000002771e+01,3.011004493138893512e-01,-1.211572850345032260e+00,-1.211719479736892424e+00,-3.490819762313946484e+01
2.073000000000002885e+01,3.009667037131127376e-01,-1.209362267097203958e+00,-1.209496012697980571e+00,-3.494461223675315864e+01
2.076000000000002998e+01,3.008436363910941824e-01,-1.215544316221877752e+00,-1.215667383543896252e+00,-3.498120163356183809e+01
2.079000000000003112e+01,3.007351504522992047e-01,-1.210701830917410682e+00,-1.210810316856205660e+00,-3.501763117442815343e+01
2.082000000000003226e+01,3.006389421859754219e-01,-1.198638487665066865e+00,-1.198734695931390704e+00,-3.505368653732442397e+01
2.085000000000003340e+01,3.005568574102478463e-01,-1.206994395053612168e+00,-1.207076479829339632e+00,-3.508997845395175830e+01
2.088000000000003453e+01,3.004904439697433371e-01,-1.194683284312018312e+00,-1.194749697752522710e+00,-3.512588536592162569e+01
2.091000000000003567e+01,3.004399099689682440e-01,-1.203923509020610183e+00,-1.203974043021385221e+00,-3.516205360519302303e+01
2.094000000000003681e+01,3.004024964015249433e-01,-1.192596044298194879e+00,-1.192633457865638125e+00,-3.519786890008941072e+01
2.097000000000003794e+01,3.003904013102327575e-01,-1.204764232588582784e+00,-1.204776327679875081e+00,-3.523402392215836443e+01
2.100000000000003908e+01,3.003875735914941503e-01,-1.196561467109220622e+00,-1.196564294827959340e+00,-3.526992359389038256e+01
2.103000000000004022e+01,3.004034949331885196e-01,-1.203794026777250448e+00,-1.203778105435556078e+00,-3.530602149335200579e+01
2.106000000000004135e+01,3.004278818951711671e-01,-1.205531015469092138e+00,-1.205506628507109435e+00,-3.534216303685408889e+01
2.109000000000004249e+01,3.004647490331657789e-01,-1.195201129104758841e+00,-1.195164261966764174e+00,-3.537798220358924084e+01
2.112000000000004363e+01,3.005139348386705600e-01,-1.195680071425205382e+00,-1.195630885619700656e+00,-3.541380341992649505e+01
2.115000000000004476e+01,3.005750365335561058e-01,-1.199054639374085296e+00,-1.198993537679199806e+00,-3.544971395741282549e+01
2.118000000000004590e+01,3.006455773782779062e-01,-1.193623312821743276e+00,-1.193552771977021365e+00,-3.548545211595276072e+01
2.121000000000004704e+01,3.007329268641509845e-01,-1.193215672616477097e+00,-1.193128323130604018e+00,-3.552116123664538350e+01
2.124000000000004817e+01,3.008316298948030543e-01,-1.187639173923438207e+00,-1.187540470892786137e+00,-3.555669170883243169e+01
2.127000000000004931e+01,3.009543153141746030e-01,-1.184858536747299906e+00,-1.184735851327928469e+00,-3.559211477951548375e+01
2.130000000000005045e+01,3.010873802079134798e-01,-1.183944370583651873e+00,-1.183811305689912885e+00,-3.562750004573925366e+01
2.133000000000005159e+01,3.012449568916442111e-01,-1.178003908527521570e+00,-1.177846331843790839e+00,-3.566268258631134813e+01
2.136000000000005272e+01,3.014195711747590378e-01,-1.174629482823651205e+00,-1.174454868540536268e+00,-3.569774685651294277e+01
2.139000000000005386e+01,3.016233909686995007e-01,-1.167094605249128225e+00,-1.166890785455187762e+00,-3.573255587487647489e+01
2.142000000000005500e+01,3.018491575484296696e-01,-1.163914694937771666e+00,-1.163688928358041608e+00,-3.576724754914487647e+01
2.145000000000005613e+01,3.021007125661659409e-01,-1.151334762108017884e+00,-1.151083207090281668e+00,-3.580153603699038456e+01
2.148000000000005727e+01,3.023760551366920790e-01,-1.153477757205693122e+00,-1.153202414635166928e+00,-3.583586502713603039e+01
2.151000000000005841e+01,3.026874444922398322e-01,-1.145824557618634554e+00,-1.145513168263086801e+00,-3.586992837450903693e+01
2.154000000000005954e+01,3.030362236407235232e-01,-1.135598080047932834e+00,-1.135249300899449088e+00,-3.590364753776199080e+01
2.157000000000006068e+01,3.034178860189443161e-01,-1.129340501239819217e+00,-1.128958838861598313e+00,-3.593714609042096697e+01
2.160000000000006182e+01,3.038339166335032315e-01,-1.115924453848376352e+00,-1.115508423233817492e+00,-3.597020779342185648e+01
2.163000000000006295e+01,3.042903550587449657e-01,-1.106338666946359961e+00,-1.105882228521118282e+00,-3.600294151500499851e+01
2.166000000000006409e+01,3.047802555469308339e-01,-1.085151410080212875e+00,-1.084661509592026896e+00,-3.603500615681922170e+01
2.169000000000006523e+01,3.053075600519056243e-01,-1.065798012397361383e+00,-1.065270707892386648e+00,-3.606645279268616378e+01
2.172000000000006636e+01,3.058698238029781136e-01,-1.056501386466549786e+00,-1.055939122715477296e+00,-3.609758557052909111e+01
2.175000000000006750e+01,3.064625098926773705e-01,-1.035317148386791786e+00,-1.034724462297092584e+00,-3.612805239889100051e+01
2.178000000000006864e+01,3.070790070641049030e-01,-1.011800652928778188e+00,-1.011184155757350656e+00,-3.615778992130743319e+01
2.181000000000006978e+01,3.077211096557863623e-01,-1.016649576829140145e+00,-1.016007474237458741e+00,-3.618764730602062230e+01
2.184000000000007091e+01,3.083854181529116500e-01,-9.919294515978618332e-01,-9.912651431007365455e-01,-3.621674088107143774e+01
2.187000000000007205e+01,3.090579142966384807e-01,-9.732251588495534067e-01,-9.725526627058265206e-01,-3.624526513969319552e+01
2.190000000000007319e+01,3.097443949795856133e-01,-9.522771481645486702e-01,-9.515906674816014821e-01,-3.627314697345518368e+01
2.193000000000007432e+01,3.104328308417363402e-01,-9.328636679332524828e-01,-9.321752320711017559e-01,-3.630044444763103684e+01
2.196000000000007546e+01,3.111307194781013363e-01,-9.264187321938819331e-01,-9.257208435575169370e-01,-3.632753912096048765e+01
2.199000000000007660e+01,3.118352482112124457e-01,-9.070112387065880633e-01,-9.063067099734769538e-01,-3.635404492938857857e+01
2.202000000000007773e+01,3.125507303173452045e-01,-8.951702488293944437e-01,-8.944547667232616295e-01,-3.638018455474732349e+01
2.205000000000007887e+01,3.132676563465983111e-01,-8.757278644847952265e-01,-8.750109384555421199e-01,-3.640573946465261912e+01
2.208000000000008001e+01,3.139864862895687114e-01,-8.554831524763971684e-01,-8.547643225334267125e-01,-3.643068512928393687e+01
2.211000000000008114e+01,3.147156914410312867e-01,-8.447158576033404476e-01,-8.439866524518778723e-01,-3.645529739986057649e+01
2.214000000000008228e+01,3.154375979177087563e-01,-8.259221480383849290e-01,-8.252002415617074593e-01,-3.647935315782505228e+01
2.217000000000008342e+01,3.161544269248059980e-01,-7.985426746348288640e-01,-7.978258456277316224e-01,-3.650259260905700387e+01
2.220000000000008455e+01,3.168562416709551632e-01,-7.627811665443122724e-01,-7.620793517981631071e-01,-3.652477422930718376e+01
2.223000000000008569e+01,3.175454931169440220e-01,-7.304140526536851974e-01,-7.297248012076963386e-01,-3.654599739944080028e+01
2.226000000000008683e+01,3.182206883278101972e-01,-6.948215648750626361e-01,-6.941463696641965164e-01,-3.656616685117618459e+01
2.229000000000008797e+01,3.188868897905234867e-01,-6.588694622138757673e-01,-6.582032607511625333e-01,-3.658526673357988557e+01
2.232000000000008910e+01,3.195394640304951572e-01,-6.287516873608163248e-01,-6.280991131208446543e-01,-3.660347670996073788e+01
2.235000000000009024e+01,3.201731722769123878e-01,-5.909150366418751688e-01,-5.902813283954579937e-01,-3.662057045281358114e+01
2.238000000000009138e+01,3.207894444586512073e-01,-5.567733365960808589e-01,-5.561570644143420949e-01,-3.663665738072971578e+01
2.241000000000009251e+01,3.213903300887096526e-01,-5.210242902833092105e-01,-5.204234046532507652e-01,-3.665168722380816035e+01
2.244000000000009365e+01,3.219681387109035731e-01,-4.933939180451279438e-01,-4.928161094229340233e-01,-3.666591123272732489e+01
2.247000000000009479e+01,3.225260461222569375e-01,-4.479114894409945702e-01,-4.473535820296412058e-01,-3.667879066999920212e+01
2.250000000000009592e+01,3.230495481405841196e-01,-4.104237679630755031e-01,-4.099002659447483210e-01,-3.669057988101977230e+01
2.253000000000009706e+01,3.235657492369770072e-01,-3.868091199997867324e-01,-3.862929189033938449e-01,-3.670166795352336919e+01
2.256000000000009820e+01,3.240498027770413736e-01,-3.670227727123926975e-01,-3.665387191723283311e-01,-3.671219458316468121e+01
2.259000000000009933e+01,3.245101889433429365e-01,-3.389794935819824828e-01,-3.385191074156809199e-01,-3.672190358180584013e+01
2.262000000000010047e+01,3.249270194475374351e-01,-3.047894295186820424e-01,-3.043725990144875437e-01,-3.673063043418720497e+01
2.265000000000010161e+01,3.253243585863364040e-01,-2.864828024956487251e-01,-2.860854633568497563e-01,-3.673882757912327435e+01
2.268000000000010274e+01,3.256847310814163787e-01,-2.339313231855246200e-01,-2.335709506904446453e-01,-3.674548514632375884e+01
2.271000000000010388e+01,3.260168022531239607e-01,-2.014343157173835996e-01,-2.011022445456760177e-01,-3.675119610462357400e+01
2.274000000000010502e+01,3.263292875079037980e-01,-1.693250384282536936e-01,-1.690125531734738562e-01,-3.675596337052164131e+01
2.277000000000010616e+01,3.266211621096209994e-01,-1.729118287314702629e-01,-1.726199541297530615e-01,-3.676085885078187232e+01
2.280000000000010729e+01,3.268764287609509100e-01,-1.431586878914590244e-01,-1.429034212401291137e-01,-3.676489834476728191e+01
2.283000000000010843e+01,3.271112968561325496e-01,-1.424166747068321137e-01,-1.421818066116504742e-01,-3.676893597691331195e+01
2.286000000000010957e+01,3.273236719438420983e-01,-1.180542798777424879e-01,-1.178419047900329392e-01,-3.677226523022193305e+01
2.289000000000011070e+01,3.275392825831447974e-01,-1.207474229534373639e-01,-1.205318123141346648e-01,-3.677567204227123199e+01
2.292000000000011184e+01,3.277230310481589193e-01,-9.628458608708517774e-02,-9.610083762207105584e-02,-3.677837683138883307e+01
2.295000000000011298e+01,3.278874150232493068e-01,-1.069446389891805932e-01,-1.067802550140902057e-01,-3.678142078658341774e+01
2.298000000000011411e+01,3.280401370876357414e-01,-5.184510274451507167e-02,-5.169238068012863702e-02,-3.678282341760137086e+01
2.301000000000011525e+01,3.281795347333800184e-01,-5.190964127171192322e-02,-5.177024362596764628e-02,-3.678424130919377433e+01
2.304000000000011639e+01,3.282981798237241122e-01,-3.569495624015320973e-02,-3.557631114980911585e-02,-3.678519351279063443e+01
2.307000000000011752e+01,3.284270211643728898e-01,-5.790508665497318130e-02,-5.777624531432440369e-02,-3.678680182404963972e+01
2.310000000000011866e+01,3.285348738012144332e-01,-5.241288875846393525e-02,-5.230503612162239191e-02,-3.678826635807554624e+01
2.313000000000011980e+01,3.286412797451279122e-01,-3.800409777253969251e-02,-3.789769182862621349e-02,-3.678930007506481559e+01
2.316000000000012093e+01,3.287397781700286403e-01,-4.831140424601945010e-02,-4.821290582111872197e-02,-3.679065091876729099e+01
2.319000000000012207e+01,3.288434481818949262e-01,-3.093574138375598109e-02,-3.083207137188969521e-02,-3.679147532099694473e+01
2.322000000000012321e+01,3.289337995645862378e-01,-4.137596135510698131e-02,-4.128560997241566971e-02,-3.679262624845490137e+01
2.325000000000012434e+01,3.290256345056630227e-01,-7.478215487741349254e-02,-7.469031993633670763e-02,-3.679477787816014711e+01
2.328000000000012548e+01,3.291104352781016318e-01,-4.587294939919771275e-02,-4.578814862675910369e-02,-3.679606926586968285e+01
2.331000000000012662e+01,3.291909327367993909e-01,-9.674828874174790094e-02,-9.666779128305014179e-02,-3.679889121707324051e+01
2.334000000000012776e+01,3.292661711363954469e-01,-3.917675142190978066e-02,-3.910151302231372472e-02,-3.679999128121630037e+01
2.337000000000012889e+01,3.293387765933147859e-01,-4.943310708281023480e-02,-4.936050162589089574e-02,-3.680140166897186305e+01
2.340000000000013003e+01,3.293956357353651221e-01,-6.208606736044448848e-02,-6.202920821839415233e-02,-3.680320739185062706e+01
2.343000000000013117e+01,3.294528567683393527e-01,-7.884172645033774018e-02,-7.878450541736350954e-02,-3.680551542261116538e+01
2.346000000000013230e+01,3.294945456169884324e-01,-4.309820190275014118e-02,-4.305651305410106156e-02,-3.680676667981960293e+01
2.349000000000013344e+01,3.295275272938423816e-01,-7.451568227810126399e-02,-7.448270060124731473e-02,-3.680896916861109247e+01
2.352000000000013458e+01,3.295477854139305940e-01,-7.666330342932675679e-02,-7.664304530923854442e-02,-3.681124880959388435e+01
2.355000000000013571e+01,3.295606009239779866e-01,-1.054155837448980670e-01,-1.054027682348506745e-01,-3.681439846159618412e+01
2.358000000000013685e+01,3.295672916720228107e-01,-9.280206010366727487e-02,-9.279536935562245070e-02,-3.681717583265125171e+01
2.361000000000013799e+01,3.295956035064334100e-01,-9.540977769878779269e-02,-9.538146586437719343e-02,-3.682000981414780227e+01
2.364000000000013912e+01,3.295942785563684696e-01,-5.634922146339446658e-02,-5.635054641345940696e-02,-3.682170161574176603e+01
2.367000000000014026e+01,3.295913089227623383e-01,-1.059094154116191067e-01,-1.059123850452252380e-01,-3.682488186783771766e+01
2.370000000000014140e+01,3.295645059458598980e-01,-9.964257931844308636e-02,-9.966938229534552662e-02,-3.682789794819417750e+01
2.373000000000014253e+01,3.295341998596734712e-01,-4.380134561270872251e-02,-4.383165169889514934e-02,-3.682924229464874344e+01
2.376000000000014367e+01,3.294677445007887506e-01,-4.300285192776726051e-02,-4.306930728665198105e-02,-3.683059883556546055e+01
2.379000000000014481e+01,3.293632894881714512e-01,-5.827928593710424154e-02,-5.838374094972154094e-02,-3.683245166915619251e+01
2.382000000000014595e+01,3.292310238981243087e-01,-1.002660359895299474e-01,-1.003983015795770900e-01,-3.683559191582592263e+01
2.385000000000014708e+01,3.290675119814737148e-01,-9.870488465109533704e-02,-9.886839656774593088e-02,-3.683871657428210966e+01
2.388000000000014822e+01,3.288818289769080416e-01,-1.695510695503059106e-01,-1.697367525548715839e-01,-3.684398878937317789e+01
2.391000000000014936e+01,3.286587309544261037e-01,-1.919300459305398610e-01,-1.921531439530217988e-01,-3.684996978877358487e+01
2.394000000000015049e+01,3.284095578221796763e-01,-2.275925301866417172e-01,-2.278417033188881446e-01,-3.685704673781143015e+01
2.397000000000015163e+01,3.281347393826972159e-01,-2.370727781315628002e-01,-2.373475965710452606e-01,-3.686443373959485825e+01
2.400000000000015277e+01,3.278426004671116667e-01,-2.509769890294588635e-01,-2.512691279450444126e-01,-3.687225518818132741e+01
2.403000000000015390e+01,3.275232466292312128e-01,-2.856841602847606798e-01,-2.860035141226411337e-01,-3.688114506682774874e+01
2.406000000000015504e+01,3.271766758433465871e-01,-3.207710348697447866e-01,-3.211176056556294123e-01,-3.689111476865972605e+01
2.409000000000015618e+01,3.268540568002906710e-01,-3.339131364637361044e-01,-3.342357555067920205e-01,-3.690145478179669425e+01
2.412000000000015731e+01,3.264840168472560311e-01,-3.949138437877496854e-01,-3.952838837407843253e-01,-3.691367223706336631e+01
2.415000000000015845e+01,3.261146680377003393e-01,-4.167572177776792675e-01,-4.171265665872349593e-01,-3.692654430240624919e+01
2.418000000000015959e+01,3.257220326559756018e-01,-4.503808592773650976e-01,-4.507734946590898351e-01,-3.694044836356629702e+01
2.421000000000016072e+01,3.253236248371418338e-01,-5.127446691261414724e-01,-5.131430769449751850e-01,-3.695622911145891720e+01
2.424000000000016186e+01,3.249077610059161181e-01,-5.318334966065367819e-01,-5.322493604377624976e-01,-3.697259998018833471e+01
2.427000000000016300e+01,3.244766262598536288e-01,-5.519835751280588454e-01,-5.524147098741213346e-01,-3.698959062218824556e+01
2.430000000000016414e+01,3.240290387997043497e-01,-5.847341592397368171e-01,-5.851817466998860962e-01,-3.700758023442558198e+01
2.433000000000016527e+01,3.235832419960960049e-01,-5.935955779083503803e-01,-5.940413747119587251e-01,-3.702583389856644658e+01
2.436000000000016641e+01,3.231253344781738202e-01,-5.957198157628210700e-01,-5.961777232807432547e-01,-3.704416340055725954e+01
2.439000000000016755e+01,3.226478571831792874e-01,-6.445267888221691832e-01,-6.450042661171637715e-01,-3.706397668151691960e+01
2.442000000000016868e+01,3.221732079377542246e-01,-6.650844318940186684e-01,-6.655590811394437312e-01,-3.708440386371916730e+01
2.445000000000016982e+01,3.216788469460771793e-01,-6.761420544207306094e-01,-6.766364154124075991e-01,-3.710518248634346605e+01
2.448000000000017096e+01,3.211754122178580584e-01,-6.882492084519534759e-01,-6.887526431801725968e-01,-3.712633339732524718e+01
2.451000000000017209e+01,3.206693055188032382e-01,-7.346557094337384797e-01,-7.351618161327932999e-01,-3.714887917530730732e+01
2.454000000000017323e+01,3.201639090504677099e-01,-7.499255131920062878e-01,-7.504309096603418716e-01,-3.717188233717141088e+01
2.457000000000017437e+01,3.196499593631575431e-01,-7.514117469520467107e-01,-7.519256966393568220e-01,-3.719493863926728494e+01
2.460000000000017550e+01,3.191180963700225859e-01,-7.894131357708825680e-01,-7.899449987640174697e-01,-3.721915289633354718e+01
2.463000000000017664e+01,3.185971344134058691e-01,-8.164187593985314795e-01,-8.169397213551481407e-01,-3.724416642107211572e+01
2.466000000000017778e+01,3.180677454908386048e-01,-8.173537915796780240e-01,-8.178831805022452883e-01,-3.726921642374207977e+01
2.469000000000017891e+01,3.175335877618721825e-01,-8.350937762525167951e-01,-8.356279339814831619e-01,-3.729480339475861683e+01
2.472000000000018005e+01,3.169869059156563695e-01,-8.408722371519806726e-01,-8.414189189981964301e-01,-3.732057624371939397e+01
2.475000000000018119e+01,3.164395806034485670e-01,-8.664294858336751837e-01,-8.669768111458829862e-01,-3.734711645360660981e+01
2.478000000000018233e+01,3.158866029401568576e-01,-8.891506959057471349e-01,-8.897036735690388998e-01,-3.737434395214707905e+01
2.481000000000018346e+01,3.153243417960038819e-01,-9.163869792753454036e-01,-9.169492404194983237e-01,-3.740239782266948509e+01
2.484000000000018460e+01,3.147641975000909920e-01,-9.340512484642485846e-01,-9.346113927601614746e-01,-3.743097950441933364e+01
2.487000000000018574e+01,3.141895273519290654e-01,-9.668367659874067543e-01,-9.674114361355686809e-01,-3.746055927754711945e+01
2.490000000000018687e+01,3.136066880676565694e-01,-9.906958380528176900e-01,-9.912786773370901861e-01,-3.749086299197297478e+01
2.493000000000018801e+01,3.130269076511010828e-01,-1.024122765105709654e+00,-1.024702545522265140e+00,-3.752216645534270612e+01
2.496000000000018915e+01,3.124568352461388754e-01,-1.040640059265753647e+00,-1.041210131670715855e+00,-3.755395572952564009e+01
2.499000000000019028e+01,3.118984493974948924e-01,-1.058416715317823664e+00,-1.058975101166467647e+00,-3.758626661683381798e+01
2.502000000000019142e+01,3.113272608913475459e-01,-1.078175241350840530e+00,-1.078746429856987987e+00,-3.761918306258049682e+01
2.505000000000019256e+01,3.107867601215861253e-01,-1.099333959709076769e+00,-1.099874460478838190e+00,-3.765270358214152679e+01
2.508000000000019369e+01,3.102301128989271017e-01,-1.145604252843429594e+00,-1.146160900066088617e+00,-3.768762835694948876e+01
2.511000000000019483e+01,3.097008079012747439e-01,-1.132664659107391225e+00,-1.133193964105043694e+00,-3.772213760172036956e+01
2.514000000000019597e+01,3.091598936551110954e-01,-1.150622466872854410e+00,-1.151163381119018059e+00,-3.775719718997271457e+01
2.517000000000019710e+01,3.086272735335778838e-01,-1.168030683224977828e+00,-1.168563303346511040e+00,-3.779277073059099479e+01
2.520000000000019824e+01,3.081148742029713450e-01,-1.166739992226302203e+00,-1.167252391556908631e+00,-3.782828532968839141e+01
2.523000000000019938e+01,3.075875101216894447e-01,-1.179702893219648274e+00,-1.180230257300930230e+00,-3.786420378056625680e+01
2.526000000000020052e+01,3.070509543110055972e-01,-1.192671376375120218e+00,-1.193207932185804010e+00,-3.790052047766819499e+01
2.529000000000020165e+01,3.065295250499882607e-01,-1.197963632743451745e+00,-1.198485062004469137e+00,-3.793698081591151805e+01
2.532000000000020279e+01,3.060075296133589751e-01,-1.198504453111531642e+00,-1.199026448548160984e+00,-3.797345794494149374e+01
2.535000000000020393e+01,3.054833357972126517e-01,-1.212282503273890866e+00,-1.212806697090037300e+00,-3.801035061385585578e+01
2.538000000000020506e+01,3.049758534001495436e-01,-1.193360110081593817e+00,-1.193867592478656814e+00,-3.804665889955536784e+01
2.541000000000020620e+01,3.044602254435423982e-01,-1.211919156400281361e+00,-1.212434784356888562e+00,-3.808353210220398921e+01
2.544000000000020734e+01,3.039343664863664030e-01,-1.212908335956991657e+00,-1.213434194914167596e+00,-3.812044521123987550e+01
2.547000000000020847e+01,3.034068801643506896e-01,-1.213540776711355962e+00,-1.214068263033371675e+00,-3.815737892086323058e+01
2.550000000000020961e+01,3.028781426526560017e-01,-1.221187401561126151e+00,-1.221716139072820839e+00,-3.819454328042175462e+01
2.553000000000021075e+01,3.023437202915094657e-01,-1.246997693688168152e+00,-1.247532116049314688e+00,-3.823248763359354996e+01
2.556000000000021188e+01,3.018055265416892397e-01,-1.238438011232643188e+00,-1.238976204982463525e+00,-3.827017896768034433e+01
2.559000000000021302e+01,3.012618593350655516e-01,-1.251747572378686835e+00,-1.252291239585310523e+00,-3.830827506205833544e+01
2.562000000000021416e+01,3.007124840726630444e-01,-1.279708622157645026e+00,-1.280257997420047644e+00,-3.834721569598546864e+01
2.565000000000021529e+01,3.001652654074812299e-01,-1.284188208950810761e+00,-1.284735427615992576e+00,-3.838628856091917640e+01
2.568000000000021643e+01,2.996109461159852660e-01,-1.288742810228650226e+00,-1.289297129520146079e+00,-3.842550516451753140e+01
2.571000000000021757e+01,2.990555684661769797e-01,-1.315373622553648980e+00,-1.315929000203457377e+00,-3.846552175084394065e+01
2.574000000000021871e+01,2.985037750892532982e-01,-1.304141333142524228e+00,-1.304693126519447910e+00,-3.850519778421514161e+01
2.577000000000021984e+01,2.979515498693556252e-01,-1.311319242399306972e+00,-1.311871467619204701e+00,-3.854508958670702157e+01
2.580000000000022098e+01,2.974057883205752928e-01,-1.320299563404035093e+00,-1.320845324952815369e+00,-3.858524433515792396e+01
2.583000000000022212e+01,2.968576331262892665e-01,-1.332314693144370121e+00,-1.332862848338656203e+00,-3.862576193114654188e+01
2.586000000000022325e+01,2.963032702707938393e-01,-1.344942280841296300e+00,-1.345496643696791672e+00,-3.866666456242727890e+01
2.589000000000022439e+01,2.957489622439219978e-01,-1.352879596977648369e+00,-1.353433905004520099e+00,-3.870780525836347863e+01
2.592000000000022553e+01,2.951900946261816761e-01,-1.366815821022179911e+00,-1.367374688639920288e+00,-3.874936860061188781e+01
2.595000000000022666e+01,2.946365964289084372e-01,-1.384744682782668823e+00,-1.385298180979942062e+00,-3.879146443929263910e+01
2.598000000000022780e+01,2.940914462930215856e-01,-1.381557320255425658e+00,-1.382102470391312510e+00,-3.883345630903618684e+01
2.601000000000022894e+01,2.935521475210213227e-01,-1.403130824970842294e+00,-1.403670123742842613e+00,-3.887608953255731592e+01
2.604000000000023007e+01,2.930203039074005811e-01,-1.420481845567353574e+00,-1.421013689180974371e+00,-3.891923583153796073e+01
2.607000000000023121e+01,2.924884736746893310e-01,-1.424249954401039187e+00,-1.424781784633750492e+00,-3.896249516040270322e+01
2.610000000000023235e+01,2.919688425630447837e-01,-1.439235727166267687e+00,-1.439755358277912123e+00,-3.900619186332933452e+01
2.613000000000023348e+01,2.914717532573108949e-01,-1.448333422612260835e+00,-1.448830511917994723e+00,-3.905013895531343593e+01
2.616000000000023462e+01,2.909824488421440813e-01,-1.447820179823229081e+00,-1.448309484238395894e+00,-3.909406286512329842e+01
2.619000000000023576e+01,2.905049478649282535e-01,-1.450000977719830164e+00,-1.450478478697045936e+00,-3.913804039543210678e+01
2.622000000000023689e+01,2.900467089496249207e-01,-1.458324702348505530e+00,-1.458782941263808919e+00,-3.918224837541787053e+01
2.625000000000023803e+01,2.895970370519520554e-01,-1.448904130302144821e+00,-1.449353802199817576e+00,-3.922616517122460778e+01
2.628000000000023917e+01,2.891661952958515247e-01,-1.456047709650670097e+00,-1.456478551406770627e+00,-3.927027744427023492e+01
2.631000000000024031e+01,2.887482598305671777e-01,-1.463661242024708820e+00,-1.464079177489993278e+00,-3.931460521699625588e+01
2.634000000000024144e+01,2.883536954163604671e-01,-1.456523949534096696e+00,-1.456918513948303406e+00,-3.935869549989648419e+01
2.637000000000024258e+01,2.879705015080441521e-01,-1.463204179526654602e+00,-1.463587373434970917e+00,-3.940297481919060374e+01
2.640000000000024372e+01,2.876137008751638025e-01,-1.477353668625253302e+00,-1.477710469258133763e+00,-3.944765222988223741e+01
2.643000000000024485e+01,2.872758069933835090e-01,-1.466607354396930241e+00,-1.466945248278710423e+00,-3.949198834439592076e+01
2.646000000000024599e+01,2.869625763420590170e-01,-1.478903765967549466e+00,-1.479216996618873958e+00,-3.953666868802627476e+01
2.649000000000024713e+01,2.866716372188954365e-01,-1.477544743688625761e+00,-1.477835682811789342e+00,-3.958128596946009736e+01
2.652000000000024826e+01,2.864072944166712320e-01,-1.477778729676219704e+00,-1.478043072478443909e+00,-3.962588367415261104e+01
2.655000000000024940e+01,2.861713503328842112e-01,-1.491059589684987863e+00,-1.491295533768774995e+00,-3.967085140592694614e+01
2.658000000000025054e+01,2.859597757260835538e-01,-1.488402729216221188e+00,-1.488614303823021956e+00,-3.971571506241023286e+01
2.661000000000025167e+01,2.857798303625527780e-01,-1.491649280317664195e+00,-1.491829225681194915e+00,-3.976064448618329550e+01
2.664000000000025281e+01,2.856252439351361638e-01,-1.505810686744045945e+00,-1.505965273171462560e+00,-3.980597339321302996e+01
2.667000000000025395e+01,2.855059473633216882e-01,-1.503929955679976782e+00,-1.504049252251791202e+00,-3.985121058845524544e+01
2.670000000000025508e+01,2.854100033434161521e-01,-1.506424265589167089e+00,-1.506520209609072625e+00,-3.989649926044282324e+01
2.673000000000025622e+01,2.853432241477664721e-01,-1.524739320574371337e+00,-1.524806099770021017e+00,-3.994230821925570041e+01
2.676000000000025736e+01,2.853035213189304975e-01,-1.520570439873079938e+00,-1.520610142701915857e+00,-3.998796503528073032e+01
2.679000000000025850e+01,2.852916568049593815e-01,-1.521775762642606056e+00,-1.521787627156577116e+00,-4.003363017267398050e+01
2.682000000000025963e+01,2.853009495202499246e-01,-1.544424061057212860e+00,-1.544414768341922262e+00,-4.007995360179040745e+01
2.685000000000026077e+01,2.853375971003834222e-01,-1.546510341550932477e+00,-1.546473693970799035e+00,-4.012631226445680710e+01
2.688000000000026191e+01,2.853980465849276227e-01,-1.549244155178301163e+00,-1.549183705693756963e+00,-4.017272913962760583e+01
2.691000000000026304e+01,2.854835358557447078e-01,-1.562159634341975467e+00,-1.562074145071158382e+00,-4.021950843938704878e+01
2.694000000000026418e+01,2.855984554196483449e-01,-1.558795365905343067e+00,-1.558680446341439430e+00,-4.026615738080030837e+01
2.697000000000026532e+01,2.857350663936568114e-01,-1.563741345203657040e+00,-1.563604734229648630e+00,-4.031293301018240527e+01
2.700000000000026645e+01,2.859018030483359563e-01,-1.575899060958175335e+00,-1.575732324303496190e+00,-4.036004324535647214e+01
2.703000000000026759e+01,2.860920230265380226e-01,-1.570946234689966081e+00,-1.570756014711764070e+00,-4.040698141241896479e+01
2.706000000000026873e+01,2.862999366640750498e-01,-1.570453013036248180e+00,-1.570245099398711153e+00,-4.045388708917251819e+01
2.709000000000026986e+01,2.865261837933441025e-01,-1.579983461617278095e+00,-1.579757214488008987e+00,-4.050106034589176573e+01
2.712000000000027100e+01,2.867706471162287385e-01,-1.568499235690125726e+00,-1.568254772367241090e+00,-4.054787085963958049e+01
2.715000000000027214e+01,2.870264512552289093e-01,-1.563425792541410342e+00,-1.563169988402410171e+00,-4.059451782927681762e+01
2.718000000000027327e+01,2.872970708127399742e-01,-1.571976468260247062e+00,-1.571705848702735997e+00,-4.064140650376711505e+01
2.721000000000027441e+01,2.875811971834637548e-01,-1.564066279972790907e+00,-1.563782153602067071e+00,-4.068804436579557660e+01
2.724000000000027555e+01,2.878736256224831425e-01,-1.564095786037003943e+00,-1.563803357597984611e+00,-4.073467481093766906e+01
2.727000000000027669e+01,2.881757190687270209e-01,-1.561885770367288595e+00,-1.561583676921044717e+00,-4.078122929060244672e+01
2.730000000000027782e+01,2.884825038499733152e-01,-1.574503555295242219e+00,-1.574196770513995869e+00,-4.082815761248006226e+01
2.733000000000027896e+01,2.888013790535801095e-01,-1.564894425216547091e+00,-1.564575550012940353e+00,-4.087478557003294810e+01
2.736000000000028010e+01,2.891249792872494506e-01,-1.567424888372519698e+00,-1.567101288138850412e+00,-4.092148471645045049e+01
2.739000000000028123e+01,2.894572499924977782e-01,-1.565532491858070419e+00,-1.565200221152822202e+00,-4.096811842050095009e+01
2.742000000000028237e+01,2.897917952022894816e-01,-1.574893810503995795e+00,-1.574559265294204202e+00,-4.101503068960627729e+01
2.745000000000028351e+01,2.901275753653486666e-01,-1.567454207411411504e+00,-1.567118427248352264e+00,-4.106171853566556251e+01
2.748000000000028464e+01,2.904704853846686863e-01,-1.563893277595603148e+00,-1.563550367576283184e+00,-4.110829242397411321e+01
2.751000000000028578e+01,2.908131957488074293e-01,-1.570557365658963977e+00,-1.570214655294825290e+00,-4.115506643457973723e+01
2.754000000000028692e+01,2.911583067763902632e-01,-1.568882524175954973e+00,-1.568537413148372028e+00,-4.120178779927744017e+01
2.757000000000028805e+01,2.915018119562545751e-01,-1.559584969010756161e+00,-1.559241463830891794e+00,-4.124823184316790048e+01
2.760000000000028919e+01,2.918435108404359157e-01,-1.560717680380484085e+00,-1.560375981496302744e+00,-4.129471167469512949e+01
2.763000000000029033e+01,2.921873372565516602e-01,-1.567151619660756445e+00,-1.566807793244640701e+00,-4.134138239686883765e+01
2.766000000000029146e+01,2.925310543713186551e-01,-1.567581922103616687e+00,-1.567238204988849581e+00,-4.138806613741717655e+01
2.769000000000029260e+01,2.928747760412463430e-01,-1.556443979025272650e+00,-1.556100257355344851e+00,-4.143441573511800868e+01
2.772000000000029374e+01,2.932133934564893352e-01,-1.555076263871032483e+00,-1.554737646455789601e+00,-4.148072940561889510e+01
2.775000000000029488e+01,2.935489270846796672e-01,-1.560358420078537423e+00,-1.560022886450347146e+00,-4.152720462459306106e+01
2.778000000000029601e+01,2.938879144608567140e-01,-1.544759173234692362e+00,-1.544420185858515371e+00,-4.157320841241392628e+01
2.781000000000029715e+01,2.942324558446955951e-01,-1.535849803973757144e+00,-1.535505262589918374e+00,-4.161893936514930203e+01
2.784000000000029829e+01,2.945752006617140539e-01,-1.542779563916151231e+00,-1.542436819099132883e+00,-4.166488000724977070e+01
2.787000000000029942e+01,2.949236436442852494e-01,-1.536779304323981021e+00,-1.536430861341409937e+00,-4.171063494339691147e+01
2.790000000000030056e+01,2.952726874246727196e-01,-1.519109443048740848e+00,-1.518760399268353378e+00,-4.175585918290799015e+01
2.793000000000030170e+01,2.956221405477000852e-01,-1.512292333051976190e+00,-1.511942879928948713e+00,-4.180087849977652326e+01
2.796000000000030283e+01,2.959732843738916985e-01,-1.518618681790627978e+00,-1.518267537964436364e+00,-4.184608591640404995e+01
2.799000000000030397e+01,2.963184714649287343e-01,-1.501383930937436606e+00,-1.501038743846399459e+00,-4.189078224724114108e+01
2.802000000000030511e+01,2.966614505095507837e-01,-1.481829081260547465e+00,-1.481486102215925360e+00,-4.193489414063433429e+01
2.805000000000030624e+01,2.970049795268293602e-01,-1.479523857262488473e+00,-1.479180328245209841e+00,-4.197893632733492808e+01
2.808000000000030738e+01,2.973441643173054261e-01,-1.470117580468362828e+00,-1.469778395677886706e+00,-4.202270066995850328e+01
2.811000000000030852e+01,2.976833398670654107e-01,-1.467043333371906844e+00,-1.466704157822146914e+00,-4.206637279440990795e+01
2.814000000000030965e+01,2.980196343404980519e-01,-1.443506595767164002e+00,-1.443170301293731361e+00,-4.210934169780949077e+01
2.817000000000031079e+01,2.983492843679027007e-01,-1.437078990567884684e+00,-1.436749340540480091e+00,-4.215212441749912387e+01
2.820000000000031193e+01,2.986796776053919356e-01,-1.435363985951647825e+00,-1.435033592714158646e+00,-4.219485494384018409e+01
2.823000000000031307e+01,2.989994352090736829e-01,-1.427247756857974892e+00,-1.426927999254293145e+00,-4.223735261894223925e+01
2.826000000000031420e+01,2.993099892416493102e-01,-1.414590505293992440e+00,-1.414279951261416812e+00,-4.227947978006848473e+01
2.829000000000031534e+01,2.996128407638482538e-01,-1.412779986089833573e+00,-1.412477134567634574e+00,-4.232156032812898161e+01
2.832000000000031648e+01,2.999022714849003401e-01,-1.398582740983405737e+00,-1.398293310262353595e+00,-4.236322837963742671e+01
2.835000000000031761e+01,3.001871828135752596e-01,-1.365640970540767718e+00,-1.365356059212092799e+00,-4.240391269742497826e+01
2.838000000000031875e+01,3.004578100041831457e-01,-1.358085411637474316e+00,-1.357814784446866430e+00,-4.244438463258349259e+01
2.841000000000031989e+01,3.007162656272875934e-01,-1.339850984931878486e+00,-1.339592529308774038e+00,-4.248432170650834649e+01
2.844000000000032102e+01,3.009572985874947593e-01,-1.321451348450152441e+00,-1.321210315489945275e+00,-4.252372421400163915e+01
2.847000000000032216e+01,3.011852926219727999e-01,-1.305591098740348954e+00,-1.305363104705870914e+00,-4.256266395292937688e+01
2.850000000000032330e+01,3.013951903345176708e-01,-1.293718853852005246e+00,-1.293508956139460375e+00,-4.260126562083239321e+01
2.853000000000032443e+01,3.016006722268947393e-01,-1.267728358117705456e+00,-1.267522876225328332e+00,-4.263909198968354275e+01
2.856000000000032557e+01,3.017887937695177270e-01,-1.262764104437509971e+00,-1.262575982894887039e+00,-4.267678679127404706e+01
2.859000000000032671e+01,3.019685042502169292e-01,-1.247183542145597679e+00,-1.247003831664898588e+00,-4.271402258705771260e+01
2.862000000000032784e+01,3.021354305975059718e-01,-1.232936927684986195e+00,-1.232770001337697208e+00,-4.275084376854097457e+01
2.865000000000032898e+01,3.022902961191492599e-01,-1.211758450681247323e+00,-1.211603585159604091e+00,-4.278704165653977753e+01
2.868000000000033012e+01,3.024231846222459330e-01,-1.201661346280937792e+00,-1.201528457777841119e+00,-4.282295860842510393e+01
2.871000000000033126e+01,3.025460907186697801e-01,-1.182752831469982890e+00,-1.182629925373559043e+00,-4.285831828727278037e+01
2.874000000000033239e+01,3.026501583574288112e-01,-1.173396179742467460e+00,-1.173292112103708540e+00,-4.289341610502629720e+01
2.877000000000033353e+01,3.027488452246795969e-01,-1.164488912996998415e+00,-1.164390226129747630e+00,-4.292825208554896221e+01
2.880000000000033467e+01,3.028329385237570337e-01,-1.147982111733398813e+00,-1.147898018434321266e+00,-4.296260745560188354e+01
2.883000000000033580e+01,3.029038816724777261e-01,-1.137372506786440196e+00,-1.137301563637719504e+00,-4.299665768765675722e+01
2.886000000000033694e+01,3.029586228271214376e-01,-1.133196716883830168e+00,-1.133141975729186512e+00,-4.303059884800862989e+01
2.889000000000033808e+01,3.030046031918419147e-01,-1.111495819198533130e+00,-1.111449838833812542e+00,-4.306389774221985789e+01
2.892000000000033921e+01,3.030428118046990527e-01,-1.112934908951785040e+00,-1.112896700338927847e+00,-4.309724758087555330e+01
2.895000000000034035e+01,3.030702392376640741e-01,-1.110620866756705016e+00,-1.110593439323739995e+00,-4.313053877944529546e+01
2.898000000000034149e+01,3.030913145840006262e-01,-1.104458105975795856e+00,-1.104437030629459304e+00,-4.316365144727822667e+01
2.901000000000034262e+01,3.031057777210883764e-01,-1.090760246945495338e+00,-1.090745783808407587e+00,-4.319635979154950434e+01
2.904000000000034376e+01,3.031090135175473765e-01,-1.076614715724772076e+00,-1.076611479928313075e+00,-4.322865499722478688e+01
2.907000000000034490e+01,3.031046429442235124e-01,-1.081322525744951912e+00,-1.081326896318275832e+00,-4.326109904357046076e+01
2.910000000000034603e+01,3.030923319787883208e-01,-1.079310736107675028e+00,-1.079323047073110331e+00,-4.329349067661912898e+01
2.913000000000034717e+01,3.030807780443782740e-01,-1.068063573297209690e+00,-1.068075127231619792e+00,-4.332554413775245905e+01
2.916000000000034831e+01,3.030610023386596241e-01,-1.072214650305583383e+00,-1.072234426011302144e+00,-4.335773035296734434e+01
2.919000000000034944e+01,3.030296724720132340e-01,-1.069281473675377958e+00,-1.069312803542024293e+00,-4.338984012704425197e+01
2.922000000000035058e+01,3.029964021749308456e-01,-1.068528858248738889e+00,-1.068562128545821333e+00,-4.342192926308879208e+01
2.925000000000035172e+01,3.029591179101704945e-01,-1.065693063264191220e+00,-1.065730347528951683e+00,-4.345393733925148183e+01
2.928000000000035286e+01,3.029143308624952513e-01,-1.071242029353393299e+00,-1.071286816401068487e+00,-4.348611938717976244e+01
2.931000000000035399e+01,3.028685809536967311e-01,-1.060443595727099009e+00,-1.060489345635897473e+00,-4.351797844496037015e+01
2.934000000000035513e+01,3.028183592758410536e-01,-1.061052713028776573e+00,-1.061102934706632306e+00,-4.354986024802909128e+01
2.937000000000035627e+01,3.027620995173664342e-01,-1.061747185711652053e+00,-1.061803445470126617e+00,-4.358176892335891495e+01
2.940000000000035740e+01,3.027039323338137633e-01,-1.058345256426071579e+00,-1.058403423609624250e+00,-4.361357744823524740e+01
2.943000000000035854e+01,3.026480638930921785e-01,-1.060337606035322011e+00,-1.060393474476043707e+00,-4.364544344485702254e+01
2.946000000000035968e+01,3.025849877180354364e-01,-1.079507788302316085e+00,-1.079570864477372716e+00,-4.367789175468114848e+01
2.949000000000036081e+01,3.025161905855567324e-01,-1.087608002559135256e+00,-1.087676799691613905e+00,-4.371058879189040169e+01
2.952000000000036195e+01,3.024378277044477148e-01,-1.098565689619613428e+00,-1.098644052500722390e+00,-4.374362412546010148e+01
2.955000000000036309e+01,3.023504974189126226e-01,-1.119843591789688730e+00,-1.119930922075223823e+00,-4.377730676349932537e+01
2.958000000000036422e+01,3.022697172977993341e-01,-1.134369643352203250e+00,-1.134450423473316594e+00,-4.381141863292101135e+01
2.961000000000036536e+01,3.021852620866171124e-01,-1.144246025527957844e+00,-1.144330480739140121e+00,-4.384583046889802915e+01
2.964000000000036650e+01,3.020947053234440127e-01,-1.152508437047728096e+00,-1.152598993810901140e+00,-4.388049627877263958e+01
2.967000000000036763e+01,3.019989603551357371e-01,-1.173432247701451825e+00,-1.173527992669760156e+00,-4.391579499117198537e+01
2.970000000000036877e+01,3.019078676785056370e-01,-1.187842556242937775e+00,-1.187933648919567986e+00,-4.395152136053589942e+01
2.973000000000036991e+01,3.018191331908806063e-01,-1.205232797315694881e+00,-1.205321531803319912e+00,-4.398776707894299420e+01
2.976000000000037105e+01,3.017212600931253874e-01,-1.209697041799297157e+00,-1.209794914897052376e+00,-4.402415586329473030e+01
2.979000000000037218e+01,3.016241606564195599e-01,-1.218009530136130891e+00,-1.218106629572836663e+00,-4.406079324863551960e+01
2.982000000000037332e+01,3.015211272276208110e-01,-1.230116171874146680e+00,-1.230219205302945484e+00,-4.409779976722053618e+01
2.985000000000037446e+01,3.014171194865262748e-01,-1.232557329373406674e+00,-1.232661337114501210e+00,-4.413488049484283238e+01
2.988000000000037559e+01,3.013128871172936485e-01,-1.237611669385610735e+00,-1.237715901754843362e+00,-4.417211307729363767e+01
2.991000000000037673e+01,3.012194474240561526e-01,-1.236262032323641291e+00,-1.236355472016878787e+00,-4.420929437795658146e+01
2.994000000000037787e+01,3.011125698887233693e-01,-1.245725002481316457e+00,-1.245831880016649240e+00,-4.424677300556635373e+01
2.997000000000037900e+01,3.010044119228431625e-01,-1.256180902282558742e+00,-1.256289060248438894e+00,-4.428456659060071132e+01
3.000000000000038014e+01,3.008870595224887312e-01,-1.267228064945377319e+00,-1.267345417345731695e+00,-4.432270078494942567e+01


==> data/lid_small_energy.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,5.000000000000008882e-01,3.974938666266742559e-20,0,5.000000000000008882e-01
2.999999999999999889e-02,4.449982203867360875e-01,-1.298774704063496865e-06,-5.500307838796886228e-02,4.449981814234949540e-01
5.999999999999999778e-02,3.960468353493078464e-01,-8.836712727957991438e-06,-4.896022175015619926e-02,3.960465312846848662e-01
8.999999999999999667e-02,3.524802971968717946e-01,-5.981957459470934837e-05,-4.362635772703075954e-02,3.524781985450110011e-01
1.199999999999999956e-01,3.137063612001442792e-01,-3.998542120696318720e-04,-3.917379020879714624e-02,3.136922669219213700e-01
1.499999999999999944e-01,2.791984679354074794e-01,-2.593621210514005480e-03,-3.710151447525080609e-02,2.791065650208691684e-01
1.799999999999999933e-01,2.484908755349375387e-01,-1.563257188083586741e-02,-4.634016428130580817e-02,2.479299954639741510e-01
2.099999999999999922e-01,2.211815285149457966e-01,-7.983391851906759817e-02,-1.071432655390593403e-01,2.182256308884103768e-01
2.399999999999999911e-01,1.969448146850786563e-01,-2.982703580442074287e-01,-3.225070718740745690e-01,1.850408063172170325e-01
2.700000000000000178e-01,1.755140433883573547e-01,-7.222521123975317314e-01,-7.436828836942530607e-01,1.419424716485697680e-01
3.000000000000000444e-01,1.566098217221717215e-01,-1.166465231056314167e+00,-1.185369452722499828e+00,8.804429305069470801e-02
3.300000000000000711e-01,1.399326710185238853e-01,-1.453059778700763971e+00,-1.469736929404411807e+00,2.777534898602396218e-02
3.600000000000000977e-01,1.252061335452642199e-01,-1.592735975277732141e+00,-1.607462512750991834e+00,-3.473326774556767527e-02
3.900000000000001243e-01,1.121876395920000657e-01,-1.652791962991981611e+00,-1.665810456945245654e+00,-9.733552058859126777e-02
4.200000000000001510e-01,1.006654797798843537e-01,-1.677579188248363273e+00,-1.689101348060479069e+00,-1.591850560481578858e-01
4.500000000000001776e-01,9.045543929412475093e-02,-1.687784365368973472e+00,-1.697994405854733158e+00,-2.200286274949866949e-01
4.800000000000002043e-01,8.139736119413049087e-02,-1.691997571232078945e+00,-1.701055649332073205e+00,-2.798466327319433233e-01
5.100000000000002309e-01,7.335183931490207865e-02,-1.693658651331522602e+00,-1.701704173210750959e+00,-3.387019141511173892e-01
5.400000000000002576e-01,6.619730524576150632e-02,-1.694147550865939378e+00,-1.701302084935079950e+00,-3.966808747462361451e-01
5.700000000000002842e-01,5.982755394882227629e-02,-1.694035093516875978e+00,-1.700404844813815153e+00,-4.538716788486816811e-01
6.000000000000003109e-01,5.414965643998097961e-02,-1.693572403820169381e+00,-1.699250301329010782e+00,-5.103567484721280856e-01
6.300000000000003375e-01,4.908219343229412723e-02,-1.692884389027066838e+00,-1.697951852034753628e+00,-5.662107431506269162e-01
6.600000000000003642e-01,4.455375265779996929e-02,-1.692043221435610256e+00,-1.696571662210104359e+00,-6.215004805681894062e-01
6.900000000000003908e-01,4.050164369156454558e-02,-1.691092094982620253e+00,-1.695144203948855566e+00,-6.762853523839034153e-01
7.200000000000004174e-01,3.687079392669946609e-02,-1.690066561154102587e+00,-1.693697410918967750e+00,-7.306181989833915313e-01
7.500000000000004441e-01,3.361279506218677743e-02,-1.688991315231292312e+00,-1.692249314095805035e+00,-7.845459373048430107e-01
7.800000000000004707e-01,3.068507776804350190e-02,-1.687887863225363105e+00,-1.690815580519506423e+00,-8.381102904957471456e-01
8.100000000000004974e-01,2.805019366677957010e-02,-1.686765640168594427e+00,-1.689400524269858428e+00,-8.913481438020689485e-01
8.400000000000005240e-01,2.567519004800606491e-02,-1.685637185155672402e+00,-1.688012188774445921e+00,-9.442922629755124975e-01
8.700000000000005507e-01,2.353106201980660617e-02,-1.684511760706374428e+00,-1.686655888734573949e+00,-9.969717438249032782e-01
9.000000000000005773e-01,2.159227233042488453e-02,-1.683400166661513708e+00,-1.685338956350895367e+00,-1.049412538514130411e+00
9.300000000000006040e-01,1.983633042440587774e-02,-1.682302684931285430e+00,-1.684058626837304340e+00,-1.101637560968088181e+00
9.600000000000006306e-01,1.824342193681767824e-02,-1.681228797595601065e+00,-1.682821706083189373e+00,-1.153667333383544324e+00
9.900000000000006573e-01,1.679608332806173387e-02,-1.680175418705529999e+00,-1.681622757314285899e+00,-1.205519934553466177e+00
1.020000000000000684e+00,1.547891525915729739e-02,-1.679147371363675534e+00,-1.680464539432579896e+00,-1.257211523763281047e+00
1.050000000000000711e+00,1.427833090842561999e-02,-1.678145914419376439e+00,-1.679346498770108109e+00,-1.308756485546594073e+00
1.080000000000000737e+00,1.318233376386104133e-02,-1.677174760200376369e+00,-1.678270757344940911e+00,-1.360167725497169799e+00
1.110000000000000764e+00,1.218032336991921316e-02,-1.676234164128832305e+00,-1.677236174522774181e+00,-1.411456760814976619e+00
1.140000000000000790e+00,1.126292360114493352e-02,-1.675324815501231468e+00,-1.676242215270005831e+00,-1.462633905048787764e+00
1.170000000000000817e+00,1.042183250539642156e-02,-1.674448218030379687e+00,-1.675289309126128279e+00,-1.513708442685447686e+00
1.200000000000000844e+00,9.649690686728145533e-03,-1.673606014775871120e+00,-1.674378156594539480e+00,-1.564688764947392174e+00
1.230000000000000870e+00,8.939965282157640372e-03,-1.672798392045013127e+00,-1.673508117449583610e+00,-1.615582442113313144e+00
1.260000000000000897e+00,8.286848752535278320e-03,-1.672026042319948225e+00,-1.672679158849570635e+00,-1.666396339912533886e+00
1.290000000000000924e+00,7.685170006634343964e-03,-1.671288987205671539e+00,-1.671890665951572430e+00,-1.717136688274605083e+00
1.320000000000000950e+00,7.130317229507063259e-03,-1.670587267862112979e+00,-1.671142120639240281e+00,-1.767809159087595727e+00
1.350000000000000977e+00,6.618169465752327466e-03,-1.669920651381120891e+00,-1.670432799144875524e+00,-1.818418926392783908e+00
1.380000000000001004e+00,6.145037393289514566e-03,-1.669288710827681488e+00,-1.669761842900144400e+00,-1.868970719790077339e+00
1.410000000000001030e+00,5.707611544955942806e-03,-1.668691029388137403e+00,-1.669128455236470909e+00,-1.919468876520054934e+00
1.440000000000001057e+00,5.302917005132527090e-03,-1.668126916096167367e+00,-1.668531610635990869e+00,-1.969917378542763275e+00
1.470000000000001084e+00,4.928273765456393091e-03,-1.667595444584356601e+00,-1.667970087824032666e+00,-2.020319885119969960e+00
1.500000000000001110e+00,4.581262267512646591e-03,-1.667095767149326502e+00,-1.667442778647270307e+00,-2.070679769632393974e+00
1.530000000000001137e+00,4.259693114459153253e-03,-1.666626897664306606e+00,-1.666948466817360197e+00,-2.121000145715376650e+00
1.560000000000001164e+00,3.961580815174317073e-03,-1.666187686801226864e+00,-1.666485799100511755e+00,-2.171283888618698033e+00
1.590000000000001190e+00,3.685120784323353722e-03,-1.665777046284536267e+00,-1.666053506315387178e+00,-2.221533660038085056e+00
1.620000000000001217e+00,3.428669222658276006e-03,-1.665393690562492202e+00,-1.665650142124157185e+00,-2.271751922316624928e+00
1.650000000000001243e+00,3.190725575752633662e-03,-1.665036409468571676e+00,-1.665274353115477224e+00,-2.321940958247587616e+00
1.680000000000001270e+00,2.969917245196980211e-03,-1.664703886619826267e+00,-1.664924694950381978e+00,-2.372102883176738342e+00
1.710000000000001297e+00,2.764986087749184314e-03,-1.664394896447771499e+00,-1.664599827605219184e+00,-2.422239661227619134e+00
1.740000000000001323e+00,2.574776720095098975e-03,-1.664108215051868456e+00,-1.664298424419522471e+00,-2.472353117046829585e+00
1.770000000000001350e+00,2.398226145087844780e-03,-1.663842605817784204e+00,-1.664019156392791521e+00,-2.522444945796370241e+00
1.800000000000001377e+00,2.234354765186710029e-03,-1.663596860883535200e+00,-1.663760732263436237e+00,-2.572516723002777450e+00
1.830000000000001403e+00,2.082258410936004868e-03,-1.663369858764847109e+00,-1.663521955119097839e+00,-2.622569915119973505e+00
1.860000000000001430e+00,1.941101341202057474e-03,-1.663160398201871226e+00,-1.663301555271605281e+00,-2.672605884135763610e+00
1.890000000000001457e+00,1.810110037283370809e-03,-1.662967394853425152e+00,-1.663098386157343844e+00,-2.722625897285285479e+00
1.920000000000001483e+00,1.688567797035715181e-03,-1.662789811295423359e+00,-1.662911353535670989e+00,-2.772631133864395636e+00
1.950000000000001510e+00,1.575809724972703028e-03,-1.662626633051702996e+00,-1.662739391123766008e+00,-2.822622690928009881e+00
1.980000000000001537e+00,1.471218574000397825e-03,-1.662476897240259710e+00,-1.662581488391231987e+00,-2.872601588996190003e+00
2.010000000000001563e+00,1.374220826677343766e-03,-1.662339693886335290e+00,-1.662436691633658370e+00,-2.922568777560103026e+00
2.040000000000001368e+00,1.284283225665271188e-03,-1.662214159614351150e+00,-1.662304097215363319e+00,-2.972525139949545370e+00
2.070000000000001172e+00,1.200909680414718496e-03,-1.662099474821363554e+00,-1.662182848366614119e+00,-3.022471497739436685e+00
2.100000000000000977e+00,1.123638451871683021e-03,-1.661994848806165104e+00,-1.662072120034708167e+00,-3.072408614432164953e+00
2.130000000000000782e+00,1.052039649899052598e-03,-1.661899572934382618e+00,-1.661971171736355224e+00,-3.122337200422169001e+00
2.160000000000000586e+00,9.857128915208134695e-04,-1.661812903536957542e+00,-1.661879230295335796e+00,-3.172257914286655822e+00
2.190000000000000391e+00,9.242852224688754116e-04,-1.661734279477811604e+00,-1.661795707146863643e+00,-3.222171370340042529e+00
2.220000000000000195e+00,8.674091953797359112e-04,-1.661663083953351938e+00,-1.661719959980441086e+00,-3.272078138885731846e+00
2.250000000000000000e+00,8.147611150127486747e-04,-1.661598725990711456e+00,-1.661651374071078546e+00,-3.321978748745820109e+00
2.279999999999999805e+00,7.660394076148334223e-04,-1.661540643383772498e+00,-1.661589365091170389e+00,-3.371873689754731007e+00
2.309999999999999609e+00,7.209631060192831170e-04,-1.661488339207622289e+00,-1.661533415509217848e+00,-3.421763416232555421e+00
2.339999999999999414e+00,6.792705390911427587e-04,-1.661441351959504598e+00,-1.661483044526432806e+00,-3.471648349358268604e+00
2.369999999999999218e+00,6.407179563426881582e-04,-1.661399243344413357e+00,-1.661437795927161787e+00,-3.521528879241349497e+00
2.399999999999999023e+00,6.050783868842900086e-04,-1.661361610991677562e+00,-1.661397250561135852e+00,-3.571405367140557896e+00
2.429999999999998828e+00,5.721405182767987097e-04,-1.661328072092845387e+00,-1.661361009961452861e+00,-3.621278147171950845e+00
2.459999999999998632e+00,5.417076714812356277e-04,-1.661298262903040168e+00,-1.661328695749835660e+00,-3.671147527905837649e+00
2.489999999999998437e+00,5.135968141641196472e-04,-1.661271870662012873e+00,-1.661299981519329894e+00,-3.721013794883015091e+00
2.519999999999998241e+00,4.876376682426881472e-04,-1.661248589142115373e+00,-1.661274548288036890e+00,-3.770877211703199894e+00
2.549999999999998046e+00,4.636718703653581000e-04,-1.661228141141487757e+00,-1.661252106939365092e+00,-3.820738021735321954e+00
2.579999999999997851e+00,4.415521793064590612e-04,-1.661210262337265320e+00,-1.661232382028324128e+00,-3.870596449296498598e+00
2.609999999999997655e+00,4.211417365422705185e-04,-1.661194711346541952e+00,-1.661215121789306082e+00,-3.920452701079659263e+00
2.639999999999997460e+00,4.023133715767315236e-04,-1.661181274950984665e+00,-1.661200103315950249e+00,-3.970306967693153943e+00
2.669999999999997264e+00,3.849489563267204247e-04,-1.661169730542000789e+00,-1.661187094957250698e+00,-4.020159424024664752e+00
2.699999999999997069e+00,3.689387940027404793e-04,-1.661159891813190015e+00,-1.661175901975513902e+00,-4.070010230941384144e+00
2.729999999999996874e+00,3.541810505320988124e-04,-1.661151587394785079e+00,-1.661166345138255673e+00,-4.119859536306697656e+00
2.759999999999996678e+00,3.405812214995286363e-04,-1.661144614752805282e+00,-1.661158214581837766e+00,-4.169707474578314255e+00
2.789999999999996483e+00,3.280516320838135604e-04,-1.661138896424932510e+00,-1.661151426014348287e+00,-4.219554171060478254e+00
2.819999999999996287e+00,3.165109707650669551e-04,-1.661134281354843978e+00,-1.661145822016162787e+00,-4.269399740162442392e+00
2.849999999999996092e+00,3.058838484916216478e-04,-1.661130640598894370e+00,-1.661141267721167880e+00,-4.319244286502683217e+00
2.879999999999995897e+00,2.961003922935431234e-04,-1.661127857347957537e+00,-1.661137640804155602e+00,-4.369087905679320372e+00
2.909999999999995701e+00,2.870958595657663987e-04,-1.661125828742123112e+00,-1.661134833274850786e+00,-4.418930685074311526e+00
2.939999999999995506e+00,2.788102809556618341e-04,-1.661124466732205596e+00,-1.661132752310815697e+00,-4.468772704654887740e+00
2.969999999999995310e+00,2.711881262469797819e-04,-1.661123682000301027e+00,-1.661131304155009758e+00,-4.518614037269605532e+00
2.999999999999995115e+00,2.641779899999594948e-04,-1.661123392362301443e+00,-1.661130402498548486e+00,-4.568454749176721563e+00
3.029999999999994920e+00,2.577322997614735016e-04,-1.661123485267425703e+00,-1.661129930957664147e+00,-4.618294899424983058e+00
3.059999999999994724e+00,2.518070434184116035e-04,-1.661123969367544362e+00,-1.661129894623887493e+00,-4.668134543762352706e+00
3.089999999999994529e+00,2.463615148371596205e-04,-1.661124783777484959e+00,-1.661130229306066131e+00,-4.717973732804257914e+00
3.119999999999994333e+00,2.413580760445932050e-04,-1.661125868064110556e+00,-1.661130871502903172e+00,-4.767812512284974602e+00
3.149999999999994138e+00,2.367619366344342834e-04,-1.661127174087979608e+00,-1.661131770227389781e+00,-4.817650923647023298e+00
3.179999999999993943e+00,2.325409467169499715e-04,-1.661128663096822056e+00,-1.661132884086739647e+00,-4.867489004529845786e+00
3.209999999999993747e+00,2.286654071374899749e-04,-1.661130298894621493e+00,-1.661134174434200972e+00,-4.917326789036263968e+00
3.239999999999993552e+00,2.251078873198231114e-04,-1.661132031363422135e+00,-1.661135588883239755e+00,-4.967164307496983788e+00
3.269999999999993356e+00,2.218430595493045305e-04,-1.661133842675307504e+00,-1.661137107503078081e+00,-5.017001587605014024e+00
3.299999999999993161e+00,2.188475469289125736e-04,-1.661135721277914756e+00,-1.661138716790535153e+00,-5.066838654755971838e+00
3.329999999999992966e+00,2.160997746850300250e-04,-1.661137635721733785e+00,-1.661140383493977746e+00,-5.116675531599867099e+00
3.359999999999992770e+00,2.135798425103780144e-04,-1.661139576192471434e+00,-1.661142096124646139e+00,-5.166512238817816183e+00
3.389999999999992575e+00,2.112693927156510814e-04,-1.661141522355173539e+00,-1.661143832804968357e+00,-5.216348794938266309e+00
3.419999999999992379e+00,2.091514999625582281e-04,-1.661143459681234891e+00,-1.661145577573988064e+00,-5.266185216621456000e+00
3.449999999999992184e+00,2.072105630325609934e-04,-1.661145376633664350e+00,-1.661147317570594417e+00,-5.316021518857396266e+00
3.479999999999991989e+00,2.054322042493417178e-04,-1.661147253542504032e+00,-1.661149031901287154e+00,-5.365857714822454660e+00
3.509999999999991793e+00,2.038031778807445173e-04,-1.661149097380894446e+00,-1.661150726407263134e+00,-5.415693816770250635e+00
3.539999999999991598e+00,2.023112826830159602e-04,-1.661150901708463135e+00,-1.661152393603660959e+00,-5.465529835716702145e+00
3.569999999999991402e+00,2.009452851954852102e-04,-1.661152653970581650e+00,-1.661154019968069218e+00,-5.515365781333307460e+00
3.599999999999991207e+00,1.996948437974472950e-04,-1.661154308635159671e+00,-1.661155559076557653e+00,-5.565201661033760239e+00
3.629999999999991012e+00,1.985504392232759967e-04,-1.661155924299443143e+00,-1.661157068704017359e+00,-5.615037483167316879e+00
3.659999999999990816e+00,1.975033134064944104e-04,-1.661157483719851946e+00,-1.661158530845668668e+00,-5.664873254804729363e+00
3.689999999999990621e+00,1.965454106439487592e-04,-1.661158983567171843e+00,-1.661159941469934287e+00,-5.714708982214506960e+00
3.719999999999990425e+00,1.956693221376543470e-04,-1.661160432228857786e+00,-1.661161308317363972e+00,-5.764544671269878684e+00
3.749999999999990230e+00,1.948682355280524972e-04,-1.661161824429561396e+00,-1.661162625516170888e+00,-5.814380327089375022e+00
3.779999999999990035e+00,1.941358896787703358e-04,-1.661163148976989135e+00,-1.661163881322838431e+00,-5.864215953904534651e+00
3.809999999999989839e+00,1.934665291180439153e-04,-1.661164339863090422e+00,-1.661165009223651179e+00,-5.914051553460987876e+00
3.839999999999989644e+00,1.928548703201194195e-04,-1.661165500110434623e+00,-1.661166111769232456e+00,-5.963887130123098679e+00
3.869999999999989448e+00,1.922960618863714106e-04,-1.661166614538305053e+00,-1.661167173346738801e+00,-6.013722687367682340e+00
3.899999999999989253e+00,1.917856468278184468e-04,-1.661167679574580447e+00,-1.661168189989639110e+00,-6.063558228169978470e+00
3.929999999999989058e+00,1.913195328932628173e-04,-1.661168697347830570e+00,-1.661169163461765130e+00,-6.113393755204347357e+00
3.959999999999988862e+00,1.908939666733085422e-04,-1.661169671202525233e+00,-1.661170096768745275e+00,-6.163229270906643187e+00
3.989999999999988667e+00,1.905055012390863625e-04,-1.661170597018104766e+00,-1.661170985483539031e+00,-6.213064777282620632e+00
4.019999999999988916e+00,1.901509780963553874e-04,-1.661171447637704190e+00,-1.661171802160846811e+00,-6.262900275234894565e+00
4.049999999999989164e+00,1.898274977357946344e-04,-1.661172263123024351e+00,-1.661172586603384849e+00,-6.312735766608946086e+00
4.079999999999989413e+00,1.895324032630441740e-04,-1.661173035895463723e+00,-1.661173330989936581e+00,-6.362571252780282016e+00
4.109999999999989662e+00,1.892632593535793371e-04,-1.661173760815187972e+00,-1.661174029959097354e+00,-6.412406734748647530e+00
4.139999999999989910e+00,1.890178349597354220e-04,-1.661174437370073198e+00,-1.661174682794467117e+00,-6.462242213294143056e+00
4.169999999999990159e+00,1.887940832927694867e-04,-1.661175069528733061e+00,-1.661175293280400034e+00,-6.512077689131672287e+00
4.199999999999990408e+00,1.885901312490195552e-04,-1.661175659739389410e+00,-1.661175863691433108e+00,-6.561913162875897321e+00
4.229999999999990656e+00,1.884042631348306098e-04,-1.661176197177426594e+00,-1.661176383045540828e+00,-6.611748634659334378e+00
4.259999999999990905e+00,1.882349095742332748e-04,-1.661176702312167297e+00,-1.661176871665727806e+00,-6.661584105082259732e+00
4.289999999999991154e+00,1.880806342798509742e-04,-1.661177170024988881e+00,-1.661177324300283198e+00,-6.711419574458303394e+00
4.319999999999991402e+00,1.879401213842517098e-04,-1.661177622752001870e+00,-1.661177763264897411e+00,-6.761255043653759067e+00
4.349999999999991651e+00,1.878121694604938249e-04,-1.661178039486288283e+00,-1.661178167438212006e+00,-6.811090512790272555e+00
4.379999999999991900e+00,1.876956793954348058e-04,-1.661178427131767332e+00,-1.661178543621832482e+00,-6.860925982094290276e+00
4.409999999999992149e+00,1.875896440115302978e-04,-1.661178792194438980e+00,-1.661178898229822787e+00,-6.910761451895507612e+00
4.439999999999992397e+00,1.874931419803358562e-04,-1.661179130453865005e+00,-1.661179226955896260e+00,-6.960596922311155232e+00
4.469999999999992646e+00,1.874053343552373706e-04,-1.661179427554212218e+00,-1.661179515361837389e+00,-7.010432392945406654e+00
4.499999999999992895e+00,1.873254521575961544e-04,-1.661179706745533613e+00,-1.661179786627731358e+00,-7.060267864029970752e+00
4.529999999999993143e+00,1.872527924217055938e-04,-1.661179974055805086e+00,-1.661180046715540870e+00,-7.110103335911380107e+00
4.559999999999993392e+00,1.871867147030283605e-04,-1.661180224948363593e+00,-1.661180291026082223e+00,-7.159938808737550175e+00
4.589999999999993641e+00,1.871266340227594480e-04,-1.661180455134727563e+00,-1.661180515215407771e+00,-7.209774282472271700e+00
4.619999999999993889e+00,1.870720165465461298e-04,-1.661180668247168368e+00,-1.661180722864644688e+00,-7.259609757137162944e+00
4.649999999999994138e+00,1.870223736145750003e-04,-1.661180856951467444e+00,-1.661180906594399431e+00,-7.309445232488639199e+00
4.679999999999994387e+00,1.869772618900863135e-04,-1.661181039567066531e+00,-1.661181084678791109e+00,-7.359280708787375502e+00
4.709999999999994635e+00,1.869362722902237213e-04,-1.661181209216977317e+00,-1.661181250206577253e+00,-7.409116186053484654e+00
4.739999999999994884e+00,1.868990365144900000e-04,-1.661181357243435741e+00,-1.661181394479211537e+00,-7.458951664006563398e+00
4.769999999999995133e+00,1.868652184251083301e-04,-1.661181498412013235e+00,-1.661181532230102675e+00,-7.508787142777013202e+00
4.799999999999995381e+00,1.868345086414604464e-04,-1.661181630096204120e+00,-1.661181660805987725e+00,-7.558622622389683521e+00
4.829999999999995630e+00,1.868066256538882626e-04,-1.661181749342663050e+00,-1.661181777225650524e+00,-7.608458102752950758e+00
4.859999999999995879e+00,1.867813139674005666e-04,-1.661181858864089644e+00,-1.661181884175776169e+00,-7.658293583830559470e+00
4.889999999999996128e+00,1.867583371906549310e-04,-1.661181963095400560e+00,-1.661181986072177263e+00,-7.708129065700198623e+00
4.919999999999996376e+00,1.867374864082385004e-04,-1.661182060554977413e+00,-1.661182081405759847e+00,-7.757964548367630719e+00
4.949999999999996625e+00,1.867185672123723369e-04,-1.661182154122233801e+00,-1.661182173041429566e+00,-7.807800031910494098e+00
4.979999999999996874e+00,1.867014040564986548e-04,-1.661182234937640834e+00,-1.661182252100796619e+00,-7.857635516121778352e+00
5.009999999999997122e+00,1.866858361805244721e-04,-1.661182304938379817e+00,-1.661182320506255694e+00,-7.907471000837806407e+00
5.039999999999997371e+00,1.866717166668186790e-04,-1.661182356440006114e+00,-1.661182370559519894e+00,-7.957306485650519789e+00
5.069999999999997620e+00,1.866589142997775175e-04,-1.661182413003475578e+00,-1.661182425805842522e+00,-8.007141970842990730e+00
5.099999999999997868e+00,1.866473077426970383e-04,-1.661182459660496269e+00,-1.661182471267053318e+00,-8.056977456239362567e+00
5.129999999999998117e+00,1.866367876015451871e-04,-1.661182511177593746e+00,-1.661182521697734948e+00,-8.106812942094832053e+00
5.159999999999998366e+00,1.866272533811017182e-04,-1.661182559950308057e+00,-1.661182569484528582e+00,-8.156648428427562436e+00
5.189999999999998614e+00,1.866186145472261174e-04,-1.661182609912472685e+00,-1.661182618551306556e+00,-8.206483915363770976e+00
5.219999999999998863e+00,1.866107867361175817e-04,-1.661182652360516876e+00,-1.661182660188327942e+00,-8.256319402762397175e+00
5.249999999999999112e+00,1.866036948669582459e-04,-1.661182684362724427e+00,-1.661182691454593519e+00,-8.306154890385148093e+00
5.279999999999999361e+00,1.865972698192309932e-04,-1.661182713704294045e+00,-1.661182720129341872e+00,-8.355990378221326509e+00
5.309999999999999609e+00,1.865914500281337933e-04,-1.661182741589344092e+00,-1.661182747409135185e+00,-8.405825866288797243e+00
5.339999999999999858e+00,1.865861812911617486e-04,-1.661182769958169603e+00,-1.661182775226906605e+00,-8.455661354656278661e+00
5.370000000000000107e+00,1.865814107059144355e-04,-1.661182796341921009e+00,-1.661182801112506269e+00,-8.505496843317121858e+00
5.400000000000000355e+00,1.865770920662841747e-04,-1.661182823996805169e+00,-1.661182828315444837e+00,-8.555332332355666480e+00
5.430000000000000604e+00,1.865731832482944318e-04,-1.661182848808893553e+00,-1.661182852717711489e+00,-8.605167821728750610e+00
5.460000000000000853e+00,1.865696458255563183e-04,-1.661182871457290489e+00,-1.661182874994713288e+00,-8.655003311409892319e+00
5.490000000000001101e+00,1.865664452856343359e-04,-1.661182891225882585e+00,-1.661182894426422418e+00,-8.704838801347207777e+00
5.520000000000001350e+00,1.865635493633974878e-04,-1.661182908862365970e+00,-1.661182911758288139e+00,-8.754674291509001449e+00
5.550000000000001599e+00,1.865609299068911840e-04,-1.661182926774130930e+00,-1.661182929393587360e+00,-8.804509781931681545e+00
5.580000000000001847e+00,1.865585606618094306e-04,-1.661182941487548526e+00,-1.661182943856793548e+00,-8.854345272545552703e+00
5.610000000000002096e+00,1.865564180385187259e-04,-1.661182954394917255e+00,-1.661182956537540445e+00,-8.904180763320024283e+00
5.640000000000002345e+00,1.865544811977084053e-04,-1.661182966304736830e+00,-1.661182968241577740e+00,-8.954016254246006667e+00
5.670000000000002593e+00,1.865527299644112219e-04,-1.661182977804965155e+00,-1.661182979556198536e+00,-9.003851745331388656e+00
5.700000000000002842e+00,1.865511470562401472e-04,-1.661182987094216301e+00,-1.661182988677124550e+00,-9.053687236527123261e+00
5.730000000000003091e+00,1.865497162747742669e-04,-1.661182998486424589e+00,-1.661182999917206082e+00,-9.103522727912496393e+00
5.760000000000003340e+00,1.865484231273326272e-04,-1.661183006023332354e+00,-1.661183007316479721e+00,-9.153358219386344530e+00
5.790000000000003588e+00,1.865472547410183064e-04,-1.661183015188235856e+00,-1.661183016356622133e+00,-9.203193711010378308e+00
5.820000000000003837e+00,1.865461988793662353e-04,-1.661183021816609040e+00,-1.661183022872470660e+00,-9.253029202720737700e+00
5.850000000000004086e+00,1.865452447887982373e-04,-1.661183029137561551e+00,-1.661183030091652135e+00,-9.302864694548954816e+00
5.880000000000004334e+00,1.865443830417276984e-04,-1.661183034949763604e+00,-1.661183035811510722e+00,-9.352700186459195208e+00
5.910000000000004583e+00,1.865436045714394123e-04,-1.661183040474747630e+00,-1.661183041253218029e+00,-9.402535678451906520e+00
5.940000000000004832e+00,1.865429015618809134e-04,-1.661183045660017399e+00,-1.661183046363027049e+00,-9.452371170524717314e+00
5.970000000000005080e+00,1.865422666889949069e-04,-1.661183050192275967e+00,-1.661183050827148788e+00,-9.502206662665356518e+00
6.000000000000005329e+00,1.865416934785712002e-04,-1.661183054422996852e+00,-1.661183054996207220e+00,-9.552042154871257296e+00
6.030000000000005578e+00,1.865411760399200019e-04,-1.661183058226991749e+00,-1.661183058744430507e+00,-9.601877647135506066e+00
6.060000000000005826e+00,1.865407089325902168e-04,-1.661183061496371405e+00,-1.661183061963478647e+00,-9.651713139447505085e+00
6.090000000000006075e+00,1.865402871809993717e-04,-1.661183064256240183e+00,-1.661183064677991705e+00,-9.701548631796944377e+00
6.120000000000006324e+00,1.865399066775200068e-04,-1.661183066508902240e+00,-1.661183066889405646e+00,-9.751384124172716383e+00
6.150000000000006573e+00,1.865395632758648048e-04,-1.661183069049136929e+00,-1.661183069392538680e+00,-9.801219616587593109e+00
6.180000000000006821e+00,1.865392534239375942e-04,-1.661183071097944275e+00,-1.661183071407796197e+00,-9.851055109030383505e+00
6.210000000000007070e+00,1.865389738506666205e-04,-1.661183073076565320e+00,-1.661183073356138573e+00,-9.900890601502254640e+00
6.240000000000007319e+00,1.865387216489144896e-04,-1.661183074969030171e+00,-1.661183075221231986e+00,-9.950726094003526256e+00
6.270000000000007567e+00,1.865384941181622751e-04,-1.661183076899001243e+00,-1.661183077126531904e+00,-1.000056158653802818e+01
6.300000000000007816e+00,1.865382890014523354e-04,-1.661183078265132451e+00,-1.661183078470249264e+00,-1.005039707909109836e+01
6.330000000000008065e+00,1.865381039233640636e-04,-1.661183079743720370e+00,-1.661183079928798545e+00,-1.010023257166848865e+01
6.360000000000008313e+00,1.865379370765080167e-04,-1.661183081074031342e+00,-1.661183081240878101e+00,-1.015006806426755581e+01
6.390000000000008562e+00,1.865377866576902344e-04,-1.661183082307823966e+00,-1.661183082458242755e+00,-1.019990355688721095e+01
6.420000000000008811e+00,1.865376509832312080e-04,-1.661183083459883747e+00,-1.661183083595558108e+00,-1.024973904952668136e+01
6.450000000000009059e+00,1.865375286753675284e-04,-1.661183084600688087e+00,-1.661183084722996028e+00,-1.029957454218700974e+01
6.480000000000009308e+00,1.865374184444911810e-04,-1.661183085553035621e+00,-1.661183085663266557e+00,-1.034941003486383160e+01
6.510000000000009557e+00,1.865373191055887884e-04,-1.661183086377312934e+00,-1.661183086476651916e+00,-1.039924552755448950e+01
6.540000000000009805e+00,1.865372295792373954e-04,-1.661183087173541795e+00,-1.661183087263068181e+00,-1.044908102025922148e+01
6.570000000000010054e+00,1.865371489202570054e-04,-1.661183087957368354e+00,-1.661183088038027389e+00,-1.049891651297860129e+01
6.600000000000010303e+00,1.865370762152579747e-04,-1.661183088721134959e+00,-1.661183088793839913e+00,-1.054875200571293981e+01
6.630000000000010552e+00,1.865370107173137211e-04,-1.661183089175339411e+00,-1.661183089240837463e+00,-1.059858749845369807e+01
6.660000000000010800e+00,1.865369516999769678e-04,-1.661183089799955548e+00,-1.661183089858972783e+00,-1.064842299120671498e+01
6.690000000000011049e+00,1.865368985446343457e-04,-1.661183090323034239e+00,-1.661183090376189497e+00,-1.069825848396956225e+01
6.720000000000011298e+00,1.865368506682904244e-04,-1.661183090868281198e+00,-1.661183090916157568e+00,-1.074809397674348688e+01
6.750000000000011546e+00,1.865368075795991452e-04,-1.661183091184350591e+00,-1.661183091227439235e+00,-1.079792946952210642e+01
6.780000000000011795e+00,1.865367687715220049e-04,-1.661183091624426567e+00,-1.661183091663234634e+00,-1.084776496230964682e+01
6.810000000000012044e+00,1.865367338104373320e-04,-1.661183091916928145e+00,-1.661183091951889290e+00,-1.089760045510211484e+01
6.840000000000012292e+00,1.865367023503798453e-04,-1.661183092257886962e+00,-1.661183092289347130e+00,-1.094743594790130992e+01
6.870000000000012541e+00,1.865366740177649182e-04,-1.661183092503917269e+00,-1.661183092532249939e+00,-1.099727144070476115e+01
6.900000000000012790e+00,1.865366485208284875e-04,-1.661183092775603054e+00,-1.661183092801099992e+00,-1.104710693351352724e+01
6.930000000000013038e+00,1.865366255356764029e-04,-1.661183093031809221e+00,-1.661183093054794391e+00,-1.109694242632746608e+01
6.960000000000013287e+00,1.865366048537104161e-04,-1.661183093262539323e+00,-1.661183093283221224e+00,-1.114677791914602523e+01
6.990000000000013536e+00,1.865365862403002052e-04,-1.661183093451628512e+00,-1.661183093470241845e+00,-1.119661341196818860e+01
7.020000000000013785e+00,1.865365695034341617e-04,-1.661183093610663963e+00,-1.661183093627400797e+00,-1.124644890479324566e+01
7.050000000000014033e+00,1.865365544512515982e-04,-1.661183093735179472e+00,-1.661183093750231654e+00,-1.129628439762035264e+01
7.080000000000014282e+00,1.865365409061094310e-04,-1.661183093894528895e+00,-1.661183093908074060e+00,-1.134611989045073521e+01
7.110000000000014531e+00,1.865365287235618984e-04,-1.661183094007665728e+00,-1.661183094019848205e+00,-1.139595538328314817e+01
7.140000000000014779e+00,1.865365177623359394e-04,-1.661183094113312997e+00,-1.661183094124274229e+00,-1.144579087611750801e+01
7.170000000000015028e+00,1.865365079069019520e-04,-1.661183094204351951e+00,-1.661183094214207401e+00,-1.149562636895349321e+01
7.200000000000015277e+00,1.865364990356096879e-04,-1.661183094287571826e+00,-1.661183094296443175e+00,-1.154546186179099365e+01
7.230000000000015525e+00,1.865364910685878702e-04,-1.661183094358564816e+00,-1.661183094366531776e+00,-1.159529735462971800e+01
7.260000000000015774e+00,1.865364838971644216e-04,-1.661183094440829011e+00,-1.661183094448000386e+00,-1.164513284747011390e+01
7.290000000000016023e+00,1.865364774485969387e-04,-1.661183094482553413e+00,-1.661183094489002032e+00,-1.169496834031103916e+01
7.320000000000016271e+00,1.865364716488528986e-04,-1.661183094543402294e+00,-1.661183094549202099e+00,-1.174480383315314036e+01
7.350000000000016520e+00,1.865364664371692478e-04,-1.661183094593902787e+00,-1.661183094599114396e+00,-1.179463932599616882e+01
7.380000000000016769e+00,1.865364617475338761e-04,-1.661183094630152013e+00,-1.661183094634841595e+00,-1.184447481883976216e+01
7.410000000000017017e+00,1.865364575328503965e-04,-1.661183094658449377e+00,-1.661183094662664006e+00,-1.189431031168373032e+01
7.440000000000017266e+00,1.865364537414204986e-04,-1.661183094694578699e+00,-1.661183094698370111e+00,-1.194414580452835928e+01
7.470000000000017515e+00,1.865364503317511419e-04,-1.661183094742425759e+00,-1.661183094745835476e+00,-1.199398129737404162e+01
7.500000000000017764e+00,1.865364472674879703e-04,-1.661183094769960178e+00,-1.661183094773024393e+00,-1.204381679022020535e+01
7.530000000000018012e+00,1.865364445164649553e-04,-1.661183094802077598e+00,-1.661183094804828730e+00,-1.209365228306701923e+01
7.560000000000018261e+00,1.865364420436499253e-04,-1.661183094826387485e+00,-1.661183094828860396e+00,-1.214348777591428430e+01
7.590000000000018510e+00,1.865364398187407578e-04,-1.661183094846411912e+00,-1.661183094848636799e+00,-1.219332326876190287e+01
7.620000000000018758e+00,1.865364378221351046e-04,-1.661183094864963294e+00,-1.661183094866959920e+00,-1.224315876160984828e+01
7.650000000000019007e+00,1.865364360263331535e-04,-1.661183094879187472e+00,-1.661183094880983369e+00,-1.229299425445801930e+01
7.680000000000019256e+00,1.865364344141090731e-04,-1.661183094892374257e+00,-1.661183094893986523e+00,-1.234282974730640170e+01
7.710000000000019504e+00,1.865364329655157119e-04,-1.661183094897716206e+00,-1.661183094899164825e+00,-1.239266524015478232e+01
7.740000000000019753e+00,1.865364316632638130e-04,-1.661183094924746584e+00,-1.661183094926048875e+00,-1.244250073300382731e+01
7.770000000000020002e+00,1.865364304947834343e-04,-1.661183094940444249e+00,-1.661183094941612648e+00,-1.249233622585320980e+01
7.800000000000020250e+00,1.865364294449328253e-04,-1.661183094943573524e+00,-1.661183094944623351e+00,-1.254217171870256742e+01
7.830000000000020499e+00,1.865364285019236726e-04,-1.661183094949676420e+00,-1.661183094950619443e+00,-1.259200721155199965e+01
7.860000000000020748e+00,1.865364276549664839e-04,-1.661183094961471873e+00,-1.661183094962318751e+00,-1.264184270440169122e+01
7.890000000000020997e+00,1.865364268943101077e-04,-1.661183094968164298e+00,-1.661183094968925023e+00,-1.269167819725149648e+01
7.920000000000021245e+00,1.865364262106826367e-04,-1.661183094976966146e+00,-1.661183094977649821e+00,-1.274151369010149004e+01
7.950000000000021494e+00,1.865364255971808472e-04,-1.661183094985978492e+00,-1.661183094986592002e+00,-1.279134918295168433e+01
7.980000000000021743e+00,1.865364250460085395e-04,-1.661183094991946607e+00,-1.661183094992497722e+00,-1.284118467580199408e+01
8.010000000000021103e+00,1.865364245508125871e-04,-1.661183094991614650e+00,-1.661183094992109810e+00,-1.289102016865223810e+01
8.040000000000020464e+00,1.865364241073537866e-04,-1.661183094986833364e+00,-1.661183094987276787e+00,-1.294085566150228495e+01
8.070000000000019824e+00,1.865364237078178593e-04,-1.661183095001165011e+00,-1.661183095001564469e+00,-1.299069115435271904e+01
8.100000000000019185e+00,1.865364233502524280e-04,-1.661183094999757248e+00,-1.661183095000114740e+00,-1.304052664720307142e+01
8.130000000000018545e+00,1.865364230283352389e-04,-1.661183095010163591e+00,-1.661183095010485555e+00,-1.309036214005369736e+01
8.160000000000017906e+00,1.865364227398295016e-04,-1.661183095008367472e+00,-1.661183095008655908e+00,-1.314019763290423626e+01
8.190000000000017266e+00,1.865364224802788741e-04,-1.661183095005968946e+00,-1.661183095006228516e+00,-1.319003312575467390e+01
8.220000000000016627e+00,1.865364222475714118e-04,-1.661183095014425515e+00,-1.661183095014658218e+00,-1.323986861860533892e+01
8.250000000000015987e+00,1.865364220390217087e-04,-1.661183095025013934e+00,-1.661183095025222434e+00,-1.328970411145629882e+01
8.280000000000015348e+00,1.865364218521328471e-04,-1.661183095013154976e+00,-1.661183095013341937e+00,-1.333953960430688035e+01
8.310000000000014708e+00,1.865364216840754931e-04,-1.661183095009332922e+00,-1.661183095009501010e+00,-1.338937509715732865e+01
8.340000000000014069e+00,1.865364215331474492e-04,-1.661183095025806633e+00,-1.661183095025957623e+00,-1.343921059000825302e+01
8.370000000000013429e+00,1.865364213968400884e-04,-1.661183095033530677e+00,-1.661183095033667012e+00,-1.348904608285939410e+01
8.400000000000012790e+00,1.865364212762587548e-04,-1.661183095031152135e+00,-1.661183095031272705e+00,-1.353888157571044992e+01
8.430000000000012150e+00,1.865364211670498889e-04,-1.661183095025848377e+00,-1.661183095025957623e+00,-1.358871706856133521e+01
8.460000000000011511e+00,1.865364210694645647e-04,-1.661183095027131351e+00,-1.661183095027228829e+00,-1.363855256141224714e+01
8.490000000000010871e+00,1.865364209818062770e-04,-1.661183095034169055e+00,-1.661183095034256763e+00,-1.368838805426335981e+01
8.520000000000010232e+00,1.865364209027683723e-04,-1.661183095042228164e+00,-1.661183095042307212e+00,-1.373822354711470517e+01
8.550000000000009592e+00,1.865364208321205661e-04,-1.661183095035912993e+00,-1.661183095035983603e+00,-1.378805903996585336e+01
8.580000000000008953e+00,1.865364207691799466e-04,-1.661183095033189394e+00,-1.661183095033252233e+00,-1.383789453281691273e+01
8.610000000000008313e+00,1.865364207123164971e-04,-1.661183095033672785e+00,-1.661183095033729629e+00,-1.388773002566797921e+01
8.640000000000007674e+00,1.865364206613359828e-04,-1.661183095031048218e+00,-1.661183095031099288e+00,-1.393756551851896042e+01
8.670000000000007034e+00,1.865364206158578216e-04,-1.661183095033281099e+00,-1.661183095033326618e+00,-1.398740101137000558e+01
8.700000000000006395e+00,1.865364205742497472e-04,-1.661183095039428181e+00,-1.661183095039469704e+00,-1.403723650422123015e+01
8.730000000000005755e+00,1.865364205377771862e-04,-1.661183095038990754e+00,-1.661183095039027169e+00,-1.408707199707243696e+01
8.760000000000005116e+00,1.865364205050318953e-04,-1.661183095047056080e+00,-1.661183095047088720e+00,-1.413690748992388002e+01
8.790000000000004476e+00,1.865364204751237176e-04,-1.661183095041467439e+00,-1.661183095041497415e+00,-1.418674298277515433e+01
8.820000000000003837e+00,1.865364204489864221e-04,-1.661183095035441593e+00,-1.661183095035467794e+00,-1.423657847562624390e+01
8.850000000000003197e+00,1.865364204255316868e-04,-1.661183095038273327e+00,-1.661183095038296864e+00,-1.428641396847741518e+01
8.880000000000002558e+00,1.865364204036483399e-04,-1.661183095036368407e+00,-1.661183095036390389e+00,-1.433624946132852784e+01
8.910000000000001918e+00,1.865364203843417621e-04,-1.661183095039725055e+00,-1.661183095039744373e+00,-1.438608495417973998e+01
8.940000000000001279e+00,1.865364203680163608e-04,-1.661183095033064827e+00,-1.661183095033081258e+00,-1.443592044703074784e+01
8.970000000000000639e+00,1.865364203523859330e-04,-1.661183095042014557e+00,-1.661183095042030100e+00,-1.448575593988202392e+01
9.000000000000000000e+00,1.865364203382014244e-04,-1.661183095044587610e+00,-1.661183095044601821e+00,-1.453559143273337639e+01
9.029999999999999361e+00,1.865364203259338666e-04,-1.661183095042009672e+00,-1.661183095042021884e+00,-1.458542692558464893e+01
9.059999999999998721e+00,1.865364203147194485e-04,-1.661183095040562163e+00,-1.661183095040573487e+00,-1.463526241843587705e+01
9.089999999999998082e+00,1.865364203052823089e-04,-1.661183095037253032e+00,-1.661183095037262580e+00,-1.468509791128700570e+01
9.119999999999997442e+00,1.865364202963801146e-04,-1.661183095034991286e+00,-1.661183095035000168e+00,-1.473493340413806507e+01
9.149999999999996803e+00,1.865364202883807083e-04,-1.661183095035421164e+00,-1.661183095035429158e+00,-1.478476889698913510e+01
9.179999999999996163e+00,1.865364202810605547e-04,-1.661183095034790558e+00,-1.661183095034797885e+00,-1.483460438984018559e+01
9.209999999999995524e+00,1.865364202746264111e-04,-1.661183095036863344e+00,-1.661183095036869783e+00,-1.488443988269129825e+01
9.239999999999994884e+00,1.865364202689277903e-04,-1.661183095038045732e+00,-1.661183095038051505e+00,-1.493427537554244466e+01
9.269999999999994245e+00,1.865364202638574646e-04,-1.661183095041563362e+00,-1.661183095041568469e+00,-1.498411086839369766e+01
9.299999999999993605e+00,1.865364202592477351e-04,-1.661183095042281010e+00,-1.661183095042285673e+00,-1.503394636124497197e+01
9.329999999999992966e+00,1.865364202553394031e-04,-1.661183095040768443e+00,-1.661183095040772439e+00,-1.508378185409619832e+01
9.359999999999992326e+00,1.865364202511126952e-04,-1.661183095042969571e+00,-1.661183095042973790e+00,-1.513361734694749039e+01
9.389999999999991687e+00,1.865364202478768938e-04,-1.661183095037487067e+00,-1.661183095037490398e+00,-1.518345283979861904e+01
9.419999999999991047e+00,1.865364202451939271e-04,-1.661183095042034985e+00,-1.661183095042037650e+00,-1.523328833264988447e+01
9.449999999999990408e+00,1.865364202423612321e-04,-1.661183095039387769e+00,-1.661183095039390656e+00,-1.528312382550106818e+01
9.479999999999989768e+00,1.865364202391359204e-04,-1.661183095052207737e+00,-1.661183095052211067e+00,-1.533295931835263737e+01
9.509999999999989129e+00,1.865364202374201433e-04,-1.661183095044755476e+00,-1.661183095044757252e+00,-1.538279481120398096e+01
9.539999999999988489e+00,1.865364202358305674e-04,-1.661183095037260582e+00,-1.661183095037262136e+00,-1.543263030405510072e+01
9.569999999999987850e+00,1.865364202341570743e-04,-1.661183095042229052e+00,-1.661183095042230828e+00,-1.548246579690636970e+01
9.599999999999987210e+00,1.865364202325359481e-04,-1.661183095048042180e+00,-1.661183095048043734e+00,-1.553230128975781277e+01
9.629999999999986571e+00,1.865364202311332615e-04,-1.661183095045408065e+00,-1.661183095045409397e+00,-1.558213678260917590e+01
9.659999999999985931e+00,1.865364202298253613e-04,-1.661183095039720170e+00,-1.661183095039721502e+00,-1.563197227546036672e+01
9.689999999999985292e+00,1.865364202290311561e-04,-1.661183095036919966e+00,-1.661183095036920854e+00,-1.568180776831147583e+01
9.719999999999984652e+00,1.865364202277630461e-04,-1.661183095047576996e+00,-1.661183095047578329e+00,-1.573164326116290290e+01
9.749999999999984013e+00,1.865364202270993518e-04,-1.661183095048553104e+00,-1.661183095048553771e+00,-1.578147875401436195e+01
9.779999999999983373e+00,1.865364202265199541e-04,-1.661183095041314006e+00,-1.661183095041314672e+00,-1.583131424686560074e+01
9.809999999999982734e+00,1.865364202258781878e-04,-1.661183095046019798e+00,-1.661183095046020464e+00,-1.588114973971698163e+01
9.839999999999982094e+00,1.865364202247811378e-04,-1.661183095048842207e+00,-1.661183095048843317e+00,-1.593098523256844778e+01
9.869999999999981455e+00,1.865364202242983426e-04,-1.661183095042543245e+00,-1.661183095042543689e+00,-1.598082072541972387e+01
9.899999999999980815e+00,1.865364202241240842e-04,-1.661183095038506696e+00,-1.661183095038506918e+00,-1.603065621827088094e+01
9.929999999999980176e+00,1.865364202233165704e-04,-1.661183095043731850e+00,-1.661183095043732738e+00,-1.608049171112219256e+01
9.959999999999979536e+00,1.865364202228881208e-04,-1.661183095038667012e+00,-1.661183095038667457e+00,-1.613032720397335140e+01
9.989999999999978897e+00,1.865364202225438053e-04,-1.661183095050754899e+00,-1.661183095050755343e+00,-1.618016269682487263e+01
1.001999999999997826e+01,1.865364202223924236e-04,-1.661183095043563762e+00,-1.661183095043563984e+00,-1.622999818967618069e+01
1.004999999999997762e+01,1.865364202221993001e-04,-1.661183095045205782e+00,-1.661183095045206004e+00,-1.627983368252753849e+01
1.007999999999997698e+01,1.865364202222037182e-04,-1.661183095034862500e+00,-1.661183095034862500e+00,-1.632966917537858365e+01
1.010999999999997634e+01,1.865364202210946878e-04,-1.661183095042738422e+00,-1.661183095042739533e+00,-1.637950466822987039e+01
1.013999999999997570e+01,1.865364202213896721e-04,-1.661183095041344870e+00,-1.661183095041344648e+00,-1.642934016108110740e+01
1.016999999999997506e+01,1.865364202210419414e-04,-1.661183095049285630e+00,-1.661183095049286074e+00,-1.647917565393258954e+01
1.019999999999997442e+01,1.865364202207888886e-04,-1.661183095047457092e+00,-1.661183095047457314e+00,-1.652901114678401484e+01
1.022999999999997378e+01,1.865364202207258422e-04,-1.661183095040371205e+00,-1.661183095040371205e+00,-1.657884663963522698e+01
1.025999999999997314e+01,1.865364202204866672e-04,-1.661183095047068736e+00,-1.661183095047068958e+00,-1.662868213248663807e+01
1.028999999999997250e+01,1.865364202204783460e-04,-1.661183095043088143e+00,-1.661183095043088143e+00,-1.667851762533793192e+01
1.031999999999997186e+01,1.865364202204282558e-04,-1.661183095046057989e+00,-1.661183095046057989e+00,-1.672835311818931459e+01
1.034999999999997122e+01,1.865364202205754905e-04,-1.661183095039918900e+00,-1.661183095039918678e+00,-1.677818861104051251e+01
1.037999999999997058e+01,1.865364202200927224e-04,-1.661183095043102353e+00,-1.661183095043102798e+00,-1.682802410389180636e+01
1.040999999999996994e+01,1.865364202203469678e-04,-1.661183095046227187e+00,-1.661183095046226965e+00,-1.687785959674319258e+01
1.043999999999996930e+01,1.865364202197620678e-04,-1.661183095052961800e+00,-1.661183095052962466e+00,-1.692769508959478131e+01
1.046999999999996867e+01,1.865364202202759525e-04,-1.661183095040517532e+00,-1.661183095040517088e+00,-1.697753058244599700e+01
1.049999999999996803e+01,1.865364202201687249e-04,-1.661183095046359970e+00,-1.661183095046359970e+00,-1.702736607529738677e+01
1.052999999999996739e+01,1.865364202200965171e-04,-1.661183095040049684e+00,-1.661183095040049684e+00,-1.707720156814858825e+01
1.055999999999996675e+01,1.865364202200658341e-04,-1.661183095035856372e+00,-1.661183095035856372e+00,-1.712703706099966539e+01
1.058999999999996611e+01,1.865364202197146611e-04,-1.661183095046755209e+00,-1.661183095046755653e+00,-1.717687255385106937e+01
1.061999999999996547e+01,1.865364202200774351e-04,-1.661183095039440616e+00,-1.661183095039440172e+00,-1.722670804670225309e+01
1.064999999999996483e+01,1.865364202199075135e-04,-1.661183095045999814e+00,-1.661183095046000036e+00,-1.727654353955363220e+01
1.067999999999996419e+01,1.865364202195986243e-04,-1.661183095035900337e+00,-1.661183095035900559e+00,-1.732637903240470933e+01
1.070999999999996355e+01,1.865364202199504208e-04,-1.661183095035104973e+00,-1.661183095035104529e+00,-1.737621452525576160e+01
1.073999999999996291e+01,1.865364202192846665e-04,-1.661183095040298596e+00,-1.661183095040299262e+00,-1.742605001810697019e+01
1.076999999999996227e+01,1.865364202196974222e-04,-1.661183095040187574e+00,-1.661183095040187130e+00,-1.747588551095817522e+01
1.079999999999996163e+01,1.865364202196075419e-04,-1.661183095047180203e+00,-1.661183095047180203e+00,-1.752572100380958986e+01
1.082999999999996099e+01,1.865364202194439087e-04,-1.661183095043956337e+00,-1.661183095043956559e+00,-1.757555649666090858e+01
1.085999999999996035e+01,1.865364202193604522e-04,-1.661183095047115810e+00,-1.661183095047115810e+00,-1.762539198951232322e+01
1.088999999999995971e+01,1.865364202195719258e-04,-1.661183095046498526e+00,-1.661183095046498304e+00,-1.767522748236371655e+01
1.091999999999995907e+01,1.865364202194267241e-04,-1.661183095044908464e+00,-1.661183095044908686e+00,-1.772506297521506369e+01
1.094999999999995843e+01,1.865364202196097374e-04,-1.661183095036637525e+00,-1.661183095036637303e+00,-1.777489846806616214e+01
1.097999999999995779e+01,1.865364202192321369e-04,-1.661183095041438573e+00,-1.661183095041439017e+00,-1.782473396091740625e+01
1.100999999999995715e+01,1.865364202192771313e-04,-1.661183095044229230e+00,-1.661183095044229230e+00,-1.787456945376873207e+01
1.103999999999995651e+01,1.865364202193080310e-04,-1.661183095041241842e+00,-1.661183095041241842e+00,-1.792440494661996908e+01
1.106999999999995588e+01,1.865364202192011829e-04,-1.661183095051520286e+00,-1.661183095051520286e+00,-1.797424043947151517e+01
1.109999999999995524e+01,1.865364202198948555e-04,-1.661183095034051815e+00,-1.661183095034051149e+00,-1.802407593232253546e+01
1.112999999999995460e+01,1.865364202199750051e-04,-1.661183095037862323e+00,-1.661183095037862323e+00,-1.807391142517367300e+01
1.115999999999995396e+01,1.865364202194252333e-04,-1.661183095049788783e+00,-1.661183095049789227e+00,-1.812374691802516580e+01
1.118999999999995332e+01,1.865364202191563783e-04,-1.661183095044245439e+00,-1.661183095044245661e+00,-1.817358241087649162e+01
1.121999999999995268e+01,1.865364202193548415e-04,-1.661183095056207204e+00,-1.661183095056206982e+00,-1.822341790372817627e+01
1.124999999999995204e+01,1.865364202198755024e-04,-1.661183095043593738e+00,-1.661183095043593294e+00,-1.827325339657948433e+01
1.127999999999995140e+01,1.865364202196903207e-04,-1.661183095040007052e+00,-1.661183095040007274e+00,-1.832308888943068581e+01
1.130999999999995076e+01,1.865364202196005217e-04,-1.661183095031732782e+00,-1.661183095031732782e+00,-1.837292438228163860e+01
1.133999999999995012e+01,1.865364202191199220e-04,-1.661183095045469127e+00,-1.661183095045469571e+00,-1.842275987513300350e+01
1.136999999999994948e+01,1.865364202195162792e-04,-1.661183095039864277e+00,-1.661183095039863833e+00,-1.847259536798419788e+01
1.139999999999994884e+01,1.865364202194016519e-04,-1.661183095043227365e+00,-1.661183095043227587e+00,-1.852243086083549528e+01
1.142999999999994820e+01,1.865364202198155190e-04,-1.661183095043417879e+00,-1.661183095043417435e+00,-1.857226635368679624e+01
1.145999999999994756e+01,1.865364202191398442e-04,-1.661183095047876757e+00,-1.661183095047877423e+00,-1.862210184653823219e+01
1.148999999999994692e+01,1.865364202195742840e-04,-1.661183095039136193e+00,-1.661183095039135749e+00,-1.867193733938940525e+01
1.151999999999994628e+01,1.865364202197844837e-04,-1.661183095039527213e+00,-1.661183095039526991e+00,-1.872177283224059252e+01
1.154999999999994564e+01,1.865364202192597840e-04,-1.661183095050525083e+00,-1.661183095050525527e+00,-1.877160832509210664e+01
1.157999999999994500e+01,1.865364202196508287e-04,-1.661183095035783985e+00,-1.661183095035783541e+00,-1.882144381794318022e+01
1.160999999999994436e+01,1.865364202193956617e-04,-1.661183095046578906e+00,-1.661183095046579128e+00,-1.887127931079457710e+01
1.163999999999994373e+01,1.865364202195531962e-04,-1.661183095041972368e+00,-1.661183095041972146e+00,-1.892111480364583542e+01
1.166999999999994309e+01,1.865364202193532965e-04,-1.661183095047321867e+00,-1.661183095047322089e+00,-1.897095029649725362e+01
1.169999999999994245e+01,1.865364202191513367e-04,-1.661183095045201341e+00,-1.661183095045201563e+00,-1.902078578934861142e+01
1.172999999999994181e+01,1.865364202197357217e-04,-1.661183095038565094e+00,-1.661183095038564428e+00,-1.907062128219976671e+01
1.175999999999994117e+01,1.865364202195792984e-04,-1.661183095045037028e+00,-1.661183095045037250e+00,-1.912045677505111740e+01
1.178999999999994053e+01,1.865364202192415694e-04,-1.661183095048626157e+00,-1.661183095048626601e+00,-1.917029226790257468e+01
1.181999999999993989e+01,1.865364202197718527e-04,-1.661183095042352065e+00,-1.661183095042351621e+00,-1.922012776075384366e+01
1.184999999999993925e+01,1.865364202192646629e-04,-1.661183095044113323e+00,-1.661183095044113767e+00,-1.926996325360516593e+01
1.187999999999993861e+01,1.865364202192910904e-04,-1.661183095055825287e+00,-1.661183095055825287e+00,-1.931979874645683992e+01
1.190999999999993797e+01,1.865364202191845133e-04,-1.661183095045709379e+00,-1.661183095045709379e+00,-1.936963423930821193e+01
1.193999999999993733e+01,1.865364202197074511e-04,-1.661183095034858059e+00,-1.661183095034857615e+00,-1.941946973215925709e+01
1.196999999999993669e+01,1.865364202190597487e-04,-1.661183095047793712e+00,-1.661183095047794378e+00,-1.946930522501068950e+01
1.199999999999993605e+01,1.865364202195456339e-04,-1.661183095038857083e+00,-1.661183095038856639e+00,-1.951914071786185545e+01
1.202999999999993541e+01,1.865364202192955085e-04,-1.661183095053585079e+00,-1.661183095053585301e+00,-1.956897621071346194e+01
1.205999999999993477e+01,1.865364202194899331e-04,-1.661183095038274660e+00,-1.661183095038274438e+00,-1.961881170356461013e+01
1.208999999999993413e+01,1.865364202195485613e-04,-1.661183095040403401e+00,-1.661183095040403401e+00,-1.966864719641582226e+01
1.211999999999993349e+01,1.865364202191883622e-04,-1.661183095045917435e+00,-1.661183095045917879e+00,-1.971848268926720138e+01
1.214999999999993285e+01,1.865364202194687098e-04,-1.661183095040374536e+00,-1.661183095040374313e+00,-1.976831818211841352e+01
1.217999999999993221e+01,1.865364202193559799e-04,-1.661183095042328528e+00,-1.661183095042328750e+00,-1.981815367496968250e+01
1.220999999999993157e+01,1.865364202194813950e-04,-1.661183095040037916e+00,-1.661183095040037694e+00,-1.986798916782088398e+01
1.223999999999993094e+01,1.865364202193908641e-04,-1.661183095041522950e+00,-1.661183095041522950e+00,-1.991782466067212809e+01
1.226999999999993030e+01,1.865364202193185478e-04,-1.661183095045699165e+00,-1.661183095045699165e+00,-1.996766015352350010e+01
1.229999999999992966e+01,1.865364202192636601e-04,-1.661183095048953229e+00,-1.661183095048953229e+00,-2.001749564637496803e+01
1.232999999999992902e+01,1.865364202191308453e-04,-1.661183095047030100e+00,-1.661183095047030323e+00,-2.006733113922637912e+01
1.235999999999992838e+01,1.865364202192785678e-04,-1.661183095044485469e+00,-1.661183095044485247e+00,-2.011716663207771205e+01
1.238999999999992774e+01,1.865364202196375472e-04,-1.661183095041468993e+00,-1.661183095041468549e+00,-2.016700212492895616e+01
1.241999999999992710e+01,1.865364202191918046e-04,-1.661183095046004254e+00,-1.661183095046004699e+00,-2.021683761778033528e+01
1.244999999999992646e+01,1.865364202194358043e-04,-1.661183095043566871e+00,-1.661183095043566649e+00,-2.026667311063164334e+01
1.247999999999992582e+01,1.865364202196333459e-04,-1.661183095040717372e+00,-1.661183095040717150e+00,-2.031650860348286614e+01
1.250999999999992518e+01,1.865364202193510739e-04,-1.661183095051246283e+00,-1.661183095051246505e+00,-2.036634409633440512e+01
1.253999999999992454e+01,1.865364202194558620e-04,-1.661183095043162083e+00,-1.661183095043162083e+00,-2.041617958918569897e+01
1.256999999999992390e+01,1.865364202195698659e-04,-1.661183095046601998e+00,-1.661183095046601776e+00,-2.046601508203709585e+01
1.259999999999992326e+01,1.865364202196279520e-04,-1.661183095037944479e+00,-1.661183095037944479e+00,-2.051585057488823338e+01
1.262999999999992262e+01,1.865364202192379645e-04,-1.661183095048379688e+00,-1.661183095048380132e+00,-2.056568606773968355e+01
1.265999999999992198e+01,1.865364202195057895e-04,-1.661183095042037428e+00,-1.661183095042037206e+00,-2.061552156059094543e+01
1.268999999999992134e+01,1.865364202197998522e-04,-1.661183095048538672e+00,-1.661183095048538449e+00,-2.066535705344240270e+01
1.271999999999992070e+01,1.865364202191721805e-04,-1.661183095046625091e+00,-1.661183095046625757e+00,-2.071519254629380313e+01
1.274999999999992006e+01,1.865364202192692708e-04,-1.661183095040001056e+00,-1.661183095040001056e+00,-2.076502803914500461e+01
1.277999999999991942e+01,1.865364202198748790e-04,-1.661183095040490443e+00,-1.661183095040489777e+00,-2.081486353199622030e+01
1.280999999999991878e+01,1.865364202194329853e-04,-1.661183095045970948e+00,-1.661183095045971392e+00,-2.086469902484759942e+01
1.283999999999991815e+01,1.865364202195120508e-04,-1.661183095046433911e+00,-1.661183095046433911e+00,-2.091453451769899274e+01
1.286999999999991751e+01,1.865364202190036413e-04,-1.661183095051700143e+00,-1.661183095051700587e+00,-2.096437001055054239e+01
1.289999999999991687e+01,1.865364202197072614e-04,-1.661183095032327195e+00,-1.661183095032326529e+00,-2.101420550340151294e+01
1.292999999999991623e+01,1.865364202192157383e-04,-1.661183095043003766e+00,-1.661183095043004210e+00,-2.106404099625280324e+01
1.295999999999991559e+01,1.865364202195122947e-04,-1.661183095044268310e+00,-1.661183095044268088e+00,-2.111387648910413262e+01
1.298999999999991495e+01,1.865364202194404392e-04,-1.661183095040437152e+00,-1.661183095040437152e+00,-2.116371198195534475e+01
1.301999999999991431e+01,1.865364202196361919e-04,-1.661183095047115366e+00,-1.661183095047115144e+00,-2.121354747480675940e+01
1.304999999999991367e+01,1.865364202197178052e-04,-1.661183095037133128e+00,-1.661183095037133128e+00,-2.126338296765787206e+01
1.307999999999991303e+01,1.865364202195466368e-04,-1.661183095042809477e+00,-1.661183095042809699e+00,-2.131321846050915525e+01
1.310999999999991239e+01,1.865364202192081760e-04,-1.661183095046197433e+00,-1.661183095046197877e+00,-2.136305395336054147e+01
1.313999999999991175e+01,1.865364202192497823e-04,-1.661183095041431690e+00,-1.661183095041431690e+00,-2.141288944621178558e+01
1.316999999999991111e+01,1.865364202195846923e-04,-1.661183095044688418e+00,-1.661183095044687974e+00,-2.146272493906312562e+01
1.319999999999991047e+01,1.865364202192525199e-04,-1.661183095040752455e+00,-1.661183095040752677e+00,-2.151256043191434841e+01
1.322999999999990983e+01,1.865364202194445863e-04,-1.661183095037129576e+00,-1.661183095037129354e+00,-2.156239592476546107e+01
1.325999999999990919e+01,1.865364202195164689e-04,-1.661183095036697921e+00,-1.661183095036697921e+00,-2.161223141761656308e+01
1.328999999999990855e+01,1.865364202195028622e-04,-1.661183095042873425e+00,-1.661183095042873425e+00,-2.166206691046784982e+01
1.331999999999990791e+01,1.865364202191849741e-04,-1.661183095040090096e+00,-1.661183095040090318e+00,-2.171190240331905130e+01
1.334999999999990727e+01,1.865364202194051213e-04,-1.661183095042290780e+00,-1.661183095042290558e+00,-2.176173789617032028e+01
1.337999999999990663e+01,1.865364202194553741e-04,-1.661183095045897673e+00,-1.661183095045897673e+00,-2.181157338902169585e+01
1.340999999999990600e+01,1.865364202193603167e-04,-1.661183095046693259e+00,-1.661183095046693259e+00,-2.186140888187309628e+01
1.343999999999990536e+01,1.865364202191123867e-04,-1.661183095045749347e+00,-1.661183095045749569e+00,-2.191124437472446829e+01
1.346999999999990472e+01,1.865364202189815778e-04,-1.661183095054061365e+00,-1.661183095054061587e+00,-2.196107986757608899e+01
1.349999999999990408e+01,1.865364202196687993e-04,-1.661183095041762758e+00,-1.661183095041762092e+00,-2.201091536042734020e+01
1.352999999999990344e+01,1.865364202194441526e-04,-1.661183095044286517e+00,-1.661183095044286739e+00,-2.206075085327866958e+01
1.355999999999990280e+01,1.865364202190043189e-04,-1.661183095054095782e+00,-1.661183095054096226e+00,-2.211058634613029383e+01
1.358999999999990216e+01,1.865364202194740766e-04,-1.661183095044558300e+00,-1.661183095044557856e+00,-2.216042183898163032e+01
1.361999999999990152e+01,1.865364202188877943e-04,-1.661183095055208447e+00,-1.661183095055209114e+00,-2.221025733183328654e+01
1.364999999999990088e+01,1.865364202193779621e-04,-1.661183095051649516e+00,-1.661183095051649072e+00,-2.226009282468483619e+01
1.367999999999990024e+01,1.865364202194785218e-04,-1.661183095043658575e+00,-1.661183095043658575e+00,-2.230992831753614425e+01
1.370999999999989960e+01,1.865364202195628728e-04,-1.661183095038617719e+00,-1.661183095038617719e+00,-2.235976381038730310e+01
1.373999999999989896e+01,1.865364202190457625e-04,-1.661183095048596625e+00,-1.661183095048597069e+00,-2.240959930323876037e+01
1.376999999999989832e+01,1.865364202193091152e-04,-1.661183095031983692e+00,-1.661183095031983470e+00,-2.245943479608972027e+01
1.379999999999989768e+01,1.865364202197451813e-04,-1.661183095030053902e+00,-1.661183095030053458e+00,-2.250927028894062332e+01
1.382999999999989704e+01,1.865364202198652296e-04,-1.661183095035785762e+00,-1.661183095035785540e+00,-2.255910578179169690e+01
1.385999999999989640e+01,1.865364202194340966e-04,-1.661183095045998925e+00,-1.661183095045999369e+00,-2.260894127464307601e+01
1.388999999999989576e+01,1.865364202192866722e-04,-1.661183095037221502e+00,-1.661183095037221724e+00,-2.265877676749419223e+01
1.391999999999989512e+01,1.865364202191247467e-04,-1.661183095047170211e+00,-1.661183095047170433e+00,-2.270861226034560687e+01
1.394999999999989448e+01,1.865364202191461325e-04,-1.661183095044394209e+00,-1.661183095044394209e+00,-2.275844775319693980e+01
1.397999999999989384e+01,1.865364202193324798e-04,-1.661183095038568203e+00,-1.661183095038567981e+00,-2.280828324604809509e+01
1.400999999999989321e+01,1.865364202195226760e-04,-1.661183095032194856e+00,-1.661183095032194634e+00,-2.285811873889906209e+01
1.403999999999989257e+01,1.865364202192039205e-04,-1.661183095042221947e+00,-1.661183095042222169e+00,-2.290795423175032752e+01
1.406999999999989193e+01,1.865364202192602990e-04,-1.661183095038817337e+00,-1.661183095038817337e+00,-2.295778972460149348e+01
1.409999999999989129e+01,1.865364202192987882e-04,-1.661183095055355441e+00,-1.661183095055355441e+00,-2.300762521745315325e+01
1.412999999999989065e+01,1.865364202188534793e-04,-1.661183095049889147e+00,-1.661183095049889591e+00,-2.305746071030464961e+01
1.415999999999989001e+01,1.865364202191520685e-04,-1.661183095049255432e+00,-1.661183095049255209e+00,-2.310729620315612820e+01
1.418999999999988937e+01,1.865364202196255396e-04,-1.661183095038823554e+00,-1.661183095038823110e+00,-2.315713169600729415e+01
1.421999999999988873e+01,1.865364202196886673e-04,-1.661183095039760804e+00,-1.661183095039760804e+00,-2.320696718885848853e+01
1.424999999999988809e+01,1.865364202193782060e-04,-1.661183095044435065e+00,-1.661183095044435287e+00,-2.325680268170982146e+01
1.427999999999988745e+01,1.865364202189939106e-04,-1.661183095048408553e+00,-1.661183095048408997e+00,-2.330663817456127518e+01
1.430999999999988681e+01,1.865364202195996272e-04,-1.661183095043744284e+00,-1.661183095043743618e+00,-2.335647366741258679e+01
1.433999999999988617e+01,1.865364202187931434e-04,-1.661183095052527037e+00,-1.661183095052527925e+00,-2.340630916026416131e+01
1.436999999999988553e+01,1.865364202193212041e-04,-1.661183095044231672e+00,-1.661183095044231228e+00,-2.345614465311548713e+01
1.439999999999988489e+01,1.865364202194973869e-04,-1.661183095045683400e+00,-1.661183095045683178e+00,-2.350598014596685914e+01
1.442999999999988425e+01,1.865364202190842517e-04,-1.661183095055856151e+00,-1.661183095055856596e+00,-2.355581563881853313e+01
1.445999999999988361e+01,1.865364202195138668e-04,-1.661183095046620872e+00,-1.661183095046620428e+00,-2.360565113166993001e+01
1.448999999999988297e+01,1.865364202194451013e-04,-1.661183095047388925e+00,-1.661183095047388925e+00,-2.365548662452135176e+01
1.451999999999988233e+01,1.865364202193432676e-04,-1.661183095043642366e+00,-1.661183095043642366e+00,-2.370532211737265982e+01
1.454999999999988169e+01,1.865364202194722606e-04,-1.661183095041199209e+00,-1.661183095041198987e+00,-2.375515761022389682e+01
1.457999999999988106e+01,1.865364202194580846e-04,-1.661183095051262715e+00,-1.661183095051262715e+00,-2.380499310307543581e+01
1.460999999999988042e+01,1.865364202193753871e-04,-1.661183095043559987e+00,-1.661183095043559987e+00,-2.385482859592674387e+01
1.463999999999987978e+01,1.865364202193879638e-04,-1.661183095043584634e+00,-1.661183095043584634e+00,-2.390466408877805193e+01
1.466999999999987914e+01,1.865364202193076245e-04,-1.661183095049588498e+00,-1.661183095049588498e+00,-2.395449958162954118e+01
1.469999999999987850e+01,1.865364202197445308e-04,-1.661183095038657687e+00,-1.661183095038657243e+00,-2.400433507448070003e+01
1.472999999999987786e+01,1.865364202195142463e-04,-1.661183095045692948e+00,-1.661183095045693170e+00,-2.405417056733207204e+01
1.475999999999987722e+01,1.865364202191558362e-04,-1.661183095045346114e+00,-1.661183095045346558e+00,-2.410400606018343339e+01
1.478999999999987658e+01,1.865364202192623861e-04,-1.661183095046761204e+00,-1.661183095046761204e+00,-2.415384155303483737e+01
1.481999999999987594e+01,1.865364202193980740e-04,-1.661183095037315427e+00,-1.661183095037315205e+00,-2.420367704588595714e+01
1.484999999999987530e+01,1.865364202195658543e-04,-1.661183095051581349e+00,-1.661183095051581127e+00,-2.425351253873750323e+01
1.487999999999987466e+01,1.865364202198504845e-04,-1.661183095035621893e+00,-1.661183095035621671e+00,-2.430334803158857326e+01
1.490999999999987402e+01,1.865364202192475054e-04,-1.661183095041466551e+00,-1.661183095041467217e+00,-2.435318352443981738e+01
1.493999999999987338e+01,1.865364202195060606e-04,-1.661183095043345492e+00,-1.661183095043345270e+00,-2.440301901729111833e+01
1.496999999999987274e+01,1.865364202190988613e-04,-1.661183095049257652e+00,-1.661183095049258096e+00,-2.445285451014259692e+01
1.499999999999987210e+01,1.865364202194410355e-04,-1.661183095039700408e+00,-1.661183095039699964e+00,-2.450269000299378774e+01
1.502999999999987146e+01,1.865364202194136865e-04,-1.661183095042221947e+00,-1.661183095042221947e+00,-2.455252549584505317e+01
1.505999999999987082e+01,1.865364202190926272e-04,-1.661183095053572867e+00,-1.661183095053573089e+00,-2.460236098869665966e+01
1.508999999999987018e+01,1.865364202190745481e-04,-1.661183095038952562e+00,-1.661183095038952562e+00,-2.465219648154782917e+01
1.511999999999986954e+01,1.865364202192260925e-04,-1.661183095049636682e+00,-1.661183095049636460e+00,-2.470203197439931841e+01
1.514999999999986890e+01,1.865364202196687451e-04,-1.661183095046013580e+00,-1.661183095046013136e+00,-2.475186746725069753e+01
1.517999999999986827e+01,1.865364202195121592e-04,-1.661183095042303659e+00,-1.661183095042303881e+00,-2.480170296010196651e+01
1.520999999999986763e+01,1.865364202196225581e-04,-1.661183095043745173e+00,-1.661183095043745173e+00,-2.485153845295327812e+01
1.523999999999986699e+01,1.865364202192004511e-04,-1.661183095048549774e+00,-1.661183095048550218e+00,-2.490137394580473540e+01
1.526999999999986635e+01,1.865364202191908017e-04,-1.661183095037578106e+00,-1.661183095037578106e+00,-2.495120943865586227e+01
1.529999999999986571e+01,1.865364202196097916e-04,-1.661183095038324176e+00,-1.661183095038323732e+00,-2.500104493150701046e+01
1.532999999999986507e+01,1.865364202195379903e-04,-1.661183095044215685e+00,-1.661183095044215685e+00,-2.505088042435833628e+01
1.535999999999986443e+01,1.865364202195976214e-04,-1.661183095040870361e+00,-1.661183095040870361e+00,-2.510071591720956263e+01
1.538999999999986379e+01,1.865364202197414408e-04,-1.661183095037453317e+00,-1.661183095037453095e+00,-2.515055141006068595e+01
1.541999999999986315e+01,1.865364202191645911e-04,-1.661183095046197877e+00,-1.661183095046198543e+00,-2.520038690291207217e+01
1.544999999999986251e+01,1.865364202196366527e-04,-1.661183095043156310e+00,-1.661183095043155866e+00,-2.525022239576336602e+01
1.547999999999986187e+01,1.865364202195498081e-04,-1.661183095043146096e+00,-1.661183095043146096e+00,-2.530005788861465987e+01
1.550999999999986123e+01,1.865364202195588070e-04,-1.661183095037644497e+00,-1.661183095037644497e+00,-2.534989338146579030e+01
1.553999999999986059e+01,1.865364202198685907e-04,-1.661183095036150581e+00,-1.661183095036150359e+00,-2.539972887431687454e+01
1.556999999999985995e+01,1.865364202196690704e-04,-1.661183095042939595e+00,-1.661183095042939817e+00,-2.544956436716816128e+01
1.559999999999985931e+01,1.865364202193109042e-04,-1.661183095040313251e+00,-1.661183095040313695e+00,-2.549939986001936987e+01
1.562999999999985867e+01,1.865364202195640925e-04,-1.661183095038778035e+00,-1.661183095038777813e+00,-2.554923535287053227e+01
1.565999999999985803e+01,1.865364202193041550e-04,-1.661183095035846602e+00,-1.661183095035846824e+00,-2.559907084572160940e+01
1.568999999999985739e+01,1.865364202194220078e-04,-1.661183095041743440e+00,-1.661183095041743218e+00,-2.564890633857286062e+01
1.571999999999985675e+01,1.865364202191909372e-04,-1.661183095047353397e+00,-1.661183095047353619e+00,-2.569874183142428237e+01
1.574999999999985612e+01,1.865364202191054750e-04,-1.661183095049798997e+00,-1.661183095049798997e+00,-2.574857732427577517e+01
1.577999999999985548e+01,1.865364202194337172e-04,-1.661183095043770930e+00,-1.661183095043770708e+00,-2.579841281712708678e+01
1.580999999999985484e+01,1.865364202197618239e-04,-1.661183095037721102e+00,-1.661183095037720880e+00,-2.584824830997821721e+01
1.583999999999985420e+01,1.865364202197554813e-04,-1.661183095037774171e+00,-1.661183095037774171e+00,-2.589808380282935119e+01
1.586999999999985356e+01,1.865364202193904304e-04,-1.661183095046419034e+00,-1.661183095046419478e+00,-2.594791929568074451e+01
1.589999999999985292e+01,1.865364202195361472e-04,-1.661183095046478986e+00,-1.661183095046478764e+00,-2.599775478853213784e+01
1.592999999999985228e+01,1.865364202196134779e-04,-1.661183095038315516e+00,-1.661183095038315516e+00,-2.604759028138328603e+01
1.595999999999985164e+01,1.865364202194308169e-04,-1.661183095045817515e+00,-1.661183095045817737e+00,-2.609742577423466159e+01
1.598999999999985100e+01,1.865364202193948756e-04,-1.661183095046445457e+00,-1.661183095046445457e+00,-2.614726126708605491e+01
1.601999999999985036e+01,1.865364202189356889e-04,-1.661183095045359437e+00,-1.661183095045359881e+00,-2.619709675993741627e+01
1.604999999999985150e+01,1.865364202190692084e-04,-1.661183095044267866e+00,-1.661183095044267644e+00,-2.624693225278874564e+01
1.607999999999985263e+01,1.865364202191300321e-04,-1.661183095045283276e+00,-1.661183095045283276e+00,-2.629676774564010344e+01
1.610999999999985377e+01,1.865364202192714663e-04,-1.661183095042350066e+00,-1.661183095042349844e+00,-2.634660323849137242e+01
1.613999999999985491e+01,1.865364202192480747e-04,-1.661183095039810986e+00,-1.661183095039810986e+00,-2.639643873134256680e+01
1.616999999999985604e+01,1.865364202196494192e-04,-1.661183095037583879e+00,-1.661183095037583435e+00,-2.644627422419369367e+01
1.619999999999985718e+01,1.865364202190943619e-04,-1.661183095044627134e+00,-1.661183095044627578e+00,-2.649610971704503370e+01
1.622999999999985832e+01,1.865364202197355319e-04,-1.661183095043874403e+00,-1.661183095043873736e+00,-2.654594520989634887e+01
1.625999999999985945e+01,1.865364202189918777e-04,-1.661183095052754854e+00,-1.661183095052755521e+00,-2.659578070274793049e+01
1.628999999999986059e+01,1.865364202195269043e-04,-1.661183095033664348e+00,-1.661183095033663903e+00,-2.664561619559894012e+01
1.631999999999986173e+01,1.865364202193142652e-04,-1.661183095050607683e+00,-1.661183095050607905e+00,-2.669545168845045779e+01
1.634999999999986287e+01,1.865364202194140660e-04,-1.661183095042308988e+00,-1.661183095042308988e+00,-2.674528718130172678e+01
1.637999999999986400e+01,1.865364202192922559e-04,-1.661183095045783542e+00,-1.661183095045783764e+00,-2.679512267415309879e+01
1.640999999999986514e+01,1.865364202192247643e-04,-1.661183095045100755e+00,-1.661183095045100755e+00,-2.684495816700445303e+01
1.643999999999986628e+01,1.865364202192262009e-04,-1.661183095041204538e+00,-1.661183095041204538e+00,-2.689479365985569004e+01
1.646999999999986741e+01,1.865364202193885601e-04,-1.661183095049690195e+00,-1.661183095049689973e+00,-2.694462915270717929e+01
1.649999999999986855e+01,1.865364202193997003e-04,-1.661183095040761781e+00,-1.661183095040761781e+00,-2.699446464555840208e+01
1.652999999999986969e+01,1.865364202191477317e-04,-1.661183095050911884e+00,-1.661183095050912106e+00,-2.704430013840993041e+01
1.655999999999987082e+01,1.865364202195368248e-04,-1.661183095045182245e+00,-1.661183095045181801e+00,-2.709413563126128466e+01
1.658999999999987196e+01,1.865364202194200562e-04,-1.661183095047448877e+00,-1.661183095047449099e+00,-2.714397112411270641e+01
1.661999999999987310e+01,1.865364202193980740e-04,-1.661183095046822711e+00,-1.661183095046822711e+00,-2.719380661696411039e+01
1.664999999999987423e+01,1.865364202194327414e-04,-1.661183095045588365e+00,-1.661183095045588365e+00,-2.724364210981547885e+01
1.667999999999987537e+01,1.865364202192736347e-04,-1.661183095052988667e+00,-1.661183095052988890e+00,-2.729347760266706757e+01
1.670999999999987651e+01,1.865364202193136960e-04,-1.661183095046154579e+00,-1.661183095046154579e+00,-2.734331309551845379e+01
1.673999999999987764e+01,1.865364202192931233e-04,-1.661183095048199831e+00,-1.661183095048199831e+00,-2.739314858836990041e+01
1.676999999999987878e+01,1.865364202190601824e-04,-1.661183095048875735e+00,-1.661183095048875957e+00,-2.744298408122136834e+01
1.679999999999987992e+01,1.865364202192646358e-04,-1.661183095044049818e+00,-1.661183095044049596e+00,-2.749281957407269061e+01
1.682999999999988106e+01,1.865364202194169933e-04,-1.661183095037848112e+00,-1.661183095037847890e+00,-2.754265506692382459e+01
1.685999999999988219e+01,1.865364202192002071e-04,-1.661183095046808278e+00,-1.661183095046808500e+00,-2.759249055977522858e+01
1.688999999999988333e+01,1.865364202196813760e-04,-1.661183095046225189e+00,-1.661183095046224745e+00,-2.764232605262661480e+01
1.691999999999988447e+01,1.865364202194142828e-04,-1.661183095045169811e+00,-1.661183095045170033e+00,-2.769216154547796904e+01
1.694999999999988560e+01,1.865364202194985254e-04,-1.661183095042600311e+00,-1.661183095042600311e+00,-2.774199703832924868e+01
1.697999999999988674e+01,1.865364202192670753e-04,-1.661183095045872360e+00,-1.661183095045872582e+00,-2.779183253118062424e+01
1.700999999999988788e+01,1.865364202193923278e-04,-1.661183095040428270e+00,-1.661183095040428048e+00,-2.784166802403183638e+01
1.703999999999988901e+01,1.865364202196302017e-04,-1.661183095033976542e+00,-1.661183095033976320e+00,-2.789150351688285667e+01
1.706999999999989015e+01,1.865364202191054750e-04,-1.661183095043431202e+00,-1.661183095043431646e+00,-2.794133900973416118e+01
1.709999999999989129e+01,1.865364202194783050e-04,-1.661183095045443370e+00,-1.661183095045442926e+00,-2.799117450258552608e+01
1.712999999999989242e+01,1.865364202195612736e-04,-1.661183095051967040e+00,-1.661183095051967040e+00,-2.804100999543708639e+01
1.715999999999989356e+01,1.865364202197080474e-04,-1.661183095041951940e+00,-1.661183095041951718e+00,-2.809084548828834471e+01
1.718999999999989470e+01,1.865364202192097481e-04,-1.661183095049942438e+00,-1.661183095049942882e+00,-2.814068098113984462e+01
1.721999999999989583e+01,1.865364202194729653e-04,-1.661183095037583879e+00,-1.661183095037583657e+00,-2.819051647399097149e+01
1.724999999999989697e+01,1.865364202199348354e-04,-1.661183095040439373e+00,-1.661183095040438928e+00,-2.824035196684218363e+01
1.727999999999989811e+01,1.865364202197088877e-04,-1.661183095044966862e+00,-1.661183095044967084e+00,-2.829018745969353432e+01
1.730999999999989925e+01,1.865364202198281228e-04,-1.661183095035755120e+00,-1.661183095035754897e+00,-2.834002295254460790e+01
1.733999999999990038e+01,1.865364202197651578e-04,-1.661183095041579127e+00,-1.661183095041579127e+00,-2.838985844539585557e+01
1.736999999999990152e+01,1.865364202200099977e-04,-1.661183095048600400e+00,-1.661183095048600178e+00,-2.843969393824731284e+01
1.739999999999990266e+01,1.865364202200745349e-04,-1.661183095043107238e+00,-1.661183095043107238e+00,-2.848952943109860669e+01
1.742999999999990379e+01,1.865364202196752774e-04,-1.661183095045407176e+00,-1.661183095045407621e+00,-2.853936492394996804e+01
1.745999999999990493e+01,1.865364202193911893e-04,-1.661183095042383151e+00,-1.661183095042383373e+00,-2.858920041680124058e+01
1.748999999999990607e+01,1.865364202193420479e-04,-1.661183095043938129e+00,-1.661183095043938129e+00,-2.863903590965255930e+01
1.751999999999990720e+01,1.865364202191965750e-04,-1.661183095043745173e+00,-1.661183095043745395e+00,-2.868887140250387091e+01
1.754999999999990834e+01,1.865364202194301393e-04,-1.661183095041276481e+00,-1.661183095041276259e+00,-2.873870689535510792e+01
1.757999999999990948e+01,1.865364202195594033e-04,-1.661183095042377822e+00,-1.661183095042377600e+00,-2.878854238820638045e+01
1.760999999999991061e+01,1.865364202195807079e-04,-1.661183095051325997e+00,-1.661183095051325997e+00,-2.883837788105791944e+01
1.763999999999991175e+01,1.865364202195431403e-04,-1.661183095038799795e+00,-1.661183095038799795e+00,-2.888821337390908184e+01
1.766999999999991289e+01,1.865364202194346387e-04,-1.661183095043690328e+00,-1.661183095043690328e+00,-2.893804886676039345e+01
1.769999999999991402e+01,1.865364202195138126e-04,-1.661183095047062075e+00,-1.661183095047062075e+00,-2.898788435961180454e+01
1.772999999999991516e+01,1.865364202193852804e-04,-1.661183095052121361e+00,-1.661183095052121583e+00,-2.903771985246336840e+01
1.775999999999991630e+01,1.865364202193563864e-04,-1.661183095048879732e+00,-1.661183095048879732e+00,-2.908755534531483633e+01
1.778999999999991743e+01,1.865364202193980198e-04,-1.661183095044454383e+00,-1.661183095044454383e+00,-2.913739083816616926e+01
1.781999999999991857e+01,1.865364202192025111e-04,-1.661183095044374447e+00,-1.661183095044374669e+00,-2.918722633101750219e+01
1.784999999999991971e+01,1.865364202192284777e-04,-1.661183095047964020e+00,-1.661183095047964020e+00,-2.923706182386894170e+01
1.787999999999992085e+01,1.865364202194755132e-04,-1.661183095039300506e+00,-1.661183095039300284e+00,-2.928689731672012186e+01
1.790999999999992198e+01,1.865364202189871072e-04,-1.661183095051037117e+00,-1.661183095051037562e+00,-2.933673280957165375e+01
1.793999999999992312e+01,1.865364202194203273e-04,-1.661183095049265646e+00,-1.661183095049265201e+00,-2.938656830242313234e+01
1.796999999999992426e+01,1.865364202193516431e-04,-1.661183095050928760e+00,-1.661183095050928760e+00,-2.943640379527466067e+01
1.799999999999992539e+01,1.865364202193844131e-04,-1.661183095043792024e+00,-1.661183095043792024e+00,-2.948623928812597583e+01
1.802999999999992653e+01,1.865364202190888596e-04,-1.661183095054300285e+00,-1.661183095054300507e+00,-2.953607478097760364e+01
1.805999999999992767e+01,1.865364202191097033e-04,-1.661183095048889946e+00,-1.661183095048889946e+00,-2.958591027382907157e+01
1.808999999999992880e+01,1.865364202194831026e-04,-1.661183095041948388e+00,-1.661183095041947944e+00,-2.963574576668032989e+01
1.811999999999992994e+01,1.865364202193383616e-04,-1.661183095044838964e+00,-1.661183095044839186e+00,-2.968558125953167348e+01
1.814999999999993108e+01,1.865364202192841786e-04,-1.661183095044773905e+00,-1.661183095044773905e+00,-2.973541675238301707e+01
1.817999999999993221e+01,1.865364202192777005e-04,-1.661183095047250369e+00,-1.661183095047250369e+00,-2.978525224523443526e+01
1.820999999999993335e+01,1.865364202194216825e-04,-1.661183095041241176e+00,-1.661183095041240954e+00,-2.983508773808567227e+01
1.823999999999993449e+01,1.865364202192071189e-04,-1.661183095046467439e+00,-1.661183095046467662e+00,-2.988492323093706560e+01
1.826999999999993562e+01,1.865364202193640301e-04,-1.661183095047188418e+00,-1.661183095047188196e+00,-2.993475872378848024e+01
1.829999999999993676e+01,1.865364202194168036e-04,-1.661183095037781499e+00,-1.661183095037781499e+00,-2.998459421663961422e+01
1.832999999999993790e+01,1.865364202194308982e-04,-1.661183095046806280e+00,-1.661183095046806280e+00,-3.003442970949101820e+01
1.835999999999993904e+01,1.865364202192291824e-04,-1.661183095045265290e+00,-1.661183095045265512e+00,-3.008426520234237600e+01
1.838999999999994017e+01,1.865364202195062232e-04,-1.661183095033238910e+00,-1.661183095033238688e+00,-3.013410069519337142e+01
1.841999999999994131e+01,1.865364202192896809e-04,-1.661183095043920144e+00,-1.661183095043920366e+00,-3.018393618804469014e+01
1.844999999999994245e+01,1.865364202194175083e-04,-1.661183095044627800e+00,-1.661183095044627578e+00,-3.023377168089603018e+01
1.847999999999994358e+01,1.865364202192247643e-04,-1.661183095040881685e+00,-1.661183095040881907e+00,-3.028360717374725652e+01
1.850999999999994472e+01,1.865364202194099731e-04,-1.661183095042390256e+00,-1.661183095042390034e+00,-3.033344266659852906e+01
1.853999999999994586e+01,1.865364202195041632e-04,-1.661183095038699653e+00,-1.661183095038699653e+00,-3.038327815944969146e+01
1.856999999999994699e+01,1.865364202193534320e-04,-1.661183095041431024e+00,-1.661183095041431246e+00,-3.043311365230093557e+01
1.859999999999994813e+01,1.865364202195098553e-04,-1.661183095042703783e+00,-1.661183095042703561e+00,-3.048294914515221521e+01
1.862999999999994927e+01,1.865364202194115181e-04,-1.661183095042553237e+00,-1.661183095042553237e+00,-3.053278463800349130e+01
1.865999999999995040e+01,1.865364202192280169e-04,-1.661183095046895986e+00,-1.661183095046896208e+00,-3.058262013085489883e+01
1.868999999999995154e+01,1.865364202195113189e-04,-1.661183095041032010e+00,-1.661183095041031788e+00,-3.063245562370612873e+01
1.871999999999995268e+01,1.865364202193009837e-04,-1.661183095044578728e+00,-1.661183095044578950e+00,-3.068229111655746522e+01
1.874999999999995381e+01,1.865364202195310785e-04,-1.661183095042749081e+00,-1.661183095042748858e+00,-3.073212660940874841e+01
1.877999999999995495e+01,1.865364202192988153e-04,-1.661183095045042135e+00,-1.661183095045042357e+00,-3.078196210226009910e+01
1.880999999999995609e+01,1.865364202194034408e-04,-1.661183095043357483e+00,-1.661183095043357483e+00,-3.083179759511140006e+01
1.883999999999995723e+01,1.865364202192498907e-04,-1.661183095040086322e+00,-1.661183095040086544e+00,-3.088163308796260154e+01
1.886999999999995836e+01,1.865364202193995648e-04,-1.661183095038916591e+00,-1.661183095038916369e+00,-3.093146858081376749e+01
1.889999999999995950e+01,1.865364202193642740e-04,-1.661183095041987690e+00,-1.661183095041987690e+00,-3.098130407366502581e+01
1.892999999999996064e+01,1.865364202192508665e-04,-1.661183095040849711e+00,-1.661183095040849933e+00,-3.103113956651625216e+01
1.895999999999996177e+01,1.865364202194074524e-04,-1.661183095035821733e+00,-1.661183095035821511e+00,-3.108097505936732574e+01
1.898999999999996291e+01,1.865364202193883975e-04,-1.661183095045308367e+00,-1.661183095045308367e+00,-3.113081055221868354e+01
1.901999999999996405e+01,1.865364202192760471e-04,-1.661183095046703695e+00,-1.661183095046703917e+00,-3.118064604507008397e+01
1.904999999999996518e+01,1.865364202192708158e-04,-1.661183095051006253e+00,-1.661183095051006253e+00,-3.123048153792161585e+01
1.907999999999996632e+01,1.865364202194739411e-04,-1.661183095044270086e+00,-1.661183095044269864e+00,-3.128031703077294523e+01
1.910999999999996746e+01,1.865364202193493391e-04,-1.661183095040344337e+00,-1.661183095040344559e+00,-3.133015252362415382e+01
1.913999999999996859e+01,1.865364202193745197e-04,-1.661183095039098667e+00,-1.661183095039098667e+00,-3.137998801647532687e+01
1.916999999999996973e+01,1.865364202191257224e-04,-1.661183095052744640e+00,-1.661183095052744862e+00,-3.142982350932690849e+01
1.919999999999997087e+01,1.865364202195489679e-04,-1.661183095043327729e+00,-1.661183095043327285e+00,-3.147965900217820945e+01
1.922999999999997200e+01,1.865364202192859404e-04,-1.661183095044111990e+00,-1.661183095044112212e+00,-3.152949449502953172e+01
1.925999999999997314e+01,1.865364202194864365e-04,-1.661183095046298686e+00,-1.661183095046298464e+00,-3.157932998788092149e+01
1.928999999999997428e+01,1.865364202190012018e-04,-1.661183095051021130e+00,-1.661183095051021574e+00,-3.162916548073245337e+01
1.931999999999997542e+01,1.865364202195721427e-04,-1.661183095042780833e+00,-1.661183095042780167e+00,-3.167900097358373657e+01
1.934999999999997655e+01,1.865364202193594493e-04,-1.661183095045084102e+00,-1.661183095045084324e+00,-3.172883646643509081e+01
1.937999999999997769e+01,1.865364202191926990e-04,-1.661183095047077618e+00,-1.661183095047077840e+00,-3.177867195928650190e+01
1.940999999999997883e+01,1.865364202190415883e-04,-1.661183095047157110e+00,-1.661183095047157332e+00,-3.182850745213791654e+01
1.943999999999997996e+01,1.865364202194537207e-04,-1.661183095044963753e+00,-1.661183095044963309e+00,-3.187834294498926369e+01
1.946999999999998110e+01,1.865364202196623483e-04,-1.661183095042437996e+00,-1.661183095042437774e+00,-3.192817843784053622e+01
1.949999999999998224e+01,1.865364202192142475e-04,-1.661183095043631930e+00,-1.661183095043632374e+00,-3.197801393069184428e+01
1.952999999999998337e+01,1.865364202194742934e-04,-1.661183095043337721e+00,-1.661183095043337499e+00,-3.202784942354314524e+01
1.955999999999998451e+01,1.865364202192444968e-04,-1.661183095048203384e+00,-1.661183095048203606e+00,-3.207768491639458830e+01
1.958999999999998565e+01,1.865364202195193691e-04,-1.661183095038999191e+00,-1.661183095038998969e+00,-3.212752040924576136e+01
1.961999999999998678e+01,1.865364202193579585e-04,-1.661183095052331637e+00,-1.661183095052331860e+00,-3.217735590209733232e+01
1.964999999999998792e+01,1.865364202193153765e-04,-1.661183095048429426e+00,-1.661183095048429426e+00,-3.222719139494878249e+01
1.967999999999998906e+01,1.865364202191682232e-04,-1.661183095050637215e+00,-1.661183095050637437e+00,-3.227702688780030371e+01
1.970999999999999019e+01,1.865364202192243035e-04,-1.661183095048793801e+00,-1.661183095048793801e+00,-3.232686238065176809e+01
1.973999999999999133e+01,1.865364202192495654e-04,-1.661183095050785097e+00,-1.661183095050785097e+00,-3.237669787350328932e+01
1.976999999999999247e+01,1.865364202193495289e-04,-1.661183095047687353e+00,-1.661183095047687353e+00,-3.242653336635471817e+01
1.979999999999999361e+01,1.865364202193822447e-04,-1.661183095040954516e+00,-1.661183095040954516e+00,-3.247636885920594807e+01
1.982999999999999474e+01,1.865364202192616272e-04,-1.661183095051236736e+00,-1.661183095051236958e+00,-3.252620435205748350e+01
1.985999999999999588e+01,1.865364202192887051e-04,-1.661183095041279145e+00,-1.661183095041279145e+00,-3.257603984490872051e+01
1.988999999999999702e+01,1.865364202193225322e-04,-1.661183095040184909e+00,-1.661183095040184909e+00,-3.262587533775992910e+01
1.991999999999999815e+01,1.865364202195165773e-04,-1.661183095035279056e+00,-1.661183095035278834e+00,-3.267571083061098847e+01
1.994999999999999929e+01,1.865364202192768331e-04,-1.661183095048329061e+00,-1.661183095048329283e+00,-3.272554632346243864e+01
1.998000000000000043e+01,1.865364202192516525e-04,-1.661183095051814940e+00,-1.661183095051814940e+00,-3.277538181631399539e+01
2.001000000000000156e+01,1.865364202192989508e-04,-1.661183095041463886e+00,-1.661183095041463886e+00,-3.282521730916523950e+01
2.004000000000000270e+01,1.865364202192507309e-04,-1.661183095053905934e+00,-1.661183095053905934e+00,-3.287505280201686020e+01
2.007000000000000384e+01,1.865364202194481100e-04,-1.661183095044937108e+00,-1.661183095044936886e+00,-3.292488829486821089e+01
2.010000000000000497e+01,1.865364202195223778e-04,-1.661183095052128689e+00,-1.661183095052128689e+00,-3.297472378771977475e+01
2.013000000000000611e+01,1.865364202192691082e-04,-1.661183095045650537e+00,-1.661183095045650759e+00,-3.302455928057114676e+01
2.016000000000000725e+01,1.865364202193183581e-04,-1.661183095055267067e+00,-1.661183095055267067e+00,-3.307439477342280298e+01
2.019000000000000838e+01,1.865364202193946046e-04,-1.661183095043919700e+00,-1.661183095043919700e+00,-3.312423026627411815e+01
2.022000000000000952e+01,1.865364202192575343e-04,-1.661183095053750503e+00,-1.661183095053750725e+00,-3.317406575912573174e+01
2.025000000000001066e+01,1.865364202190139141e-04,-1.661183095042400915e+00,-1.661183095042401137e+00,-3.322390125197700428e+01
2.028000000000001180e+01,1.865364202191410910e-04,-1.661183095057393366e+00,-1.661183095057393144e+00,-3.327373674482872445e+01
2.031000000000001293e+01,1.865364202192926896e-04,-1.661183095045695612e+00,-1.661183095045695390e+00,-3.332357223768009646e+01
2.034000000000001407e+01,1.865364202191235811e-04,-1.661183095058104353e+00,-1.661183095058104575e+00,-3.337340773053183796e+01
2.037000000000001521e+01,1.865364202194168849e-04,-1.661183095046067759e+00,-1.661183095046067537e+00,-3.342324322338321707e+01
2.040000000000001634e+01,1.865364202191221988e-04,-1.661183095059549419e+00,-1.661183095059549641e+00,-3.347307871623500120e+01
2.043000000000001748e+01,1.865364202196911881e-04,-1.661183095041721014e+00,-1.661183095041720348e+00,-3.352291420908624531e+01
2.046000000000001862e+01,1.865364202191474878e-04,-1.661183095056177228e+00,-1.661183095056177672e+00,-3.357274970193793706e+01
2.049000000000001975e+01,1.865364202193753600e-04,-1.661183095045962732e+00,-1.661183095045962510e+00,-3.362258519478931618e+01
2.052000000000002089e+01,1.865364202193152681e-04,-1.661183095040704050e+00,-1.661183095040704050e+00,-3.367242068764053897e+01
2.055000000000002203e+01,1.865364202192866994e-04,-1.661183095036788515e+00,-1.661183095036788515e+00,-3.372225618049164098e+01
2.058000000000002316e+01,1.865364202194289738e-04,-1.661183095050820846e+00,-1.661183095050820624e+00,-3.377209167334316220e+01
2.061000000000002430e+01,1.865364202190833301e-04,-1.661183095047213287e+00,-1.661183095047213731e+00,-3.382192716619457684e+01
2.064000000000002544e+01,1.865364202193968814e-04,-1.661183095052775061e+00,-1.661183095052774839e+00,-3.387176265904616201e+01
2.067000000000002657e+01,1.865364202192106697e-04,-1.661183095041227409e+00,-1.661183095041227631e+00,-3.392159815189739902e+01
2.070000000000002771e+01,1.865364202192826065e-04,-1.661183095053920145e+00,-1.661183095053920145e+00,-3.397143364474901972e+01
2.073000000000002885e+01,1.865364202194559704e-04,-1.661183095039211022e+00,-1.661183095039210800e+00,-3.402126913760019278e+01
2.076000000000002998e+01,1.865364202191315771e-04,-1.661183095056045556e+00,-1.661183095056045778e+00,-3.407110463045187743e+01
2.079000000000003112e+01,1.865364202192054384e-04,-1.661183095045486224e+00,-1.661183095045486224e+00,-3.412094012330324233e+01
2.082000000000003226e+01,1.865364202191566764e-04,-1.661183095054829639e+00,-1.661183095054829639e+00,-3.417077561615488435e+01
2.085000000000003340e+01,1.865364202191185938e-04,-1.661183095048189617e+00,-1.661183095048189617e+00,-3.422061110900632741e+01
2.088000000000003453e+01,1.865364202194014350e-04,-1.661183095054521885e+00,-1.661183095054521663e+00,-3.427044660185796232e+01
2.091000000000003567e+01,1.865364202191903409e-04,-1.661183095042307434e+00,-1.661183095042307656e+00,-3.432028209470923485e+01
2.094000000000003681e+01,1.865364202193365727e-04,-1.661183095054318715e+00,-1.661183095054318493e+00,-3.437011758756086266e+01
2.097000000000003794e+01,1.865364202193920838e-04,-1.661183095043217151e+00,-1.661183095043217151e+00,-3.441995308041215651e+01
2.100000000000003908e+01,1.865364202192868349e-04,-1.661183095054532100e+00,-1.661183095054532100e+00,-3.446978857326379142e+01
2.103000000000004022e+01,1.865364202192018334e-04,-1.661183095042138014e+00,-1.661183095042138014e+00,-3.451962406611505685e+01
2.106000000000004135e+01,1.865364202195330030e-04,-1.661183095044508562e+00,-1.661183095044508340e+00,-3.456945955896639333e+01
2.109000000000004249e+01,1.865364202194231191e-04,-1.661183095048662350e+00,-1.661183095048662350e+00,-3.461929505181785061e+01
2.112000000000004363e+01,1.865364202193626477e-04,-1.661183095042789493e+00,-1.661183095042789493e+00,-3.466913054466913735e+01
2.115000000000004476e+01,1.865364202192176357e-04,-1.661183095053346825e+00,-1.661183095053347047e+00,-3.471896603752073673e+01
2.118000000000004590e+01,1.865364202191763005e-04,-1.661183095045407843e+00,-1.661183095045407843e+00,-3.476880153037210164e+01
2.121000000000004704e+01,1.865364202190874230e-04,-1.661183095042365832e+00,-1.661183095042365832e+00,-3.481863702322337417e+01
2.124000000000004817e+01,1.865364202193693427e-04,-1.661183095039582280e+00,-1.661183095039582058e+00,-3.486847251607456144e+01
2.127000000000004931e+01,1.865364202191291919e-04,-1.661183095039348023e+00,-1.661183095039348245e+00,-3.491830800892574160e+01
2.130000000000005045e+01,1.865364202193484176e-04,-1.661183095052251035e+00,-1.661183095052250813e+00,-3.496814350177731257e+01
2.133000000000005159e+01,1.865364202194783863e-04,-1.661183095043162528e+00,-1.661183095043162306e+00,-3.501797899462860642e+01
2.136000000000005272e+01,1.865364202191252074e-04,-1.661183095054306058e+00,-1.661183095054306502e+00,-3.506781448748023422e+01
2.139000000000005386e+01,1.865364202194390298e-04,-1.661183095044625802e+00,-1.661183095044625579e+00,-3.511764998033157070e+01
2.142000000000005500e+01,1.865364202192974059e-04,-1.661183095054555858e+00,-1.661183095054556080e+00,-3.516748547318320561e+01
2.145000000000005613e+01,1.865364202194300580e-04,-1.661183095043093694e+00,-1.661183095043093472e+00,-3.521732096603449946e+01
2.148000000000005727e+01,1.865364202190915159e-04,-1.661183095056486980e+00,-1.661183095056487424e+00,-3.526715645888619122e+01
2.151000000000005841e+01,1.865364202193061608e-04,-1.661183095043297753e+00,-1.661183095043297531e+00,-3.531699195173749217e+01
2.154000000000005954e+01,1.865364202191784689e-04,-1.661183095054754366e+00,-1.661183095054754588e+00,-3.536682744458913419e+01
2.157000000000006068e+01,1.865364202195051390e-04,-1.661183095044397540e+00,-1.661183095044397318e+00,-3.541666293744046357e+01
2.160000000000006182e+01,1.865364202191277282e-04,-1.661183095055824843e+00,-1.661183095055825287e+00,-3.546649843029214111e+01
2.163000000000006295e+01,1.865364202193644095e-04,-1.661183095043898827e+00,-1.661183095043898605e+00,-3.551633392314345627e+01
2.166000000000006409e+01,1.865364202189659110e-04,-1.661183095042754854e+00,-1.661183095042755298e+00,-3.556616941599473591e+01
2.169000000000006523e+01,1.865364202192571277e-04,-1.661183095057338743e+00,-1.661183095057338521e+00,-3.561600490884645609e+01
2.172000000000006636e+01,1.865364202195051661e-04,-1.661183095039142188e+00,-1.661183095039141966e+00,-3.566584040169762915e+01
2.175000000000006750e+01,1.865364202190959882e-04,-1.661183095054550751e+00,-1.661183095054551195e+00,-3.571567589454926406e+01
2.178000000000006864e+01,1.865364202193927343e-04,-1.661183095041682378e+00,-1.661183095041682156e+00,-3.576551138740051528e+01
2.181000000000006978e+01,1.865364202193354613e-04,-1.661183095053830439e+00,-1.661183095053830439e+00,-3.581534688025212887e+01
2.184000000000007091e+01,1.865364202192120249e-04,-1.661183095040340563e+00,-1.661183095040340785e+00,-3.586518237310333745e+01
2.187000000000007205e+01,1.865364202193728392e-04,-1.661183095036546487e+00,-1.661183095036546264e+00,-3.591501786595443235e+01
2.190000000000007319e+01,1.865364202192054384e-04,-1.661183095041481650e+00,-1.661183095041481872e+00,-3.596485335880567646e+01
2.193000000000007432e+01,1.865364202191802578e-04,-1.661183095055792869e+00,-1.661183095055792869e+00,-3.601468885165734690e+01
2.196000000000007546e+01,1.865364202193993209e-04,-1.661183095043392344e+00,-1.661183095043392122e+00,-3.606452434450864786e+01
2.199000000000007660e+01,1.865364202192919035e-04,-1.661183095053961667e+00,-1.661183095053961667e+00,-3.611435983736026856e+01
2.202000000000007773e+01,1.865364202193144549e-04,-1.661183095039967750e+00,-1.661183095039967750e+00,-3.616419533021147004e+01
2.205000000000007887e+01,1.865364202193511281e-04,-1.661183095053823333e+00,-1.661183095053823333e+00,-3.621403082306308363e+01
2.208000000000008001e+01,1.865364202192759115e-04,-1.661183095041091295e+00,-1.661183095041091295e+00,-3.626386631591431353e+01
2.211000000000008114e+01,1.865364202195365808e-04,-1.661183095052742864e+00,-1.661183095052742642e+00,-3.631370180876589870e+01
2.214000000000008228e+01,1.865364202192568838e-04,-1.661183095041282698e+00,-1.661183095041282920e+00,-3.636353730161713571e+01
2.217000000000008342e+01,1.865364202193196320e-04,-1.661183095054672432e+00,-1.661183095054672432e+00,-3.641337279446877773e+01
2.220000000000008455e+01,1.865364202197007833e-04,-1.661183095042588764e+00,-1.661183095042588320e+00,-3.646320828732005026e+01
2.223000000000008569e+01,1.865364202194094581e-04,-1.661183095036751434e+00,-1.661183095036751656e+00,-3.651304378017115937e+01
2.226000000000008683e+01,1.865364202191738068e-04,-1.661183095053972325e+00,-1.661183095053972547e+00,-3.656287927302278007e+01
2.229000000000008797e+01,1.865364202193794257e-04,-1.661183095043972324e+00,-1.661183095043972102e+00,-3.661271476587410234e+01
2.232000000000008910e+01,1.865364202192528451e-04,-1.661183095054158176e+00,-1.661183095054158398e+00,-3.666255025872573015e+01
2.235000000000009024e+01,1.865364202192473157e-04,-1.661183095044796554e+00,-1.661183095044796554e+00,-3.671238575157707373e+01
2.238000000000009138e+01,1.865364202192595130e-04,-1.661183095054100223e+00,-1.661183095054100223e+00,-3.676222124442869443e+01
2.241000000000009251e+01,1.865364202192425994e-04,-1.661183095044819868e+00,-1.661183095044819868e+00,-3.681205673728003802e+01
2.244000000000009365e+01,1.865364202192627114e-04,-1.661183095051924852e+00,-1.661183095051924852e+00,-3.686189223013159477e+01
2.247000000000009479e+01,1.865364202190953919e-04,-1.661183095042876534e+00,-1.661183095042876756e+00,-3.691172772298288152e+01
2.250000000000009592e+01,1.865364202196787469e-04,-1.661183095045288383e+00,-1.661183095045287716e+00,-3.696156321583423221e+01
2.253000000000009706e+01,1.865364202192308900e-04,-1.661183095042360058e+00,-1.661183095042360502e+00,-3.701139870868551185e+01
2.256000000000009820e+01,1.865364202193996732e-04,-1.661183095053489378e+00,-1.661183095053489156e+00,-3.706123420153711834e+01
2.259000000000009933e+01,1.865364202195561778e-04,-1.661183095042759073e+00,-1.661183095042758850e+00,-3.711106969438839798e+01
2.262000000000010047e+01,1.865364202191060713e-04,-1.661183095055358772e+00,-1.661183095055359216e+00,-3.716090518724006131e+01
2.265000000000010161e+01,1.865364202194805276e-04,-1.661183095040165592e+00,-1.661183095040165147e+00,-3.721074068009126279e+01
2.268000000000010274e+01,1.865364202191091612e-04,-1.661183095055761783e+00,-1.661183095055762227e+00,-3.726057617294293323e+01
2.271000000000010388e+01,1.865364202193530525e-04,-1.661183095039877378e+00,-1.661183095039877156e+00,-3.731041166579412760e+01
2.274000000000010502e+01,1.865364202191906119e-04,-1.661183095055825287e+00,-1.661183095055825509e+00,-3.736024715864580514e+01
2.277000000000010616e+01,1.865364202194033595e-04,-1.661183095043260893e+00,-1.661183095043260671e+00,-3.741008265149710610e+01
2.280000000000010729e+01,1.865364202192365550e-04,-1.661183095056500303e+00,-1.661183095056500525e+00,-3.745991814434879785e+01
2.283000000000010843e+01,1.865364202194255585e-04,-1.661183095039314939e+00,-1.661183095039314717e+00,-3.750975363719997802e+01
2.286000000000010957e+01,1.865364202191712860e-04,-1.661183095038444524e+00,-1.661183095038444746e+00,-3.755958913005112976e+01
2.289000000000011070e+01,1.865364202192574801e-04,-1.661183095054576064e+00,-1.661183095054576064e+00,-3.760942462290276467e+01
2.292000000000011184e+01,1.865364202192854796e-04,-1.661183095044350022e+00,-1.661183095044350022e+00,-3.765926011575409404e+01
2.295000000000011298e+01,1.865364202193929783e-04,-1.661183095038733626e+00,-1.661183095038733626e+00,-3.770909560860525289e+01
2.298000000000011411e+01,1.865364202194071271e-04,-1.661183095035653867e+00,-1.661183095035653867e+00,-3.775893110145631937e+01
2.301000000000011525e+01,1.865364202193335098e-04,-1.661183095051589564e+00,-1.661183095051589564e+00,-3.780876659430786901e+01
2.304000000000011639e+01,1.865364202193293356e-04,-1.661183095046146807e+00,-1.661183095046146807e+00,-3.785860208715925523e+01
2.307000000000011752e+01,1.865364202193057000e-04,-1.661183095041024682e+00,-1.661183095041024682e+00,-3.790843758001048514e+01
2.310000000000011866e+01,1.865364202190176275e-04,-1.661183095055947412e+00,-1.661183095055947634e+00,-3.795827307286216268e+01
2.313000000000011980e+01,1.865364202194739682e-04,-1.661183095038896829e+00,-1.661183095038896385e+00,-3.800810856571332863e+01
2.316000000000012093e+01,1.865364202192238969e-04,-1.661183095055277059e+00,-1.661183095055277281e+00,-3.805794405856498486e+01
2.319000000000012207e+01,1.865364202194127379e-04,-1.661183095044132418e+00,-1.661183095044132196e+00,-3.810777955141630713e+01
2.322000000000012321e+01,1.865364202193812147e-04,-1.661183095054090675e+00,-1.661183095054090675e+00,-3.815761504426792783e+01
2.325000000000012434e+01,1.865364202194193515e-04,-1.661183095043563318e+00,-1.661183095043563318e+00,-3.820745053711923589e+01
2.328000000000012548e+01,1.865364202192004782e-04,-1.661183095056031123e+00,-1.661183095056031345e+00,-3.825728602997091343e+01
2.331000000000012662e+01,1.865364202194912612e-04,-1.661183095043169189e+00,-1.661183095043168967e+00,-3.830712152282220728e+01
2.334000000000012776e+01,1.865364202195182578e-04,-1.661183095051885772e+00,-1.661183095051885772e+00,-3.835695701567376403e+01
2.337000000000012889e+01,1.865364202193941980e-04,-1.661183095044690194e+00,-1.661183095044690416e+00,-3.840679250852510762e+01
2.340000000000013003e+01,1.865364202193681771e-04,-1.661183095040730251e+00,-1.661183095040730251e+00,-3.845662800137633042e+01
2.343000000000013117e+01,1.865364202194115181e-04,-1.661183095036302015e+00,-1.661183095036302015e+00,-3.850646349422741821e+01
2.346000000000013230e+01,1.865364202191934038e-04,-1.661183095042154889e+00,-1.661183095042155111e+00,-3.855629898707868364e+01
2.349000000000013344e+01,1.865364202194340695e-04,-1.661183095052548797e+00,-1.661183095052548575e+00,-3.860613447993026170e+01
2.352000000000013458e+01,1.865364202193678248e-04,-1.661183095044534097e+00,-1.661183095044534097e+00,-3.865596997278159819e+01
2.355000000000013571e+01,1.865364202194298140e-04,-1.661183095039809654e+00,-1.661183095039809654e+00,-3.870580546563279256e+01
2.358000000000013685e+01,1.865364202192762097e-04,-1.661183095054519443e+00,-1.661183095054519665e+00,-3.875564095848442747e+01
2.361000000000013799e+01,1.865364202192793810e-04,-1.661183095040063673e+00,-1.661183095040063673e+00,-3.880547645133562895e+01
2.364000000000013912e+01,1.865364202193072179e-04,-1.661183095053932579e+00,-1.661183095053932579e+00,-3.885531194418724965e+01
2.367000000000014026e+01,1.865364202194144726e-04,-1.661183095045664304e+00,-1.661183095045664304e+00,-3.890514743703862166e+01
2.370000000000014140e+01,1.865364202191575980e-04,-1.661183095053893499e+00,-1.661183095053893721e+00,-3.895498292989023525e+01
2.373000000000014253e+01,1.865364202192894641e-04,-1.661183095046351088e+00,-1.661183095046350866e+00,-3.900481842274162858e+01
2.376000000000014367e+01,1.865364202192607056e-04,-1.661183095054896475e+00,-1.661183095054896475e+00,-3.905465391559327770e+01
2.379000000000014481e+01,1.865364202195211039e-04,-1.661183095044826974e+00,-1.661183095044826752e+00,-3.910448940844462129e+01
2.382000000000014595e+01,1.865364202191007045e-04,-1.661183095055321024e+00,-1.661183095055321468e+00,-3.915432490129627752e+01
2.385000000000014708e+01,1.865364202191806373e-04,-1.661183095046176339e+00,-1.661183095046176339e+00,-3.920416039414766374e+01
2.388000000000014822e+01,1.865364202192127839e-04,-1.661183095055879910e+00,-1.661183095055879910e+00,-3.925399588699934128e+01
2.391000000000014936e+01,1.865364202192255504e-04,-1.661183095045065894e+00,-1.661183095045065894e+00,-3.930383137985069197e+01
2.394000000000015049e+01,1.865364202190117186e-04,-1.661183095055559278e+00,-1.661183095055559500e+00,-3.935366687270235531e+01
2.397000000000015163e+01,1.865364202194055821e-04,-1.661183095040616342e+00,-1.661183095040615898e+00,-3.940350236555357100e+01
2.400000000000015277e+01,1.865364202191676540e-04,-1.661183095051988801e+00,-1.661183095051989023e+00,-3.945333785840512775e+01
2.403000000000015390e+01,1.865364202193418310e-04,-1.661183095040479341e+00,-1.661183095040479119e+00,-3.950317335125634344e+01
2.406000000000015504e+01,1.865364202193087629e-04,-1.661183095036441681e+00,-1.661183095036441681e+00,-3.955300884410743834e+01
2.409000000000015618e+01,1.865364202191407928e-04,-1.661183095041852020e+00,-1.661183095041852242e+00,-3.960284433695869666e+01
2.412000000000015731e+01,1.865364202192563417e-04,-1.661183095054873826e+00,-1.661183095054873604e+00,-3.965267982981034578e+01
2.415000000000015845e+01,1.865364202194923454e-04,-1.661183095043131885e+00,-1.661183095043131663e+00,-3.970251532266163963e+01
2.418000000000015959e+01,1.865364202189588366e-04,-1.661183095055730696e+00,-1.661183095055731140e+00,-3.975235081551331007e+01
2.421000000000016072e+01,1.865364202194070187e-04,-1.661183095043761160e+00,-1.661183095043760716e+00,-3.980218630836462523e+01
2.424000000000016186e+01,1.865364202191551585e-04,-1.661183095055841275e+00,-1.661183095055841497e+00,-3.985202180121630278e+01
2.427000000000016300e+01,1.865364202192196957e-04,-1.661183095042191304e+00,-1.661183095042191304e+00,-3.990185729406756820e+01
2.430000000000016414e+01,1.865364202195647701e-04,-1.661183095051085079e+00,-1.661183095051084635e+00,-3.995169278691910364e+01
2.433000000000016527e+01,1.865364202192119165e-04,-1.661183095044432179e+00,-1.661183095044432623e+00,-4.000152827977044012e+01
2.436000000000016641e+01,1.865364202191416060e-04,-1.661183095056641745e+00,-1.661183095056641745e+00,-4.005136377262213898e+01
2.439000000000016755e+01,1.865364202194042540e-04,-1.661183095042985336e+00,-1.661183095042985114e+00,-4.010119926547342573e+01
2.442000000000016868e+01,1.865364202194935922e-04,-1.661183095052795711e+00,-1.661183095052795711e+00,-4.015103475832501090e+01
2.445000000000016982e+01,1.865364202191190275e-04,-1.661183095046812719e+00,-1.661183095046813163e+00,-4.020087025117641844e+01
2.448000000000017096e+01,1.865364202191703103e-04,-1.661183095054926895e+00,-1.661183095054926895e+00,-4.025070574402806756e+01
2.451000000000017209e+01,1.865364202194370511e-04,-1.661183095046779190e+00,-1.661183095046778968e+00,-4.030054123687946799e+01
2.454000000000017323e+01,1.865364202193022305e-04,-1.661183095039401980e+00,-1.661183095039402202e+00,-4.035037672973064815e+01
2.457000000000017437e+01,1.865364202192935569e-04,-1.661183095053772263e+00,-1.661183095053772263e+00,-4.040021222258226175e+01
2.460000000000017550e+01,1.865364202195668301e-04,-1.661183095043122115e+00,-1.661183095043121893e+00,-4.045004771543355560e+01
2.463000000000017664e+01,1.865364202191310892e-04,-1.661183095054645342e+00,-1.661183095054645786e+00,-4.049988320828519761e+01
2.466000000000017778e+01,1.865364202193161625e-04,-1.661183095045302816e+00,-1.661183095045302593e+00,-4.054971870113655541e+01
2.469000000000017891e+01,1.865364202193854973e-04,-1.661183095039685531e+00,-1.661183095039685531e+00,-4.059955419398774268e+01
2.472000000000018005e+01,1.865364202195117797e-04,-1.661183095035689394e+00,-1.661183095035689172e+00,-4.064938968683881626e+01
2.475000000000018119e+01,1.865364202191029271e-04,-1.661183095041892877e+00,-1.661183095041893321e+00,-4.069922517969007458e+01
2.478000000000018233e+01,1.865364202192380729e-04,-1.661183095054774794e+00,-1.661183095054774572e+00,-4.074906067254171660e+01
2.481000000000018346e+01,1.865364202194541273e-04,-1.661183095040133395e+00,-1.661183095040133173e+00,-4.079889616539291808e+01
2.484000000000018460e+01,1.865364202190654137e-04,-1.661183095056204095e+00,-1.661183095056204539e+00,-4.084873165824460273e+01
2.487000000000018574e+01,1.865364202193358950e-04,-1.661183095045327462e+00,-1.661183095045327240e+00,-4.089856715109596053e+01
2.490000000000018687e+01,1.865364202191433407e-04,-1.661183095054690861e+00,-1.661183095054691083e+00,-4.094840264394760254e+01
2.493000000000018801e+01,1.865364202193088442e-04,-1.661183095044873603e+00,-1.661183095044873381e+00,-4.099823813679894613e+01
2.496000000000018915e+01,1.865364202193003874e-04,-1.661183095040096758e+00,-1.661183095040096758e+00,-4.104807362965014761e+01
2.499000000000019028e+01,1.865364202192566127e-04,-1.661183095054464376e+00,-1.661183095054464376e+00,-4.109790912250178252e+01
2.502000000000019142e+01,1.865364202193033148e-04,-1.661183095044696856e+00,-1.661183095044696856e+00,-4.114774461535312611e+01
2.505000000000019256e+01,1.865364202192474783e-04,-1.661183095054095560e+00,-1.661183095054095560e+00,-4.119758010820474681e+01
2.508000000000019369e+01,1.865364202194787116e-04,-1.661183095042964020e+00,-1.661183095042963798e+00,-4.124741560105603355e+01
2.511000000000019483e+01,1.865364202190012018e-04,-1.661183095055322134e+00,-1.661183095055322578e+00,-4.129725109390768978e+01
2.514000000000019597e+01,1.865364202193120968e-04,-1.661183095046951497e+00,-1.661183095046951275e+00,-4.134708658675909732e+01
2.517000000000019710e+01,1.865364202191743218e-04,-1.661183095053799352e+00,-1.661183095053799574e+00,-4.139692207961071091e+01
2.520000000000019824e+01,1.865364202192381271e-04,-1.661183095045065894e+00,-1.661183095045065894e+00,-4.144675757246206160e+01
2.523000000000019938e+01,1.865364202192830402e-04,-1.661183095039291846e+00,-1.661183095039291846e+00,-4.149659306531324177e+01
2.526000000000020052e+01,1.865364202191631003e-04,-1.661183095054932002e+00,-1.661183095054932224e+00,-4.154642855816489089e+01
2.529000000000020165e+01,1.865364202193973151e-04,-1.661183095044471258e+00,-1.661183095044471036e+00,-4.159626405101622737e+01
2.532000000000020279e+01,1.865364202193120968e-04,-1.661183095039539204e+00,-1.661183095039539204e+00,-4.164609954386741464e+01
2.535000000000020393e+01,1.865364202191568119e-04,-1.661183095054934222e+00,-1.661183095054934444e+00,-4.169593503671906376e+01
2.538000000000020506e+01,1.865364202194174270e-04,-1.661183095043458735e+00,-1.661183095043458513e+00,-4.174577052957036472e+01
2.541000000000020620e+01,1.865364202192782697e-04,-1.661183095054269421e+00,-1.661183095054269643e+00,-4.179560602242199252e+01
2.544000000000020734e+01,1.865364202195738774e-04,-1.661183095043156754e+00,-1.661183095043156532e+00,-4.184544151527328637e+01
2.547000000000020847e+01,1.865364202192096126e-04,-1.661183095041903979e+00,-1.661183095041904423e+00,-4.189527700812454469e+01
2.550000000000020961e+01,1.865364202192419489e-04,-1.661183095052983116e+00,-1.661183095052983116e+00,-4.194511250097613697e+01
2.553000000000021075e+01,1.865364202194865991e-04,-1.661183095043245794e+00,-1.661183095043245572e+00,-4.199494799382743082e+01
2.556000000000021188e+01,1.865364202192952374e-04,-1.661183095054385994e+00,-1.661183095054386216e+00,-4.204478348667906573e+01
2.559000000000021302e+01,1.865364202194320638e-04,-1.661183095039959090e+00,-1.661183095039958868e+00,-4.209461897953026721e+01
2.562000000000021416e+01,1.865364202192703550e-04,-1.661183095055845715e+00,-1.661183095055845937e+00,-4.214445447238194475e+01
2.565000000000021529e+01,1.865364202190785054e-04,-1.661183095044918900e+00,-1.661183095044919122e+00,-4.219428996523329545e+01
2.568000000000021643e+01,1.865364202194183757e-04,-1.661183095040358326e+00,-1.661183095040357882e+00,-4.224412545808450403e+01
2.571000000000021757e+01,1.865364202192141120e-04,-1.661183095037965574e+00,-1.661183095037965796e+00,-4.229396095093564156e+01
2.574000000000021871e+01,1.865364202193070552e-04,-1.661183095051310898e+00,-1.661183095051310898e+00,-4.234379644378718410e+01
2.577000000000021984e+01,1.865364202191147178e-04,-1.661183095048683445e+00,-1.661183095048683667e+00,-4.239363193663864138e+01
2.580000000000022098e+01,1.865364202193264625e-04,-1.661183095055904335e+00,-1.661183095055904113e+00,-4.244346742949031892e+01
2.583000000000022212e+01,1.865364202193224509e-04,-1.661183095046138813e+00,-1.661183095046138813e+00,-4.249330292234170514e+01
2.586000000000022325e+01,1.865364202191868985e-04,-1.661183095056766978e+00,-1.661183095056767201e+00,-4.254313841519341111e+01
2.589000000000022439e+01,1.865364202193660358e-04,-1.661183095046770086e+00,-1.661183095046769864e+00,-4.259297390804481154e+01
2.592000000000022553e+01,1.865364202191895819e-04,-1.661183095055433379e+00,-1.661183095055433601e+00,-4.264280940089647487e+01
2.595000000000022666e+01,1.865364202194215741e-04,-1.661183095045760005e+00,-1.661183095045759783e+00,-4.269264489374784688e+01
2.598000000000022780e+01,1.865364202190987800e-04,-1.661183095055768888e+00,-1.661183095055769110e+00,-4.274248038659951732e+01
2.601000000000022894e+01,1.865364202195034314e-04,-1.661183095043168301e+00,-1.661183095043167857e+00,-4.279231587945081117e+01
2.604000000000023007e+01,1.865364202193349192e-04,-1.661183095038355484e+00,-1.661183095038355706e+00,-4.284215137230196291e+01
2.607000000000023121e+01,1.865364202193691529e-04,-1.661183095052957137e+00,-1.661183095052957137e+00,-4.289198686515354808e+01
2.610000000000023235e+01,1.865364202193168673e-04,-1.661183095039573621e+00,-1.661183095039573621e+00,-4.294182235800473535e+01
2.613000000000023348e+01,1.865364202193418852e-04,-1.661183095037598978e+00,-1.661183095037598978e+00,-4.299165785085586577e+01
2.616000000000023462e+01,1.865364202194159634e-04,-1.661183095051707470e+00,-1.661183095051707470e+00,-4.304149334370741542e+01
2.619000000000023576e+01,1.865364202194432581e-04,-1.661183095039707514e+00,-1.661183095039707514e+00,-4.309132883655860979e+01
2.622000000000023689e+01,1.865364202192858591e-04,-1.661183095054715508e+00,-1.661183095054715730e+00,-4.314116432941025181e+01
2.625000000000023803e+01,1.865364202192921204e-04,-1.661183095043934799e+00,-1.661183095043934799e+00,-4.319099982226156698e+01
2.628000000000023917e+01,1.865364202191373505e-04,-1.661183095054663106e+00,-1.661183095054663328e+00,-4.324083531511320899e+01
2.631000000000024031e+01,1.865364202192917138e-04,-1.661183095042968905e+00,-1.661183095042968683e+00,-4.329067080796449574e+01
2.634000000000024144e+01,1.865364202193754413e-04,-1.661183095053487158e+00,-1.661183095053487158e+00,-4.334050630081610223e+01
2.637000000000024258e+01,1.865364202193969627e-04,-1.661183095044115987e+00,-1.661183095044115987e+00,-4.339034179366742450e+01
2.640000000000024372e+01,1.865364202192024297e-04,-1.661183095054086678e+00,-1.661183095054086900e+00,-4.344017728651904520e+01
2.643000000000024485e+01,1.865364202191803662e-04,-1.661183095041567359e+00,-1.661183095041567359e+00,-4.349001277937028931e+01
2.646000000000024599e+01,1.865364202193634067e-04,-1.661183095036534052e+00,-1.661183095036533830e+00,-4.353984827222138421e+01
2.649000000000024713e+01,1.865364202193995377e-04,-1.661183095050630332e+00,-1.661183095050630332e+00,-4.358968376507290543e+01
2.652000000000024826e+01,1.865364202192778902e-04,-1.661183095044949543e+00,-1.661183095044949765e+00,-4.363951925792425612e+01
2.655000000000024940e+01,1.865364202194549404e-04,-1.661183095054207026e+00,-1.661183095054206804e+00,-4.368935475077588393e+01
2.658000000000025054e+01,1.865364202192802484e-04,-1.661183095044389546e+00,-1.661183095044389768e+00,-4.373919024362721331e+01
2.661000000000025167e+01,1.865364202190309090e-04,-1.661183095056374848e+00,-1.661183095056375070e+00,-4.378902573647890506e+01
2.664000000000025281e+01,1.865364202193404758e-04,-1.661183095040339008e+00,-1.661183095040338786e+00,-4.383886122933011364e+01
2.667000000000025395e+01,1.865364202192830402e-04,-1.661183095038237578e+00,-1.661183095038237578e+00,-4.388869672218125828e+01
2.670000000000025508e+01,1.865364202195610025e-04,-1.661183095050595693e+00,-1.661183095050595471e+00,-4.393853221503277950e+01
2.673000000000025622e+01,1.865364202192046252e-04,-1.661183095045091207e+00,-1.661183095045091651e+00,-4.398836770788413020e+01
2.676000000000025736e+01,1.865364202191831580e-04,-1.661183095055573489e+00,-1.661183095055573489e+00,-4.403820320073580064e+01
2.679000000000025850e+01,1.865364202192930690e-04,-1.661183095044239222e+00,-1.661183095044239222e+00,-4.408803869358713001e+01
2.682000000000025963e+01,1.865364202189941545e-04,-1.661183095041152136e+00,-1.661183095041152358e+00,-4.413787418643836702e+01
2.685000000000026077e+01,1.865364202193474147e-04,-1.661183095052490621e+00,-1.661183095052490177e+00,-4.418770967928994509e+01
2.688000000000026191e+01,1.865364202192080947e-04,-1.661183095043738511e+00,-1.661183095043738733e+00,-4.423754517214126025e+01
2.691000000000026304e+01,1.865364202194118434e-04,-1.661183095053621717e+00,-1.661183095053621495e+00,-4.428738066499286674e+01
2.694000000000026418e+01,1.865364202193542451e-04,-1.661183095040138724e+00,-1.661183095040138724e+00,-4.433721615784406822e+01
2.697000000000026532e+01,1.865364202193049140e-04,-1.661183095054744818e+00,-1.661183095054744818e+00,-4.438705165069571024e+01
2.700000000000026645e+01,1.865364202192251438e-04,-1.661183095041119273e+00,-1.661183095041119273e+00,-4.443688714354694724e+01
2.703000000000026759e+01,1.865364202193382803e-04,-1.661183095037675361e+00,-1.661183095037675139e+00,-4.448672263639807767e+01
2.706000000000026873e+01,1.865364202195908452e-04,-1.661183095050029923e+00,-1.661183095050029701e+00,-4.453655812924957758e+01
2.709000000000026986e+01,1.865364202193040737e-04,-1.661183095045020597e+00,-1.661183095045020819e+00,-4.458639362210092827e+01
2.712000000000027100e+01,1.865364202193461136e-04,-1.661183095039314050e+00,-1.661183095039314050e+00,-4.463622911495210843e+01
2.715000000000027214e+01,1.865364202194248538e-04,-1.661183095037110036e+00,-1.661183095037110036e+00,-4.468606460780322465e+01
2.718000000000027327e+01,1.865364202194388942e-04,-1.661183095051202319e+00,-1.661183095051202319e+00,-4.473590010065476008e+01
2.721000000000027441e+01,1.865364202191974695e-04,-1.661183095047526814e+00,-1.661183095047527036e+00,-4.478573559350618893e+01
2.724000000000027555e+01,1.865364202191792820e-04,-1.661183095054739489e+00,-1.661183095054739489e+00,-4.483557108635783095e+01
2.727000000000027669e+01,1.865364202193736253e-04,-1.661183095038149204e+00,-1.661183095038148982e+00,-4.488540657920897559e+01
2.730000000000027782e+01,1.865364202193249988e-04,-1.661183095038275770e+00,-1.661183095038275770e+00,-4.493524207206012733e+01
2.733000000000027896e+01,1.865364202194537749e-04,-1.661183095038460733e+00,-1.661183095038460511e+00,-4.498507756491127907e+01
2.736000000000028010e+01,1.865364202192969993e-04,-1.661183095053948788e+00,-1.661183095053949010e+00,-4.503491305776289977e+01
2.739000000000028123e+01,1.865364202193856057e-04,-1.661183095043045288e+00,-1.661183095043045288e+00,-4.508474855061419362e+01
2.742000000000028237e+01,1.865364202193353800e-04,-1.661183095054245440e+00,-1.661183095054245440e+00,-4.513458404346582142e+01
2.745000000000028351e+01,1.865364202193224780e-04,-1.661183095045128288e+00,-1.661183095045128288e+00,-4.518441953631717212e+01
2.748000000000028464e+01,1.865364202194226312e-04,-1.661183095041495861e+00,-1.661183095041495861e+00,-4.523425502916841623e+01
2.751000000000028578e+01,1.865364202194563499e-04,-1.661183095038986979e+00,-1.661183095038986979e+00,-4.528409052201958929e+01
2.754000000000028692e+01,1.865364202194938633e-04,-1.661183095050649872e+00,-1.661183095050649872e+00,-4.533392601487111051e+01
2.757000000000028805e+01,1.865364202194951643e-04,-1.661183095042483293e+00,-1.661183095042483293e+00,-4.538376150772238304e+01
2.760000000000028919e+01,1.865364202194107321e-04,-1.661183095035938084e+00,-1.661183095035938084e+00,-4.543359700057346373e+01
2.763000000000029033e+01,1.865364202193865815e-04,-1.661183095049796332e+00,-1.661183095049796332e+00,-4.548343249342495653e+01
2.766000000000029146e+01,1.865364202191885520e-04,-1.661183095037831015e+00,-1.661183095037831237e+00,-4.553326798627609406e+01
2.769000000000029260e+01,1.865364202193744926e-04,-1.661183095039973523e+00,-1.661183095039973301e+00,-4.558310347912729554e+01
2.772000000000029374e+01,1.865364202192960777e-04,-1.661183095036918633e+00,-1.661183095036918633e+00,-4.563293897197840465e+01
2.775000000000029488e+01,1.865364202193450294e-04,-1.661183095052329861e+00,-1.661183095052329861e+00,-4.568277446482997561e+01
2.778000000000029601e+01,1.865364202191837001e-04,-1.661183095045935643e+00,-1.661183095045935865e+00,-4.573260995768135473e+01
2.781000000000029715e+01,1.865364202193912435e-04,-1.661183095050686509e+00,-1.661183095050686287e+00,-4.578244545053287595e+01
2.784000000000029829e+01,1.865364202192137868e-04,-1.661183095047064739e+00,-1.661183095047064961e+00,-4.583228094338429059e+01
2.787000000000029942e+01,1.865364202193983180e-04,-1.661183095040530411e+00,-1.661183095040530189e+00,-4.588211643623550628e+01
2.790000000000030056e+01,1.865364202193061608e-04,-1.661183095051733005e+00,-1.661183095051733005e+00,-4.593195192908705593e+01
2.793000000000030170e+01,1.865364202193255138e-04,-1.661183095044259650e+00,-1.661183095044259650e+00,-4.598178742193838531e+01
2.796000000000030283e+01,1.865364202194989048e-04,-1.661183095038771151e+00,-1.661183095038770929e+00,-4.603162291478955126e+01
2.799000000000030397e+01,1.865364202193138044e-04,-1.661183095036294022e+00,-1.661183095036294244e+00,-4.608145840764063905e+01
2.802000000000030511e+01,1.865364202194169391e-04,-1.661183095049802105e+00,-1.661183095049802105e+00,-4.613129390049213185e+01
2.805000000000030624e+01,1.865364202193812147e-04,-1.661183095044014291e+00,-1.661183095044014291e+00,-4.618112939334345413e+01
2.808000000000030738e+01,1.865364202195109937e-04,-1.661183095039523216e+00,-1.661183095039522994e+00,-4.623096488619464139e+01
2.811000000000030852e+01,1.865364202194899331e-04,-1.661183095034184376e+00,-1.661183095034184376e+00,-4.628080037904566524e+01
2.814000000000030965e+01,1.865364202194245828e-04,-1.661183095039623581e+00,-1.661183095039623581e+00,-4.633063587189685251e+01
2.817000000000031079e+01,1.865364202191772220e-04,-1.661183095055476677e+00,-1.661183095055476899e+00,-4.638047136474851584e+01
2.820000000000031193e+01,1.865364202193210415e-04,-1.661183095042003011e+00,-1.661183095042002789e+00,-4.643030685759977416e+01
2.823000000000031307e+01,1.865364202192469633e-04,-1.661183095041051772e+00,-1.661183095041051772e+00,-4.648014235045100406e+01
2.826000000000031420e+01,1.865364202195411345e-04,-1.661183095036614876e+00,-1.661183095036614654e+00,-4.652997784330209896e+01
2.829000000000031534e+01,1.865364202192769144e-04,-1.661183095050763336e+00,-1.661183095050763558e+00,-4.657981333615362018e+01
2.832000000000031648e+01,1.865364202193496644e-04,-1.661183095044976854e+00,-1.661183095044976854e+00,-4.662964882900497088e+01
2.835000000000031761e+01,1.865364202192421115e-04,-1.661183095055411840e+00,-1.661183095055411840e+00,-4.667948432185663421e+01
2.838000000000031875e+01,1.865364202194630448e-04,-1.661183095039641788e+00,-1.661183095039641566e+00,-4.672931981470782148e+01
2.841000000000031989e+01,1.865364202192482644e-04,-1.661183095052505720e+00,-1.661183095052505942e+00,-4.677915530755939955e+01
2.844000000000032102e+01,1.865364202195616801e-04,-1.661183095042289892e+00,-1.661183095042289670e+00,-4.682899080041066497e+01
2.847000000000032216e+01,1.865364202191832394e-04,-1.661183095054256764e+00,-1.661183095054257208e+00,-4.687882629326229278e+01
2.850000000000032330e+01,1.865364202193812960e-04,-1.661183095044223901e+00,-1.661183095044223679e+00,-4.692866178611362216e+01
2.853000000000032443e+01,1.865364202191593056e-04,-1.661183095054072911e+00,-1.661183095054073133e+00,-4.697849727896524286e+01
2.856000000000032557e+01,1.865364202192191807e-04,-1.661183095045022817e+00,-1.661183095045022817e+00,-4.702833277181659355e+01
2.859000000000032671e+01,1.865364202192513815e-04,-1.661183095039499236e+00,-1.661183095039499236e+00,-4.707816826466778082e+01
2.862000000000032784e+01,1.865364202193933306e-04,-1.661183095037985780e+00,-1.661183095037985558e+00,-4.712800375751891835e+01
2.865000000000032898e+01,1.865364202194152315e-04,-1.661183095051165459e+00,-1.661183095051165459e+00,-4.717783925037045378e+01
2.868000000000033012e+01,1.865364202193871236e-04,-1.661183095040605906e+00,-1.661183095040605906e+00,-4.722767474322166947e+01
2.871000000000033126e+01,1.865364202193126931e-04,-1.661183095038097024e+00,-1.661183095038097024e+00,-4.727751023607281411e+01
2.874000000000033239e+01,1.865364202192482915e-04,-1.661183095051725456e+00,-1.661183095051725456e+00,-4.732734572892436375e+01
2.877000000000033353e+01,1.865364202193162710e-04,-1.661183095044048486e+00,-1.661183095044048486e+00,-4.737718122177568603e+01
2.880000000000033467e+01,1.865364202195243294e-04,-1.661183095039157509e+00,-1.661183095039157287e+00,-4.742701671462685908e+01
2.883000000000033580e+01,1.865364202192884070e-04,-1.661183095053983205e+00,-1.661183095053983427e+00,-4.747685220747847978e+01
2.886000000000033694e+01,1.865364202192774023e-04,-1.661183095041108171e+00,-1.661183095041108171e+00,-4.752668770032970968e+01
2.889000000000033808e+01,1.865364202194844036e-04,-1.661183095052495284e+00,-1.661183095052495062e+00,-4.757652319318128775e+01
2.892000000000033921e+01,1.865364202190564690e-04,-1.661183095042671143e+00,-1.661183095042671587e+00,-4.762635868603256739e+01
2.895000000000034035e+01,1.865364202192879733e-04,-1.661183095039681312e+00,-1.661183095039681090e+00,-4.767619417888375466e+01
2.898000000000034149e+01,1.865364202193798323e-04,-1.661183095053289538e+00,-1.661183095053289538e+00,-4.772602967173535404e+01
2.901000000000034262e+01,1.865364202193465202e-04,-1.661183095043748725e+00,-1.661183095043748725e+00,-4.777586516458666921e+01
2.904000000000034376e+01,1.865364202192931775e-04,-1.661183095038020197e+00,-1.661183095038020197e+00,-4.782570065743780674e+01
2.907000000000034490e+01,1.865364202194022753e-04,-1.661183095051665948e+00,-1.661183095051665948e+00,-4.787553615028935639e+01
2.910000000000034603e+01,1.865364202192466110e-04,-1.661183095045069003e+00,-1.661183095045069225e+00,-4.792537164314070708e+01
2.913000000000034717e+01,1.865364202194633159e-04,-1.661183095040678070e+00,-1.661183095040677848e+00,-4.797520713599192987e+01
2.916000000000034831e+01,1.865364202193503149e-04,-1.661183095052150449e+00,-1.661183095052150671e+00,-4.802504262884349373e+01
2.919000000000034944e+01,1.865364202193464931e-04,-1.661183095044264757e+00,-1.661183095044264757e+00,-4.807487812169482311e+01
2.922000000000035058e+01,1.865364202193158644e-04,-1.661183095053922809e+00,-1.661183095053922809e+00,-4.812471361454644381e+01
2.925000000000035172e+01,1.865364202193936830e-04,-1.661183095040259294e+00,-1.661183095040259294e+00,-4.817454910739765239e+01
2.928000000000035286e+01,1.865364202192812512e-04,-1.661183095053129222e+00,-1.661183095053129444e+00,-4.822438460024924467e+01
2.931000000000035399e+01,1.865364202193362203e-04,-1.661183095044939328e+00,-1.661183095044939328e+00,-4.827422009310059536e+01
2.934000000000035513e+01,1.865364202194012724e-04,-1.661183095051643965e+00,-1.661183095051643965e+00,-4.832405558595214501e+01
2.937000000000035627e+01,1.865364202194638851e-04,-1.661183095042753521e+00,-1.661183095042753521e+00,-4.837389107880342465e+01
2.940000000000035740e+01,1.865364202193777994e-04,-1.661183095051464553e+00,-1.661183095051464553e+00,-4.842372657165496719e+01
2.943000000000035854e+01,1.865364202193510739e-04,-1.661183095043721636e+00,-1.661183095043721636e+00,-4.847356206450628235e+01
2.946000000000035968e+01,1.865364202193804557e-04,-1.661183095040615454e+00,-1.661183095040615454e+00,-4.852339755735749804e+01
2.949000000000036081e+01,1.865364202191754873e-04,-1.661183095054450831e+00,-1.661183095054451053e+00,-4.857323305020913295e+01
2.952000000000036195e+01,1.865364202193639759e-04,-1.661183095044511893e+00,-1.661183095044511671e+00,-4.862306854306046944e+01
2.955000000000036309e+01,1.865364202192270411e-04,-1.661183095052616299e+00,-1.661183095052616521e+00,-4.867290403591204750e+01
2.958000000000036422e+01,1.865364202195695135e-04,-1.661183095042725100e+00,-1.661183095042724656e+00,-4.872273952876332714e+01
2.961000000000036536e+01,1.865364202193452192e-04,-1.661183095054683978e+00,-1.661183095054684200e+00,-4.877257502161496916e+01
2.964000000000036650e+01,1.865364202192850459e-04,-1.661183095043672342e+00,-1.661183095043672342e+00,-4.882241051446627722e+01
2.967000000000036763e+01,1.865364202194092413e-04,-1.661183095052505276e+00,-1.661183095052505054e+00,-4.887224600731785529e+01
2.970000000000036877e+01,1.865364202192436836e-04,-1.661183095046836478e+00,-1.661183095046836700e+00,-4.892208150016926282e+01
2.973000000000036991e+01,1.865364202195164689e-04,-1.661183095053994307e+00,-1.661183095053994085e+00,-4.897191699302088352e+01
2.976000000000037105e+01,1.865364202190924374e-04,-1.661183095046140146e+00,-1.661183095046140590e+00,-4.902175248587226974e+01
2.979000000000037218e+01,1.865364202191324445e-04,-1.661183095055990711e+00,-1.661183095055990711e+00,-4.907158797872394729e+01
2.982000000000037332e+01,1.865364202194706071e-04,-1.661183095043170299e+00,-1.661183095043169855e+00,-4.912142347157524114e+01
2.985000000000037446e+01,1.865364202189929077e-04,-1.661183095057811254e+00,-1.661183095057811698e+00,-4.917125896442697552e+01
2.988000000000037559e+01,1.865364202192831757e-04,-1.661183095042456870e+00,-1.661183095042456648e+00,-4.922109445727824806e+01
2.991000000000037673e+01,1.865364202191608777e-04,-1.661183095053820225e+00,-1.661183095053820447e+00,-4.927092995012986165e+01
2.994000000000037787e+01,1.865364202193827326e-04,-1.661183095042941371e+00,-1.661183095042941149e+00,-4.932076544298114840e+01
2.997000000000037900e+01,1.865364202192682408e-04,-1.661183095054331371e+00,-1.661183095054331593e+00,-4.937060093583277620e+01
3.000000000000038014e+01,1.865364202194929959e-04,-1.661183095043686109e+00,-1.661183095043685887e+00,-4.942043642868408426e+01


==> data/lid_small_extra_energy.csv <==
time,non_boundary_energy,boundary_energy,energy_change,cumulative_energy
0.000000000000000000e+00,5.000000000000006661e-01,3.974938666266742559e-20,0,5.000000000000006661e-01
2.999999999999999889e-02,4.999999437766434740e-01,-1.290284972449544811e-06,-1.346508329641675929e-06,4.999999050680942747e-01
5.999999999999999778e-02,4.999998940235818590e-01,-8.795776665396817231e-06,-8.845529727011849355e-06,4.999995914417327270e-01
8.999999999999999667e-02,4.999998712454954419e-01,-5.966685772208813225e-05,-5.968963580850517351e-05,4.999977786579146710e-01
1.199999999999999956e-01,5.000000159039246217e-01,-3.995945133204053569e-04,-3.994498548912255899e-04,4.999859354809442213e-01
1.499999999999999944e-01,5.000012441573633559e-01,-2.596394168233343621e-03,-2.595165914794609393e-03,4.999092719093359283e-01
1.799999999999999933e-01,5.000090474725755740e-01,-1.567484836751311533e-02,-1.566704505230089722e-02,4.994468297735227824e-01
2.099999999999999922e-01,5.000507560506102234e-01,-8.019140629055232505e-02,-8.014969771251767572e-02,4.970827961628408453e-01
2.399999999999999911e-01,5.002200340403766265e-01,-3.003073893464884847e-01,-3.001381113567220815e-01,4.882428524722126073e-01
2.700000000000000178e-01,5.006910321924422647e-01,-7.297874346461866724e-01,-7.293164364941210343e-01,4.668202275848926108e-01
3.000000000000000444e-01,5.016056291233597086e-01,-1.184986447603316284e+00,-1.184071850672398840e+00,4.321852310877105641e-01
3.300000000000000711e-01,5.029930106143746249e-01,-1.486854019931918458e+00,-1.485466638440903431e+00,3.889669919807679510e-01
3.600000000000000977e-01,5.048142486121089956e-01,-1.644113359956290932e+00,-1.642292121958556450e+00,3.414648291798135782e-01
3.900000000000001243e-01,5.070121585714664203e-01,-1.723037248763882978e+00,-1.720839338804525553e+00,2.919716216762545669e-01
4.200000000000001510e-01,5.095334918897327370e-01,-1.767702541438081365e+00,-1.765181208119815048e+00,2.414618787513784226e-01
4.500000000000001776e-01,5.123357039795214396e-01,-1.798805393894057580e+00,-1.796003181804268767e+00,1.902999290243453934e-01
4.800000000000002043e-01,5.153873222820835043e-01,-1.825017624340038225e+00,-1.821966006037476049e+00,1.386010185967063157e-01
5.100000000000002309e-01,5.186664098615108021e-01,-1.849868518625940261e+00,-1.846589431046512964e+00,8.638405061735543455e-02
5.400000000000002576e-01,5.221587155166060867e-01,-1.874727949405110117e+00,-1.871235643750014832e+00,3.363451779029741351e-02
5.700000000000002842e-01,5.258558752876769660e-01,-1.900533192128315063e+00,-1.896836032357244184e+00,-1.968431820248117692e-02
6.000000000000003109e-01,5.297537973029586844e-01,-1.926912572592825779e+00,-1.923014650577544060e+00,-7.359377336498418298e-02
6.300000000000003375e-01,5.338511473702767240e-01,-1.954682797575802322e+00,-1.950585447508484283e+00,-1.281369072249401997e-01
6.600000000000003642e-01,5.381482341658316848e-01,-1.984196893711736021e+00,-1.979899806916181060e+00,-1.833657272407372973e-01
6.900000000000003908e-01,5.426457264172063200e-01,-2.014362969030641715e+00,-2.009865476779267190e+00,-2.392991240602818648e-01
7.200000000000004174e-01,5.473444676460001990e-01,-2.045636001205520138e+00,-2.040937259976726370e+00,-2.959694628676535766e-01
7.500000000000004441e-01,5.522440079437487270e-01,-2.081908092738298688e+00,-2.077008552440550382e+00,-3.535271653520539736e-01
7.800000000000004707e-01,5.573400294113382003e-01,-2.119440445995547151e+00,-2.114344424527957678e+00,-4.120143572643308882e-01
8.100000000000004974e-01,5.626282625763008305e-01,-2.163313157098916584e+00,-2.158024923933953954e+00,-4.716255188123357200e-01
8.400000000000005240e-01,5.680994390331957078e-01,-2.207001318584157268e+00,-2.201530142127262391e+00,-5.323643819129655341e-01
8.700000000000005507e-01,5.737411703052428535e-01,-2.254186177714457617e+00,-2.248544446442410472e+00,-5.943482359723522013e-01
9.000000000000005773e-01,5.795336398144828038e-01,-2.297394179161577732e+00,-2.291601709652337782e+00,-6.574775918379596185e-01
9.300000000000006040e-01,5.854600682542978607e-01,-2.352636032871142202e+00,-2.346709604431326923e+00,-7.221302443842787522e-01
9.600000000000006306e-01,5.914985451799263938e-01,-2.404889116976911101e+00,-2.398850640051282568e+00,-7.882384409679574766e-01
9.900000000000006573e-01,5.976150701850115876e-01,-2.455273550392251813e+00,-2.449157025387166620e+00,-8.557801224746397484e-01
1.020000000000000684e+00,6.037865471989823929e-01,-2.515620604575139918e+00,-2.509449127561169224e+00,-9.250772635979230829e-01
1.050000000000000711e+00,6.099750814723304826e-01,-2.568641438987672387e+00,-2.562452904714324298e+00,-9.959479724942051915e-01
1.080000000000000737e+00,6.161464495540003306e-01,-2.621670580387163607e+00,-2.615499212305493870e+00,-1.068426721824150327e+00
1.110000000000000764e+00,6.222723756735109024e-01,-2.668469108639385023e+00,-2.662343182519874674e+00,-1.142354868963821213e+00
1.140000000000000790e+00,6.283107123814182238e-01,-2.726162001986973671e+00,-2.720123665279066572e+00,-1.218101392315523057e+00
1.170000000000000817e+00,6.342391955855689600e-01,-2.789210489176904062e+00,-2.783282005972753215e+00,-1.295849223786679438e+00
1.200000000000000844e+00,6.400206097656694348e-01,-2.831024058624756812e+00,-2.825242644444656115e+00,-1.374998531365321686e+00
1.230000000000000870e+00,6.456367222404798545e-01,-2.881432975159996523e+00,-2.875816862685185882e+00,-1.455825408145310806e+00
1.260000000000000897e+00,6.510744061728707122e-01,-2.932661268642819064e+00,-2.927223584710428206e+00,-1.538367562272204392e+00
1.290000000000000924e+00,6.563147665254444041e-01,-2.982004596065893853e+00,-2.976764235713320161e+00,-1.622587339801607520e+00
1.320000000000000950e+00,6.613296798114245423e-01,-3.018257878427545560e+00,-3.013242965141565310e+00,-1.708120162868453695e+00
1.350000000000000977e+00,6.661193794997537498e-01,-3.051971417139475840e+00,-3.047181717451146632e+00,-1.794889605694308665e+00
1.380000000000001004e+00,6.706745226686483541e-01,-3.106695925595190921e+00,-3.102140782426296539e+00,-1.883535340293269744e+00
1.410000000000001030e+00,6.749887365106493897e-01,-3.127646290312950050e+00,-3.123332076470949126e+00,-1.973050515160657437e+00
1.440000000000001057e+00,6.790618291751403524e-01,-3.162230398392362751e+00,-3.158157305727871567e+00,-2.063844334447936912e+00
1.470000000000001084e+00,6.828998887970980647e-01,-3.169108553232620196e+00,-3.165270493610662594e+00,-2.155079531422957828e+00
1.500000000000001110e+00,6.865004156774801025e-01,-3.204025768919049000e+00,-3.200425242038666962e+00,-2.247599777610147065e+00
1.530000000000001137e+00,6.898680753467775206e-01,-3.214602004516452283e+00,-3.211234344847154976e+00,-2.340670178076343255e+00
1.560000000000001164e+00,6.930096186640742895e-01,-3.238749847451364516e+00,-3.235608304134067748e+00,-2.434691130182587315e+00
1.590000000000001190e+00,6.959397657342610843e-01,-3.261246994215159400e+00,-3.258316847144972606e+00,-2.529598392938855245e+00
1.620000000000001217e+00,6.986699635133157837e-01,-3.255043744019435525e+00,-3.252313546240380937e+00,-2.624519507480383318e+00
1.650000000000001243e+00,7.012050889984466906e-01,-3.268257118777562198e+00,-3.265721993292431513e+00,-2.720032095558579499e+00
1.680000000000001270e+00,7.035518897708886721e-01,-3.282199709019625544e+00,-3.279852908247183674e+00,-2.816151286056726377e+00
1.710000000000001297e+00,7.057197251692851614e-01,-3.303315358379892430e+00,-3.301147522981495719e+00,-2.913082911409726528e+00
1.740000000000001323e+00,7.077169873313344794e-01,-3.322481247872171917e+00,-3.320483985710122710e+00,-3.010760086683842651e+00
1.770000000000001350e+00,7.095524800176638003e-01,-3.332169432506880469e+00,-3.330333939820551148e+00,-3.108889676972719673e+00
1.800000000000001377e+00,7.112429531507361569e-01,-3.345308871004061935e+00,-3.343618397870989689e+00,-3.207558469969769455e+00
1.830000000000001403e+00,7.127980879314131935e-01,-3.337184563588627917e+00,-3.335629428807950880e+00,-3.306118872096751371e+00
1.860000000000001430e+00,7.142097425464462024e-01,-3.337980796061231992e+00,-3.336569141446199094e+00,-3.404846641363555193e+00
1.890000000000001457e+00,7.154944914028782410e-01,-3.324261330275232851e+00,-3.322976581418800812e+00,-3.503289732415380442e+00
1.920000000000001483e+00,7.166554989627371697e-01,-3.326113266709120442e+00,-3.324952259149261735e+00,-3.601912122856794518e+00
1.950000000000001510e+00,7.177064654426207335e-01,-3.313889807515786767e+00,-3.312838841035903314e+00,-3.700277850602384344e+00
1.980000000000001537e+00,7.186514054346598845e-01,-3.313697750109096951e+00,-3.312752810117057578e+00,-3.798743843113617569e+00
2.010000000000001563e+00,7.194984226494794965e-01,-3.297844776553192858e+00,-3.296997759338373246e+00,-3.896832169195393547e+00
2.040000000000001368e+00,7.202597141981412765e-01,-3.295152284837747914e+00,-3.294390993289086023e+00,-3.994925446191864182e+00
2.070000000000001172e+00,7.209348480954516081e-01,-3.275093745503450116e+00,-3.274418611606139784e+00,-4.092503124659657487e+00
2.100000000000000977e+00,7.215288514200651759e-01,-3.270375686056411269e+00,-3.269781682731797812e+00,-4.190020391916736031e+00
2.130000000000000782e+00,7.220444889589900939e-01,-3.257115576111734523e+00,-3.256599938572809716e+00,-4.287218221661163398e+00
2.160000000000000586e+00,7.224898726953012940e-01,-3.251718498682465874e+00,-3.251273114946154674e+00,-4.384324392885326382e+00
2.190000000000000391e+00,7.228705480586842258e-01,-3.239091574048468480e+00,-3.238710898685085660e+00,-4.481116464743397643e+00
2.220000000000000195e+00,7.231824302273107685e-01,-3.231706502055347041e+00,-3.231394619886720498e+00,-4.577755777636431489e+00
2.250000000000000000e+00,7.234314507326180532e-01,-3.214086748016860895e+00,-3.213837727511553499e+00,-4.673929359571630471e+00
2.279999999999999805e+00,7.236180893732999664e-01,-3.204873352271757625e+00,-3.204686713631075712e+00,-4.769888921499100931e+00
2.309999999999999609e+00,7.237508245364977499e-01,-3.188783739542692786e+00,-3.188651004379495113e+00,-4.865419698522184255e+00
2.339999999999999414e+00,7.238281299323032769e-01,-3.187006569639549980e+00,-3.186929264243744342e+00,-4.960952590215565117e+00
2.369999999999999218e+00,7.238577318638647062e-01,-3.173822516430572449e+00,-3.173792914499010909e+00,-5.056137663776921087e+00
2.399999999999999023e+00,7.238373758213838549e-01,-3.164721339988833204e+00,-3.164741696031314167e+00,-5.151099660019067272e+00
2.429999999999998828e+00,7.237759602979357831e-01,-3.145868031624056815e+00,-3.145929447147504998e+00,-5.245537116491235885e+00
2.459999999999998632e+00,7.236707573356773171e-01,-3.134380910777056162e+00,-3.134486113739314739e+00,-5.339673746776806951e+00
2.489999999999998437e+00,7.235260928738549424e-01,-3.115203049095941701e+00,-3.115347713557763853e+00,-5.433274502711507026e+00
2.519999999999998241e+00,7.233422982879038621e-01,-3.099898419606608169e+00,-3.100082214192559249e+00,-5.526455249885655618e+00
2.549999999999998046e+00,7.231231784015454966e-01,-3.086528920035003232e+00,-3.086748039921361375e+00,-5.619270237373064525e+00
2.579999999999997851e+00,7.228724053849642228e-01,-3.070247574094204346e+00,-3.070498347110785620e+00,-5.711628437612471743e+00
2.609999999999997655e+00,7.225886797503975334e-01,-3.050949094889519930e+00,-3.051232820524086620e+00,-5.803440636093724514e+00
2.639999999999997460e+00,7.222715388475040577e-01,-3.037621401525606224e+00,-3.037938542428499922e+00,-5.894886419042386194e+00
2.669999999999997264e+00,7.219257160681060714e-01,-3.016904418667491594e+00,-3.017250241446889802e+00,-5.985739374381808808e+00
2.699999999999997069e+00,7.215480632201397571e-01,-2.999956252778896548e+00,-3.000333905626862752e+00,-6.076115714813141722e+00
2.729999999999996874e+00,7.211469322483046174e-01,-2.987473338739774942e+00,-2.987874469711610192e+00,-6.166141045947170163e+00
2.759999999999996678e+00,7.207264101778851906e-01,-2.969660410667464667e+00,-2.970080932737884094e+00,-6.255651380337613254e+00
2.789999999999996483e+00,7.202828394426296077e-01,-2.952807498199620184e+00,-2.953251068934875878e+00,-6.344679176018858335e+00
2.819999999999996287e+00,7.198141479734634363e-01,-2.936534635607943144e+00,-2.937003327077109205e+00,-6.433243906556262992e+00
2.849999999999996092e+00,7.193250000021674806e-01,-2.918936876189128782e+00,-2.919426024160424848e+00,-6.521301160813232300e+00
2.879999999999995897e+00,7.188052182233684029e-01,-2.897338544803292670e+00,-2.897858326582091859e+00,-6.608741098936130598e+00
2.909999999999995701e+00,7.182698837629544197e-01,-2.879093290221507395e+00,-2.879628624681921600e+00,-6.695649232103189519e+00
2.939999999999995506e+00,7.177095887422221265e-01,-2.859951109195049579e+00,-2.860511404215781983e+00,-6.782008060399773441e+00
2.969999999999995310e+00,7.171317441158708839e-01,-2.837761088614294547e+00,-2.838338933240645900e+00,-6.867718737684553432e+00
2.999999999999995115e+00,7.165265178305538774e-01,-2.818388562457430524e+00,-2.818993788742747419e+00,-6.952875620843594007e+00
3.029999999999994920e+00,7.159026516794189110e-01,-2.800401892977179674e+00,-2.801025759128314530e+00,-7.037511543784043866e+00
3.059999999999994724e+00,7.152587498938034472e-01,-2.782356411077210545e+00,-2.783000312862825787e+00,-7.121626137901975184e+00
3.089999999999994529e+00,7.145980760987330482e-01,-2.763439652258879775e+00,-2.764100326053950063e+00,-7.205190001264812238e+00
3.119999999999994333e+00,7.139174547385604974e-01,-2.744573437067113542e+00,-2.745254058427286203e+00,-7.288207825736998657e+00
3.149999999999994138e+00,7.132122230524620132e-01,-2.726203540741928055e+00,-2.726908772428026317e+00,-7.370699163645355156e+00
3.179999999999993943e+00,7.124870163287877478e-01,-2.703773560403829990e+00,-2.704498767127504255e+00,-7.452537577181144179e+00
3.209999999999993747e+00,7.117390528031697361e-01,-2.681927418668351937e+00,-2.682675382193969948e+00,-7.533743363266813375e+00
3.239999999999993552e+00,7.109731858090622136e-01,-2.658530427345009439e+00,-2.659296294339116962e+00,-7.614265143081270004e+00
3.269999999999993356e+00,7.101901239354537765e-01,-2.638483740173958481e+00,-2.639266802047567140e+00,-7.694202717160098182e+00
3.299999999999993161e+00,7.093908501112701215e-01,-2.606905814362526108e+00,-2.607705088186709652e+00,-7.773209165415157607e+00
3.329999999999992966e+00,7.085760514912251562e-01,-2.581526456911363621e+00,-2.582341255531408475e+00,-7.851469757742543187e+00
3.359999999999992770e+00,7.077466433643214705e-01,-2.555332166480770439e+00,-2.556161574607674236e+00,-7.928959130863870719e+00
3.389999999999992575e+00,7.069066025977082113e-01,-2.527508700996790925e+00,-2.528348741763404295e+00,-8.005624432660386702e+00
3.419999999999992379e+00,7.060560204325804223e-01,-2.503468074625942563e+00,-2.504318656791070463e+00,-8.081579057064292471e+00
3.449999999999992184e+00,7.051969558531385740e-01,-2.474652224591638472e+00,-2.475511289171080431e+00,-8.156677688381483549e+00
3.479999999999991989e+00,7.043299913387732758e-01,-2.445969958229079921e+00,-2.446836922743445442e+00,-8.230923751642720276e+00
3.509999999999991793e+00,7.034563387336174589e-01,-2.418745072506365723e+00,-2.419618725111521762e+00,-8.304359756423068006e+00
3.539999999999991598e+00,7.025784385212845429e-01,-2.389870576467421071e+00,-2.390748476679753765e+00,-8.376933773929424731e+00
3.569999999999991402e+00,7.016965787505087260e-01,-2.360280568219131681e+00,-2.361162427989907719e+00,-8.448624050746774472e+00
3.599999999999991207e+00,7.008114454037348562e-01,-2.333360885884580682e+00,-2.334246019231354552e+00,-8.519510010670085620e+00
3.629999999999991012e+00,6.999235439643045620e-01,-2.303520261040965522e+00,-2.304408162480395816e+00,-8.589503519940745235e+00
3.659999999999990816e+00,6.990318768684660178e-01,-2.274940496377207744e+00,-2.275832163473046066e+00,-8.658643401927900385e+00
3.689999999999990621e+00,6.981369038834465135e-01,-2.246630728734239746e+00,-2.247525701719259139e+00,-8.726937296774947228e+00
3.719999999999990425e+00,6.972385515980925597e-01,-2.218873292955668486e+00,-2.219771645241022551e+00,-8.794401847848972054e+00
3.749999999999990230e+00,6.963348526725919863e-01,-2.190661797599304350e+00,-2.191565496524805035e+00,-8.861025400702450483e+00
3.779999999999990035e+00,6.954266897330291242e-01,-2.164403037179494227e+00,-2.165311200119057311e+00,-8.926865654757397905e+00
3.809999999999989839e+00,6.945120673129926425e-01,-2.137533604889790606e+00,-2.138448227309827310e+00,-8.991906285324128945e+00
3.839999999999989644e+00,6.935950439763634012e-01,-2.110774015118630054e+00,-2.111691038455259406e+00,-9.056146529114315058e+00
3.869999999999989448e+00,6.926682982137127853e-01,-2.084697677880504418e+00,-2.085624423643154923e+00,-9.119614205213380842e+00
3.899999999999989253e+00,6.917326154112591885e-01,-2.060313138745262229e+00,-2.061248821547716048e+00,-9.182359282178191862e+00
3.929999999999989058e+00,6.907906222588735545e-01,-2.038215548974645852e+00,-2.039157542127031597e+00,-9.244447741799817209e+00
3.959999999999988862e+00,6.898399818809823891e-01,-2.018090266503124841e+00,-2.019040906881016006e+00,-9.305941090172801466e+00
3.989999999999988667e+00,6.888817037848675717e-01,-1.998152559489155156e+00,-1.999110837585269973e+00,-9.366843945053592080e+00
4.019999999999988916e+00,6.879132154070695115e-01,-1.979659943053193594e+00,-1.980628431430991654e+00,-9.427202231722985104e+00
4.049999999999989164e+00,6.869314904021260881e-01,-1.960189354823377972e+00,-1.961171079828321506e+00,-9.486989637372630568e+00
4.079999999999989413e+00,6.859385028250249983e-01,-1.942749092601297356e+00,-1.943742080178398446e+00,-9.546265097727770765e+00
4.109999999999989662e+00,6.849315689581512157e-01,-1.927449408824041477e+00,-1.928456342690915370e+00,-9.605095513859366108e+00
4.139999999999989910e+00,6.839094088193402587e-01,-1.911511862887184776e+00,-1.912534023025995733e+00,-9.663463029884791666e+00
4.169999999999990159e+00,6.828714578085076647e-01,-1.898077959956924410e+00,-1.899115910967756893e+00,-9.721443319694332175e+00
4.199999999999990408e+00,6.818167914979369471e-01,-1.887147038453279801e+00,-1.888201704763850408e+00,-9.779112397158501224e+00
4.229999999999990656e+00,6.807410451496976878e-01,-1.878759816857939580e+00,-1.879835563206178950e+00,-9.836550938012477374e+00
4.259999999999990905e+00,6.796436301287251958e-01,-1.871093812990821448e+00,-1.872191228011793829e+00,-9.893781167423176370e+00
4.289999999999991154e+00,6.785248278178854786e-01,-1.864549548183132233e+00,-1.865668350493971950e+00,-9.950836456179510847e+00
4.319999999999991402e+00,6.773842667714826682e-01,-1.858469400165044583e+00,-1.859609961211447393e+00,-1.000773109923086324e+01
4.349999999999991651e+00,6.762209509374016436e-01,-1.853434608229553859e+00,-1.854597924063634995e+00,-1.006449745331183010e+01
4.379999999999991900e+00,6.750359931423780546e-01,-1.850022016904038447e+00,-1.851206974699062036e+00,-1.012118307161397546e+01
4.409999999999992149e+00,6.738291662053611519e-01,-1.847477618012357548e+00,-1.848684444949374450e+00,-1.017781422709136230e+01
4.439999999999992397e+00,6.726011822094870585e-01,-1.845947590603401078e+00,-1.847175574599275283e+00,-1.023442063880533937e+01
4.469999999999992646e+00,6.713484963566698216e-01,-1.842100289132864166e+00,-1.843352974985681403e+00,-1.029093633333214264e+01
4.499999999999992895e+00,6.700719012327998048e-01,-1.843989768381779415e+00,-1.845266363505649432e+00,-1.034753262150746522e+01
4.529999999999993143e+00,6.687742220037411478e-01,-1.840860463983601925e+00,-1.842158143212660582e+00,-1.040405611465603286e+01
4.559999999999993392e+00,6.674528217952487852e-01,-1.845201506990271412e+00,-1.846522907198763885e+00,-1.046073356007423172e+01
4.589999999999993641e+00,6.661088532731107570e-01,-1.841109697270387091e+00,-1.842453665792525008e+00,-1.051731081951448310e+01
4.619999999999993889e+00,6.647454769266223362e-01,-1.840986957804304769e+00,-1.842350334150793190e+00,-1.057390380459509949e+01
4.649999999999994138e+00,6.633625074748680239e-01,-1.842336302074480070e+00,-1.843719271526234493e+00,-1.063055686310908854e+01
4.679999999999994387e+00,6.619653645110264994e-01,-1.844523534576760992e+00,-1.845920677540602517e+00,-1.068728971211023371e+01
4.709999999999994635e+00,6.605480289869473109e-01,-1.848791167922672285e+00,-1.850208503446751473e+00,-1.074417078267199344e+01
4.739999999999994884e+00,6.591148229651814239e-01,-1.853954433075130748e+00,-1.855387639096896635e+00,-1.080122262168601210e+01
4.769999999999995133e+00,6.576657502675529177e-01,-1.859814190230881570e+00,-1.861263262928510187e+00,-1.085846612009056678e+01
4.799999999999995381e+00,6.562032177622194595e-01,-1.866078584609322633e+00,-1.867541117114656091e+00,-1.091591101013418097e+01
4.829999999999995630e+00,6.547263612752896034e-01,-1.872685815054887071e+00,-1.874162671541816927e+00,-1.097356844107275720e+01
4.859999999999995879e+00,6.532379916882806725e-01,-1.879627697353268401e+00,-1.881116066940277332e+00,-1.103144564158036367e+01
4.889999999999996128e+00,6.517404509625465137e-01,-1.886361071388349853e+00,-1.887858612114083900e+00,-1.108953401444774833e+01
4.919999999999996376e+00,6.502342269798732088e-01,-1.893318599844267869e+00,-1.894824823826941174e+00,-1.114783979642574963e+01
4.949999999999996625e+00,6.487195456115134595e-01,-1.900340970560644216e+00,-1.901855651929003965e+00,-1.120636470691092867e+01
4.979999999999996874e+00,6.471985976994989453e-01,-1.906935371285246816e+00,-1.908456319197261220e+00,-1.126509371596150011e+01
5.009999999999997122e+00,6.456713906043709539e-01,-1.914360024519814019e+00,-1.915887231614942010e+00,-1.132405172379222336e+01
5.039999999999997371e+00,6.441401304183574927e-01,-1.921543631852560274e+00,-1.923074892038573847e+00,-1.138322929293381414e+01
5.069999999999997620e+00,6.426050477645085524e-01,-1.928193247845662928e+00,-1.929728330499511868e+00,-1.144261017302303252e+01
5.099999999999997868e+00,6.410666260673846262e-01,-1.934362622777662466e+00,-1.935901044474786392e+00,-1.150217947340348523e+01
5.129999999999998117e+00,6.395290089338564465e-01,-1.946442733113031176e+00,-1.947980350246559356e+00,-1.156211037253040530e+01
5.159999999999998366e+00,6.379903696799333890e-01,-1.949676732283148084e+00,-1.951215371537071253e+00,-1.162213931375282172e+01
5.189999999999998614e+00,6.364540550034823996e-01,-1.961620673616352173e+00,-1.963156988292803273e+00,-1.168252424863776184e+01
5.219999999999998863e+00,6.349202430216855930e-01,-1.964554912003070308e+00,-1.966088723984867226e+00,-1.174299470797965128e+01
5.249999999999999112e+00,6.333936659608362385e-01,-1.974173260253606177e+00,-1.975699837314455642e+00,-1.180374648284810846e+01
5.279999999999999361e+00,6.318747804889761621e-01,-1.983633178472254066e+00,-1.985152063944114254e+00,-1.186477436367413674e+01
5.309999999999999609e+00,6.303654761567794029e-01,-1.990238451397424280e+00,-1.991747755729621039e+00,-1.192599082154825751e+01
5.339999999999999858e+00,6.288655063815344892e-01,-1.996632724693073957e+00,-1.998132694468318871e+00,-1.198738977306429376e+01
5.370000000000000107e+00,6.273731486341023178e-01,-2.001366689955068612e+00,-2.002859047702500561e+00,-1.204892313151037797e+01
5.400000000000000355e+00,6.258917075581349465e-01,-2.006086363434486763e+00,-2.007567804510454135e+00,-1.211058716348938091e+01
5.430000000000000604e+00,6.244211275417329565e-01,-2.012804878646722972e+00,-2.014275458663124851e+00,-1.217244188986518338e+01
5.460000000000000853e+00,6.229715094565403399e-01,-2.018767855857327653e+00,-2.020217473942520492e+00,-1.223445454362609652e+01
5.490000000000001101e+00,6.215427792267145257e-01,-2.027283262861875990e+00,-2.028711993091701693e+00,-1.229670177174177859e+01
5.520000000000001350e+00,6.201365725625246350e-01,-2.032067651956978693e+00,-2.033473858621168695e+00,-1.235907000796467869e+01
5.550000000000001599e+00,6.187536435986642491e-01,-2.038339162506469293e+00,-2.039722091470329790e+00,-1.242160311180373355e+01
5.580000000000001847e+00,6.173985381874226297e-01,-2.043906780242421561e+00,-2.045261885653663292e+00,-1.248427542062224660e+01
5.610000000000002096e+00,6.160736801662540785e-01,-2.049567600649272681e+00,-2.050892458670441343e+00,-1.254708730666289362e+01
5.640000000000002345e+00,6.147830005794991948e-01,-2.054133333311182863e+00,-2.055424012897937747e+00,-1.261000198624898516e+01
5.670000000000002593e+00,6.135291552934964976e-01,-2.063242496825174133e+00,-2.064496342111176830e+00,-1.267315310643974158e+01
5.700000000000002842e+00,6.123149189962697747e-01,-2.070638396243036361e+00,-2.071852632540263084e+00,-1.273648649462425908e+01
5.730000000000003091e+00,6.111448747125138858e-01,-2.075692848330342510e+00,-2.076862892614098399e+00,-1.279992732435792568e+01
5.760000000000003340e+00,6.100218444158060915e-01,-2.079864602878958912e+00,-2.080987633175666929e+00,-1.286344629274100093e+01
5.790000000000003588e+00,6.089485245868012653e-01,-2.084930915626174830e+00,-2.086004235455179767e+00,-1.292706754003879155e+01
5.820000000000003837e+00,6.079259329598767359e-01,-2.094174847667713113e+00,-2.095197439294637753e+00,-1.299091537709574773e+01
5.850000000000004086e+00,6.069538332091394262e-01,-2.100406978452006079e+00,-2.101379078202743500e+00,-1.305489968620004504e+01
5.880000000000004334e+00,6.060305613473351283e-01,-2.104720828498805041e+00,-2.105644100360609450e+00,-1.311896458291681355e+01
5.910000000000004583e+00,6.051592113802737316e-01,-2.108331210123397081e+00,-2.109202560090458256e+00,-1.318308586918757719e+01
5.940000000000004832e+00,6.043372856169813012e-01,-2.110536898864861399e+00,-2.111358824628153830e+00,-1.324722390191681498e+01
5.970000000000005080e+00,6.035684686925341103e-01,-2.114833673315956286e+00,-2.115602490240403366e+00,-1.331143772904074041e+01
6.000000000000005329e+00,6.028550491072717232e-01,-2.118354982683295695e+00,-2.119068402268557971e+00,-1.337570179810650295e+01
6.030000000000005578e+00,6.021939917894818528e-01,-2.122341054119199821e+00,-2.123002111436989914e+00,-1.344003308704786726e+01
6.060000000000005826e+00,6.015863981506929248e-01,-2.128050455257653795e+00,-2.128658048896442612e+00,-1.350448219434438712e+01
6.090000000000006075e+00,6.010312884207213990e-01,-2.131632858127137098e+00,-2.132187967857108735e+00,-1.356898628981817190e+01
6.120000000000006324e+00,6.005300149732716308e-01,-2.133924967918248594e+00,-2.134426241365698473e+00,-1.363350531230316953e+01
6.150000000000006573e+00,6.000822743458215092e-01,-2.136574433656702077e+00,-2.137022174284152420e+00,-1.369805028594032059e+01
6.180000000000006821e+00,5.996848258609811522e-01,-2.140320635842683838e+00,-2.140718084327524195e+00,-1.376265735350044039e+01
6.210000000000007070e+00,5.993397283905201878e-01,-2.143239320829387839e+00,-2.143584418299848693e+00,-1.382729963059578360e+01
6.240000000000007319e+00,5.990438821701382643e-01,-2.145871460706047174e+00,-2.146167306926429319e+00,-1.389197162063734758e+01
6.270000000000007567e+00,5.987982445955055688e-01,-2.148614115065433428e+00,-2.148859752640066123e+00,-1.395667568166394368e+01
6.300000000000007816e+00,5.986012680504718686e-01,-2.151481634696169820e+00,-2.151678611241203409e+00,-1.402141710724986368e+01
6.330000000000008065e+00,5.984509151162320517e-01,-2.156161597761692139e+00,-2.156311950695931845e+00,-1.408625230811695417e+01
6.360000000000008313e+00,5.983491201540860338e-01,-2.160749062669856002e+00,-2.160850857632001798e+00,-1.415117657495919445e+01
6.390000000000008562e+00,5.982954354411273989e-01,-2.164903806428050803e+00,-2.164957491141009438e+00,-1.421617737386499591e+01
6.420000000000008811e+00,5.982889264192228218e-01,-2.168291082065654241e+00,-2.168297591087558818e+00,-1.428123261534886979e+01
6.450000000000009059e+00,5.983279203652269729e-01,-2.172565563968867686e+00,-2.172526570022863535e+00,-1.434637058832193190e+01
6.480000000000009308e+00,5.984104774419806150e-01,-2.176842217261395263e+00,-2.176759660184641731e+00,-1.441159329776301945e+01
6.510000000000009557e+00,5.985388539366461869e-01,-2.181056252821683028e+00,-2.180927876327017678e+00,-1.447689660885300533e+01
6.540000000000009805e+00,5.987104578768724927e-01,-2.185995116416870498e+00,-2.185823512476644304e+00,-1.454230485840528431e+01
6.570000000000010054e+00,5.989265721953782595e-01,-2.190329509047302281e+00,-2.190113394728796514e+00,-1.460779862935819828e+01
6.600000000000010303e+00,5.991850663541099520e-01,-2.194529184799640209e+00,-2.194270690640908406e+00,-1.467337601074345521e+01
6.630000000000010552e+00,5.994831141113987627e-01,-2.198319253373709259e+00,-2.198021205616420559e+00,-1.473902754058737763e+01
6.660000000000010800e+00,5.998197997189814723e-01,-2.201346690019086783e+00,-2.201010004411504184e+00,-1.480473125568036785e+01
6.690000000000011049e+00,6.001937918372609593e-01,-2.203186362406172716e+00,-2.202812370287893451e+00,-1.487045285443427289e+01
6.720000000000011298e+00,6.006034207417738635e-01,-2.206336821733196452e+00,-2.205927192828683658e+00,-1.493623333018175714e+01
6.750000000000011546e+00,6.010468476701613660e-01,-2.209508567585897865e+00,-2.209065140657510362e+00,-1.500207516028094545e+01
6.780000000000011795e+00,6.015258079513530198e-01,-2.213492889248637407e+00,-2.213013928967445754e+00,-1.506800098667721421e+01
6.810000000000012044e+00,6.020378487825968072e-01,-2.218854820375837367e+00,-2.218342779544593579e+00,-1.513405459045724477e+01
6.840000000000012292e+00,6.025834514709507150e-01,-2.222300987447012321e+00,-2.221755384758658636e+00,-1.520017801739230201e+01
6.870000000000012541e+00,6.031596119375427500e-01,-2.223349036205025442e+00,-2.222772875738433296e+00,-1.526630232801186082e+01
6.900000000000012790e+00,6.037639522010722626e-01,-2.226888350378813719e+00,-2.226284010115284318e+00,-1.533250463825969412e+01
6.930000000000013038e+00,6.043935913125931814e-01,-2.226797929884242855e+00,-2.226168290772721825e+00,-1.539867893704469992e+01
6.960000000000013287e+00,6.050473591905660697e-01,-2.227208355124777661e+00,-2.226554587246804662e+00,-1.546484141982047156e+01
6.990000000000013536e+00,6.057219602077184017e-01,-2.233797156601294187e+00,-2.233122555584142077e+00,-1.553118073350135653e+01
7.020000000000013785e+00,6.064181730220370437e-01,-2.235739082457447680e+00,-2.235042869643129038e+00,-1.559755669316075988e+01
7.050000000000014033e+00,6.071328589015994037e-01,-2.243618407216487309e+00,-2.242903721336924949e+00,-1.566415055949769375e+01
7.080000000000014282e+00,6.078628793733993341e-01,-2.249764489251285582e+00,-2.249034468779485429e+00,-1.573091347370343129e+01
7.110000000000014531e+00,6.086027654823193966e-01,-2.259379199827532769e+00,-2.258639313718612485e+00,-1.579795496358933882e+01
7.140000000000014779e+00,6.093509625411925867e-01,-2.264522450046102087e+00,-2.263774252987229119e+00,-1.586514244003184970e+01
7.170000000000015028e+00,6.101072285232433945e-01,-2.268159285740861009e+00,-2.267403019758810423e+00,-1.593243095262202402e+01
7.200000000000015277e+00,6.108721682638353911e-01,-2.265235420249679610e+00,-2.264470480509087835e+00,-1.599962307548892326e+01
7.230000000000015525e+00,6.116437131470147115e-01,-2.263788217643627476e+00,-2.263016672760448156e+00,-1.606676517713505348e+01
7.260000000000015774e+00,6.124188914927626293e-01,-2.263158626740113366e+00,-2.262383448394365448e+00,-1.613388475759150964e+01
7.290000000000016023e+00,6.131959331268983515e-01,-2.260677262069807458e+00,-2.259900220435671514e+00,-1.620092803381946567e+01
7.320000000000016271e+00,6.139677497459580247e-01,-2.262767470065029762e+00,-2.261995653445969978e+00,-1.626803924130236112e+01
7.350000000000016520e+00,6.147316289663030675e-01,-2.266167427710350957e+00,-2.265403548490005914e+00,-1.633526038491332599e+01
7.380000000000016769e+00,6.154915975717725196e-01,-2.273552394353838046e+00,-2.272792425748368483e+00,-1.640270698813847261e+01
7.410000000000017017e+00,6.162366542894972543e-01,-2.280286208517040780e+00,-2.279541151799316268e+00,-1.647037051767625826e+01
7.440000000000017266e+00,6.169607869702308234e-01,-2.295176943938733061e+00,-2.294452811257999603e+00,-1.653850169331368747e+01
7.470000000000017515e+00,6.176687168101857583e-01,-2.289759852726648059e+00,-2.289051922886693013e+00,-1.660648655905553284e+01
7.500000000000017764e+00,6.183562750951439035e-01,-2.293415888642852174e+00,-2.292728330357894251e+00,-1.667460147742986010e+01
7.530000000000018012e+00,6.190145578204777621e-01,-2.294105329372571056e+00,-2.293447046647237197e+00,-1.674276635458570439e+01
7.560000000000018261e+00,6.196414909375491664e-01,-2.295186431240054947e+00,-2.294559498122983321e+00,-1.681099501440583310e+01
7.590000000000018510e+00,6.202322011288815551e-01,-2.296034401838417782e+00,-2.295443691647085505e+00,-1.687928533626965333e+01
7.620000000000018758e+00,6.207779636849219962e-01,-2.294621520066178810e+00,-2.294075757510138480e+00,-1.694757821931559860e+01
7.650000000000019007e+00,6.212794967888121134e-01,-2.294871172888021782e+00,-2.294369639784131554e+00,-1.701592282139834822e+01
7.680000000000019256e+00,6.217375671073133159e-01,-2.293435404848171100e+00,-2.292977334529669786e+00,-1.708426781322529209e+01
7.710000000000019504e+00,6.221492822783357690e-01,-2.295286136935366983e+00,-2.294874421764344419e+00,-1.715271468216232975e+01
7.740000000000019753e+00,6.225132900154460858e-01,-2.284477798895318656e+00,-2.284113791158208340e+00,-1.722088500839207725e+01
7.770000000000020002e+00,6.228228722079782731e-01,-2.274483877899309281e+00,-2.274174295706777205e+00,-1.728880994253652403e+01
7.800000000000020250e+00,6.230838166377193899e-01,-2.268319526094986216e+00,-2.268058581665245210e+00,-1.735659858388963173e+01
7.830000000000020499e+00,6.232886200656531095e-01,-2.253813122968745031e+00,-2.253608319540811422e+00,-1.742400817415076020e+01
7.860000000000020748e+00,6.234461523955897588e-01,-2.245787552407539245e+00,-2.245630020077602484e+00,-1.749122426839305078e+01
7.890000000000020997e+00,6.235523595484888659e-01,-2.240718389323401283e+00,-2.240612182170502287e+00,-1.755833961291985190e+01
7.920000000000021245e+00,6.236072223063755526e-01,-2.238187674936667371e+00,-2.238132812178780462e+00,-1.762543038041006582e+01
7.950000000000021494e+00,6.236162933185908086e-01,-2.235783982005308257e+00,-2.235774910993093112e+00,-1.769249482885800973e+01
7.980000000000021743e+00,6.235720476512029986e-01,-2.220665708435255237e+00,-2.220709954102642936e+00,-1.775915904577845694e+01
8.010000000000021103e+00,6.234799162271147388e-01,-2.233516189444292976e+00,-2.233608320868381014e+00,-1.782625666288587141e+01
8.040000000000020464e+00,6.233371798529399044e-01,-2.229625007368802869e+00,-2.229767743742977704e+00,-1.789328814948111201e+01
8.070000000000019824e+00,6.231420737342827643e-01,-2.229553866233904280e+00,-2.229748972352561420e+00,-1.796036987158678500e+01
8.100000000000019185e+00,6.229050622097853651e-01,-2.236435407699257638e+00,-2.236672419223754815e+00,-1.802769994534225972e+01
8.130000000000018545e+00,6.226219142030595677e-01,-2.230906252989707461e+00,-2.231189400996433037e+00,-1.809491028093867726e+01
8.160000000000017906e+00,6.222950683508492453e-01,-2.225399510186945484e+00,-2.225726356039155807e+00,-1.816199911209649542e+01
8.190000000000017266e+00,6.219336124321417358e-01,-2.220862086270808611e+00,-2.221223542189516120e+00,-1.822898643060332802e+01
8.220000000000016627e+00,6.215312812442899126e-01,-2.216725209200317792e+00,-2.217127540388169393e+00,-1.829589051806718913e+01
8.250000000000015987e+00,6.210887382615044583e-01,-2.204376269896505036e+00,-2.204818812879290491e+00,-1.836246434914686887e+01
8.280000000000015348e+00,6.206128215786628211e-01,-2.207070418455197469e+00,-2.207546335138038884e+00,-1.842915237838336751e+01
8.310000000000014708e+00,6.200962579361803950e-01,-2.195975920440908613e+00,-2.196492484083391261e+00,-1.849554821963907969e+01
8.340000000000014069e+00,6.195439938535092228e-01,-2.192634883089102260e+00,-2.193187147171773432e+00,-1.856187953021442283e+01
8.370000000000013429e+00,6.189580714946003592e-01,-2.184203598216280184e+00,-2.184789520575189048e+00,-1.862799156051982052e+01
8.400000000000012790e+00,6.183396813069432785e-01,-2.183540038702338926e+00,-2.184158428889996006e+00,-1.869411615186854903e+01
8.430000000000012150e+00,6.176887045535381926e-01,-2.173904269199656625e+00,-2.174555245953061711e+00,-1.875998425669794401e+01
8.460000000000011511e+00,6.170048514243903215e-01,-2.173376454062180052e+00,-2.174060307191327812e+00,-1.882586940344895510e+01
8.490000000000010871e+00,6.162879747464781177e-01,-2.164057788046096498e+00,-2.164774664724008701e+00,-1.889150801376825228e+01
8.520000000000010232e+00,6.155400682576503968e-01,-2.165291055554313893e+00,-2.166038962043141503e+00,-1.895721465192370658e+01
8.550000000000009592e+00,6.147680083963312780e-01,-2.160980064800867240e+00,-2.161752124662186247e+00,-1.902281611372904990e+01
8.580000000000008953e+00,6.139693069933100933e-01,-2.155178831625745417e+00,-2.155977533028766491e+00,-1.908827018008084409e+01
8.610000000000008313e+00,6.131443988992275607e-01,-2.155440455731152838e+00,-2.156265363825235148e+00,-1.915375830184686379e+01
8.640000000000007674e+00,6.122947047484563754e-01,-2.152110356881427933e+00,-2.152960051032199118e+00,-1.921917130670407658e+01
8.670000000000007034e+00,6.114223873994297787e-01,-2.149764216198436717e+00,-2.150636533547463536e+00,-1.928453655053905891e+01
8.700000000000006395e+00,6.105324532970134443e-01,-2.145837267641439450e+00,-2.146727201743855673e+00,-1.934980160267071625e+01
8.730000000000005755e+00,6.096262518964264965e-01,-2.146047869513232786e+00,-2.146954070913819734e+00,-1.941508924015670345e+01
8.760000000000005116e+00,6.087030303267597642e-01,-2.141667064580758506e+00,-2.142590286150425349e+00,-1.948026247366379238e+01
8.790000000000004476e+00,6.077616238841931917e-01,-2.140214572974608043e+00,-2.141155979417174393e+00,-1.954541031729559464e+01
8.820000000000003837e+00,6.068054271488234619e-01,-2.135563773874699756e+00,-2.136519970610069485e+00,-1.961043342724720517e+01
8.850000000000003197e+00,6.058369237812921693e-01,-2.131014234347483605e+00,-2.131982737715015119e+00,-1.967533235764516064e+01
8.880000000000002558e+00,6.048575812297071197e-01,-2.125716304703095361e+00,-2.126695647254680299e+00,-1.974008318933783812e+01
8.910000000000001918e+00,6.038676750155462791e-01,-2.122221379503946181e+00,-2.123211285718106911e+00,-1.980473973693711898e+01
8.940000000000001279e+00,6.028694967300534113e-01,-2.126655289017274519e+00,-2.127653467302767609e+00,-1.986953757389312969e+01
8.970000000000000639e+00,6.018635320217395890e-01,-2.120785603112467221e+00,-2.121791567820781044e+00,-1.993416710669481873e+01
9.000000000000000000e+00,6.008512555104903452e-01,-2.116385120468177838e+00,-2.117397396979427082e+00,-1.999867093682011188e+01
9.029999999999999361e+00,5.998357014221162853e-01,-2.113188115521100752e+00,-2.114203669609474812e+00,-2.006308213437412036e+01
9.059999999999998721e+00,5.988193503519720906e-01,-2.108939448588728283e+00,-2.109955799658872699e+00,-2.012736666890192794e+01
9.089999999999998082e+00,5.978016464994503343e-01,-2.112256957243595856e+00,-2.113274661096117502e+00,-2.019175208147175482e+01
9.119999999999997442e+00,5.967824993467005790e-01,-2.114800531730041122e+00,-2.115819678882790988e+00,-2.025621524457640632e+01
9.149999999999996803e+00,5.957616508033375391e-01,-2.112941197895826573e+00,-2.113962046439189724e+00,-2.032062432905664551e+01
9.179999999999996163e+00,5.947420736420887533e-01,-2.113877968173828226e+00,-2.114897545335077123e+00,-2.038506024526310867e+01
9.209999999999995524e+00,5.937232924511959276e-01,-2.107313117586122608e+00,-2.108331898777015212e+00,-2.044929841998158437e+01
9.239999999999994884e+00,5.927102070682150892e-01,-2.103486862682188541e+00,-2.104499948065169157e+00,-2.051341611124502862e+01
9.269999999999994245e+00,5.917044628402265971e-01,-2.108572708292260067e+00,-2.109578452520248781e+00,-2.057767903672178633e+01
9.299999999999993605e+00,5.907018004667505817e-01,-2.102502601960590578e+00,-2.103505264334066815e+00,-2.064175677715408241e+01
9.329999999999992966e+00,5.897037705160685928e-01,-2.102934388345695460e+00,-2.103932418296377449e+00,-2.070584283875513520e+01
9.359999999999992326e+00,5.887106520499858497e-01,-2.094980399236371582e+00,-2.095973517702454103e+00,-2.076968536919830655e+01
9.389999999999991687e+00,5.877231451506633730e-01,-2.092441922608426097e+00,-2.093429429507748463e+00,-2.083344613377588317e+01
9.419999999999991047e+00,5.867432011976626560e-01,-2.085451477688724520e+00,-2.086431421641725237e+00,-2.089698962205954302e+01
9.449999999999990408e+00,5.857690431323256952e-01,-2.080723946111845635e+00,-2.081698104177182707e+00,-2.096038549850823429e+01
9.479999999999989768e+00,5.847978604298228467e-01,-2.074676856281298054e+00,-2.075648038983800792e+00,-2.102359698689917522e+01
9.509999999999989129e+00,5.838291893709842695e-01,-2.069941751263625562e+00,-2.070910422322464139e+00,-2.108666391049592193e+01
9.539999999999988489e+00,5.828615339807845519e-01,-2.066524448233191258e+00,-2.067492103623390864e+00,-2.114962729933311536e+01
9.569999999999987850e+00,5.818944039029108062e-01,-2.061821532102520838e+00,-2.062788662180394361e+00,-2.121244907537406732e+01
9.599999999999987210e+00,5.809290121884715941e-01,-2.058134076995528972e+00,-2.059099468709968406e+00,-2.127515848939837539e+01
9.629999999999986571e+00,5.799671862906411457e-01,-2.054239874623592588e+00,-2.055201700521422925e+00,-2.133774751153491067e+01
9.659999999999985931e+00,5.790087180950516110e-01,-2.050861683541232772e+00,-2.051820151736822417e+00,-2.140023183023673781e+01
9.689999999999985292e+00,5.780520102752282341e-01,-2.046612007622117702e+00,-2.047568715441941301e+00,-2.146258689828522392e+01
9.719999999999984652e+00,5.770960341025472840e-01,-2.041647480225146083e+00,-2.042603456397826811e+00,-2.152479229886466072e+01
9.749999999999984013e+00,5.761383589007517125e-01,-2.036041507766249481e+00,-2.036999182968044941e+00,-2.158683121929944093e+01
9.779999999999983373e+00,5.751776243057137306e-01,-2.033121992689685964e+00,-2.034082727284723724e+00,-2.164878561367517307e+01
9.809999999999982734e+00,5.742107608972655264e-01,-2.029504926467235570e+00,-2.030471789875683886e+00,-2.171063762487763782e+01
9.839999999999982094e+00,5.732377517206141970e-01,-2.024455709315408747e+00,-2.025428718492060298e+00,-2.177234430533374976e+01
9.869999999999981455e+00,5.722588868480238400e-01,-2.019368023056578920e+00,-2.020346887929169277e+00,-2.183390421089804079e+01
9.899999999999980815e+00,5.712764325076900018e-01,-2.014019234796736058e+00,-2.015001689137069896e+00,-2.189530724228227498e+01
9.929999999999980176e+00,5.702923529222780896e-01,-2.008468626360977449e+00,-2.009452705946389361e+00,-2.195654538065851824e+01
9.959999999999979536e+00,5.693089986396033808e-01,-2.003595594599492102e+00,-2.004578948882167033e+00,-2.201763660277917722e+01
9.989999999999978897e+00,5.683270782634817220e-01,-1.997942376103071016e+00,-1.998924296479192675e+00,-2.207855679443838781e+01
1.001999999999997826e+01,5.673450889888530524e-01,-1.992706355093333492e+00,-1.993688344367962273e+00,-2.213931997436581867e+01
1.004999999999997762e+01,5.663638300310869234e-01,-1.985649360046034317e+00,-1.986630619003800557e+00,-2.219987071412496604e+01
1.007999999999997698e+01,5.653849691440830938e-01,-1.978027822969399718e+00,-1.979006683856403548e+00,-2.226019040970104967e+01
1.010999999999997634e+01,5.644101892200912296e-01,-1.970976977526565088e+00,-1.971951757450556952e+00,-2.232029449895084028e+01
1.013999999999997570e+01,5.634414088559169809e-01,-1.966306013290296084e+00,-1.967274793654470333e+00,-2.238025245971372357e+01
1.016999999999997506e+01,5.624803839828756979e-01,-1.960496946324586709e+00,-1.961457971197627881e+00,-2.244002839297650098e+01
1.019999999999997442e+01,5.615304522588917546e-01,-1.955997478773582987e+00,-1.956947410497567041e+00,-2.249965824906369249e+01
1.022999999999997378e+01,5.605928987982601308e-01,-1.955864448750640916e+00,-1.956802002211272651e+00,-2.255927173598684732e+01
1.025999999999997314e+01,5.596744725790994135e-01,-1.952564139937158494e+00,-1.953482566156319322e+00,-2.261876708640411948e+01
1.028999999999997250e+01,5.587761010757942293e-01,-1.949686943641570025e+00,-1.950585315144875320e+00,-2.267815606621667257e+01
1.031999999999997186e+01,5.578994154416063722e-01,-1.947925489620612183e+00,-1.948802175254800151e+00,-2.273747051653947793e+01
1.034999999999997122e+01,5.570414951985052099e-01,-1.946233948561220561e+00,-1.947091868804321724e+00,-2.279671545523941845e+01
1.037999999999997058e+01,5.562021608964734520e-01,-1.945012899050091004e+00,-1.945852233352122873e+00,-2.285590517651295173e+01
1.040999999999996994e+01,5.553771976758856699e-01,-1.943846603824405328e+00,-1.944671567044993221e+00,-2.291504553784827181e+01
1.043999999999996930e+01,5.545695615877987983e-01,-1.941461025300654786e+00,-1.942268661388741657e+00,-2.297409700469537697e+01
1.046999999999996867e+01,5.537811920677606636e-01,-1.941431950596832268e+00,-1.942220320116870402e+00,-2.303312833273331961e+01
1.049999999999996803e+01,5.530149764639300525e-01,-1.939158780261598380e+00,-1.939924995865428992e+00,-2.309206931174499644e+01
1.052999999999996739e+01,5.522712236970439559e-01,-1.938512225448369541e+00,-1.939255978215255638e+00,-2.315096843127533432e+01
1.055999999999996675e+01,5.515507927307934377e-01,-1.937010700977296551e+00,-1.937731131943547069e+00,-2.320979918327090274e+01
1.058999999999996611e+01,5.508530231282298129e-01,-1.937966613378277803e+00,-1.938664382980841427e+00,-2.326863595127481332e+01
1.061999999999996547e+01,5.501767270096371565e-01,-1.937028183538862081e+00,-1.937704479657454737e+00,-2.332742309289957205e+01
1.064999999999996483e+01,5.495254620098064535e-01,-1.938541212935811053e+00,-1.939192477935641756e+00,-2.338623059428747908e+01
1.067999999999996419e+01,5.488966689290937229e-01,-1.939535726900165180e+00,-1.940164519980877911e+00,-2.344504545917519778e+01
1.070999999999996355e+01,5.482898899812955751e-01,-1.938095423974559361e+00,-1.938702202922357509e+00,-2.350379510084223256e+01
1.073999999999996291e+01,5.477038782098138103e-01,-1.939893171011861650e+00,-1.940479182783343415e+00,-2.356257790774407113e+01
1.076999999999996227e+01,5.471398101123843283e-01,-1.938576059061050572e+00,-1.939140127158480054e+00,-2.362129925761333027e+01
1.079999999999996163e+01,5.465987481131939774e-01,-1.941446772425990730e+00,-1.941987834425181081e+00,-2.368008372278530160e+01
1.082999999999996099e+01,5.460779466635444779e-01,-1.941272132447650067e+00,-1.941792933897299456e+00,-2.373884268820837917e+01
1.085999999999996035e+01,5.455772791897040008e-01,-1.941526600720312246e+00,-1.942027268194152612e+00,-2.379758915370382866e+01
1.088999999999995971e+01,5.450972440459206370e-01,-1.941833057076160607e+00,-1.942313092219944082e+00,-2.385632418055989845e+01
1.091999999999995907e+01,5.446367864747582166e-01,-1.942557329502704100e+00,-1.943017787073866520e+00,-2.391506135801614263e+01
1.094999999999995843e+01,5.441953615464873995e-01,-1.943679917702968218e+00,-1.944121342631238925e+00,-2.397381318047549925e+01
1.097999999999995779e+01,5.437738367712435794e-01,-1.945070427862894746e+00,-1.945491952638138677e+00,-2.403258681808663155e+01
1.100999999999995715e+01,5.433702694036796066e-01,-1.947681668358304474e+00,-1.948085235725868447e+00,-2.409142083550494462e+01
1.103999999999995651e+01,5.429864627666176613e-01,-1.950453332126072636e+00,-1.950837138763134693e+00,-2.415031824210579003e+01
1.106999999999995588e+01,5.426227123041438283e-01,-1.953680945464438157e+00,-1.954044695926911990e+00,-2.420929242093219713e+01
1.109999999999995524e+01,5.422826296435705462e-01,-1.955794219755961016e+00,-1.956134302416534299e+00,-2.426830633018544958e+01
1.112999999999995460e+01,5.419673630148162946e-01,-1.957839170962938358e+00,-1.958154437591692609e+00,-2.432735677194309076e+01
1.115999999999995396e+01,5.416788916574154511e-01,-1.961789858087555682e+00,-1.962078329444956637e+00,-2.438649893904311838e+01
1.118999999999995332e+01,5.414161232334675500e-01,-1.965934957323598020e+00,-1.966197725747545810e+00,-2.444573975618677508e+01
1.121999999999995268e+01,5.411826131057477784e-01,-1.969568224519605559e+00,-1.969801734647325331e+00,-2.450506031305008392e+01
1.124999999999995204e+01,5.409784621946122085e-01,-1.972854571454187189e+00,-1.973058722365322648e+00,-2.456445010110484262e+01
1.127999999999995140e+01,5.408021104474804996e-01,-1.976398297939129023e+00,-1.976574649686260621e+00,-2.462391840179014935e+01
1.130999999999995076e+01,5.406532846820516491e-01,-1.981118398694673655e+00,-1.981267224460102394e+00,-2.468350077951641808e+01
1.133999999999995012e+01,5.405306885569475250e-01,-1.986701484823429453e+00,-1.986824080948533577e+00,-2.474322442018622326e+01
1.136999999999994948e+01,5.404359942755612156e-01,-1.991964973666168426e+00,-1.992059667947554846e+00,-2.480307806367759582e+01
1.139999999999994884e+01,5.403676989328489721e-01,-1.995235537644149959e+00,-1.995303832986862203e+00,-2.486300342514963546e+01
1.142999999999994820e+01,5.403297595611644688e-01,-1.996765492112865914e+00,-1.996803431484550417e+00,-2.492294432928470371e+01
1.145999999999994756e+01,5.403230876093294555e-01,-2.003252208427500403e+00,-2.003258880379335416e+00,-2.498304856748936231e+01
1.148999999999994692e+01,5.403489285550115984e-01,-2.006393042996876819e+00,-2.006367202051194454e+00,-2.504321451783358654e+01
1.151999999999994628e+01,5.404037037252324982e-01,-2.007848188881798279e+00,-2.007793413711577379e+00,-2.510339518832982009e+01
1.154999999999994564e+01,5.404915002699476334e-01,-2.009689272713389041e+00,-2.009601476168673795e+00,-2.516359806996650761e+01
1.157999999999994500e+01,5.406131815513790517e-01,-2.012295826228313267e+00,-2.012174144946881960e+00,-2.522384526347192590e+01
1.160999999999994436e+01,5.407712636895316560e-01,-2.017993779719168934e+00,-2.017835697581016330e+00,-2.528422699472534774e+01
1.163999999999994373e+01,5.409683912475347078e-01,-2.024516697859246150e+00,-2.024319570301242877e+00,-2.534476536810312197e+01
1.166999999999994309e+01,5.412051270403580583e-01,-2.028747018197652352e+00,-2.028510282404829113e+00,-2.540539104285623040e+01
1.169999999999994245e+01,5.414825256318653857e-01,-2.033576376790229290e+00,-2.033298978198721851e+00,-2.546612093556842638e+01
1.172999999999994181e+01,5.418012987500456790e-01,-2.037090431518575162e+00,-2.036771658400394980e+00,-2.552691487539580706e+01
1.175999999999994117e+01,5.421628478489666225e-01,-2.038456688464502342e+00,-2.038095139365581510e+00,-2.558770702695082022e+01
1.178999999999994053e+01,5.425690309840871528e-01,-2.039018934077231560e+00,-2.038612750942110807e+00,-2.564847141183801682e+01
1.181999999999993989e+01,5.430259424674255264e-01,-2.041105850376010444e+00,-2.040648938892672071e+00,-2.570924767586595650e+01
1.184999999999993925e+01,5.435300377229831392e-01,-2.041261000953821458e+00,-2.040756905698263957e+00,-2.576998141063901215e+01
1.187999999999993861e+01,5.440849155679872151e-01,-2.041912178752935958e+00,-2.041357300907931993e+00,-2.583068389815660026e+01
1.190999999999993797e+01,5.446955640603777793e-01,-2.042002531151380751e+00,-2.041391882658990298e+00,-2.589133332559875100e+01
1.193999999999993733e+01,5.453635642303286124e-01,-2.041078933437169951e+00,-2.040410933267219118e+00,-2.595189769343191344e+01
1.196999999999993669e+01,5.460896565390039870e-01,-2.038158815823307268e+00,-2.037432723514632116e+00,-2.601231636559793969e+01
1.199999999999993605e+01,5.468750541162630263e-01,-2.035459860441194646e+00,-2.034674462863935496e+00,-2.607259476383391572e+01
1.202999999999993541e+01,5.477240069110065335e-01,-2.033317072928319202e+00,-2.032468120133575695e+00,-2.613274532322702015e+01
1.205999999999993477e+01,5.486368711965001754e-01,-2.029232762347802588e+00,-2.028319898062308724e+00,-2.619270944181196015e+01
1.208999999999993413e+01,5.496136375307847377e-01,-2.024287585237599885e+00,-2.023310818903315322e+00,-2.625246130303480285e+01
1.211999999999993349e+01,5.506536094796092851e-01,-2.014291605685075481e+00,-2.013251633736250934e+00,-2.631185007925652997e+01
1.214999999999993285e+01,5.517572593421644633e-01,-2.007471767976528376e+00,-2.006368118113972976e+00,-2.637097058243327297e+01
1.217999999999993221e+01,5.529224672359180914e-01,-1.998419901336269788e+00,-1.997254693442516160e+00,-2.642975797157960471e+01
1.220999999999993157e+01,5.541468693287470160e-01,-1.983050540383525240e+00,-1.981826138290696315e+00,-2.648802508569828262e+01
1.223999999999993094e+01,5.554294823280001570e-01,-1.970447915021479091e+00,-1.969165302022225950e+00,-2.654585591014967250e+01
1.226999999999993030e+01,5.567696233491410407e-01,-1.953328280443121567e+00,-1.951988139421980684e+00,-2.660311561754182819e+01
1.229999999999992966e+01,5.581642089897409509e-01,-1.935122682255502102e+00,-1.933728096614902192e+00,-2.665977471236889329e+01
1.232999999999992902e+01,5.596130142050897982e-01,-1.913598947749790558e+00,-1.912150142534441599e+00,-2.671573387558603585e+01
1.235999999999992838e+01,5.611125483983219198e-01,-1.891321517187794177e+00,-1.889821982994562166e+00,-2.677097398690843733e+01
1.238999999999992774e+01,5.626558626264412943e-01,-1.868931859283283536e+00,-1.867388545055164162e+00,-2.682549862845881705e+01
1.241999999999992710e+01,5.642383932951816616e-01,-1.846718058634208015e+00,-1.845135527965467759e+00,-2.687931763954910380e+01
1.244999999999992646e+01,5.658530435092499200e-01,-1.824974971138419777e+00,-1.823360320924351630e+00,-2.693245223846918890e+01
1.247999999999992582e+01,5.674951679197544063e-01,-1.798381825619866703e+00,-1.796739701209362217e+00,-2.698476156882728105e+01
1.250999999999992518e+01,5.691568417171972705e-01,-1.771844380730451807e+00,-1.770182706933008943e+00,-2.703625522645175039e+01
1.253999999999992454e+01,5.708340298331204821e-01,-1.743314046080962187e+00,-1.741636857965038976e+00,-2.708687745971825933e+01
1.256999999999992390e+01,5.725191885307320261e-01,-1.720317102536899068e+00,-1.718631943839287413e+00,-2.713680181409675640e+01
1.259999999999992326e+01,5.742051541659460856e-01,-1.691428955294164815e+00,-1.689742989658950645e+00,-2.718585871712036806e+01
1.262999999999992262e+01,5.758840512615066576e-01,-1.673078007541192624e+00,-1.671399110445632052e+00,-2.723437216025104135e+01
1.265999999999992198e+01,5.775536840050276011e-01,-1.640349285449320682e+00,-1.638679652705799850e+00,-2.728191300607100089e+01
1.268999999999992134e+01,5.792076292222307909e-01,-1.609989170346121989e+00,-1.608335225128918911e+00,-2.732855873596417950e+01
1.271999999999992070e+01,5.808394334770663470e-01,-1.592644666671358733e+00,-1.591012862416523177e+00,-2.737470627170948489e+01
1.274999999999992006e+01,5.824455504676467887e-01,-1.557947944491555603e+00,-1.556341827500975050e+00,-2.741983859305365101e+01
1.277999999999991942e+01,5.840154956546472764e-01,-1.527943300667034210e+00,-1.526373355480033833e+00,-2.746410694688666254e+01
1.280999999999991878e+01,5.855465127008113724e-01,-1.512419573988004196e+00,-1.510888556941840211e+00,-2.750794851706013588e+01
1.283999999999991815e+01,5.870346487050051021e-01,-1.478312232694726447e+00,-1.476824096690532606e+00,-2.755080974803678728e+01
1.286999999999991751e+01,5.884797480740742159e-01,-1.451307935622532241e+00,-1.449862836253463128e+00,-2.759290388673639072e+01
1.289999999999991687e+01,5.898751351330019377e-01,-1.439529640479785488e+00,-1.438134253420857878e+00,-2.763469438889185525e+01
1.292999999999991623e+01,5.912250001600529714e-01,-1.406351748773122079e+00,-1.405001883746070934e+00,-2.767553507632799636e+01
1.295999999999991559e+01,5.925275866986615680e-01,-1.381343096239158852e+00,-1.380040509700550366e+00,-2.771567278267656320e+01
1.298999999999991495e+01,5.937824943121864374e-01,-1.371670224833035245e+00,-1.370415317219510376e+00,-2.775556798180802787e+01
1.301999999999991431e+01,5.949893479105614613e-01,-1.349793035247739414e+00,-1.348586181649364502e+00,-2.779485491926708463e+01
1.304999999999991367e+01,5.961474550969129149e-01,-1.330922508605562715e+00,-1.329764401419211151e+00,-2.783362448733890204e+01
1.307999999999991303e+01,5.972582707419384906e-01,-1.306243025386012668e+00,-1.305132209740987204e+00,-2.787170096245545636e+01
1.310999999999991239e+01,5.983237937071813617e-01,-1.296218018367479186e+00,-1.295152495402236426e+00,-2.790952198004124085e+01
1.313999999999991175e+01,5.993437163798740475e-01,-1.282118428385214282e+00,-1.281098505712521707e+00,-2.794696561022010428e+01
1.316999999999991111e+01,6.003256809762014257e-01,-1.275535109861516858e+00,-1.274553145265189480e+00,-2.798424969891962277e+01
1.319999999999991047e+01,6.012737714677982570e-01,-1.262530658700999897e+00,-1.261582568209403066e+00,-2.802117752818905672e+01
1.322999999999990983e+01,6.021901756349196111e-01,-1.256963340659652317e+00,-1.256046936492531074e+00,-2.805797002424172604e+01
1.325999999999990919e+01,6.030775497330835844e-01,-1.239858803727964753e+00,-1.238971429629800891e+00,-2.809427841425540251e+01
1.328999999999990855e+01,6.039380364074173890e-01,-1.234348523933661568e+00,-1.233488037259327763e+00,-2.813044838329907904e+01
1.331999999999990791e+01,6.047713679046964330e-01,-1.217034695439984215e+00,-1.216201363942705171e+00,-2.816612609266499945e+01
1.334999999999990727e+01,6.055781937663423653e-01,-1.200305194889737859e+00,-1.199498369028091815e+00,-2.820132842265004669e+01
1.337999999999990663e+01,6.063612687885233665e-01,-1.179361712795195194e+00,-1.178578637773014304e+00,-2.823592619901172185e+01
1.340999999999990600e+01,6.071158784986072643e-01,-1.157231520631303301e+00,-1.156476910921219403e+00,-2.826988853492057530e+01
1.343999999999990536e+01,6.078389043853329454e-01,-1.136388172858557866e+00,-1.135665146971832185e+00,-2.830325715421960808e+01
1.346999999999990472e+01,6.085360561332320284e-01,-1.120832018707269562e+00,-1.120134866959370479e+00,-2.833618496303292744e+01
1.349999999999990408e+01,6.092055166342325023e-01,-1.106471508390464153e+00,-1.105802047889463680e+00,-2.836870964778363913e+01
1.352999999999990344e+01,6.098478872862191924e-01,-1.091712704691951030e+00,-1.091070334039964340e+00,-2.840081865827241359e+01
1.355999999999990280e+01,6.104606333464184242e-01,-1.086741622066810242e+00,-1.086128876006611010e+00,-2.843280816087422025e+01
1.358999999999990216e+01,6.110450195796388595e-01,-1.075576946737760498e+00,-1.074992560504540062e+00,-2.846449108304313214e+01
1.361999999999990152e+01,6.115986295073565504e-01,-1.072474900432434541e+00,-1.071921290504716850e+00,-2.849611172012838622e+01
1.364999999999990088e+01,6.121150908765164989e-01,-1.071071623985608179e+00,-1.070555162616448230e+00,-2.852772740747879254e+01
1.367999999999990024e+01,6.126031836288333698e-01,-1.071359392829322577e+00,-1.070871300077005817e+00,-2.855938009651135445e+01
1.370999999999989960e+01,6.130540522793161973e-01,-1.070422473637635541e+00,-1.069971604987152602e+00,-2.859104190206999974e+01
1.373999999999989896e+01,6.134707376745633933e-01,-1.073079257961484068e+00,-1.072662572566236872e+00,-2.862281759441359696e+01
1.376999999999989832e+01,6.138522199849099081e-01,-1.074539067351601762e+00,-1.074157585041255247e+00,-2.865467228412379797e+01
1.379999999999989768e+01,6.141954764803887468e-01,-1.075763104400410564e+00,-1.075419847904931725e+00,-2.868660192076033155e+01
1.382999999999989704e+01,6.145012486864673829e-01,-1.086780763531807192e+00,-1.086474991325728556e+00,-2.871889957146020933e+01
1.385999999999989640e+01,6.147655708211350323e-01,-1.094011364691642285e+00,-1.093747042556974636e+00,-2.875145559026628916e+01
1.388999999999989576e+01,6.149866789079310170e-01,-1.102208881793509843e+00,-1.101987773706713858e+00,-2.878430074863329580e+01
1.391999999999989512e+01,6.151628967535563985e-01,-1.112868852450877633e+00,-1.112692634605252362e+00,-2.881751059636119905e+01
1.394999999999989448e+01,6.152920195856708130e-01,-1.117458082177793077e+00,-1.117328959345678552e+00,-2.885090521599441971e+01
1.397999999999989384e+01,6.153724774814547382e-01,-1.129237788314179980e+00,-1.129157330418395944e+00,-2.888470189174806180e+01
1.400999999999989321e+01,6.154040039281076790e-01,-1.137341967736468895e+00,-1.137310441289816065e+00,-2.891879062433350001e+01
1.403999999999989257e+01,6.153836278245693459e-01,-1.135547704951159531e+00,-1.135568081054697753e+00,-2.895287743158557348e+01
1.406999999999989193e+01,6.153120126563812464e-01,-1.133198031541661210e+00,-1.133269646709849310e+00,-2.898694498770001360e+01
1.409999999999989129e+01,6.151876484995042471e-01,-1.137589998701505456e+00,-1.137714362858382344e+00,-2.902119705181793563e+01
1.412999999999989065e+01,6.150072891800351105e-01,-1.129638594411945585e+00,-1.129818953731414721e+00,-2.905526656896976334e+01
1.415999999999989001e+01,6.147712680095022142e-01,-1.113939009832148219e+00,-1.114175031002681227e+00,-2.908892076043526131e+01
1.418999999999988937e+01,6.144842777743625417e-01,-1.115062750873559549e+00,-1.115349741108699222e+00,-2.912265963319660855e+01
1.421999999999988873e+01,6.141465833170004496e-01,-1.109268020533049404e+00,-1.109605714990411496e+00,-2.915627536826995936e+01
1.424999999999988809e+01,6.137580893445961916e-01,-1.119741315759686717e+00,-1.120129809732091086e+00,-2.919025610171515694e+01
1.427999999999988745e+01,6.133220907570505753e-01,-1.125353191541416775e+00,-1.125789190128962503e+00,-2.922445269604894236e+01
1.430999999999988681e+01,6.128361660945644829e-01,-1.140763290271442854e+00,-1.141249214933929057e+00,-2.925916151941957466e+01
1.433999999999988617e+01,6.123033803325084179e-01,-1.141617531582589828e+00,-1.142150317344645893e+00,-2.929394283112910813e+01
1.436999999999988553e+01,6.117238278807910490e-01,-1.146052800174825803e+00,-1.146632352626543172e+00,-2.932890396758607210e+01
1.439999999999988489e+01,6.111024739238586356e-01,-1.154541237914903817e+00,-1.155162591871836231e+00,-2.936416155868045408e+01
1.442999999999988425e+01,6.104413201625362717e-01,-1.157165970188793747e+00,-1.157827123950116111e+00,-2.939953769154744023e+01
1.445999999999988361e+01,6.097350239703765995e-01,-1.156451365998330427e+00,-1.157157662190490210e+00,-2.943493752871955138e+01
1.448999999999988297e+01,6.089923983918757999e-01,-1.159459727080561553e+00,-1.160202352659062353e+00,-2.947046394611046694e+01
1.451999999999988233e+01,6.082142141919097966e-01,-1.167766930744929432e+00,-1.168545114944895325e+00,-2.950627513823278036e+01
1.454999999999988169e+01,6.073984282570330517e-01,-1.169628670095377077e+00,-1.170444456030253821e+00,-2.954217978427051960e+01
1.457999999999988106e+01,6.065638140980291748e-01,-1.183394422325548589e+00,-1.184229036484552466e+00,-2.957851623109928951e+01
1.460999999999988042e+01,6.056844548547106744e-01,-1.186113744599092801e+00,-1.186993103842411301e+00,-2.961497900268058103e+01
1.463999999999987978e+01,6.047747890789627601e-01,-1.191036278807777737e+00,-1.191945944583525652e+00,-2.965161975682056195e+01
1.466999999999987914e+01,6.038339359256086336e-01,-1.199554945189813093e+00,-1.200495798343167220e+00,-2.968854725832961350e+01
1.469999999999987850e+01,6.028681971625855507e-01,-1.203041666327234083e+00,-1.204007405090257166e+00,-2.972560424708245108e+01
1.472999999999987786e+01,6.018776043292235478e-01,-1.203419689198111708e+00,-1.204410282031473711e+00,-2.976269743059175710e+01
1.475999999999987722e+01,6.008642673249067201e-01,-1.205241433179227828e+00,-1.206254770183544656e+00,-2.979986801059145307e+01
1.478999999999987658e+01,5.998293780070916847e-01,-1.210583708884382936e+00,-1.211618598202198083e+00,-2.983722041117579948e+01
1.481999999999987594e+01,5.987757546978238476e-01,-1.216673835231703693e+00,-1.217727458540971419e+00,-2.987477424954201766e+01
1.484999999999987530e+01,5.977021581201859002e-01,-1.223722037126918849e+00,-1.224795633704556685e+00,-2.991255950723346047e+01
1.487999999999987466e+01,5.966145041414671057e-01,-1.233381116451031989e+00,-1.234468770429750784e+00,-2.995064859470571150e+01
1.490999999999987402e+01,5.955088974875144547e-01,-1.236066290684955993e+00,-1.237171897338908533e+00,-2.998883619008021029e+01
1.493999999999987338e+01,5.943862667390288346e-01,-1.242704186641054864e+00,-1.243826817389540373e+00,-3.002723994642792960e+01
1.496999999999987274e+01,5.932529737929040925e-01,-1.240472666522053125e+00,-1.241605959468177867e+00,-3.006558741936971657e+01
1.499999999999987210e+01,5.921116869911587921e-01,-1.254083745158029117e+00,-1.255225031959774418e+00,-3.010435121852620100e+01
1.502999999999987146e+01,5.909607801198357713e-01,-1.246801768037872460e+00,-1.247952674909195370e+00,-3.014290617843866116e+01
1.505999999999987082e+01,5.898019369069613660e-01,-1.247543442856136942e+00,-1.248702286069011347e+00,-3.018149132493721964e+01
1.508999999999987018e+01,5.886450942730705460e-01,-1.265158589066623929e+00,-1.266315431700514749e+00,-3.022060292524311009e+01
1.511999999999986954e+01,5.874862985379478708e-01,-1.269254610322524401e+00,-1.270413406057647077e+00,-3.025983935928790913e+01
1.514999999999986890e+01,5.863198368968441931e-01,-1.271596558969155133e+00,-1.272763020610258700e+00,-3.029915371769808630e+01
1.517999999999986827e+01,5.851545021447910333e-01,-1.277775156952505764e+00,-1.278940491704558813e+00,-3.033865230715871419e+01
1.520999999999986763e+01,5.839846804837645067e-01,-1.283617517629948690e+00,-1.284787339290975217e+00,-3.037833065434863755e+01
1.523999999999986699e+01,5.828215481889054139e-01,-1.293113671091430383e+00,-1.294276803386289476e+00,-3.041828719677624093e+01
1.526999999999986635e+01,5.816590975271471731e-01,-1.288760588345685854e+00,-1.289923039007444094e+00,-3.045811246508836945e+01
1.529999999999986571e+01,5.805049583360953891e-01,-1.314809863646060784e+00,-1.315964002837112456e+00,-3.049871090018880082e+01
1.532999999999986507e+01,5.793570529476197439e-01,-1.298166819136448158e+00,-1.299314724524923914e+00,-3.053880381015136791e+01
1.535999999999986443e+01,5.782132626903073724e-01,-1.314652962273612058e+00,-1.315796752530924429e+00,-3.057938718927688981e+01
1.538999999999986379e+01,5.770735911043433086e-01,-1.335778661488110641e+00,-1.336918333074074816e+00,-3.062060022070749810e+01
1.541999999999986315e+01,5.759314635783709946e-01,-1.324312838155264682e+00,-1.325454965681236885e+00,-3.066147173337812859e+01
1.544999999999986251e+01,5.747891131204561077e-01,-1.336635495305522170e+00,-1.337777845763437057e+00,-3.070271314869521007e+01
1.547999999999986187e+01,5.736474694629836169e-01,-1.363671704278274444e+00,-1.364813347935746934e+00,-3.074476494348103017e+01
1.550999999999986123e+01,5.725071786537776486e-01,-1.352081003165907180e+00,-1.353221293975113149e+00,-3.078646766438521354e+01
1.553999999999986059e+01,5.713668694124166558e-01,-1.359145203307742467e+00,-1.360285512549103348e+00,-3.082838232972580528e+01
1.556999999999985995e+01,5.702307062259104331e-01,-1.377163673939435728e+00,-1.378299837125942062e+00,-3.087083340313049362e+01
1.559999999999985931e+01,5.690925783128319981e-01,-1.375324719579955834e+00,-1.376462847493034269e+00,-3.091323127263096993e+01
1.562999999999985867e+01,5.679527487535972474e-01,-1.383023980049316037e+00,-1.384163809608550899e+00,-3.095586182159168587e+01
1.565999999999985803e+01,5.668168144176302103e-01,-1.392829176010811132e+00,-1.393965110346778058e+00,-3.099878263120797683e+01
1.568999999999985739e+01,5.656801118127194883e-01,-1.410845219381969606e+00,-1.411981921986880328e+00,-3.104224469039434808e+01
1.571999999999985675e+01,5.645435036530572770e-01,-1.402808118765837886e+00,-1.403944726925500097e+00,-3.108546554211698520e+01
1.574999999999985612e+01,5.634129613637054446e-01,-1.423684088054959052e+00,-1.424814630344310995e+00,-3.112930660704798314e+01
1.577999999999985548e+01,5.622861225934061569e-01,-1.425358619801494253e+00,-1.426485458571793430e+00,-3.117319420441232936e+01
1.580999999999985484e+01,5.611686372677313628e-01,-1.434806197331893074e+00,-1.435923682657567868e+00,-3.121735587565796166e+01
1.583999999999985420e+01,5.600562454534172563e-01,-1.444028194695898160e+00,-1.445140586510212266e+00,-3.126178911331315291e+01
1.586999999999985356e+01,5.589487310605198989e-01,-1.448610144386384135e+00,-1.449717658779281493e+00,-3.130635493203763886e+01
1.589999999999985292e+01,5.578470856033954650e-01,-1.470694492268531217e+00,-1.471796137725655651e+00,-3.135157741226282013e+01
1.592999999999985228e+01,5.567501220773740656e-01,-1.471862820202091138e+00,-1.472959783728112537e+00,-3.139683026039490343e+01
1.595999999999985164e+01,5.556616062531751776e-01,-1.476352667391660933e+00,-1.477441183215859821e+00,-3.144220935624085200e+01
1.598999999999985100e+01,5.545830290072238933e-01,-1.480564471557623385e+00,-1.481643048803574558e+00,-3.148770486763353560e+01
1.601999999999985036e+01,5.535115327757546000e-01,-1.482771013846471586e+00,-1.483842510077940879e+00,-3.153325949428039721e+01
1.604999999999985150e+01,5.524539685274927336e-01,-1.490067198723311837e+00,-1.491124762971573592e+00,-3.157901907449035406e+01
1.607999999999985263e+01,5.514061242945956787e-01,-1.494443202239960078e+00,-1.495491046472857022e+00,-3.162490021479045055e+01
1.610999999999985377e+01,5.503714866324369570e-01,-1.497974747255667038e+00,-1.499009384917825649e+00,-3.167087409487027827e+01
1.613999999999985491e+01,5.493518752001581573e-01,-1.504106317564688489e+00,-1.505125928996967399e+00,-3.171701689582949513e+01
1.616999999999985604e+01,5.483430960860885550e-01,-1.507111313157535548e+00,-1.508120092271605150e+00,-3.176323901433829278e+01
1.619999999999985718e+01,5.473459242055251917e-01,-1.513236588078550549e+00,-1.514233759959113801e+00,-3.180963328386121347e+01
1.622999999999985832e+01,5.463632119960809552e-01,-1.523046540182289244e+00,-1.524029252391733369e+00,-3.185630739227612906e+01
1.625999999999985945e+01,5.453902646807351484e-01,-1.528270340815715667e+00,-1.529243288131061362e+00,-3.190312844981594509e+01
1.628999999999986059e+01,5.444212344430361394e-01,-1.535989620979919312e+00,-1.536958651217618321e+00,-3.195017716868304092e+01
1.631999999999986173e+01,5.434572870640150821e-01,-1.537538319332900194e+00,-1.538502266711921251e+00,-3.199726726564205137e+01
1.634999999999986287e+01,5.424996950374973981e-01,-1.544610656248684544e+00,-1.545568248275202228e+00,-3.204456317735602511e+01
1.637999999999986400e+01,5.415461986221254964e-01,-1.551689600367882838e+00,-1.552643096783254739e+00,-3.209206736178243347e+01
1.640999999999986514e+01,5.405977466338987014e-01,-1.559846277584620688e+00,-1.560794729572847483e+00,-3.213981120209820119e+01
1.643999999999986628e+01,5.396524349235899409e-01,-1.568290282070369912e+00,-1.569235593780678784e+00,-3.218780522227062590e+01
1.646999999999986741e+01,5.387089392366111174e-01,-1.578062177915421138e+00,-1.579005673602400073e+00,-3.223609058329506638e+01
1.649999999999986855e+01,5.377665290618176552e-01,-1.587526033641023737e+00,-1.588468443815817199e+00,-3.228465877447909094e+01
1.652999999999986969e+01,5.368221123378973392e-01,-1.596348079888459059e+00,-1.597292496612379376e+00,-3.233349363359967299e+01
1.655999999999987082e+01,5.358765383528669712e-01,-1.603585273850450355e+00,-1.604530847835480722e+00,-3.238254676580021396e+01
1.658999999999987196e+01,5.349254483817895700e-01,-1.611772316961535667e+00,-1.612723406932613068e+00,-3.243185102528013175e+01
1.661999999999987310e+01,5.339711975041149250e-01,-1.623792486791456824e+00,-1.624746737669131580e+00,-3.248151905076154833e+01
1.664999999999987423e+01,5.330124765468272630e-01,-1.631730567755052874e+00,-1.632689288712340536e+00,-3.253142968875148711e+01
1.667999999999987537e+01,5.320465405385459423e-01,-1.644701784754591722e+00,-1.645667720762872932e+00,-3.258173667830241271e+01
1.670999999999987651e+01,5.310698756235927576e-01,-1.650776622977787600e+00,-1.651753287892740785e+00,-3.263223664190670092e+01
1.673999999999987764e+01,5.300919873823342066e-01,-1.662757056396100053e+00,-1.663734944637358604e+00,-3.268309724183984599e+01
1.676999999999987878e+01,5.291118124041540582e-01,-1.677744535477533994e+00,-1.678724710455714142e+00,-3.273440975288235677e+01
1.679999999999987992e+01,5.281338515685570778e-01,-1.687029773080184425e+00,-1.688007733915781294e+00,-3.278599860691036127e+01
1.682999999999988106e+01,5.271614982951007278e-01,-1.701055400515678828e+00,-1.702027753789135289e+00,-3.283800262219928356e+01
1.685999999999988219e+01,5.262042858854462102e-01,-1.710284241473437605e+00,-1.711241453883092234e+00,-3.289026836185313840e+01
1.688999999999988333e+01,5.252648442686873587e-01,-1.722096711529428115e+00,-1.723036153146186855e+00,-3.294287070481578183e+01
1.691999999999988447e+01,5.243505820732319300e-01,-1.734107164880609897e+00,-1.735021427076065326e+00,-3.299580818195765630e+01
1.694999999999988560e+01,5.234665088978298630e-01,-1.749561767356098585e+00,-1.750445840531500652e+00,-3.304917910815373716e+01
1.697999999999988674e+01,5.226172339378680753e-01,-1.763418406604640332e+00,-1.764267681564602119e+00,-3.310293093531184638e+01
1.700999999999988788e+01,5.218089535708703153e-01,-1.773898785499341102e+00,-1.774707065866338862e+00,-3.315695617924382077e+01
1.703999999999988901e+01,5.210500209516091275e-01,-1.782710705710701449e+00,-1.783469638329962637e+00,-3.321119643303440228e+01
1.706999999999989015e+01,5.203407045856733859e-01,-1.793431503187582488e+00,-1.794140819553518229e+00,-3.326570869449596302e+01
1.709999999999989129e+01,5.196858669151708243e-01,-1.801851161908761823e+00,-1.802505999579264273e+00,-3.332041906702372813e+01
1.712999999999989242e+01,5.190875466810581651e-01,-1.806455553961104465e+00,-1.807053874195217125e+00,-3.337521105387667575e+01
1.715999999999989356e+01,5.185500969236235269e-01,-1.818043843029605977e+00,-1.818581292787040615e+00,-3.343028981892499729e+01
1.718999999999989470e+01,5.180778999107613636e-01,-1.823865891445899168e+00,-1.824338088458761220e+00,-3.348547799268123271e+01
1.721999999999989583e+01,5.176716544078212578e-01,-1.832387523063458090e+00,-1.832793768566398196e+00,-3.354085586387608231e+01
1.724999999999989697e+01,5.173295356628219155e-01,-1.835950199838451091e+00,-1.836292318583450545e+00,-3.359627648861623328e+01
1.727999999999989811e+01,5.170532755340579989e-01,-1.846850861622189699e+00,-1.847127121750953727e+00,-3.365195827459366029e+01
1.730999999999989925e+01,5.168446476718117077e-01,-1.853991674090573305e+00,-1.854200301952819707e+00,-3.370778665267862806e+01
1.733999999999990038e+01,5.167004965476897915e-01,-1.861887623170454642e+00,-1.862031774294576447e+00,-3.376378743249785686e+01
1.736999999999990152e+01,5.166197330721962189e-01,-1.874960416635484073e+00,-1.875041180110977646e+00,-3.382011700847241542e+01
1.739999999999990266e+01,5.166041080083910719e-01,-1.884162640858103588e+00,-1.884178265921908846e+00,-3.387665751276195891e+01
1.742999999999990379e+01,5.166395709321185414e-01,-1.892596611684761232e+00,-1.892561148761033873e+00,-3.393339994818877869e+01
1.745999999999990493e+01,5.167329347298299513e-01,-1.898414018847070395e+00,-1.898320655049358985e+00,-3.399025900495647790e+01
1.748999999999990607e+01,5.168770970762478489e-01,-1.911160568671419924e+00,-1.911016406325002137e+00,-3.404744965967020676e+01
1.751999999999990720e+01,5.170729059260724680e-01,-1.912926382570916406e+00,-1.912730573721091787e+00,-3.410464164229750850e+01
1.754999999999990834e+01,5.173213046419766759e-01,-1.919247648641152715e+00,-1.918999249925248396e+00,-3.416197067304084101e+01
1.757999999999990948e+01,5.176175737673722743e-01,-1.921656436442747529e+00,-1.921360167317351930e+00,-3.421932409700872313e+01
1.760999999999991061e+01,5.179681370668283158e-01,-1.929020445484612711e+00,-1.928669882185156670e+00,-3.427684414707380256e+01
1.763999999999991175e+01,5.183636265122879561e-01,-1.933555286741801549e+00,-1.933159797296341909e+00,-3.433445531623059566e+01
1.766999999999991289e+01,5.188043942759704708e-01,-1.941913065812514549e+00,-1.941472298048831924e+00,-3.439227194044129021e+01
1.769999999999991402e+01,5.192846100473735849e-01,-1.943644078826783250e+00,-1.943163863055380247e+00,-3.445010104703469267e+01
1.772999999999991516e+01,5.198066342530336392e-01,-1.948053030634900651e+00,-1.947531006429240596e+00,-3.450802061374807295e+01
1.775999999999991630e+01,5.203684349505666162e-01,-1.948781547311531082e+00,-1.948219746613998105e+00,-3.456592225946988606e+01
1.778999999999991743e+01,5.209774361737389281e-01,-1.954914931786904342e+00,-1.954305930563732030e+00,-3.462396070620032162e+01
1.781999999999991857e+01,5.216280186006602149e-01,-1.953686434651362269e+00,-1.953035852224441093e+00,-3.468192071681293953e+01
1.784999999999991971e+01,5.223163693639421012e-01,-1.959823682295439351e+00,-1.959135331532157576e+00,-3.474002707651852262e+01
1.787999999999992085e+01,5.230524248671418741e-01,-1.958548340444838498e+00,-1.957812284941638836e+00,-3.479804747122867070e+01
1.790999999999992198e+01,5.238316731197117937e-01,-1.964237176419005193e+00,-1.963457928166435273e+00,-3.485619533826866956e+01
1.793999999999992312e+01,5.246689051867712283e-01,-1.960927070043179565e+00,-1.960089837976120020e+00,-3.491418591830289841e+01
1.796999999999992426e+01,5.255621232704557055e-01,-1.951008648194240358e+00,-1.950115430110555881e+00,-3.497182295966504029e+01
1.799999999999992539e+01,5.265228784823976493e-01,-1.950393113269962342e+00,-1.949432358058020398e+00,-3.502937399785119510e+01
1.802999999999992653e+01,5.275578879039037883e-01,-1.939729702633672614e+00,-1.938694693212166476e+00,-3.508653087950870031e+01
1.805999999999992767e+01,5.286804218390639409e-01,-1.934509844888002483e+00,-1.933387310952842331e+00,-3.514344364092018225e+01
1.808999999999992880e+01,5.298858321717316855e-01,-1.931029102550841925e+00,-1.929823692218174180e+00,-3.520016910366403806e+01
1.811999999999992994e+01,5.311762446605914345e-01,-1.918384040109602839e+00,-1.917093627620743090e+00,-3.525643021237846142e+01
1.814999999999993108e+01,5.325659882378911414e-01,-1.896541390282358019e+00,-1.895151646705058202e+00,-3.531193671050963445e+01
1.817999999999993221e+01,5.340599088770603409e-01,-1.881113656168150072e+00,-1.879619735528980762e+00,-3.536687619955550588e+01
1.820999999999993335e+01,5.356669120103282333e-01,-1.870482525663056395e+00,-1.868875522529788391e+00,-3.542138367219212824e+01
1.823999999999993449e+01,5.373937148531930941e-01,-1.832497108574290046e+00,-1.830770305731425296e+00,-3.547463178260648675e+01
1.826999999999993562e+01,5.392495973530392339e-01,-1.798363890063701342e+00,-1.796508007563855092e+00,-3.552672681680854794e+01
1.829999999999993676e+01,5.412245190517884774e-01,-1.771335756445254539e+00,-1.769360834746505295e+00,-3.557789196780316132e+01
1.832999999999993790e+01,5.433279993501125560e-01,-1.746462005941005868e+00,-1.744358525642681901e+00,-3.562818234768306525e+01
1.835999999999993904e+01,5.455583874950770129e-01,-1.698341832788856864e+00,-1.696111444643892519e+00,-3.567690221452176758e+01
1.838999999999994017e+01,5.478668302114845234e-01,-1.634424332900135113e+00,-1.632115890183727602e+00,-3.572362650179236709e+01
1.841999999999994131e+01,5.502129650116487358e-01,-1.572418309722378282e+00,-1.570072174922214181e+00,-3.576845291628387713e+01
1.844999999999994245e+01,5.525556973114704729e-01,-1.522110791729415213e+00,-1.519768059429593476e+00,-3.581177350773593560e+01
1.847999999999994358e+01,5.548519040886494835e-01,-1.442895247715599627e+00,-1.440599040938420616e+00,-3.585276415839022235e+01
1.850999999999994472e+01,5.570774065283775611e-01,-1.351498420298870684e+00,-1.349272917859142495e+00,-3.589108360855946245e+01
1.853999999999994586e+01,5.592177665805628806e-01,-1.316343417418638140e+00,-1.314203057366452931e+00,-3.592843355102984049e+01
1.856999999999994699e+01,5.612555175533853191e-01,-1.265672190053646951e+00,-1.263634439080824512e+00,-3.596436596575862410e+01
1.859999999999994813e+01,5.631813559299190253e-01,-1.203989764971702403e+00,-1.202063926595168697e+00,-3.599855982033123780e+01
1.862999999999994927e+01,5.650000282551818076e-01,-1.167334651506164889e+00,-1.165515979180902217e+00,-3.603176118755116164e+01
1.865999999999995040e+01,5.667091958948198283e-01,-1.102356512663253740e+00,-1.100647345023615831e+00,-3.606312271529142777e+01
1.868999999999995154e+01,5.683118105525510888e-01,-1.055858016800437671e+00,-1.054255402142706410e+00,-3.609319584113770674e+01
1.871999999999995268e+01,5.698250855812045934e-01,-1.038534493664436731e+00,-1.037021218635783226e+00,-3.612283860091898191e+01
1.874999999999995381e+01,5.712437380236490281e-01,-9.990624991161625168e-01,-9.976438466737180821e-01,-3.615139182345002666e+01
1.877999999999995495e+01,5.725755011286405294e-01,-9.648864200677130798e-01,-9.635546569627215785e-01,-3.617900665294706641e+01
1.880999999999995609e+01,5.738329120080631895e-01,-9.421868993372199963e-01,-9.409294884577973361e-01,-3.620601484904775447e+01
1.883999999999995723e+01,5.750125808161676844e-01,-9.027767243722989443e-01,-9.015970555641944495e-01,-3.623191848197082265e+01
1.886999999999995836e+01,5.761285400489914998e-01,-8.730035192278746692e-01,-8.718875599950508537e-01,-3.625699262831483338e+01
1.889999999999995950e+01,5.771817578538058768e-01,-8.562247553813502332e-01,-8.551715375765358562e-01,-3.628162615317145878e+01
1.892999999999996064e+01,5.781750613390073124e-01,-8.277449387854433072e-01,-8.267516353002418716e-01,-3.630546519784981996e+01
1.895999999999996177e+01,5.791087993979309179e-01,-7.798601861249117029e-01,-7.789264480659880974e-01,-3.632792726537464745e+01
1.898999999999996291e+01,5.799908111394980192e-01,-7.971857763537346653e-01,-7.963037646121675639e-01,-3.635096082692369635e+01
1.901999999999996405e+01,5.808586951383585273e-01,-7.791544646451539213e-01,-7.782865806462934133e-01,-3.637346757686418641e+01
1.904999999999996518e+01,5.816728600304776897e-01,-7.628826241557790100e-01,-7.620684592636598476e-01,-3.639553989069673889e+01
1.907999999999996632e+01,5.824621718784765978e-01,-7.604046650540137176e-01,-7.596153532060148095e-01,-3.641756271880036167e+01
1.910999999999996746e+01,5.832089937482858311e-01,-7.594765135973913228e-01,-7.587296917275820896e-01,-3.643960019233847447e+01
1.913999999999996859e+01,5.839015192032692703e-01,-7.411737037834045250e-01,-7.404811783284210858e-01,-3.646114287799699838e+01
1.916999999999996973e+01,5.845553557116571763e-01,-7.112939014293231388e-01,-7.106400649209352327e-01,-3.648182785853148857e+01
1.919999999999997087e+01,5.851498044972640589e-01,-6.956247096862903101e-01,-6.950302609006834276e-01,-3.650210215103647471e+01
1.922999999999997200e+01,5.857259819794449207e-01,-7.159040954076287822e-01,-7.153279179254479203e-01,-3.652300309641652376e+01
1.925999999999997314e+01,5.862593704855483256e-01,-6.960634891569761340e-01,-6.955301006508727291e-01,-3.654335161258512699e+01
1.928999999999997428e+01,5.867586696156094073e-01,-6.708056365444571290e-01,-6.703063374143960473e-01,-3.656297648255139876e+01
1.931999999999997542e+01,5.872345015812268088e-01,-6.807523764374430186e-01,-6.802765444718256171e-01,-3.658292322187890733e+01
1.934999999999997655e+01,5.877002359763132677e-01,-6.999525300387968718e-01,-6.994867956437104128e-01,-3.660345606338498925e+01
1.937999999999997769e+01,5.881321144052665817e-01,-6.971408260935944012e-01,-6.967089476646410873e-01,-3.662393840973884096e+01
1.940999999999997883e+01,5.885328290668637718e-01,-6.738045391026519226e-01,-6.734038244410547325e-01,-3.664375183125032720e+01
1.943999999999997996e+01,5.889209372710406676e-01,-6.580636539689712627e-01,-6.576755457647943670e-01,-3.666310563266522138e+01
1.946999999999998110e+01,5.893019582856924288e-01,-7.019543352965401661e-01,-7.015733142818884049e-01,-3.668378324170946314e+01
1.949999999999998224e+01,5.896694403215023694e-01,-6.931990644084260467e-01,-6.928315823726161060e-01,-3.670421173160590911e+01
1.952999999999998337e+01,5.899884099076040389e-01,-6.800736694868957377e-01,-6.797546999007940682e-01,-3.672429497210440985e+01
1.955999999999998451e+01,5.902778117826635862e-01,-6.852155513801952980e-01,-6.849261495051357507e-01,-3.674456203677075905e+01
1.958999999999998565e+01,5.905394339250503721e-01,-6.779960719937142555e-01,-6.777344498513274695e-01,-3.676464029678817980e+01
1.961999999999998678e+01,5.907762923360434515e-01,-6.752512374191218525e-01,-6.750143790081287731e-01,-3.678466097549976155e+01
1.964999999999998792e+01,5.909672459328975114e-01,-6.669928318650411025e-01,-6.668018782681870427e-01,-3.680447980685886478e+01
1.967999999999998906e+01,5.911174926159334930e-01,-6.905695712836572575e-01,-6.904193246006212759e-01,-3.682504664731433053e+01
1.970999999999999019e+01,5.912209322567982817e-01,-6.828561098689079900e-01,-6.827526702280432014e-01,-3.684542889096953644e+01
1.973999999999999133e+01,5.912893937421681567e-01,-7.016263770118759124e-01,-7.015579155265060374e-01,-3.686640922079452309e+01
1.976999999999999247e+01,5.913017242350331326e-01,-7.004486536349769921e-01,-7.004363231421120162e-01,-3.688741034991070933e+01
1.979999999999999361e+01,5.912502452736855263e-01,-7.290717941133066926e-01,-7.291232730746542989e-01,-3.690933398269545762e+01
1.982999999999999474e+01,5.911560407334666145e-01,-7.524045742655154356e-01,-7.524987788057343474e-01,-3.693200032446364389e+01
1.985999999999999588e+01,5.909961410604887000e-01,-7.535383366216261702e-01,-7.536982362946040848e-01,-3.695476637423526967e+01
1.988999999999999702e+01,5.907742235463374625e-01,-7.646061209089040078e-01,-7.648280384230552453e-01,-3.697792647537668387e+01
1.991999999999999815e+01,5.904940959879766416e-01,-7.888055020056622402e-01,-7.890856295640230611e-01,-3.700187076799521435e+01
1.994999999999999929e+01,5.901484383899812114e-01,-7.862664164964269231e-01,-7.866120740944223533e-01,-3.702580441808810718e+01
1.998000000000000043e+01,5.897364905987230177e-01,-7.899291128254979366e-01,-7.903410606167561303e-01,-3.704991423926412608e+01
2.001000000000000156e+01,5.892809568443783119e-01,-8.031504617416582725e-01,-8.036059954960029783e-01,-3.707446428687072171e+01
2.004000000000000270e+01,5.887746249589647096e-01,-8.225035981550110620e-01,-8.230099300404246643e-01,-3.709964572670078553e+01
2.007000000000000384e+01,5.882153733126891382e-01,-8.460320773883647227e-01,-8.465913290346402942e-01,-3.712558594066871365e+01
2.010000000000000497e+01,5.876078949479485170e-01,-8.668010926169407160e-01,-8.674085709816813372e-01,-3.715219745181195776e+01
2.013000000000000611e+01,5.869571302594529527e-01,-8.802232452492859682e-01,-8.808740099377815325e-01,-3.717925491385793180e+01
2.016000000000000725e+01,5.862705509884571509e-01,-8.987131645120758350e-01,-8.993997437830716368e-01,-3.720690288806429180e+01
2.019000000000000838e+01,5.855439692184903899e-01,-8.920464315921632359e-01,-8.927730133621299968e-01,-3.723439086278202126e+01
2.022000000000000952e+01,5.847824770751820500e-01,-9.262982557690149221e-01,-9.270597479123232620e-01,-3.726294130259840642e+01
2.025000000000001066e+01,5.840036740057227282e-01,-9.360445785888403814e-01,-9.368233816582997031e-01,-3.729180144302552691e+01
2.028000000000001180e+01,5.831995335323021390e-01,-9.541911871785841992e-01,-9.549953276520047885e-01,-3.732123131911430391e+01
2.031000000000001293e+01,5.823804336950936245e-01,-9.676340163888934587e-01,-9.684531162261019732e-01,-3.735107943944318265e+01
2.034000000000001407e+01,5.815335436544113445e-01,-9.882313530461590556e-01,-9.890782430868413355e-01,-3.738157327007525055e+01
2.037000000000001521e+01,5.806729544391371345e-01,-1.033454315942328616e+00,-1.034314905157602826e+00,-3.741343748876879260e+01
2.040000000000001634e+01,5.797857062243567672e-01,-1.034835984417310062e+00,-1.035723232632090429e+00,-3.744536981651609153e+01
2.043000000000001748e+01,5.788845198744718701e-01,-1.038649840645558653e+00,-1.039551026995443550e+00,-3.747743049808534721e+01
2.046000000000001862e+01,5.779948602623380394e-01,-1.048901665980597420e+00,-1.049791325592731361e+00,-3.750978720767690078e+01
2.049000000000001975e+01,5.770909712036655925e-01,-1.058636774026844751e+00,-1.059540663085517309e+00,-3.754245019995637733e+01
2.052000000000002089e+01,5.761817910033628642e-01,-1.067793495302546081e+00,-1.068702675502848809e+00,-3.757539318501575565e+01
2.055000000000002203e+01,5.752662854795905778e-01,-1.079229266943229959e+00,-1.080144772467002134e+00,-3.760868556854782696e+01
2.058000000000002316e+01,5.743533805214146026e-01,-1.094328093326949247e+00,-1.095240998285125222e+00,-3.764242831630581065e+01
2.061000000000002430e+01,5.734547579793735084e-01,-1.096132188631752324e+00,-1.097030811173793419e+00,-3.767621090450680299e+01
2.064000000000002544e+01,5.725682680817115733e-01,-1.097472043415502085e+00,-1.098358533313164020e+00,-3.771002155570693759e+01
2.067000000000002657e+01,5.717081898301811238e-01,-1.111895632203895534e+00,-1.112755710455425984e+00,-3.774423850292458127e+01
2.070000000000002771e+01,5.708665158774142157e-01,-1.106276261164651276e+00,-1.107117935117418295e+00,-3.777826846471229061e+01
2.073000000000002885e+01,5.700606255982694215e-01,-1.117678005976721956e+00,-1.118483896255866750e+00,-3.781260469517074085e+01
2.076000000000002998e+01,5.692813220368999616e-01,-1.116775364619368105e+00,-1.117554668180737565e+00,-3.784688725967068734e+01
2.079000000000003112e+01,5.685452780521009775e-01,-1.130400913749858072e+00,-1.131136957734657056e+00,-3.788153533106798676e+01
2.082000000000003226e+01,5.678448085126898137e-01,-1.128986740964761815e+00,-1.129687210504172867e+00,-3.791610540283633668e+01
2.085000000000003340e+01,5.671844353530355320e-01,-1.138315407440950722e+00,-1.138975780600604892e+00,-3.795091523821921697e+01
2.088000000000003453e+01,5.665632953178676434e-01,-1.145333605352390594e+00,-1.145954745387558482e+00,-3.798589638641495014e+01
2.091000000000003567e+01,5.659857123721812044e-01,-1.153707734430404086e+00,-1.154285317376090525e+00,-3.802108520139355363e+01
2.094000000000003681e+01,5.654491755923988228e-01,-1.154195741408357678e+00,-1.154732278188140171e+00,-3.805624761041558912e+01
2.097000000000003794e+01,5.649534387259260715e-01,-1.174230559853630229e+00,-1.174726296720102869e+00,-3.809197026407766629e+01
2.100000000000003908e+01,5.645005842735578705e-01,-1.183467928552918824e+00,-1.183920783005286914e+00,-3.812792715638662600e+01
2.103000000000004022e+01,5.640781685631373055e-01,-1.187865174395605683e+00,-1.188287590106026137e+00,-3.816398552732891858e+01
2.106000000000004135e+01,5.636877372092844452e-01,-1.182051693887492538e+00,-1.182442125241345288e+00,-3.819983750949939605e+01
2.109000000000004249e+01,5.633298568509566007e-01,-1.185871751607355584e+00,-1.186229631965683318e+00,-3.823577154240594922e+01
2.112000000000004363e+01,5.629995638660159063e-01,-1.182827782232911851e+00,-1.183158075217852545e+00,-3.827158666885787852e+01
2.115000000000004476e+01,5.626917248635137092e-01,-1.187301564692845979e+00,-1.187609403695348176e+00,-3.830751355480116871e+01
2.118000000000004590e+01,5.623967459540688552e-01,-1.186868455120823729e+00,-1.187163434030268583e+00,-3.834341458736423647e+01
2.121000000000004704e+01,5.621170701133557657e-01,-1.193496689209975425e+00,-1.193776365050688515e+00,-3.837949916388124905e+01
2.124000000000004817e+01,5.618466190370472457e-01,-1.202525743031287675e+00,-1.202796194107596195e+00,-3.841584538724848841e+01
2.127000000000004931e+01,5.615827054031496957e-01,-1.211298508691952103e+00,-1.211562422325849653e+00,-3.845244825614314976e+01
2.130000000000005045e+01,5.613144224262064386e-01,-1.225902182325665279e+00,-1.226170465302608648e+00,-3.848949360458986035e+01
2.133000000000005159e+01,5.610448012098774306e-01,-1.231647566150796180e+00,-1.231917187367125077e+00,-3.852671265279071378e+01
2.136000000000005272e+01,5.607638277907990298e-01,-1.234790495058294635e+00,-1.235071468477372925e+00,-3.856403734106153536e+01
2.139000000000005386e+01,5.604782623221794546e-01,-1.242080339521777654e+00,-1.242365904990397230e+00,-3.860158531671581272e+01
2.142000000000005500e+01,5.601795628051196019e-01,-1.242472647682060227e+00,-1.242771347199119969e+00,-3.863915819566333454e+01
2.145000000000005613e+01,5.598634543267319019e-01,-1.241228164670773682e+00,-1.241544273149161270e+00,-3.867671114908184649e+01
2.148000000000005727e+01,5.595321150917083042e-01,-1.249395064872440564e+00,-1.249726404107464273e+00,-3.871452434026304701e+01
2.151000000000005841e+01,5.591858127371536202e-01,-1.241634158863037740e+00,-1.241980461217592424e+00,-3.875211966738348934e+01
2.154000000000005954e+01,5.588149480098061339e-01,-1.247915784578778498e+00,-1.248286649306125984e+00,-3.878992800564820698e+01
2.157000000000006068e+01,5.584194205767839536e-01,-1.250369460652557940e+00,-1.250764988085580232e+00,-3.882783461690080173e+01
2.160000000000006182e+01,5.579991338782118726e-01,-1.257543097444359548e+00,-1.257963384142931629e+00,-3.886598119652270356e+01
2.163000000000006295e+01,5.575606863512032607e-01,-1.251717003778179294e+00,-1.252155451305188016e+00,-3.890397115416305951e+01
2.166000000000006409e+01,5.570988726274905822e-01,-1.255324705242478966e+00,-1.255786518966191645e+00,-3.894209270904404718e+01
2.169000000000006523e+01,5.566110827895625057e-01,-1.257861820921486018e+00,-1.258349610759414094e+00,-3.898031635350961466e+01
2.172000000000006636e+01,5.561065835712607486e-01,-1.261070851236514301e+00,-1.261575350454815947e+00,-3.901865297826500978e+01
2.175000000000006750e+01,5.555759994797185852e-01,-1.260760167218077044e+00,-1.261290751309619207e+00,-3.905700636737309139e+01
2.178000000000006864e+01,5.550206968078073011e-01,-1.264434866017857040e+00,-1.264990168689768435e+00,-3.909549471602554149e+01
2.181000000000006978e+01,5.544409339004674475e-01,-1.270917043040873828e+00,-1.271496805948213682e+00,-3.913420199022411339e+01
2.184000000000007091e+01,5.538388053799464528e-01,-1.270609844332770688e+00,-1.271211972853291794e+00,-3.917292241407461262e+01
2.187000000000007205e+01,5.532134664071121088e-01,-1.269191969503396411e+00,-1.269817308476230755e+00,-3.921162351213254738e+01
2.190000000000007319e+01,5.525671357725492339e-01,-1.261209270942297067e+00,-1.261855601576860053e+00,-3.925010612089538142e+01
2.193000000000007432e+01,5.518964700210086116e-01,-1.262339771325954096e+00,-1.263010437077494608e+00,-3.928864697978670506e+01
2.196000000000007546e+01,5.512091930823219688e-01,-1.256847102537862026e+00,-1.257534379476548558e+00,-3.932703966980152899e+01
2.199000000000007660e+01,5.505009274961115695e-01,-1.250396414325192440e+00,-1.251104679911402950e+00,-3.936525982781749633e+01
2.202000000000007773e+01,5.497848172568015057e-01,-1.256904518281162897e+00,-1.257620628520472961e+00,-3.940368307360524369e+01
2.205000000000007887e+01,5.490587406357091416e-01,-1.257834504776465856e+00,-1.258560581397558220e+00,-3.944214418536962796e+01
2.208000000000008001e+01,5.483225017161663661e-01,-1.254016866763496552e+00,-1.254753105683039216e+00,-3.948050093029207375e+01
2.211000000000008114e+01,5.475759942985960471e-01,-1.255663517173091215e+00,-1.256410024590661534e+00,-3.951891734322483529e+01
2.214000000000008228e+01,5.468238648868182228e-01,-1.257707540494040099e+00,-1.258459669905817924e+00,-3.955740069885143839e+01
2.217000000000008342e+01,5.460614421815723762e-01,-1.258744400887962023e+00,-1.259506823593207869e+00,-3.959592545358331961e+01
2.220000000000008455e+01,5.452916299235687214e-01,-1.259371797254152048e+00,-1.260141609512155814e+00,-3.963447641975895408e+01
2.223000000000008569e+01,5.445142385108858729e-01,-1.259261329904755033e+00,-1.260038721317437993e+00,-3.967303165106878282e+01
2.226000000000008683e+01,5.437334213636145774e-01,-1.263100330212088895e+00,-1.263881147359360302e+00,-3.971170547812241836e+01
2.229000000000008797e+01,5.429509491052592063e-01,-1.267651539310944875e+00,-1.268434011569300246e+00,-3.975051749656010003e+01
2.232000000000008910e+01,5.421675550552211842e-01,-1.268235253027864662e+00,-1.269018647077902795e+00,-3.978934794820097665e+01
2.235000000000009024e+01,5.413816820723034162e-01,-1.276465498984176161e+00,-1.277251371967093929e+00,-3.982842778615341928e+01
2.238000000000009138e+01,5.406024494619481313e-01,-1.289988213884261992e+00,-1.290767446494617277e+00,-3.986790666518029980e+01
2.241000000000009251e+01,5.398197113339242570e-01,-1.295657729463073782e+00,-1.296440467591097656e+00,-3.990755913519221565e+01
2.244000000000009365e+01,5.390420219732940943e-01,-1.300538409857145528e+00,-1.301316099217775690e+00,-3.994735297684856334e+01
2.247000000000009479e+01,5.382743495690858193e-01,-1.306033973443173402e+00,-1.306801645847381677e+00,-3.998730166845606959e+01
2.250000000000009592e+01,5.375197388132886278e-01,-1.312894970546495621e+00,-1.313649581302292813e+00,-4.002744312832826523e+01
2.253000000000009706e+01,5.367821874715590358e-01,-1.318490641298574406e+00,-1.319228192640303998e+00,-4.006773539890895108e+01
2.256000000000009820e+01,5.360573537298977120e-01,-1.313995968062001030e+00,-1.314720801803662464e+00,-4.010788011169247369e+01
2.259000000000009933e+01,5.353391231643583881e-01,-1.319158600332672293e+00,-1.319876830898211617e+00,-4.014817310026799646e+01
2.262000000000010047e+01,5.346370894489651526e-01,-1.319057212006712776e+00,-1.319759245722106122e+00,-4.018844685034358832e+01
2.265000000000010161e+01,5.339388735302019739e-01,-1.327068213917353523e+00,-1.327766429836116702e+00,-4.022895711267987195e+01
2.268000000000010274e+01,5.332562648913858894e-01,-1.325675130570249216e+00,-1.326357739209065301e+00,-4.026940997523579568e+01
2.271000000000010388e+01,5.325825977481328799e-01,-1.335422459231232040e+00,-1.336096126374485049e+00,-4.031014631615598631e+01
2.274000000000010502e+01,5.319297738722803537e-01,-1.334658925168729082e+00,-1.335311749044581608e+00,-4.035083890778690119e+01
2.277000000000010616e+01,5.312879845641295118e-01,-1.345046552573501364e+00,-1.345688341881652317e+00,-4.039183209367225658e+01
2.280000000000010729e+01,5.306620700867049623e-01,-1.345844596591487585e+00,-1.346470511068912135e+00,-4.043283334604742407e+01
2.283000000000010843e+01,5.300477063624827734e-01,-1.353589924631209307e+00,-1.354204288355431496e+00,-4.047405540751058339e+01
2.286000000000010957e+01,5.294472890342373228e-01,-1.357119498737236807e+00,-1.357719916065482257e+00,-4.051536940980094670e+01
2.289000000000011070e+01,5.288591510393754191e-01,-1.368770498412536840e+00,-1.369358636407398855e+00,-4.055702066274818662e+01
2.292000000000011184e+01,5.282847365027237840e-01,-1.363396102831012868e+00,-1.363970517367664392e+00,-4.059849696036976496e+01
2.295000000000011298e+01,5.277251956012982692e-01,-1.365106209183938546e+00,-1.365665750085363950e+00,-4.064000968754670851e+01
2.298000000000011411e+01,5.271723836065423940e-01,-1.373341414264463101e+00,-1.373894226259218865e+00,-4.068176274196940057e+01
2.301000000000011525e+01,5.266306567668126437e-01,-1.373723070966296200e+00,-1.374264797806025840e+00,-4.072351616093811799e+01
2.304000000000011639e+01,5.261089112035549631e-01,-1.371571115999282497e+00,-1.372092861562540289e+00,-4.076518503998135401e+01
2.307000000000011752e+01,5.256088822683562256e-01,-1.387312790658883799e+00,-1.387812819594082647e+00,-4.080730445263632333e+01
2.310000000000011866e+01,5.251334332757743306e-01,-1.383593410516313682e+00,-1.384068859508895688e+00,-4.084928770394439113e+01
2.313000000000011980e+01,5.246804087844143538e-01,-1.394816306961181418e+00,-1.395269331452541284e+00,-4.089158521764458953e+01
2.316000000000012093e+01,5.242506856717331631e-01,-1.398112053653076448e+00,-1.398541776765757749e+00,-4.093395830236686095e+01
2.319000000000012207e+01,5.238474804069661594e-01,-1.409404510004064193e+00,-1.409807715268831085e+00,-4.097664364293174799e+01
2.322000000000012321e+01,5.234701788071240980e-01,-1.406218048132353182e+00,-1.406595349732195244e+00,-4.101920748597555644e+01
2.325000000000012434e+01,5.231218151423409068e-01,-1.423202856767816771e+00,-1.423551220432599962e+00,-4.106225193534337592e+01
2.328000000000012548e+01,5.228005842219336508e-01,-1.413116898941798594e+00,-1.413438129862205850e+00,-4.110496667323203468e+01
2.331000000000012662e+01,5.224971274906939911e-01,-1.421525611063868322e+00,-1.421829067795107981e+00,-4.114791589829518870e+01
2.334000000000012776e+01,5.222226186324011588e-01,-1.411010185034196285e+00,-1.411284693892489006e+00,-4.119052071270451165e+01
2.337000000000012889e+01,5.219696884842939255e-01,-1.411740684705862892e+00,-1.411993614853970236e+00,-4.123312586339379493e+01
2.340000000000013003e+01,5.217397948463482482e-01,-1.416690816206507719e+00,-1.416920709844453397e+00,-4.127585648151793407e+01
2.343000000000013117e+01,5.215378682821766310e-01,-1.418408542946836937e+00,-1.418610469511008443e+00,-4.131861066437051022e+01
2.346000000000013230e+01,5.213706281960555078e-01,-1.414926175825567123e+00,-1.415093415911688357e+00,-4.136122568973139835e+01
2.349000000000013344e+01,5.212377218376884613e-01,-1.417949719846108403e+00,-1.418082626204475449e+00,-4.140389708768514510e+01
2.352000000000013458e+01,5.211448171503793025e-01,-1.420777923582325020e+00,-1.420870828269634067e+00,-4.144661333007991999e+01
2.355000000000013571e+01,5.210878879774671901e-01,-1.417501940523135273e+00,-1.417558869696047275e+00,-4.148919531746852840e+01
2.358000000000013685e+01,5.210819806622868366e-01,-1.427654654947279722e+00,-1.427660562262460076e+00,-4.153203086443212300e+01
2.361000000000013799e+01,5.211135307779266590e-01,-1.426944328154282626e+00,-1.426912778038642804e+00,-4.157480764416111185e+01
2.364000000000013912e+01,5.211862944336962400e-01,-1.423365657151872021e+00,-1.423292893496102440e+00,-4.161743585021989844e+01
2.367000000000014026e+01,5.213008494825353001e-01,-1.416737598187041147e+00,-1.416623043138202087e+00,-4.165982342311666997e+01
2.370000000000014140e+01,5.214625321524717361e-01,-1.417958921034387476e+00,-1.417797238364451040e+00,-4.170220050807776602e+01
2.373000000000014253e+01,5.216559675053278333e-01,-1.415514748394418820e+00,-1.415321313041562723e+00,-4.174447251517674573e+01
2.376000000000014367e+01,5.218981251524874576e-01,-1.413867461791329605e+00,-1.413625304144169981e+00,-4.178664638138332066e+01
2.379000000000014481e+01,5.221814003819946759e-01,-1.409033560136359053e+00,-1.408750284906851835e+00,-4.182863411295790712e+01
2.382000000000014595e+01,5.225121023025303124e-01,-1.401288271326481372e+00,-1.400957569405945735e+00,-4.187034205917716889e+01
2.385000000000014708e+01,5.228901719440439688e-01,-1.399152236860765175e+00,-1.398774167219251519e+00,-4.191193855664148060e+01
2.388000000000014822e+01,5.233200679178476866e-01,-1.395378064741682023e+00,-1.394948168767878194e+00,-4.195337000260992255e+01
2.391000000000014936e+01,5.238059380489560324e-01,-1.388992485073671679e+00,-1.388506614942563333e+00,-4.199455390703102609e+01
2.394000000000015049e+01,5.243379779164514254e-01,-1.382539220361582721e+00,-1.382007180494087439e+00,-4.203549804377438193e+01
2.397000000000015163e+01,5.249204167020151690e-01,-1.369903717223831086e+00,-1.369321278438267342e+00,-4.207601271650553088e+01
2.400000000000015277e+01,5.255467644322476817e-01,-1.368592960059069830e+00,-1.367966612328837428e+00,-4.211644415757707094e+01
2.403000000000015390e+01,5.262385674432865645e-01,-1.353466105389917740e+00,-1.352774302378878968e+00,-4.215635633772772906e+01
2.406000000000015504e+01,5.269784511152805218e-01,-1.334929654788192810e+00,-1.334189771116198742e+00,-4.219566434369937724e+01
2.409000000000015618e+01,5.277660400957502329e-01,-1.333619970756864337e+00,-1.332832381776394737e+00,-4.223488535384161935e+01
2.412000000000015731e+01,5.286011523406318746e-01,-1.315834127846330137e+00,-1.314999015601448384e+00,-4.227352526543212008e+01
2.415000000000015845e+01,5.294801562790379945e-01,-1.303499492629104584e+00,-1.302620488690698464e+00,-4.231175124627259265e+01
2.418000000000015959e+01,5.303783431464279552e-01,-1.312337412336443965e+00,-1.311439225469054115e+00,-4.235022318177529144e+01
2.421000000000016072e+01,5.313136849404493933e-01,-1.279537030060722280e+00,-1.278601688266700842e+00,-4.238767395088309087e+01
2.424000000000016186e+01,5.322705311618861623e-01,-1.270795721820544566e+00,-1.269838875599107908e+00,-4.242484097631627549e+01
2.427000000000016300e+01,5.332419065468118058e-01,-1.268876187391909216e+00,-1.267904812006983573e+00,-4.246193588655310691e+01
2.430000000000016414e+01,5.342215949551673004e-01,-1.242249524711859454e+00,-1.241269836303503959e+00,-4.249822368388610272e+01
2.433000000000016527e+01,5.351942969197359679e-01,-1.223891166069906777e+00,-1.222918464105338110e+00,-4.253396771690363920e+01
2.436000000000016641e+01,5.361697302484073058e-01,-1.211339995384903334e+00,-1.210364562056231996e+00,-4.256933248343651144e+01
2.439000000000016755e+01,5.371533691539404076e-01,-1.196958575533099367e+00,-1.195974936627566265e+00,-4.260425760179697363e+01
2.442000000000016868e+01,5.381358316781654771e-01,-1.169508039024070190e+00,-1.168525576499845009e+00,-4.263836038044346566e+01
2.445000000000016982e+01,5.391037949453114653e-01,-1.156749628478514369e+00,-1.155781665211368381e+00,-4.267209490603067934e+01
2.448000000000017096e+01,5.400674059179282338e-01,-1.121476549090301145e+00,-1.120512938117684376e+00,-4.270477559153076896e+01
2.451000000000017209e+01,5.410303764459983844e-01,-1.098903752961150282e+00,-1.097940782433080020e+00,-4.273677973359153981e+01
2.454000000000017323e+01,5.419661384362448597e-01,-1.088101425212594897e+00,-1.087165663222348311e+00,-4.276848701435766742e+01
2.457000000000017437e+01,5.428789815463174184e-01,-1.065505459816344036e+00,-1.064592616706271588e+00,-4.279953933504208408e+01
2.460000000000017550e+01,5.437605655757312695e-01,-1.010860343035109299e+00,-1.009978759005695448e+00,-4.282898356130372264e+01
2.463000000000017664e+01,5.446108331211112485e-01,-9.951838861877444486e-01,-9.943336186423644696e-01,-4.285798881034397567e+01
2.466000000000017778e+01,5.454305289847767302e-01,-9.930940341135230387e-01,-9.922743382498575571e-01,-4.288696193550372016e+01
2.469000000000017891e+01,5.462225038110949393e-01,-9.626510645959676093e-01,-9.618590897696494002e-01,-4.291504949261528168e+01
2.472000000000018005e+01,5.469869853649731439e-01,-9.493068774749350291e-01,-9.485423959210568245e-01,-4.294276421738565119e+01
2.475000000000018119e+01,5.477188254718270422e-01,-9.506778251075698183e-01,-9.499459850007159201e-01,-4.297055271203202409e+01
2.478000000000018233e+01,5.484045602187997970e-01,-9.516760687019283349e-01,-9.509903339549555801e-01,-4.299841725934610537e+01
2.481000000000018346e+01,5.490516981750090952e-01,-9.519583091175725098e-01,-9.513111711613632115e-01,-4.302632887066342704e+01
2.484000000000018460e+01,5.496616126420630355e-01,-9.433950876736483249e-01,-9.427851732065943846e-01,-4.305402080882657856e+01
2.487000000000018574e+01,5.502311993899045017e-01,-9.418181082766822199e-01,-9.412485215288407536e-01,-4.308170576532703677e+01
2.490000000000018687e+01,5.507510296099845659e-01,-9.535459879988656962e-01,-9.530261577787856320e-01,-4.310979231474692597e+01
2.493000000000018801e+01,5.512310044247662466e-01,-9.724147462909163986e-01,-9.719347714761347179e-01,-4.313848478232087302e+01
2.496000000000018915e+01,5.516652813301540226e-01,-9.791872303968974789e-01,-9.787529534915097029e-01,-4.316742612232739162e+01
2.499000000000019028e+01,5.520586710139272490e-01,-9.954761879873248454e-01,-9.950827983035516189e-01,-4.319689701828323791e+01
2.502000000000019142e+01,5.524201788636090571e-01,-1.025509743881434011e+00,-1.025148236031752091e+00,-4.322730080275000120e+01
2.505000000000019256e+01,5.527461242572014877e-01,-1.046792685957127489e+00,-1.046466740563535058e+00,-4.325837863793511673e+01
2.508000000000019369e+01,5.530221616606428858e-01,-1.058774669404445978e+00,-1.058498632001004580e+00,-4.328986584061381393e+01
2.511000000000019483e+01,5.532643743795876423e-01,-1.088892247073580455e+00,-1.088650034354635698e+00,-4.332229039530707837e+01
2.514000000000019597e+01,5.534647185935487324e-01,-1.112929242385203965e+00,-1.112728898171242875e+00,-4.335547792836467806e+01
2.517000000000019710e+01,5.536295995487875432e-01,-1.139528168582509160e+00,-1.139363287627270349e+00,-4.338949889246691072e+01
2.520000000000019824e+01,5.537624460343444355e-01,-1.155107345242272654e+00,-1.154974498756715651e+00,-4.342401926633861819e+01
2.523000000000019938e+01,5.538640682116162672e-01,-1.171550475009167203e+00,-1.171448852831895371e+00,-4.345906415841162129e+01
2.526000000000020052e+01,5.539414358471066446e-01,-1.186859866119000184e+00,-1.186782498483509807e+00,-4.349459258675970119e+01
2.529000000000020165e+01,5.539973296070124231e-01,-1.199883485977219610e+00,-1.199827592217313832e+00,-4.353053319757911055e+01
2.532000000000020279e+01,5.540353998372642419e-01,-1.208186817085609155e+00,-1.208148746855357336e+00,-4.356674073186142948e+01
2.535000000000020393e+01,5.540450101638563218e-01,-1.231152541290607028e+00,-1.231142930964014948e+00,-4.360366569777355750e+01
2.538000000000020506e+01,5.540446412353312589e-01,-1.239548825778531649e+00,-1.239549194707056712e+00,-4.364085253147543852e+01
2.541000000000020620e+01,5.540321179281095798e-01,-1.256441168752632898e+00,-1.256453692059854577e+00,-4.367855828984523470e+01
2.544000000000020734e+01,5.540169774465525387e-01,-1.255126752722076411e+00,-1.255141893203633341e+00,-4.371622723290845869e+01
2.547000000000020847e+01,5.539881143711904432e-01,-1.287875047229410486e+00,-1.287903910304772470e+00,-4.375489234740069833e+01
2.550000000000020961e+01,5.539587138090938945e-01,-1.293468424514203630e+00,-1.293497825076300067e+00,-4.379372580069822618e+01
2.553000000000021075e+01,5.539332492725586032e-01,-1.297868730501355428e+00,-1.297894195037890608e+00,-4.383268732714979876e+01
2.556000000000021188e+01,5.539026025631135219e-01,-1.321672228088649703e+00,-1.321702874798094784e+00,-4.387236814070190860e+01
2.559000000000021302e+01,5.538694013129999982e-01,-1.331739462805145102e+00,-1.331772664055258737e+00,-4.391235352583617413e+01
2.562000000000021416e+01,5.538313299505903675e-01,-1.326185001234601257e+00,-1.326223072597010777e+00,-4.395217714723562352e+01
2.565000000000021529e+01,5.537885558516055795e-01,-1.337734982391320937e+00,-1.337777756490305725e+00,-4.399235197080634663e+01
2.568000000000021643e+01,5.537615764332033397e-01,-1.347863090589795920e+00,-1.347890070008198160e+00,-4.403281484294244308e+01
2.571000000000021757e+01,5.537278488214463223e-01,-1.348516686321469704e+00,-1.348550413933226721e+00,-4.407330407114384485e+01
2.574000000000021871e+01,5.536894713912264843e-01,-1.355033923087331171e+00,-1.355072300517551120e+00,-4.411399346626668461e+01
2.577000000000021984e+01,5.536513711909829549e-01,-1.358286257645809014e+00,-1.358324357846052433e+00,-4.415478015419630253e+01
2.580000000000022098e+01,5.536117552725743352e-01,-1.356699577362592279e+00,-1.356739193281000899e+00,-4.419552075743558106e+01
2.583000000000022212e+01,5.535782150849442029e-01,-1.369100226536473119e+00,-1.369133766724103252e+00,-4.423662730441930790e+01
2.586000000000022325e+01,5.535375209575159605e-01,-1.365720072754019299e+00,-1.365760766881447541e+00,-4.427763960072935845e+01
2.589000000000022439e+01,5.534878606689059843e-01,-1.371320128483411338e+00,-1.371369788772021314e+00,-4.431882886487247220e+01
2.592000000000022553e+01,5.534353228027930616e-01,-1.367497665194779000e+00,-1.367550203060891922e+00,-4.435990633269443606e+01
2.595000000000022666e+01,5.533692679639592438e-01,-1.367793259778947723e+00,-1.367859314617781541e+00,-4.440100618532663646e+01
2.598000000000022780e+01,5.532985388477692501e-01,-1.364984227292515229e+00,-1.365054956408705333e+00,-4.444202644126160351e+01
2.601000000000022894e+01,5.532202740708214161e-01,-1.357928610957626070e+00,-1.358006875734573793e+00,-4.448284256436727446e+01
2.604000000000023007e+01,5.531205959670625338e-01,-1.362930420787296537e+00,-1.363030098891055530e+00,-4.452383015509465025e+01
2.607000000000023121e+01,5.530061577262717076e-01,-1.366082248089492968e+00,-1.366196686330283683e+00,-4.456492706077812471e+01
2.610000000000023235e+01,5.528826916170723749e-01,-1.358544193711169079e+00,-1.358667659820368412e+00,-4.460580685269866308e+01
2.613000000000023348e+01,5.527524932873270069e-01,-1.382407655003749625e+00,-1.382537853333495104e+00,-4.464740928067851655e+01
2.616000000000023462e+01,5.525931537386401526e-01,-1.383876206679422793e+00,-1.384035546228109759e+00,-4.468908490642758835e+01
2.619000000000023576e+01,5.524207754673791104e-01,-1.383561769516715056e+00,-1.383734147787976099e+00,-4.473076413778434812e+01
2.622000000000023689e+01,5.522346812987419806e-01,-1.401452664767997680e+00,-1.401638758936634810e+00,-4.477299381189602911e+01
2.625000000000023803e+01,5.520440377077276972e-01,-1.390323651736294908e+00,-1.390514295327309302e+00,-4.481489416503912793e+01
2.628000000000023917e+01,5.518348732616005226e-01,-1.381353805621907016e+00,-1.381562970068034080e+00,-4.485654394365391795e+01
2.631000000000024031e+01,5.516113754672387071e-01,-1.380263808995541908e+00,-1.380487306789903723e+00,-4.489817535571814489e+01
2.634000000000024144e+01,5.513735257503463716e-01,-1.371303063970391811e+00,-1.371540913687284036e+00,-4.493955229735414747e+01
2.637000000000024258e+01,5.511445293581038740e-01,-1.371097035062548208e+00,-1.371326031454790595e+00,-4.498091420479826752e+01
2.640000000000024372e+01,5.508982175492485034e-01,-1.367809304490071654e+00,-1.368055616298927024e+00,-4.502219479574182515e+01
2.643000000000024485e+01,5.506518072268692388e-01,-1.387819042318231277e+00,-1.388065452640610431e+00,-4.506407577733374836e+01
2.646000000000024599e+01,5.504075991742314322e-01,-1.399373399452267464e+00,-1.399617607504905159e+00,-4.510630118736995797e+01
2.649000000000024713e+01,5.501860795200359533e-01,-1.422227189130404135e+00,-1.422448708784599614e+00,-4.514918952269805885e+01
2.652000000000024826e+01,5.499644380438812874e-01,-1.447418902944197061e+00,-1.447640544420351727e+00,-4.519283373126254588e+01
2.655000000000024940e+01,5.497510987845766195e-01,-1.457442833832757412e+00,-1.457656173092062080e+00,-4.523677035553683368e+01
2.658000000000025054e+01,5.495429352230567499e-01,-1.468503247130737321e+00,-1.468711410692257191e+00,-4.528103361651227488e+01
2.661000000000025167e+01,5.493513505632838800e-01,-1.463589317007681245e+00,-1.463780901667454115e+00,-4.532513288068228263e+01
2.664000000000025281e+01,5.491534857575086637e-01,-1.476271388029950060e+00,-1.476469252835725277e+00,-4.536961888712895785e+01
2.667000000000025395e+01,5.489791072622700607e-01,-1.481032370371336171e+00,-1.481206748866574774e+00,-4.541422423673533615e+01
2.670000000000025508e+01,5.488213712354603757e-01,-1.480738247063930757e+00,-1.480895983090740442e+00,-4.545880412017405803e+01
2.673000000000025622e+01,5.486588847917719391e-01,-1.493196984255866777e+00,-1.493359470699555214e+00,-4.550376251614542866e+01
2.676000000000025736e+01,5.485030682962894755e-01,-1.496778884379735830e+00,-1.496934700875218294e+00,-4.554882169917230073e+01
2.679000000000025850e+01,5.483644484617459236e-01,-1.491685222727099358e+00,-1.491823842561642799e+00,-4.559371087568865732e+01
2.682000000000025963e+01,5.482320357995433824e-01,-1.477415691840347600e+00,-1.477548104502550252e+00,-4.563816575910607298e+01
2.685000000000026077e+01,5.480918176876965475e-01,-1.491737323979259067e+00,-1.491877542091105902e+00,-4.568305809693729458e+01
2.688000000000026191e+01,5.479357228569221583e-01,-1.518684493802363367e+00,-1.518840588633137756e+00,-4.572877472658214515e+01
2.691000000000026304e+01,5.477703301087559762e-01,-1.527664742597121039e+00,-1.527830135345287221e+00,-4.577477006160822270e+01
2.694000000000026418e+01,5.475946964127742511e-01,-1.560449983295654430e+00,-1.560625616991636155e+00,-4.582175919480307158e+01
2.697000000000026532e+01,5.474100575958936732e-01,-1.578249659051222054e+00,-1.578434297868102743e+00,-4.586929132339148651e+01
2.700000000000026645e+01,5.472076088651030012e-01,-1.579665456231091003e+00,-1.579867904961881564e+00,-4.591688373580921478e+01
2.703000000000026759e+01,5.469872965066682191e-01,-1.594805083739292417e+00,-1.595025396097727199e+00,-4.596494820067982090e+01
2.706000000000026873e+01,5.467612216773309886e-01,-1.589952704821827822e+00,-1.590178779651165053e+00,-4.601287285665382143e+01
2.709000000000026986e+01,5.465285813814405591e-01,-1.605326372705571103e+00,-1.605559013001461643e+00,-4.606126528813088328e+01
2.712000000000027100e+01,5.462886272690468115e-01,-1.607392687507486428e+00,-1.607632641619880065e+00,-4.610972702286849767e+01
2.715000000000027214e+01,5.460339266307341344e-01,-1.627733274507316530e+00,-1.627987975145629207e+00,-4.615881372174203534e+01
2.718000000000027327e+01,5.457677038992707619e-01,-1.634626568522773882e+00,-1.634892791254237254e+00,-4.620811874152918364e+01
2.721000000000027441e+01,5.454953045971118186e-01,-1.652509343617237114e+00,-1.652781742919396057e+00,-4.625796642113986223e+01
2.724000000000027555e+01,5.452145327470057090e-01,-1.658015095116707194e+00,-1.658295866966813303e+00,-4.630798764584346827e+01
2.727000000000027669e+01,5.449279662432815474e-01,-1.674588764644182604e+00,-1.674875331147906765e+00,-4.635851187528651707e+01
2.730000000000027782e+01,5.446363621993632886e-01,-1.681118836638147762e+00,-1.681410440682066021e+00,-4.640923704442958098e+01
2.733000000000027896e+01,5.443278629455663431e-01,-1.694927895398675721e+00,-1.695236394652472667e+00,-4.646039338054534085e+01
2.736000000000028010e+01,5.440123102796741161e-01,-1.707792224009748505e+00,-1.708107776675640732e+00,-4.651194269993152375e+01
2.739000000000028123e+01,5.436806938536045131e-01,-1.723030189899154463e+00,-1.723361806325224066e+00,-4.656396522205456989e+01
2.742000000000028237e+01,5.433359977828562393e-01,-1.731076788153927737e+00,-1.731421484224676011e+00,-4.661624222176993726e+01
2.745000000000028351e+01,5.429775336294413446e-01,-1.737327368720548826e+00,-1.737685832873963721e+00,-4.666872050698496821e+01
2.748000000000028464e+01,5.426087195215306691e-01,-1.739211121089771162e+00,-1.739579935197681948e+00,-4.672126565472557047e+01
2.751000000000028578e+01,5.422264857083056722e-01,-1.743917587999929131e+00,-1.744299821813154239e+00,-4.677396541617879677e+01
2.754000000000028692e+01,5.418274266061237077e-01,-1.754560106770563399e+00,-1.754959165872745253e+00,-4.682700127848409011e+01
2.757000000000028805e+01,5.414216727514021832e-01,-1.761547209129473934e+00,-1.761952962984195459e+00,-4.688025344861269872e+01
2.760000000000028919e+01,5.410049665295820764e-01,-1.769339411243128879e+00,-1.769756117464948986e+00,-4.693375033717181566e+01
2.763000000000029033e+01,5.405847995101988879e-01,-1.775447518348542530e+00,-1.775867685367925830e+00,-4.698743392974165545e+01
2.766000000000029146e+01,5.401537218617400438e-01,-1.778972336884603322e+00,-1.779403414533062167e+00,-4.704123417749664782e+01
2.769000000000029260e+01,5.397154447344006956e-01,-1.783429537100956530e+00,-1.783867814228295767e+00,-4.709517534073702194e+01
2.772000000000029374e+01,5.392798958574747115e-01,-1.786188671462745958e+00,-1.786624220339672053e+00,-4.714919654975782493e+01
2.775000000000029488e+01,5.388381534325016320e-01,-1.788524886262896185e+00,-1.788966628687869154e+00,-4.720329403877068586e+01
2.778000000000029601e+01,5.383952775405249636e-01,-1.790870531253843989e+00,-1.791313407145820769e+00,-4.725746303060027742e+01
2.781000000000029715e+01,5.379641242854875660e-01,-1.793257919383298926e+00,-1.793689072638336324e+00,-4.731169192143681101e+01
2.784000000000029829e+01,5.375339142100121759e-01,-1.796286387919028504e+00,-1.796716597994503894e+00,-4.736601072314986283e+01
2.787000000000029942e+01,5.371128365756736578e-01,-1.799142447489745722e+00,-1.799563525124084240e+00,-4.742040607420889131e+01
2.790000000000030056e+01,5.366929440521086558e-01,-1.801835397838792874e+00,-1.802255290362357876e+00,-4.747488102866762461e+01
2.793000000000030170e+01,5.362809695685879507e-01,-1.804135107550560058e+00,-1.804547082034080763e+00,-4.752941705637766034e+01
2.796000000000030283e+01,5.358683259926478870e-01,-1.806899781190109078e+00,-1.807312424766049030e+00,-4.758403669338930797e+01
2.799000000000030397e+01,5.354623114845571408e-01,-1.808871424361838010e+00,-1.809277438869928645e+00,-4.763870885062824811e+01
2.802000000000030511e+01,5.350626891080019210e-01,-1.811949003006085857e+00,-1.812348625382641076e+00,-4.769346694309498957e+01
2.805000000000030624e+01,5.346671603794155292e-01,-1.814520448716008261e+00,-1.814915977444594652e+00,-4.774829808528505737e+01
2.808000000000030738e+01,5.342831057401322692e-01,-1.817341079310310192e+00,-1.817725133949593452e+00,-4.780320237230365166e+01
2.811000000000030852e+01,5.339068533024020624e-01,-1.819680605200612034e+00,-1.820056857638342240e+00,-4.785816904289739426e+01
2.814000000000030965e+01,5.335341124759360731e-01,-1.822969477686049444e+00,-1.823342218512515434e+00,-4.791323086805444831e+01
2.817000000000031079e+01,5.331798890197998464e-01,-1.825703466207590164e+00,-1.826057689663726391e+00,-4.796835619549680985e+01
2.820000000000031193e+01,5.328351423695845135e-01,-1.828112475108410573e+00,-1.828457221758625906e+00,-4.802354431640027599e+01
2.823000000000031307e+01,5.325000938095312275e-01,-1.830608602409641295e+00,-1.830943650969694581e+00,-4.807879762303262083e+01
2.826000000000031420e+01,5.321776341869457472e-01,-1.833014620529644922e+00,-1.833337080152230403e+00,-4.813411052127109713e+01
2.829000000000031534e+01,5.318712820086662907e-01,-1.835646082483489039e+00,-1.835952434661768606e+00,-4.818948625592388169e+01
2.832000000000031648e+01,5.315725179859339677e-01,-1.837807203427871627e+00,-1.838105967450603950e+00,-4.824491923604944787e+01
2.835000000000031761e+01,5.312822530365691742e-01,-1.840188433040706339e+00,-1.840478697990071133e+00,-4.830041515399003060e+01
2.838000000000031875e+01,5.310008700783255264e-01,-1.842882346157935558e+00,-1.843163729116179095e+00,-4.835598300733301613e+01
2.841000000000031989e+01,5.307240965758648343e-01,-1.845421814527257176e+00,-1.845698588029717868e+00,-4.841162243527129050e+01
2.844000000000032102e+01,5.304488751934610669e-01,-1.848166076051424023e+00,-1.848441297433827790e+00,-4.846734263893523575e+01
2.847000000000032216e+01,5.301716116517520838e-01,-1.851682433443477382e+00,-1.851959696985186365e+00,-4.852317037548025525e+01
2.850000000000032330e+01,5.298913829398494979e-01,-1.855365508838731969e+00,-1.855645737550634555e+00,-4.857911156945731790e+01
2.853000000000032443e+01,5.296102266705122741e-01,-1.858839073587935875e+00,-1.859120229857273099e+00,-4.863515789793429178e+01
2.856000000000032557e+01,5.293271672134587380e-01,-1.861869295330230933e+00,-1.862152354787284469e+00,-4.869129703625124961e+01
2.859000000000032671e+01,5.290390050822961765e-01,-1.865038599803807928e+00,-1.865326761934970490e+00,-4.874753635637652849e+01
2.862000000000032784e+01,5.287441000723956952e-01,-1.867869716156140392e+00,-1.868164621166040984e+00,-4.880386735287111577e+01
2.865000000000032898e+01,5.284463590933085042e-01,-1.869952844904034350e+00,-1.870250585883121541e+00,-4.886026367919732394e+01
2.868000000000033012e+01,5.281430842341829912e-01,-1.872138378984693041e+00,-1.872441653843818443e+00,-4.891673110542599545e+01
2.871000000000033126e+01,5.278342837006688715e-01,-1.874125969831871297e+00,-1.874434770365385416e+00,-4.897326368505446226e+01
2.874000000000033239e+01,5.275266259043247530e-01,-1.876154844979788017e+00,-1.876462502776132135e+00,-4.902985598820020385e+01
2.877000000000033353e+01,5.272094784563279291e-01,-1.877747680607912528e+00,-1.878064828055909352e+00,-4.908650556606643534e+01
2.880000000000033467e+01,5.268944941028284035e-01,-1.879065971328711893e+00,-1.879380955682211418e+00,-4.914319252955979778e+01
2.883000000000033580e+01,5.265794401719201545e-01,-1.880355391417953603e+00,-1.880670445348861852e+00,-4.919991824523324198e+01
2.886000000000033694e+01,5.262689663651551886e-01,-1.881344414285914368e+00,-1.881654888092679334e+00,-4.925666905146858454e+01
2.889000000000033808e+01,5.259649913816857314e-01,-1.882792746631904768e+00,-1.883096721615374225e+00,-4.931345680885101501e+01
2.892000000000033921e+01,5.256790641045852031e-01,-1.884680133743180441e+00,-1.884966061020280970e+00,-4.937028314014040831e+01
2.895000000000034035e+01,5.254045096461290587e-01,-1.887339447750186139e+00,-1.887614002208642283e+00,-4.942717787803137242e+01
2.898000000000034149e+01,5.251477196518574697e-01,-1.889777931986062587e+00,-1.890034721980334176e+00,-4.948412800598522665e+01
2.901000000000034262e+01,5.249135970048501854e-01,-1.892537497427739357e+00,-1.892771620074746641e+00,-4.954113825355506862e+01
2.904000000000034376e+01,5.247070814979188924e-01,-1.895544116488579345e+00,-1.895750631995510638e+00,-4.959821109255665306e+01
2.907000000000034490e+01,5.245341351841235067e-01,-1.899157207413082471e+00,-1.899330153726877857e+00,-4.965535875509284125e+01
2.910000000000034603e+01,5.243975891321951410e-01,-1.903020588761148879e+00,-1.903157134813077356e+00,-4.971258591880761202e+01
2.913000000000034717e+01,5.242941911109062492e-01,-1.907423631990432744e+00,-1.907527030011721525e+00,-4.976991202578861362e+01
2.916000000000034831e+01,5.242315726379790375e-01,-1.910832777753581846e+00,-1.910895396226508947e+00,-4.982729962759414377e+01
2.919000000000034944e+01,5.242145945064067281e-01,-1.915001880498166997e+00,-1.915018858629739196e+00,-4.988476666214066313e+01
2.922000000000035058e+01,5.242447508018096558e-01,-1.920226701033315164e+00,-1.920196544737912348e+00,-4.994234330687625345e+01
2.925000000000035172e+01,5.243223852348659619e-01,-1.925636430280331268e+00,-1.925558795847274851e+00,-5.000003476535160729e+01
2.928000000000035286e+01,5.244580829977880665e-01,-1.931286932903445885e+00,-1.931151235140523781e+00,-5.005783767557579012e+01
2.931000000000035399e+01,5.246408199959284868e-01,-1.937675080676803496e+00,-1.937492343678663076e+00,-5.011578519099795415e+01
2.934000000000035513e+01,5.248739651836287212e-01,-1.943785799251920743e+00,-1.943552654064220508e+00,-5.017386561978781145e+01
2.937000000000035627e+01,5.251697734804051665e-01,-1.950579986922590159e+00,-1.950284178625813603e+00,-5.023208721109871533e+01
2.940000000000035740e+01,5.255252589339312053e-01,-1.957800668332927874e+00,-1.957445182879401724e+00,-5.029046574569517958e+01
2.943000000000035854e+01,5.259413062947471129e-01,-1.965353832864511707e+00,-1.964937785503695800e+00,-5.034901031332029930e+01
2.946000000000035968e+01,5.264273273103772244e-01,-1.973218208894373937e+00,-1.972732187878743826e+00,-5.040772083857149966e+01
2.949000000000036081e+01,5.269903629458656535e-01,-1.981562315075669378e+00,-1.980999279440180949e+00,-5.046660467238828573e+01
2.952000000000036195e+01,5.276362923193549381e-01,-1.989545121719777709e+00,-1.988899192346288425e+00,-5.052564509666638770e+01
2.955000000000036309e+01,5.283718507097501238e-01,-1.997570916809817021e+00,-1.996835358419421835e+00,-5.058483666578028703e+01
2.958000000000036422e+01,5.292127271947604239e-01,-2.005750412377127478e+00,-2.004909535892116956e+00,-5.064416830166659622e+01
2.961000000000036536e+01,5.301675514012894608e-01,-2.014199904754416348e+00,-2.013245080547887422e+00,-5.070363947460269571e+01
2.964000000000036650e+01,5.312538014428339617e-01,-2.022314858252712177e+00,-2.021228608211167455e+00,-5.076322267030872837e+01
2.967000000000036763e+01,5.324896977274126142e-01,-2.029935013223564511e+00,-2.028699116938986080e+00,-5.082288482442086064e+01
2.970000000000036877e+01,5.338885065585223799e-01,-2.035569839238605905e+00,-2.034171030407496250e+00,-5.088255311076690646e+01
2.973000000000036991e+01,5.354655475433887091e-01,-2.039791789561539836e+00,-2.038214748576673507e+00,-5.094216982346888756e+01
2.976000000000037105e+01,5.372240723887772296e-01,-2.043163741230994201e+00,-2.041405216385605570e+00,-5.100170621086043354e+01
2.979000000000037218e+01,5.391832112430483548e-01,-2.041175359333494477e+00,-2.039216220479223463e+00,-5.106098233278616050e+01
2.982000000000037332e+01,5.413389846406245764e-01,-2.039937790300344389e+00,-2.037782016902768056e+00,-5.112002469309759789e+01
2.985000000000037446e+01,5.436808964457970905e-01,-2.034869584314825008e+00,-2.032527672509652383e+00,-5.117872886882187089e+01
2.988000000000037559e+01,5.461756490927341945e-01,-2.019077894412556251e+00,-2.016583141765619036e+00,-5.123680645300731840e+01
2.991000000000037673e+01,5.487744748168741360e-01,-1.996560226467251731e+00,-1.993961400743111678e+00,-5.129410443407719100e+01
2.994000000000037787e+01,5.514090043745644154e-01,-1.975516452711602033e+00,-1.972881923153911643e+00,-5.135073539810085208e+01
2.997000000000037900e+01,5.540167234404006491e-01,-1.949508858772469377e+00,-1.946901139706633144e+00,-5.140661294479819077e+01
3.000000000000038014e+01,5.565363380088822476e-01,-1.927432610884483477e+00,-1.924912996316001879e+00,-5.146191630855624055e+01

